Simulating two-phase flows with thermodynamically consistent energy stable Cahn-Hilliard Navier-Stokes equations on parallel adaptive octree based meshes

We report on simulations of two-phase flows with deforming interfaces at various density contrasts by solving thermodynamically consistent Cahn-Hilliard Navier-Stokes equations. An (essentially) unconditionally energy-stable Crank-Nicolson-type time integration scheme is used. Detailed proofs of energy stability of the semi-discrete scheme and for the existence of solutions of the advective-diffusive Cahn-Hilliard operator are provided. In space we discretize with a conforming continuous Galerkin finite element method in conjunction with a residual-based variational multi-scale (VMS) approach in order to provide pressure stabilization. We deploy this approach on a massively parallel numerical implementation using fast octree-based adaptive meshes. A detailed scaling analysis of the solver is presented. Numerical experiments showing convergence and validation with experimental results from the literature are presented for a large range of density ratios.

==> Aland_Voight_Re35We10_shape.csv <==
x, y
0.3250568495605222,2.0541335540995176
0.3292804945952739,2.0893576365573634
0.3269707595021898,2.0225012700128868
0.3289353414923661,1.9999954841339684
0.3401200057711668,2.1254572650972396
0.3394296116368206,1.9832197290597309
0.3494315509726548,2.1554001495519275
0.3523040812472183,1.9585399878421321
0.3594930403369584,2.1766077353277229
0.3635625072187814,1.9413319735246175
0.3697915919165068,2.1962189915585024
0.3846249074735164,2.2112346450269453
0.3833351459232114,1.9302370351391758
0.4004684856429241,2.2354887914666706
0.4019579949537498,1.9167981678067234
0.4164611957727424,2.2572748202542403
0.4227311405138873,1.9030761770706042
0.4339752039633841,2.2796065438481485
0.4427900650319356,1.8915897304366860
0.4533142050155108,2.3021178123295725
0.4628499852112877,1.8809411327901071
0.4734117943808654,2.3231678347040048
0.4829148836971600,1.8744817800802258
0.4935063967623080,2.3417043101164188
0.5029794502959309,1.8677431443745649
0.5136006672566489,2.3599615025330531
0.5146847764731847,1.8646501225336021
0.5336960993558447,2.3791961854349166
0.5431072559450675,1.8531487409801231
0.5533307363863810,2.3945598050727179
0.5631721544309398,1.8466893882702420
0.5738763431669935,2.4087284953736892
0.5832390442394202,1.8419057335350397
0.5931329306175458,2.4258700492991601
0.6033062659350019,1.8374013617956173
0.6140610674540103,2.4420311257554896
0.6233754789531917,1.8345726880308739
0.6341495299240779,2.4554008657459772
0.6434440281971787,1.8311854482745709
0.6542360010715376,2.4670949077617848
0.6635162281992806,1.8308703214718463
0.6743218084447945,2.4782303837860336
0.6835854412174704,1.8280416477071029
0.6944066201567474,2.4885280108229422
0.7036549861227616,1.8254922569381393
0.7144907680944975,2.4982670718682916
0.7237245310280526,1.8229428661691758
0.7345739203709437,2.5071682839263012
0.7437944078204450,1.8206727583959921
0.7546567407602885,2.5157902129885312
0.7638656121612428,1.8195197826059277
0.7747372379399239,2.5224571610803022
0.7839361527278380,1.8178082408243037
0.7948174032324580,2.5288448261762935
0.8040073570686359,1.8166552650342394
0.8148969047507895,2.5346739252807251
0.8240785614094336,1.8155022892441750
0.8349750787207154,2.5393858924020374
0.8441510932986368,1.8154664454372298
0.8550545802390468,2.5452149915064690
0.8658916897591882,1.8115176527054551
0.8751320904347701,2.5493683926362216
0.8842891874479151,1.8095298149119634
0.8952079411949868,2.5521253787870748
0.9026905018383073,1.8107537315699398
0.9152851195036086,2.5559994969210473
0.9251912253613747,1.8066385502570623
0.9353576513928118,2.5559636531141026
0.9445028004703085,1.8060708875417706
0.9554321746046232,2.5576035072818364
0.9645753323595118,1.8060350437348256
0.9755073615906372,2.5598019274411303
0.9846478642487150,1.8059991999278806
0.9955812210282456,2.5608832156173045
1.0047203961379183,1.8059633561209356
1.0156537529174490,2.5608473718103593
1.0247929280271215,1.8059275123139906
1.0357232978227402,2.5582979810413962
1.0448654599163247,1.8058916685070456
1.0557945021635380,2.5571450052513316
1.0636012169387401,1.8070312028695055
1.0758653746172344,2.5557127464654874
1.0866887108226702,1.8104251633396105
1.0959362470709308,2.5542804876796432
1.1050870382291502,1.8091355330355685
1.1160047963149180,2.5508932479233399
1.1243998805433799,1.8096342235768905
1.1360733455589049,2.5475060081670371
1.1452390716366849,1.8149287883330549
1.1561402353673853,2.5427223534318348
1.1653116035258881,1.8148929445261097
1.1762064614016632,2.5373801327050729
1.1853841354150914,1.8148571007191647
1.1962730193230422,2.5323171949740910
1.2054593224011052,1.8170555208784585
1.2163369221476104,2.5250199932768700
1.2255331818387138,1.8181368090546328
1.2364011568592801,2.5180020745754295
1.2456070412763225,1.8192180972308072
1.2564653915709498,2.5109841558739885
1.2656812326010323,1.8205786684027614
1.2765273030729101,2.5020112562020884
1.2857574152483504,1.8236149375493946
1.2965892145748703,2.4930383565301888
1.3058322703472627,1.8255340747129085
1.3166497985284249,2.4829483248751698
1.3259081211074792,1.8282910608637617
1.3367090549335745,2.4717411612370315
1.3459823124321892,1.8296516320357161
1.3567683113387239,2.4605339975988931
1.3660571675311020,1.8315707691992298
1.3768272358567721,2.4490475509649747
1.3861333501784199,1.8346070383458630
1.3968831733909082,2.4350475573690380
1.4062095328257378,1.8376433074924963
1.4169397746992469,2.4216061297646605
1.4262873749085625,1.8420759916180287
1.4344039153443344,2.4019743137744860
1.4463672083139953,1.8481843737182400
1.4525112445713795,2.3934546598172455
1.4653972828178812,2.3785099258811155
1.4630994624717355,1.8524833903137066
1.4821093471769564,2.3658192268999754
1.4954735557157544,2.3510864265842741
1.4932217017331446,1.8637405859323726
1.5121880539135728,2.3404438029055195
1.5133028626869829,1.8709661000157034
1.5222039088014419,2.3232499767615868
1.5333833598666180,1.8776330481074743
1.5393986239286814,2.3145415318439033
1.5439201115600443,2.2987738838399943
1.5534671759172669,1.8870928261570437
1.5613901960014014,2.2841437724106037
1.5747471604935976,1.8977075002006210
1.5778983811084033,2.2705055659266851
1.5847276694051740,2.2529384023530747
1.5924426221380990,1.9082088822115326
1.6007198674806071,2.2377327767078232
1.6125325069814580,1.9227755493267906
1.6174274624267175,2.2212810667168483
1.6254564751823988,1.9397488720512130
1.6307812718363401,2.1977973992000450
1.6332604684833698,1.9380592348182777
1.6438941312103881,2.1726384604205506
1.6488913552953042,1.9539504870612157
1.6541421411256463,2.1497189061511444
1.6608080935561134,2.1287607335320082
1.6631437490318124,1.9828308877611760
1.6658018660151757,2.1082524006900321
1.6720444632591700,2.0829381600827084
1.6746209028268928,2.0223290206072901
1.6701337892167405,1.9999943462353356
1.6772106652911127,2.0567161750645027
1.6690684316214304,2.0418887869249187



==> Aland_Voight_Re35_We125_bubble_shape.csv <==
x,y,value
0.3244853244993514,1.368962288990960,1.0
0.3247165211629768,1.309891541434650,1.0
0.3300266461331268,1.410548095270602,1.0
0.3310616673568453,1.874796914465151,1.0
0.3313346643772543,1.805046175750661,1.0
0.3315699301021596,1.744935783037360,1.0
0.3324044575791821,1.531714012658104,1.0
0.3326130894484378,1.478408570063291,1.0
0.3386937466591187,2.110890878298210,1.0
0.3361331973701339,2.036414479779214,1.0
0.3364150723424260,1.964395424358562,1.0
0.3374870850323247,1.690496182089465,1.0
0.3378066913001205,1.608836780667622,1.0
0.3391805543540485,1.257814770389007,1.0
0.3640255026992352,2.196897886740197,1.0
0.3752605508074481,2.241130062510361,1.0
0.3778085229979317,1.590123167841783,1.0
0.3853288880723413,1.854760116894051,1.0
0.3826359093344318,1.814119442575310,1.0
0.3857376437736311,1.750323035214496,1.0
0.3830820264165635,1.700136528090654,1.0
0.3833417065091476,1.633788264435407,1.0
0.3865958457890089,1.531052420285474,1.0
0.3848709337210319,1.243070711798953,1.0
0.3937311297004838,1.894077606467531,1.0
0.4018300413059497,1.282199174980252,1.0
0.4049981384354762,1.930143842095511,1.0
0.4067240122815739,1.489183074417562,1.0
0.4071501539719684,1.380303872521771,1.0
0.4073543468652823,1.328132588280039,1.0
0.4154935791688846,1.434648960273576,1.0
0.4177389611660152,2.318347343715970,1.0
0.4333534289552874,1.972334532830130,1.0
0.4602491841854975,2.387436490057830,1.0
0.4788529323567814,2.006359283422564,1.0
0.4999513850072499,2.445278566064968,1.0
0.5215425639872371,2.029609529660727,1.0
0.5340049889433049,2.488943662658592,1.0
0.5728497275790032,2.037170585347935,1.0
0.5851664061583215,2.533742917605297,1.0
0.6306326172402534,2.576273855845840,1.0
0.6327722036441090,2.029609529660727,1.0
0.6846989742943914,2.607557723751662,1.0
0.7012212126637227,2.029609529660727,1.0
0.7416251415989112,2.636856814539591,1.0
0.7639683570863391,2.029042450484187,1.0
0.8071307396545762,2.660201573973845,1.0
0.8267132820209850,2.029042450484187,1.0
0.8584164481959580,2.673244395034278,1.0
0.9094147330451203,2.031027227602079,1.0
0.9125534589505000,2.686476242486892,1.0
0.9664629721880345,2.029136963680277,1.0
0.9867010033351544,2.687893940428243,1.0
1.037762173676823,2.029609529660727,1.0
1.060878140892753,2.681750582682387,1.0
1.106211182696436,2.029609529660727,1.0
1.132212484274412,2.673244395034278,1.0
1.163254243034085,2.029042450484187,1.0
1.232157877173052,2.641582474344096,1.0
1.237405116650696,2.029609529660727,1.0
1.303632418211534,2.597255785377842,1.0
1.308700618992866,2.031027227602079,1.0
1.365739610269235,2.031499793582530,1.0
1.366550463207903,2.553023609607677,1.0
1.405677446730555,2.029136963680277,1.0
1.412342939021543,2.512193908896756,1.0
1.452409135870508,2.477034999951240,1.0
1.459866615452411,2.029042450484187,1.0
1.472511778251409,2.441687064613544,1.0
1.497046368195344,2.002673268775050,1.0
1.518359001434995,2.386869410881289,1.0
1.529638439302624,1.982541958007860,1.0
1.561423726532517,2.314283276284095,1.0
1.559941108568019,1.964395424358562,1.0
1.573479985189927,1.419999414879611,1.0
1.573735226306570,1.354785309577446,1.0
1.573973821263431,1.293824298099334,1.0
1.577227220713969,1.919974222196217,1.0
1.578928828158253,1.485213520181778,1.0
1.580256081964794,1.874796914465151,1.0
1.589007153119014,1.824988460125671,1.0
1.587271883440507,1.539653121129672,1.0
1.590190510122115,2.251337487688092,1.0
1.594931336427754,1.768753108452064,1.0
1.595617528125394,1.593431129704937,1.0
1.598229495552369,1.654770193967409,1.0
1.606561453394770,1.712045190798007,1.0
1.605544927904141,1.243070711798953,1.0
1.619023878350837,2.171379323795871,1.0
1.627851891754713,2.101912124669651,1.0
1.634859925022528,1.768753108452064,1.0
1.636662149254822,2.036981558955755,1.0
1.639740948984989,1.979044969752526,1.0
1.640010986688104,1.910050336606757,1.0
1.637887306614706,1.723953853505359,1.0
1.641318635017570,1.575946188428269,1.0
1.646011002502512,1.834439779734681,1.0
1.646732336093024,1.650139047358994,1.0
1.647289057659034,1.507896687243401,1.0
1.647533201335822,1.445517977823938,1.0
1.646384616310931,1.253183623780593,1.0
1.653437039338163,1.394480851935286,1.0
1.653739259616854,1.317263570729678,1.0
1.665291879462223,1.280356167656496,1.0


==> Aland_Voight_centroid_Re35We10.csv <==
time,centroid
0.4203160041303659,1.0400680813275860
0.4770921393323958,1.0511904982147153
0.5766687456867251,1.0741768264481157
0.6255835698607816,1.0864114850239579
0.7073162480087588,1.1086563187982166
0.7566054203270044,1.1225593399071283
0.8439533206378197,1.1488486889130700
0.8919946658087682,1.1638470995638961
0.9749751711040425,1.1906420129737985
1.0230165162749909,1.2064830309645582
1.0652346680918852,1.2211163117680794
1.1190992066168874,1.2386706313500386
1.1671405517878362,1.2550172137447591
1.2228248382359808,1.2743339870127468
1.2632232421297327,1.2880474214701731
1.3112645873006810,1.3043940038648936
1.3898776975804146,1.3316944816787564
1.4379190427513633,1.3480410640734766
1.4783174466451152,1.3612278689434443
1.5340017330932598,1.3806499681289239
1.5820430782642081,1.3969965505236441
1.6359076167892113,1.4148317392189147
1.6781257686061051,1.4290998901751311
1.7261671137770533,1.4450251688998845
1.8091476190723279,1.4724941681817341
1.8571889642432762,1.4879981432365204
1.9052303094142244,1.5039655523282702
1.9532716545851727,1.5189218326120995
2.0013129997561214,1.5343415469328923
2.0569972862042660,1.5523944091909792
2.0973956900980180,1.5645068897025309
2.1432533377611960,1.5786711190868221
2.2240501455487003,1.6036881310094637
2.2720914907196486,1.6180124557883424
2.3143096425365424,1.6314099124932935
2.3681741810615451,1.6469981482820732
2.4162155262324934,1.6612382123269585
2.4718998126806384,1.6786801842635930
2.5122982165743903,1.6897183404167291
2.5603395617453386,1.7036213615256406
2.6389526720250722,1.7267088026398332
2.6869940171960209,1.7401905200787779
2.7273924210897729,1.7521344791223428
2.7830767075379175,1.7674909978926405
2.8311180527088657,1.7809727153315853
2.8791593978798140,1.7947704105230051
2.9272007430507627,1.8080204109434677
2.9752420882217110,1.8215021283824124
3.0309263746698556,1.8371746249051855
3.0713247785636075,1.8480442595903348
3.1171824262267855,1.8606243871755499
3.1979792340142899,1.8829282034636039
3.2460205791852381,1.8960728779665748
3.2940619243561864,1.9097020516900078
3.3421032695271347,1.9223622269725167
3.3901446146980829,1.9354226407414943
3.4458289011462275,1.9514111150167426
3.4862273050399804,1.9617962504814297
3.5342686502109286,1.9747724035164138
3.6172491555062027,1.9976070624286262
3.6652905006771510,2.0105832154636105
3.7133318458480993,2.0244019758385288
3.7613731910190475,2.0369568252035459
3.8094145361899967,2.0500172389725235
3.8923950414852708,2.0729361586187292
3.9404363866562191,2.0859123116537135
3.9884777318271674,2.0999417238636151
4.0365190769981156,2.1125387035956291
4.0845604221690639,2.1257676388325937
4.1675409274643389,2.1489393406807795
4.1981126925731242,2.1569441104101528



==> Ding_combined.csv <==
time, position
0.0068070183902569, -0.1034455724981380
0.1038767590451177, -0.1004604348652014
0.2008937321155579, -0.1175903004133960
0.3084189927120428, -0.1289609610334004
0.4211531677134751, -0.1546934504874216
0.5076693914842166, -0.1747089490807885
0.6203734135802657, -0.2119357260668850
0.7618885367699606, -0.2663707661551729
0.8955186752019493, -0.3265619958811132
1.0658298230325987, -0.4039524428376295
1.1810893038598738, -0.4670383514803569
1.3225441212388023, -0.5444619666327950
1.4561742596707909, -0.6046531963587354
1.6055140618074262, -0.6763206218735207
1.7312969066134376, -0.7279001818220197
1.8753901032133959, -0.7995736379178815
2.0561869238910520, -0.8798255955952639
2.2081500287960258, -0.9514900058195108
2.3836851674843138, -1.0374951378440072
2.4937206574539497, -1.0919663614187549
0.1306299243463602, 0.0978461779684782
0.2828191760417075, 0.1123889242347947
0.4114213175010479, 0.1355252485353227
0.5531475110284252, 0.1615502211715611
0.7001580012242081, 0.2019490838039700
0.8287902955889317, 0.2365796956365731
1.0519368718772901, 0.3000545767587436
1.2225872398935003, 0.3519748645380727
1.4010773633093421, 0.3924099106569414
1.5900757742512286, 0.4386041617040011
1.7134690013056213, 0.4761023148385464
1.8945975039424932, 0.5222875200139909
2.0809650738896952, 0.5656051838874936
2.2148288973384034, 0.5944946825351358
2.2148288973384034, 0.5944946825351358
2.3828408861335841, 0.6406648112578888
2.4852175381358874, 0.6666445545360524


==> Energy_data_1000_2000.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.2393,0,0
0.005,15.2392695190918,1.4474466070169E-10,-4.93081227403991E-06
0.0075,15.2392692099918,2.24572360707498E-10,1.55033234079394E-05
0.01,15.2392689573445,2.82120993233548E-10,1.47306505532407E-05
0.0125,15.2392687565094,2.81866974205514E-10,2.28084335851531E-05
0.015,15.2392685131633,4.65310456831958E-10,2.32956217489644E-05
0.0175,15.2392682627958,6.74637234965303E-10,2.71101886517577E-05
0.02,15.2392679445892,7.08533676174739E-10,2.80771500408283E-05
0.0225,15.2392675903127,8.22751644591335E-10,2.99669024315108E-05
0.025,15.239267153281,8.54908144276578E-10,3.12839189766656E-05
0.0275,15.2392666580326,8.73640715326474E-10,3.23083214854858E-05
0.03,15.2392660676232,9.33326305130322E-10,3.3856721762815E-05
0.0325,15.2392653996591,1.01080743775128E-09,3.45546303202049E-05
0.035,15.2392646247177,1.06753184070385E-09,3.61027161838168E-05
0.0375,15.2392637543093,1.1298322277753E-09,3.63016239040004E-05
0.04,15.2392627653817,1.17799991983247E-09,3.76507067428866E-05
0.0425,15.2392616642209,1.22137322478011E-09,3.75213141563524E-05
0.045,15.2392604328918,1.25739507694789E-09,3.88773045356672E-05
0.0475,15.2392590734734,1.28082078276748E-09,3.87673300925595E-05
0.05,15.2392575720433,1.31446054041362E-09,3.97795128965761E-05
0.0525,15.2392559275358,1.33148869707611E-09,3.91969861026631E-05
0.055,15.2392541288688,1.38745726019351E-09,3.99814326415004E-05
0.0575,15.2392521730441,1.43761624826766E-09,3.98585427747733E-05
0.06,15.2392500495227,1.43692524545713E-09,4.06287033821728E-05
0.0625,15.2392477565332,1.43645273453785E-09,4.0891064501114E-05
0.065,15.239245283211,1.4355983068981E-09,4.1332633429203E-05
0.0675,15.2392426272151,1.43507161709522E-09,4.13822491971416E-05
0.07,15.2392397779684,1.43418077414026E-09,4.16637700455524E-05
0.0725,15.2392367333305,1.43367451244103E-09,4.12268922760362E-05
0.075,15.2392334827138,1.43273926056509E-09,4.14241596249365E-05
0.0775,15.239230023987,1.43238043648353E-09,4.19511330160827E-05
0.08,15.2392263470742,1.43144340825074E-09,4.2242836589601E-05
0.0825,15.239222449042,1.4320908903187E-09,4.22415911978113E-05
0.085,15.2392183215589,1.4312071527911E-09,4.27250512780031E-05
0.0875,15.239213959392,1.42836320549122E-09,4.30553200043704E-05
0.09,15.2392093577552,1.4275913784445E-09,4.30200903641653E-05
0.0925,15.2392045070972,1.42318334894753E-09,4.31055517855494E-05
0.095,15.239199408185,1.42261669111576E-09,4.25906740751936E-05
0.0975,15.2391940449816,1.4156888994421E-09,4.30110772945413E-05
0.1,15.2391884256169,1.41528655461798E-09,4.37258566359233E-05
0.1025,15.2391825258789,1.40621381206074E-09,4.38344936357638E-05
0.105,15.2391763623293,1.40577505192141E-09,4.39524591206997E-05
0.1075,15.2391699022682,1.40394096348473E-09,4.31526699329332E-05
0.11,15.2391631702635,1.40303590967505E-09,4.37469476529673E-05
0.1125,15.2391561265757,1.40110767432589E-09,4.33922074477566E-05
0.115,15.2391488020372,1.39946454424944E-09,4.43070011427738E-05
0.1175,15.2391411533216,1.39777167618149E-09,4.42836045211337E-05
0.12,15.2391332127721,1.3957386357788E-09,4.4504627904729E-05
0.1225,15.2391249384242,1.39404043864033E-09,4.3504005137418E-05
0.125,15.239116359033,1.39178357727587E-09,4.41749451232099E-05
0.1275,15.2391074382642,1.39004630028694E-09,4.43182267724218E-05
0.13,15.2390981967282,1.38752298539657E-09,4.49478091096855E-05
0.1325,15.2390886071986,1.38582478825811E-09,4.40658325682186E-05
0.135,15.2390786799963,1.38309541597437E-09,4.44897344047401E-05
0.1375,15.2390683983798,1.38146383221738E-09,4.40172754698764E-05
0.14,15.2390577661627,1.37930200594383E-09,4.48279213194347E-05
0.1425,15.2390467701845,1.37810562961249E-09,4.4787924247558E-05
0.145,15.2390354090825,1.37677780287504E-09,4.46115415320136E-05
0.1475,15.2390236773153,1.37619338147488E-09,4.42299629077603E-05
0.15,15.239011570653,1.37532829569409E-09,4.4884100497411E-05
0.1525,15.2389990804704,1.37524391874422E-09,4.47611714626817E-05
0.155,15.2389862064571,1.37493127994048E-09,4.43943677506109E-05
0.1575,15.238972934456,1.37557520929477E-09,4.45244734501582E-05
0.16,15.2389592704876,1.37623867857428E-09,4.48228872826917E-05
0.1625,15.2389451965123,1.37786670961759E-09,4.48649054276551E-05
0.165,15.2389307220276,1.37972389069319E-09,4.44213319417131E-05
0.1675,15.2389158289529,1.38268951843656E-09,4.47595828227954E-05
0.17,15.2389005236879,1.386135650705E-09,4.50072422933934E-05
0.1725,15.2388847915319,1.39106948182643E-09,4.46282233745876E-05
0.175,15.2388686320371,1.39572797763776E-09,4.44983004695976E-05
0.1775,15.2388520380104,1.39979583479999E-09,4.48141649700418E-05
0.18,15.2388350034358,1.40079414734373E-09,4.49287083834626E-05
0.1825,15.238817527823,1.39919364983143E-09,4.46415627379793E-05
0.185,15.2387996021227,1.39609568350352E-09,4.4660695223242E-05
0.1875,15.2387812256329,1.39327305248571E-09,4.4863015647767E-05
0.19,15.2387623897028,1.39129596732346E-09,4.47215493274422E-05
0.1925,15.2387430893776,1.3944809751365E-09,4.43380879265876E-05
0.195,15.2387233205762,1.40056144459777E-09,4.5000211179036E-05
0.1975,15.2387030761386,1.40783296131985E-09,4.46867208614421E-05
0.2,15.2386823563701,1.41487355165282E-09,4.42976969319275E-05
0.2025,15.2386611527951,1.42246392442758E-09,4.49901822534571E-05
0.205,15.2386394629249,1.43054634804685E-09,4.45707128839956E-05
0.2075,15.2386172793861,1.43936151886237E-09,4.43631948255918E-05
0.21,15.2385945962111,1.44900003107296E-09,4.44706023001729E-05
0.2125,15.2385714118667,1.45945300289441E-09,4.48345190586785E-05
0.215,15.2385477189671,1.47032164221628E-09,4.40044317121524E-05
0.2175,15.2385235173117,1.48055345761122E-09,4.47766580906617E-05
0.22,15.238498798133,1.4895560340733E-09,4.43629898270181E-05
0.2225,15.23847355745,1.49692613859997E-09,4.42653674928017E-05
0.225,15.2384477895163,1.5031442757163E-09,4.42573976966454E-05
0.2275,15.2384214896083,1.50866519277315E-09,4.44074354809532E-05
0.23,15.238394656438,1.51404933035337E-09,4.41178030858858E-05
0.2325,15.2383672840378,1.51963064354277E-09,4.43204849124301E-05
0.235,15.2380871639827,1.52529189278994E-09,4.39675241397097E-05
0.2375,15.2380592413612,1.53054457996404E-09,4.41921186924432E-05
0.24,15.2380307672499,1.53541712677452E-09,4.39454462920486E-05
0.2425,15.238001742881,1.53968482408118E-09,4.40891769013518E-05
0.245,15.2379721571585,1.54295065613042E-09,4.38516603109562E-05
0.2475,15.237942012815,1.54488155601484E-09,4.3640843484738E-05
0.25,15.2379112965196,1.54499169013889E-09,4.36293080388062E-05
0.2525,15.2378800101963,1.54362922444307E-09,4.36471863940469E-05
0.255,15.2378481462262,1.54119561557309E-09,4.37144044690418E-05
0.2575,15.2378157020563,1.53843160433098E-09,4.35189244715195E-05
0.26,15.2377826733753,1.53619872378385E-09,4.37602870296816E-05
0.2625,15.2377490526945,1.53534163160884E-09,4.35254895639892E-05
0.265,15.2377148392117,1.5350103410583E-09,4.34873572814354E-05
0.2675,15.2376800248061,1.53521284573799E-09,4.38673079006247E-05
0.27,15.2376446093662,1.5363674776836E-09,4.31986829591002E-05
0.2725,15.2376085838475,1.53903734201322E-09,4.37891327389472E-05
0.275,15.2375719486564,1.5433014866062E-09,4.34079377489294E-05
0.2775,15.2375346946379,1.54870072321955E-09,4.3607412302471E-05
0.28,15.2374968223658,1.55463286688473E-09,4.35380271068819E-05
0.2825,15.2374583209632,1.56052593069944E-09,4.32546370552345E-05
0.285,15.2374191933917,1.56643764626097E-09,4.36989357600615E-05
0.2875,15.2373794302234,1.5708891965005E-09,4.29760019705627E-05
0.29,15.237339031486,1.57461954586324E-09,4.3592632011813E-05
0.2925,15.2372979865414,1.57767665598385E-09,4.29665026850934E-05
0.295,15.2372562964525,1.57993795824041E-09,4.37776939770096E-05
0.2975,15.2372139548705,1.58153667939587E-09,4.27770438604647E-05
0.3,15.2371709613478,1.58183510734489E-09,4.31878089082183E-05
0.3025,15.2371273040703,1.58416391116134E-09,4.31537181060371E-05
0.305,15.2370829838017,1.58687463169827E-09,4.3066787967061E-05
0.3075,15.2370379952437,1.58957380591573E-09,4.29857960735358E-05
0.31,15.2369923384468,1.59227830920372E-09,4.26862062912203E-05
0.3125,15.2369460015573,1.59479363048831E-09,4.2976345386414E-05
0.315,15.2368989834873,1.59648205766416E-09,4.23687988387878E-05
0.3175,15.2368512809747,1.59719881764886E-09,4.24617761491941E-05
0.32,15.2368028938534,1.59690927148404E-09,4.2149211310849E-05
0.3225,15.236753809971,1.59561874824021E-09,4.16922752481952E-05
0.325,15.2367040284303,1.59289825774067E-09,4.18276379846594E-05
0.3275,15.2366535458677,1.58896185098456E-09,4.14998503730502E-05
0.33,15.2366023616619,1.58468438371528E-09,4.13131996239713E-05
0.3325,15.2365504643217,1.57916701937211E-09,4.09922100240712E-05
0.335,15.2364978537943,1.57209090190236E-09,4.13762681144014E-05
0.3375,15.2364445256801,1.56737645085059E-09,4.11356384741879E-05
0.34,15.2363904782283,1.56741197798738E-09,4.11871662746588E-05
0.3425,15.236335702163,1.56811807983104E-09,4.12831016590731E-05
0.345,15.2362801976354,1.57079504958801E-09,4.16513770049587E-05
0.3475,15.2362239587457,1.57243640330762E-09,4.07282613394955E-05
0.35,15.2361669829798,1.73542513692837E-09,4.15176839840825E-05
0.3525,15.2361092646492,1.91741911237386E-09,4.07132855266834E-05
0.355,15.2360508024104,2.11293382790245E-09,4.16340589769471E-05
0.3575,15.2359915866475,2.32431851543424E-09,4.07233239165805E-05
0.36,15.2359316196839,2.56623078342955E-09,4.10857586332636E-05
0.3625,15.2358708958679,2.57989540841663E-09,4.08798573016123E-05
0.365,15.2358094096312,2.59386290224484E-09,4.06944232383966E-05
0.3675,15.2357471541315,2.60595633960747E-09,4.04784382904699E-05
0.37,15.2356841338581,2.61573518400837E-09,4.04184428890453E-05
0.3725,15.2356203390904,2.62465604805584E-09,3.96363750908568E-05
0.375,15.2355557649828,2.63271893174988E-09,4.00470422814436E-05
0.3775,15.2354904097072,2.63878963124853E-09,3.97649352814611E-05
0.38,15.2354242729013,2.64073829470135E-09,3.94256411523353E-05
0.3825,15.235357342938,2.63921862142524E-09,3.93917226897411E-05
0.385,15.2352896218174,2.71255995443198E-09,3.94435777133495E-05
0.3875,15.2352211029542,2.80445711098309E-09,3.8866847886565E-05
0.39,15.2351517847356,2.90662960367172E-09,3.87455323499486E-05
0.3925,15.235081661418,3.01241698252852E-09,3.90730077389767E-05
0.395,15.2350107301727,3.13313730515574E-09,3.8687062809295E-05
0.3975,15.2349389839087,3.25598215056289E-09,3.89172678341154E-05
0.4,15.2348664265305,3.19223847355943E-09,3.88880160806515E-05
0.4025,15.2347930460007,3.18987147807093E-09,3.87209921536291E-05
0.405,15.234718841255,3.29271898635852E-09,3.85715394917163E-05
0.4075,15.2346438119084,3.35603544954211E-09,3.8988094604675E-05
0.41,15.2345679517001,3.43195516450123E-09,3.82649031230864E-05
0.4125,15.2344912529671,3.35030136966452E-09,3.7894518890802E-05
0.415,15.2344137199487,3.3293403589596E-09,3.774066142892E-05
0.4175,15.2343353424796,3.57329099642811E-09,3.72815089126899E-05
0.42,15.2342561212024,3.64738816927002E-09,3.73638036282875E-05
0.4225,15.2341760480288,3.65783403566411E-09,3.65405218909487E-05
0.425,15.2340951223656,3.66637031845585E-09,3.73183992344872E-05
0.4275,15.2340133417991,3.66135388674138E-09,3.69628999381533E-05
0.43,15.2339306985624,3.94411880932921E-09,3.705367350193E-05
0.4325,15.2338471894855,4.16056433749645E-09,3.67769111291327E-05
0.435,15.2337628183661,4.37028013777763E-09,3.63642643522732E-05
0.4375,15.2336775705405,4.38353087162113E-09,3.69970652537299E-05
0.44,15.2335914485226,4.37486136206644E-09,3.61849322318974E-05
0.4425,15.2335044483103,4.30431335018966E-09,3.61660221099846E-05
0.445,15.2334165673551,4.18524770395834E-09,3.53731437302551E-05
0.4475,15.2333277992712,4.08537470519832E-09,3.56506707572812E-05
0.45,15.2332381406578,4.02054656234441E-09,3.53620899935514E-05
0.4525,15.2331475917367,3.98030497450463E-09,3.52717958080895E-05
0.455,15.2330561453473,3.94992305530195E-09,3.46520351195423E-05
0.4575,15.2329637963783,3.9299434817508E-09,3.45725664667729E-05
0.46,15.2328705480584,3.92317112130058E-09,3.47728171824491E-05
0.4625,15.2327763890395,3.92657995007539E-09,3.44734517527812E-05
0.465,15.2326813218389,3.93320753744319E-09,3.49093139954126E-05
0.4675,15.2325853376698,3.93670429588155E-09,3.46096431568243E-05
0.47,15.2324884405647,3.93400867437776E-09,3.44687516653508E-05
0.4725,15.2323906192043,3.92703292106944E-09,3.40765468784809E-05
0.475,15.2322918740908,3.91929866339069E-09,3.29688119021787E-05
0.4775,15.2321922043724,3.9150567232582E-09,3.29267184335791E-05
0.48,15.2320916014495,3.91596621795998E-09,3.2908976773105E-05
0.4825,15.231990065255,3.92018684181039E-09,3.26060342451528E-05
0.485,15.2318875915166,3.92415611116803E-09,3.29294054243201E-05
0.4875,15.2317841793925,3.92360988143992E-09,3.2827703432492E-05
0.49,15.2316798193769,3.97195698553787E-09,3.2310972879257E-05
0.4925,15.2315745156088,4.01805611005557E-09,3.23927761195497E-05
0.495,15.2314682609023,4.08139477769964E-09,3.14130358020082E-05
0.4975,15.231361050354,4.17086276627288E-09,3.15034185933705E-05
0.5,15.2312528838231,4.27757651522143E-09,3.11576148595005E-05
0.5025,15.2311437585794,4.39321112821744E-09,3.05372027167294E-05
0.505,15.2310336686636,4.49733761342941E-09,3.07369980958594E-05
0.5075,15.2309226098432,4.58540938552687E-09,3.05683366295106E-05
0.51,15.230810585935,4.65819294248604E-09,3.05125029327335E-05
0.5125,15.2306975853071,4.72544670060415E-09,3.04075674658621E-05
0.515,15.2301581762437,4.79239492534589E-09,2.98161526490759E-05
0.5175,15.2300440671377,4.85461537635956E-09,2.90062484538112E-05
0.52,15.2299289691153,4.8956714238102E-09,2.88487994489772E-05
0.5225,15.2298129072508,4.94640772785715E-09,2.86112482255074E-05
0.525,15.2296958530429,5.0320352329436E-09,2.84821805287549E-05
0.5275,15.2295778130423,5.11574782535718E-09,2.85912731733395E-05
0.53,15.2294587907781,5.19016829514385E-09,2.80408780722885E-05
0.5325,15.2293387610035,5.28638910424206E-09,2.81257218053277E-05
0.535,15.2292177573609,5.30857935387985E-09,2.7066234146389E-05
0.5375,15.2290957333036,5.30952437571841E-09,2.71550738361048E-05
0.539999999999999,15.2289727263011,5.29826760242713E-09,2.68358570766347E-05
0.542499999999999,15.2288487036489,5.28449017878074E-09,2.5883306184693E-05
0.544999999999999,15.228723680907,5.26487653473851E-09,2.63152392064869E-05
0.547499999999999,15.2285976457051,5.23438714594704E-09,2.63085785217054E-05
0.549999999999999,15.2284706012355,5.19145437749557E-09,2.58222890683335E-05
0.552499999999999,15.2283425412614,5.15108133924969E-09,2.52968406644349E-05
0.554999999999999,15.22821346349,5.11691311544382E-09,2.47598536491367E-05
0.557499999999999,15.2280833713451,5.08824005152064E-09,2.34580334697032E-05
0.559999999999999,15.2279522522472,4.62400606693336E-09,2.37770124433823E-05
0.562499999999999,15.227820112934,4.25187085539847E-09,2.39633106846604E-05
0.564999999999999,15.2276869482156,3.99377597659622E-09,2.3575419705657E-05
0.567499999999999,15.2275527534764,3.84798415353771E-09,2.31482126102911E-05
0.569999999999999,15.2274175278353,3.8133496360615E-09,2.27137860505655E-05
0.572499999999999,15.2272812700402,3.91377952269067E-09,2.22328110511816E-05
0.574999999999999,15.2271439777654,3.90312493436795E-09,2.10536079296997E-05
0.577499999999999,15.2270056438578,3.88388521344041E-09,2.08958146682425E-05
0.579999999999999,15.2268662706277,3.88435772435969E-09,2.02248257430426E-05
0.582499999999999,15.226725857247,3.8577177008392E-09,2.10453619500228E-05
0.584999999999998,15.2265843984438,3.83278830895506E-09,2.03216242016246E-05
0.587499999999998,15.2264418926261,3.8341969599287E-09,1.86000459918567E-05
0.589999999999998,15.2262983360976,3.83433373940534E-09,1.83972269960364E-05
0.592499999999998,15.2261537327822,3.83440834639259E-09,1.79605685222128E-05
0.594999999999998,15.2260080770624,3.83452825047925E-09,1.72414891221884E-05
0.597499999999998,15.2258613690482,3.835454620571E-09,1.75779968114576E-05
0.599999999999998,15.2257136069046,3.83472098519633E-09,1.670211861593E-05
0.602499999999998,15.2255647882246,3.83484533017508E-09,1.53289920779009E-05
0.604999999999998,15.2254149124446,3.8360497001122E-09,1.51898908291592E-05
0.607499999999998,15.2252639755503,3.83660569980293E-09,1.49409351887231E-05
0.609999999999998,15.2251119793419,3.83696363570607E-09,1.4394186692801E-05
0.612499999999998,15.2249589205042,3.83695297756503E-09,1.37022213082538E-05
0.614999999999998,15.2248047963999,3.8363516807749E-09,1.35631471568365E-05
0.617499999999998,15.2246496112317,3.83622023036878E-09,1.23514758705312E-05
0.619999999999998,15.2244933585398,3.83617226873412E-09,1.15825939573933E-05
0.622499999999998,15.2243360388778,3.83607368092953E-09,1.11511822014077E-05
0.624999999999998,15.2241776554795,3.83881726406798E-09,1.1130066524867E-05
0.627499999999998,15.2240182004012,3.83884213306374E-09,1.05300602579739E-05
0.629999999999998,15.2238576764426,3.84686771326415E-09,9.41970077295018E-06
0.632499999999998,15.2236960848405,3.84714127221741E-09,8.61325736123408E-06
0.634999999999998,15.2235334183882,3.84733311875607E-09,8.07278461412153E-06
0.637499999999998,15.2233696807122,3.8511576150313E-09,7.55191635859465E-06
0.639999999999997,15.2232048727413,3.85211329501089E-09,7.43019396320932E-06
0.642499999999997,15.2230389886483,3.85380616307884E-09,6.74962040192462E-06
0.644999999999997,15.2228720327388,3.8541152491689E-09,5.36928824113048E-06
0.647499999999997,15.2227040049227,3.85756493415101E-09,4.84246897691776E-06
0.649999999999997,15.222534902681,3.85988663254011E-09,4.65544929928452E-06
0.652499999999997,15.2223647269934,3.86040710509405E-09,3.14720167682303E-06
0.654999999999997,15.2221934785711,3.8603911178825E-09,3.11666480001804E-06
0.657499999999997,15.2220211565922,3.86777898597757E-09,1.72684981958327E-06
0.659999999999997,15.2218477599428,3.86816534359013E-09,8.93737548968154E-07
0.662499999999997,15.2216732877326,3.86885279368698E-09,4.16016266768793E-07
0.664999999999997,15.221497745396,3.86924536854849E-09,-7.34841644201012E-08
0.667499999999997,15.2213211278934,3.87007581537091E-09,-7.78635254494731E-07
0.669999999999997,15.2211434350152,3.87006693358671E-09,-2.51079493507333E-06
0.672499999999997,15.2209646750848,3.86990528511433E-09,-3.32490033683186E-06
0.674999999999997,15.2207848446554,3.87087872866232E-09,-3.91247283226814E-06
0.677499999999997,15.2206039390942,3.87199250440062E-09,-4.37920892071286E-06
0.679999999999997,15.2204219686097,3.87060339335221E-09,-5.42884433163415E-06
0.682499999999997,15.2202389303018,3.87133880508372E-09,-6.65276216427202E-06
0.684999999999997,15.220054821937,3.87832876924676E-09,-7.87728381634878E-06
0.687499999999996,15.219869646287,3.88322796140983E-09,-9.06663026645216E-06
0.689999999999996,15.2196834051898,3.88749121782439E-09,-8.8142163763294E-06
0.692499999999996,15.2194961013923,3.88859255906482E-09,-9.816701671439E-06
0.694999999999996,15.2193077359709,3.89027210445647E-09,-1.17871840954464E-05
0.697499999999996,15.219118304541,3.89366228148447E-09,-1.29943762081641E-05
0.699999999999996,15.2189278184473,3.89386389798574E-09,-1.31488591915696E-05
0.702499999999996,15.2187362779734,3.90564913743674E-09,-1.4328168198019E-05
0.704999999999996,15.2185436792868,3.91266130606027E-09,-1.60286464025994E-05
0.707499999999996,15.2183500256462,3.91817245315451E-09,-1.64838670033696E-05
0.709999999999996,15.2181553207206,3.92477339516972E-09,-1.80877768397592E-05
0.712499999999996,15.2179595662692,3.92455756781374E-09,-1.86845396369373E-05
0.714999999999996,15.2177627682055,3.92615717714762E-09,-2.00442751219221E-05
0.717499999999996,15.2175649194599,3.92774701651888E-09,-2.05674710582748E-05
0.719999999999996,15.2173660276737,3.92781274172194E-09,-2.28582223491536E-05
0.722499999999996,15.2171661002084,3.92958021677714E-09,-2.34130147335199E-05
0.724999999999996,15.2169651379324,3.94430088590525E-09,-2.47740639495175E-05
0.727499999999996,15.2167631419885,3.94323151908793E-09,-2.66149102738922E-05
0.729999999999996,15.216170049871,3.94379640056286E-09,-2.70033939320236E-05
0.732499999999996,15.2159665891726,3.94200316833348E-09,-2.95335775215566E-05
0.734999999999995,15.2157620873721,3.94280874616015E-09,-2.97679575522736E-05
0.737499999999995,15.2155565812668,3.94313204310492E-09,-3.03810937012372E-05
0.739999999999995,15.2153500827179,3.94916632728837E-09,-3.2980644513847E-05
0.742499999999995,15.2151425217659,3.95487198545652E-09,-3.39636805831711E-05
0.744999999999995,15.2149340022206,3.94800281355856E-09,-3.4693730002866E-05
0.747499999999995,15.2147244379427,3.94837051942432E-09,-3.68946145397064E-05
0.749999999999995,15.2145139170095,3.94841315198846E-09,-3.76258378688155E-05
0.752499999999995,15.2143023772291,3.94649912749401E-09,-4.11955871300052E-05
0.754999999999995,15.2140898504174,3.94786336954667E-09,-4.12352028650309E-05
0.757499999999995,15.2138763277567,3.9565168918898E-09,-4.30473652438534E-05
0.759999999999995,15.2136618248218,3.95561450261539E-09,-4.34511247979774E-05
0.762499999999995,15.2134463503965,3.9545104968397E-09,-4.734654636529E-05
0.764999999999995,15.2132298954745,3.94707377893155E-09,-4.70750653361884E-05
0.767499999999995,15.2130124678948,3.93820975830295E-09,-4.9755019930986E-05
0.769999999999995,15.2127940803543,3.9382168637303E-09,-5.06317660817768E-05
0.772499999999995,15.2125747301215,3.93777277452045E-09,-5.34373998224424E-05
0.774999999999995,15.2123544173193,3.93718035951451E-09,-5.36579717633767E-05
0.777499999999995,15.2121331558129,3.93633570183738E-09,-5.59731579632405E-05
0.779999999999995,15.2119109479927,3.93548038601921E-09,-5.82770023680457E-05
0.782499999999994,15.2116877997107,3.93629129291639E-09,-5.91397347158296E-05
0.784999999999994,15.2114637095777,3.93766796946693E-09,-6.17569875034363E-05
0.787499999999994,15.2112386940572,3.95583032997138E-09,-6.29772195663847E-05
0.789999999999994,15.2110127526997,3.96243660105711E-09,-6.54623163314216E-05
0.792499999999994,15.210785883809,3.96788379930513E-09,-6.79537914232142E-05
0.794999999999994,15.2105581031761,3.97191168843847E-09,-6.90271162296918E-05
0.797499999999994,15.2103294138039,3.97208133051663E-09,-7.13602210797859E-05
0.799999999999994,15.2100998104681,3.9743524027358E-09,-7.36294250511804E-05
0.802499999999994,15.209869316541,3.97390476081227E-09,-7.50138945866396E-05
0.804999999999994,15.2096379270333,3.97489063885814E-09,-7.74421204667863E-05
0.807499999999994,15.2094056466711,3.9756100633781E-09,-7.92574219932174E-05
0.809999999999994,15.2091724919176,3.97606125801531E-09,-8.09484583207398E-05
0.812499999999994,15.2089384573971,3.97683752595412E-09,-8.30821480104493E-05
0.814999999999994,15.2087035499686,3.97540755869841E-09,-8.5757636846262E-05
0.817499999999994,15.208467784136,3.976921902904E-09,-8.84256680890871E-05
0.819999999999994,15.2082311501023,3.98587118866089E-09,-8.98251490440982E-05
0.822499999999993,15.2079936684818,4.01726207854836E-09,-9.19161000244584E-05
0.824999999999993,15.2077553401703,4.02044086911246E-09,-9.48122259725182E-05
0.827499999999993,15.2075161681268,4.02463129489661E-09,-9.70696551561012E-05
0.829999999999993,15.2072761697816,4.01961663953898E-09,-9.94322000397174E-05
0.832499999999993,15.2070353394604,4.02201827398585E-09,-0.000101586849655
0.834999999999993,15.2067936887154,4.02425648360349E-09,-0.000103997084751
0.837499999999993,15.206551226423,4.01923827553219E-09,-0.00010726117829
0.839999999999993,15.2063079463799,4.01198096966482E-09,-0.000108984030537
0.842499999999993,15.2060638723592,4.00764399444142E-09,-0.000111330034873
0.844999999999993,15.2058189950181,4.01067001831734E-09,-0.000114250554312
0.847499999999993,15.2055733316164,4.00925159738108E-09,-0.000116156667044
0.849999999999993,15.2053268869399,4.01235578095793E-09,-0.000118506291706
0.852499999999993,15.2050796607821,4.01745481326543E-09,-0.00012230566447
0.854999999999993,15.2048316694989,3.99524680005925E-09,-0.00012546265966
0.857499999999993,15.2045829079075,3.99649380256051E-09,-0.000128063452513
0.859999999999993,15.2043333905022,3.99761468372617E-09,-0.000130261543378
0.862499999999993,15.2040831201616,3.99839894527076E-09,-0.000133210823256
0.864999999999993,15.203832105202,4.00054922522486E-09,-0.000136290061376
0.867499999999992,15.2035803526635,4.00551236623414E-09,-0.000138239904262
0.869999999999993,15.203327869927,4.0042706928034E-09,-0.000141331738848
0.872499999999992,15.2030746612092,4.00320310234292E-09,-0.000144624168233
0.874999999999992,15.2028207332629,4.00324928762075E-09,-0.000147503939979
0.877499999999992,15.2025660939608,4.00469701844486E-09,-0.000150253670716
0.879999999999992,15.2023107430635,4.00749655682375E-09,-0.000152647543259
0.882499999999992,15.2020546995383,4.01115585191292E-09,-0.000156840614451
0.884999999999992,15.2017979555572,4.01795752225098E-09,-0.000160155647887
0.887499999999992,15.2015405331998,4.02125621690175E-09,-0.000162664829207
0.889999999999992,15.2012824254816,4.02349265016255E-09,-0.000165994291277
0.892499999999992,15.201023647666,4.02257427367658E-09,-0.000169808376265
0.894999999999992,15.2007641990065,4.02098265794848E-09,-0.000173358799443
0.897499999999992,15.2005040905547,4.02181932201984E-09,-0.000175545335911
0.899999999999992,15.2002433223451,4.01993993648375E-09,-0.000179019693187
0.902499999999992,15.1999819113814,4.03344202482003E-09,-0.000183513919774
0.904999999999992,15.1997198511752,4.03209110544367E-09,-0.000186424500387
0.907499999999992,15.1994571633409,4.02908018060089E-09,-0.00018947554275
0.909999999999992,15.1991938389874,4.03860767050901E-09,-0.000193517952018
0.912499999999992,15.1989298949802,4.04244815399579E-09,-0.000196812012531
0.914999999999992,15.1986653288913,4.04606481652081E-09,-0.000200613611047
0.917499999999991,15.1984001519554,4.05175448747741E-09,-0.000203739302482
0.919999999999991,15.198134365999,4.06327593793776E-09,-0.000207553402348
0.922499999999991,15.1978679848415,4.06469080616034E-09,-0.000211203025489
0.924999999999991,15.1976010043003,4.07276612435226E-09,-0.000214331245916
0.927499999999991,15.1973334439556,4.09065936679554E-09,-0.000218766291677
0.929999999999991,15.1970652936546,4.09170475279552E-09,-0.000222287252688
0.932499999999991,15.1967965720885,4.10816269891257E-09,-0.000226139654564
0.934999999999991,15.196527274842,4.13247036590292E-09,-0.000229147657338
0.937499999999991,15.1962574130658,4.14369427659267E-09,-0.000233254617809
0.939999999999991,15.1959869922186,4.13477962979414E-09,-0.000237619758236
0.942499999999991,15.1957160177608,4.14496525991126E-09,-0.000240892046357
0.944999999999991,15.1954444959835,4.1491645674796E-09,-0.000244965155461
0.947499999999991,15.1951724325791,4.15414280752202E-09,-0.000249607693177
0.949999999999991,15.1948998301749,4.15488621285931E-09,-0.000254069081069
0.952499999999991,15.1946266948664,4.13646361607789E-09,-0.000257925421103
0.954999999999991,15.1943530338193,4.15879064519231E-09,-0.000261372670249
0.957499999999991,15.1940788468611,4.16113987711242E-09,-0.000266468537149
0.959999999999991,15.1938041509395,4.16045065065873E-09,-0.00027064413372
0.96249999999999,15.1935289379612,4.16204404274367E-09,-0.000274006681961
0.96499999999999,15.1932532259325,4.17358592130768E-09,-0.000278582103005
0.96749999999999,15.1929770093946,4.1748808854436E-09,-0.00028293868948
0.96999999999999,15.1927002962491,4.14563583461813E-09,-0.000287265250219
0.97249999999999,15.192423094147,4.14601952769544E-09,-0.000291352642668
0.97499999999999,15.1921454009421,4.14759071531989E-09,-0.000296343261252
0.97749999999999,15.1918672321628,4.12025080720468E-09,-0.000301006299564
0.97999999999999,15.1915885843174,4.1237004921868E-09,-0.000304483280608
0.98249999999999,15.1913094677488,4.12642897629212E-09,-0.000309301071085
0.98499999999999,15.1910298842499,4.12498302182485E-09,-0.000313992490752
0.98749999999999,15.1907498364762,4.12447498376878E-09,-0.000318695112336
0.98999999999999,15.1904693314918,4.13008294231076E-09,-0.000322766218088
0.99249999999999,15.1901883710521,4.1607286505041E-09,-0.000327812324082
0.99499999999999,15.1899069634096,4.15581524748632E-09,-0.000332975606543
0.99749999999999,15.1896251108871,4.17343315461949E-09,-0.000337031602066
0.99999999999999,15.1893428213114,4.17143564135358E-09,-0.000341277176562
1.00249999999999,15.1890600936975,4.17902157323624E-09,-0.000346509840033
1.00499999999999,15.1887769364866,4.17848511347074E-09,-0.000351789770738
1.00749999999999,15.1884933486925,4.1784922188981E-09,-0.000356503678492
1.00999999999999,15.1882093372868,4.17825063436794E-09,-0.00036126056409
1.01249999999999,15.1879249078641,4.17866452551152E-09,-0.000366524023649
1.01499999999999,15.1876400614473,4.17901446780888E-09,-0.000370355747815
1.01749999999999,15.1873548076861,4.18146139935516E-09,-0.000375741801691
1.01999999999999,15.1870691450697,4.19687218311537E-09,-0.000381740077041
1.02249999999999,15.1867830778963,4.188613900169E-09,-0.000387133892521
1.02499999999999,15.1864966127081,4.1815173545956E-09,-0.000391403243349
1.02749999999999,15.1862097454476,4.18623180564737E-09,-0.000395851340788
1.02999999999999,15.1859224908686,4.18462597906455E-09,-0.000402012832734
1.03249999999999,15.1856348442125,4.18675227820131E-09,-0.000407421611489
1.03499999999999,15.1853468146771,4.19002965657E-09,-0.000411927631715
1.03749999999999,15.1850584053239,4.18159551429653E-09,-0.000417451224384
1.03999999999999,15.1847696141658,4.18464018991926E-09,-0.000422839426014
1.04249999999999,15.1844804498353,4.18852863504071E-09,-0.000428324673433
1.04499999999999,15.1841909118139,4.19590584499474E-09,-0.000433257435739
1.04749999999999,15.1839010032645,4.20550172464118E-09,-0.00043910884367
1.04999999999999,15.1836107345889,4.20737045203623E-09,-0.000444357525079
1.05249999999999,15.1833200998374,4.21195611721714E-09,-0.000449018659725
1.05499999999999,15.1830291114671,4.21403978378976E-09,-0.000455316272912
1.05749999999999,15.1827377650003,4.21537826866825E-09,-0.000461035975482
1.05999999999999,15.1824460648049,4.21662260663425E-09,-0.000466105129308
1.06249999999999,15.1821540152196,4.2180721138152E-09,-0.000471076526352
1.06499999999999,15.1818616173346,4.21917434323404E-09,-0.000477367402751
1.06749999999999,15.1815688759865,4.21950030471407E-09,-0.000483328013461
1.06999999999999,15.1812757967409,4.21994705845918E-09,-0.000488101840583
1.07249999999999,15.1809823773657,4.22057233606665E-09,-0.00049393259604
1.07499999999999,15.1806886253185,4.22102264252544E-09,-0.000499864154775
1.07749999999999,15.1803945377482,4.22896206941914E-09,-0.000505918524707
1.07999999999999,15.1801001203445,4.23502832802569E-09,-0.000510848654334
1.08249999999999,15.1798053736134,4.23691481898914E-09,-0.000516736694457
1.08499999999999,15.1795103048468,4.24435420143254E-09,-0.000523186723594
1.08749999999999,15.1792149120628,4.23835899709957E-09,-0.000528729878016
1.08999999999999,15.1789192030785,4.23824708661869E-09,-0.000534537529135
1.09249999999999,15.1786231759508,4.24065937920659E-09,-0.000540647561713
1.09499999999999,15.1783268321176,4.24059543036037E-09,-0.000546704701357
1.09749999999999,15.1780301765312,4.24147206246062E-09,-0.000552303168557
1.09999999999999,15.1777332096037,4.2407002354139E-09,-0.000557859802552
1.10249999999999,15.1774359326475,4.26476365333883E-09,-0.000565000890395
1.10499999999999,15.1771383571078,4.27040269812551E-09,-0.000570359795279
1.10749999999999,15.176840472136,4.28029522936413E-09,-0.000575784457065
1.10999999999999,15.1765422913272,4.28912549921279E-09,-0.000582394907692
1.11249999999999,15.1762438097871,4.26086987914687E-09,-0.000589409261148
1.11499999999999,15.1759450271235,4.23995505371977E-09,-0.000594528870412
1.11749999999999,15.1756459530958,4.23692458895175E-09,-0.000600520198727
1.11999999999999,15.1753465847998,4.23455137621431E-09,-0.000607456706125
1.12249999999999,15.1750469241631,4.23859169984553E-09,-0.000612890361469
1.12499999999999,15.1747469818702,4.26637392081375E-09,-0.000619213322279
1.12749999999999,15.1744467463395,4.28048974043804E-09,-0.000626221700007
1.12999999999999,15.1741462294532,4.28210533698348E-09,-0.000632801016675
1.13249999999999,15.173845426867,4.2833416813437E-09,-0.000637897479593
1.13499999999999,15.1735443420392,4.27382929046871E-09,-0.00064413944726
1.13749999999999,15.17324297754,4.26875246262171E-09,-0.000651664881587
1.13999999999999,15.1729413378667,4.27588986440242E-09,-0.000657356225884
1.14249999999999,15.172639421575,4.27894164545251E-09,-0.000663141306131
1.14499999999999,15.1723372319596,4.2811958422817E-09,-0.000670261980001
1.14749999999999,15.172034769319,4.28847357625273E-09,-0.000676911825798
1.14999999999999,15.1717320353139,4.29372093435632E-09,-0.00068309600098
1.15249999999999,15.171429027126,4.29658442158143E-09,-0.000689454392637
1.15499999999999,15.1711257579818,4.29846735983119E-09,-0.000696630951516
1.15749999999999,15.1708222166762,4.30457980371557E-09,-0.000701899857172
1.15999999999999,15.1705184151185,4.31412949808419E-09,-0.000708444907936
1.16249999999999,15.1702143518112,4.31551150370524E-09,-0.000715644667866
1.16499999999999,15.1699100225741,4.31136992773418E-09,-0.000722275949953
1.16749999999999,15.1696054335822,4.27215063325548E-09,-0.000728531776815
1.16999999999999,15.1693005864027,4.27407442771255E-09,-0.000734754333504
1.17249999999999,15.1689954768103,4.27253965540331E-09,-0.000741631110561
1.17499999999999,15.1686901164874,4.27007940118074E-09,-0.000748420585621
1.17749999999999,15.1683844989556,4.26843982381797E-09,-0.000754985535236
1.17999999999999,15.1680786305928,4.26862012403717E-09,-0.000761834909117
1.18249999999999,15.1677725058592,4.26937774022917E-09,-0.000768973128291
1.18499999999999,15.1674661327734,4.27063007180095E-09,-0.000775068109938
1.18749999999999,15.1671595057929,4.27036006556136E-09,-0.000781565508534
1.18999999999999,15.1668526294522,4.27105018019347E-09,-0.000789646900875
1.19249999999999,15.1665455092724,4.28000834773457E-09,-0.000795630201418
1.19499999999999,15.1662381420206,4.29125623924165E-09,-0.000801835092224
1.19749999999999,15.1659305277026,4.30058300082692E-09,-0.00080927928994
1.19999999999999,15.1656226752352,4.30054747369013E-09,-0.000816061863538
1.20249999999999,15.1653145718207,4.30168434206735E-09,-0.000822788518619
1.20499999999999,15.1650062296669,4.30363389369859E-09,-0.000829433138808
1.20749999999999,15.1646976450244,4.30536939433068E-09,-0.000836693124013
1.20999999999999,15.1643888223852,4.30713242849379E-09,-0.000843705570149
1.21249999999999,15.1640797601575,4.30786251115478E-09,-0.000850021609976
1.21499999999999,15.1637704622691,4.30113722416081E-09,-0.000857279121471
1.21749999999999,15.1634609275407,4.29814051017274E-09,-0.000864460896065
1.21999999999999,15.1631511535898,4.29895585796203E-09,-0.000870808421298
1.22249999999999,15.1628411432273,4.30097912840211E-09,-0.000877151628474
1.22499999999999,15.1625309023771,4.30205915336046E-09,-0.000885626434831
1.22749999999999,15.1622204212276,4.3031338492483E-09,-0.000892240427483
1.22999999999998,15.1619097146377,4.3127821314215E-09,-0.000898876838744
1.23249999999998,15.1615987743872,4.31400781764069E-09,-0.000906009956558
1.23499999999998,15.1612876028429,4.31498481390236E-09,-0.000913061603957
1.23749999999998,15.160976199797,4.31531432809607E-09,-0.000920619009321
1.23999999999998,15.1606645677067,4.31488800245461E-09,-0.000926595838927
1.24249999999998,15.1603527061137,4.31367119801962E-09,-0.000934659932666
1.24499999999998,15.160040616434,4.31488977881145E-09,-0.000941363566921
1.24749999999998,15.1597283015156,4.31575131187856E-09,-0.000947626281875
1.24999999999998,15.1594157641821,4.31837232639509E-09,-0.000955748812044
1.25249999999998,15.1591029942098,4.31076951912246E-09,-0.000962571551352
1.25499999999998,15.158790004739,4.31642988019121E-09,-0.000970236541217
1.25749999999998,15.1584767862521,4.31830748937045E-09,-0.000977241513853
1.25999999999998,15.1581633431035,4.32228475233387E-09,-0.000983919319454
1.26249999999998,15.1578496771731,4.31743085727021E-09,-0.00099167075096
1.26499999999998,15.1575357906541,4.31961133529057E-09,-0.000998150898978
1.26749999999998,15.1572216824919,4.34180158492836E-09,-0.001005871146307
1.26999999999998,15.1569073519306,4.36037783657639E-09,-0.001012934533885
1.27249999999998,15.1565928006174,4.36065228370808E-09,-0.001020216948143
1.27499999999998,15.1562780308946,4.36030589412439E-09,-0.001027435733696
1.27749999999998,15.1559630342926,4.35995950454071E-09,-0.001034464510817
1.27999999999998,15.1556478251591,4.36962999117441E-09,-0.001042717927587
1.28249999999998,15.1553323951803,4.36945946091782E-09,-0.001049044816585
1.28499999999998,15.1550167479211,4.36921965274451E-09,-0.001056137954027
1.28749999999998,15.1547008820458,4.36867253483797E-09,-0.001064273936406
1.28999999999998,15.1543847990319,4.36869118658478E-09,-0.001071422755642
1.29249999999998,15.1540684980396,4.36877378717782E-09,-0.001078234997528
1.29499999999998,15.1537519778678,4.3689531992186E-09,-0.001085445939638
1.29749999999998,15.1534352427855,4.37944258635525E-09,-0.001093323392459
1.29999999999998,15.1531182969004,4.38919833811724E-09,-0.001100307304436
1.30249999999998,15.152801130304,4.40162128967359E-09,-0.00110758073958
1.30499999999998,15.1524837540726,4.4159857992554E-09,-0.001115823703896
1.30749999999998,15.1521661599201,4.41795755534713E-09,-0.001122628018491
1.30999999999998,15.1518483514233,4.41922942684414E-09,-0.001129689197847
1.31249999999998,15.1515303256888,4.41759695490873E-09,-0.001136874394949
1.31499999999998,15.1512120875165,4.41719727461987E-09,-0.001145130857124
1.31749999999998,15.1508936392193,4.41780834137262E-09,-0.001152551648939
1.31999999999998,15.1505749765779,4.41741132561901E-09,-0.001158908937795
1.32249999999998,15.1502561013475,4.41967884512451E-09,-0.001166901502881
1.32499999999998,15.1499370174908,4.41981562460114E-09,-0.001174644194561
1.32749999999998,15.1496177148401,4.41619540936244E-09,-0.001181829872535
1.32999999999998,15.1492982020343,4.41645831017468E-09,-0.001188530139892
1.33249999999998,15.1489784744289,4.41698411179914E-09,-0.001196717342209
1.33499999999998,15.1486585401197,4.41799485884076E-09,-0.001203932540727
1.33749999999998,15.1483383932844,4.42015846147115E-09,-0.001211313992672
1.33999999999998,15.1478606588359,4.42092495944735E-09,-0.0012193685016
1.34249999999998,15.1475402285949,4.42085834606587E-09,-0.001226747164887
1.34499999999998,15.1472195047444,4.42070113848558E-09,-0.001234381532141
1.34749999999998,15.1468985751495,4.42116476762067E-09,-0.001240629883159
1.34999999999998,15.1465774868864,4.42236203213042E-09,-0.001249431205186
1.35249999999998,15.1462561522839,4.42342162898513E-09,-0.001256555759227
1.35499999999998,15.1459346569558,4.42432934733006E-09,-0.001263778452275
1.35749999999998,15.1456129296123,4.425994681867E-09,-0.00127139592937
1.35999999999998,15.1452910331633,4.42913794529432E-09,-0.001279470995071
1.36249999999998,15.1449689128153,4.43145609096973E-09,-0.001287258101701
1.36499999999998,15.1446466064476,4.4310670688219E-09,-0.001294283761643
1.36749999999998,15.1443240919546,4.43050929277433E-09,-0.001301788779942
1.36999999999998,15.1440013832691,4.4287631340012E-09,-0.001309793113742
1.37249999999998,15.1436784772502,4.42525749377865E-09,-0.001316960782845
1.37499999999998,15.1433553721252,4.42517844589929E-09,-0.00132415458323
1.37749999999998,15.1430320661304,4.42386394183814E-09,-0.00133260262145
1.37999999999998,15.1427085642975,4.42714309656367E-09,-0.001340621612585
1.38249999999998,15.1423848585438,4.42677361434107E-09,-0.001347588669115
1.38499999999998,15.1420609523328,4.42468373051952E-09,-0.001354512907254
1.38749999999998,15.1417368500105,4.42368097708368E-09,-0.001363244253052
1.38999999999998,15.1414125474509,4.42357794838699E-09,-0.001369968863665
1.39249999999998,15.1410880494279,4.42374759046515E-09,-0.001377877161962
1.39499999999998,15.1407633458341,4.42377867670984E-09,-0.001385662640295
1.39749999999998,15.1404384461342,4.42354952667756E-09,-0.001393380419306
1.39999999999998,15.1401133454955,4.42333192296474E-09,-0.001400759280262
1.40249999999998,15.1397880421065,4.42342695805564E-09,-0.001408149848951
1.40499999999998,15.1394625396886,4.42400516220687E-09,-0.001416985227723
1.40749999999998,15.1391368369392,4.42509939801994E-09,-0.001424079366611
1.40999999999998,15.1388109354095,4.42648584453309E-09,-0.001430991997006
1.41249999999998,15.1384848329785,4.42738201655857E-09,-0.001438891205286
1.41499999999998,15.1381585265878,4.42810410561378E-09,-0.001446880540898
1.41749999999998,15.1378320238256,4.42831016300715E-09,-0.00145465788754
1.41999999999998,15.1375053144394,4.42865122352032E-09,-0.001462216120434
1.42249999999998,15.1371784036127,4.42855530025099E-09,-0.001470179028643
1.42499999999998,15.1368512899702,4.42902692299185E-09,-0.001477528473594
1.42749999999998,15.1365239768191,4.42961933799779E-09,-0.001484530731425
1.42999999999998,15.1361964644813,4.42986802795531E-09,-0.001493238277881
1.43249999999998,15.135868745367,4.42955894186525E-09,-0.001500935958759
1.43499999999998,15.1355408227314,4.42889103169364E-09,-0.001508619720153
1.43749999999998,15.1352126975892,4.42822933877096E-09,-0.001515507717729
1.43999999999998,15.134884366334,4.42761027841243E-09,-0.001523658180875
1.44249999999998,15.1345558342891,4.42720970994515E-09,-0.001531615730854
1.44499999999998,15.1342270948853,4.42715464288312E-09,-0.001539348266686
1.44749999999998,15.1338981559476,4.42751968421362E-09,-0.00154633060773
1.44999999999998,15.1335690107252,4.43779057945903E-09,-0.001554480839061
1.45249999999998,15.1332396583616,4.43848158226956E-09,-0.001562641781694
1.45499999999998,15.1329101017355,4.42433822911426E-09,-0.001570109577056
1.45749999999998,15.1325803373665,4.42422543045495E-09,-0.00157705326123
1.45999999999998,15.1322503674501,4.42624426000293E-09,-0.001585869323927
1.46249999999998,15.1319201907731,4.42758452123826E-09,-0.001592983943079
1.46499999999998,15.1315898071222,4.4286956324413E-09,-0.001599762728601
1.46749999999998,15.1312592219952,4.42944614320595E-09,-0.001608864124419
1.46999999999998,15.1309284242118,4.43005543360187E-09,-0.001617167362596
1.47249999999998,15.1305974187051,4.43054481991112E-09,-0.001623770006147
1.47499999999998,15.1302662027584,4.43092496027475E-09,-0.001631085333625
1.47749999999998,15.1299347796563,4.43125713900372E-09,-0.001639048443256
1.47999999999998,15.1296031495494,4.4313059888168E-09,-0.001647777051341
1.48249999999998,15.1292713064352,4.43278835859928E-09,-0.001654660939117
1.48499999999998,15.1289392561172,4.43505498992636E-09,-0.001662509948065
1.48749999999998,15.1286069975994,4.43714309739107E-09,-0.001669902302921
1.48999999999998,15.1282745262213,4.43044356757127E-09,-0.001678249045721
1.49249999999998,15.1279418434871,4.43169856367831E-09,-0.001685439890096
1.49499999999998,15.1276089441123,4.43334702282527E-09,-0.001692992568082
1.49749999999998,15.1272758387984,4.43395897775645E-09,-0.001701701622765
1.49999999999998,15.1269425209231,4.43465708599433E-09,-0.00170883681822
1.50249999999998,15.1266089893156,4.43485070888983E-09,-0.00171643930213
1.50499999999998,15.1262752453684,4.43515268955252E-09,-0.001724488575354
1.50749999999998,15.1259412871603,4.43549197370885E-09,-0.00173307022163
1.50999999999998,15.1256071168655,4.44087078221855E-09,-0.001739662086353
1.51249999999998,15.125272728687,4.44098269269944E-09,-0.001746924845307
1.51499999999998,15.1249381226792,4.43986625242587E-09,-0.00175502243955
1.51749999999998,15.1246033067968,4.43492087498498E-09,-0.001763582973726
1.51999999999998,15.124268273618,4.43519354575983E-09,-0.001770354219031
1.52249999999998,15.1239330270885,4.4356252004718E-09,-0.001778873912484
1.52499999999998,15.1235975599659,4.43682957040892E-09,-0.001786294853894
1.52749999999998,15.1232618766597,4.43844960784645E-09,-0.001793984088104
1.52999999999998,15.1229259769014,4.43918768411322E-09,-0.001801334504264
1.53249999999998,15.122589855225,4.4393848597224E-09,-0.001809028371438
1.53499999999998,15.1222535162544,4.43964243146411E-09,-0.001817816152198
1.53749999999998,15.121916959035,4.44078995798236E-09,-0.001824154330988
1.53999999999998,15.1215801829372,4.4407286736714E-09,-0.001832399103766
1.54249999999998,15.1212431896748,4.44144632183452E-09,-0.001840222845599
1.54499999999998,15.1209059712866,4.44170744628991E-09,-0.0018486238772
1.54749999999998,15.1205685343764,4.44214531825082E-09,-0.001855617179629
1.54999999999998,15.1202308721088,4.44357439732812E-09,-0.001863244842733
1.55249999999998,15.1198929893333,4.43581171793994E-09,-0.001871108905166
1.55499999999998,15.1195548862552,4.44082637329757E-09,-0.001879261189925
1.55749999999998,15.1192165576916,4.43929515370201E-09,-0.001886661603971
1.55999999999998,15.1188780078442,4.43892300694415E-09,-0.001894656187165
1.56249999999998,15.1185392346981,4.44062830950998E-09,-0.001902126006184
1.56499999999998,15.1182002367043,4.44267467258896E-09,-0.001910334713031
1.56749999999998,15.1178610123935,4.44337100447001E-09,-0.001917681152472
1.56999999999998,15.1175215575345,4.44424586021341E-09,-0.001925044142872
1.57249999999998,15.1171818831789,4.44787140452263E-09,-0.00193366328635
1.57499999999998,15.1168419807069,4.44989467496271E-09,-0.001940736420092
1.57749999999998,15.1165018511586,4.4499843809831E-09,-0.001948118573036
1.57999999999998,15.1161614950788,4.45037606766618E-09,-0.001956313963631
1.58249999999998,15.1158209098648,4.45085124312072E-09,-0.00196497598957
1.58499999999998,15.1154800971391,4.45126691062114E-09,-0.001971676246546
1.58749999999998,15.1151390524321,4.45167636087263E-09,-0.001979253304802
1.58999999999998,15.1147977775245,4.45210535104934E-09,-0.00198692393571
1.59249999999998,15.1144562737962,4.4554173683764E-09,-0.001994845473556
1.59499999999998,15.1141145374479,4.46068959547574E-09,-0.002002297000402
1.59749999999998,15.1137725764793,4.46110881568984E-09,-0.002010307672771
1.59999999999998,15.1134303790931,4.46128467501694E-09,-0.002018435497351
1.60249999999998,15.1130879481776,4.46175718593622E-09,-0.002025557980625
1.60499999999998,15.1127452854472,4.4627208595216E-09,-0.002033390072018
1.60749999999998,15.1124023879395,4.46358416894554E-09,-0.002040829236236
1.60999999999998,15.1120592567571,4.46403980447485E-09,-0.002049481190487
1.61249999999998,15.1117158895493,4.46510739493533E-09,-0.002056373091389
1.61499999999998,15.1113722891684,4.46591208458358E-09,-0.002063748952126
1.61749999999998,15.1110284549374,4.46511805307637E-09,-0.002071880007364
1.61999999999998,15.110684382335,4.46348558114096E-09,-0.002079857174497
1.62249999999998,15.1103400756879,4.4675090293822E-09,-0.002087854668432
1.62499999999998,15.1099955244878,4.47745840403968E-09,-0.002094199311555
1.62749999999998,15.1096507377677,4.48770887118144E-09,-0.002102541236482
1.62999999999998,15.1093057147345,4.493387883997E-09,-0.002110484108606
1.63249999999998,15.1089604503126,4.49490578091627E-09,-0.002118066698247
1.63499999999998,15.1086149483097,4.49496795340565E-09,-0.002125908353514
1.63749999999998,15.1082692056404,4.49334791596812E-09,-0.002133404375776
1.63999999999998,15.1079232215727,4.49124559764869E-09,-0.002141545811467
1.64249999999998,15.1075769974608,4.4903085694159E-09,-0.002148999721249
1.64499999999998,15.1072305275584,4.49033699112533E-09,-0.002156420544649
1.64749999999998,15.1068838159328,4.49082637743459E-09,-0.002164002368226
1.64999999999998,15.1065368582731,4.49161685622812E-09,-0.002172262471466
1.65249999999998,15.1061896627122,4.49272619107433E-09,-0.002179063099453
1.65499999999998,15.1058422212254,4.49374937261382E-09,-0.002186407762753
1.65749999999998,15.1054945337168,4.49421033721364E-09,-0.002195324319071
1.65999999999998,15.105146602029,4.49368187105392E-09,-0.002202773814101
1.66249999999998,15.1047984201048,4.49331061247449E-09,-0.002210115143385
1.66499999999998,15.1044499932788,4.49404069513548E-09,-0.002217086682234
1.66749999999998,15.1041013199716,4.49496440069197E-09,-0.002225864173274
1.66999999999998,15.1037523932297,4.49578330119493E-09,-0.002233430330042
1.67249999999998,15.1034032244424,4.49619719233851E-09,-0.00224044518322
1.67499999999998,15.1030538034057,4.49662262980155E-09,-0.002249149314599
1.67749999999998,15.1027041353226,4.49719905759594E-09,-0.002256347377336
1.67999999999998,15.102354215828,4.49777370903348E-09,-0.002264061156837
1.68249999999998,15.1020040412418,4.49838477578624E-09,-0.002271013087253
1.68499999999998,15.1016536154946,4.49897541443534E-09,-0.00227886698402
1.68749999999998,15.1013029381567,4.49919568268342E-09,-0.002287253913591
1.68999999999998,15.1009520076524,4.49961312654068E-09,-0.002294328735857
1.69249999999998,15.1006008256437,4.50033166288222E-09,-0.002301795150748
1.69499999999998,15.1002493867205,4.50110793082104E-09,-0.002309103101036
1.69749999999998,15.0998976957104,4.50162751519656E-09,-0.002317575243822
1.69999999999997,15.0995457467515,4.501755412889E-09,-0.002325084294347
1.70249999999997,15.0991935433893,4.50183534894677E-09,-0.002332580027676
1.70499999999997,15.098841078783,4.50213377689579E-09,-0.00233977481466
1.70749999999997,15.0984883577299,4.50267378937497E-09,-0.002348346864662
1.70999999999997,15.0981353792609,4.50315074118635E-09,-0.002356007661546
1.71249999999997,15.0977821433142,4.50331238965873E-09,-0.002362803107046
1.71499999999997,15.0974286498044,4.50338788482441E-09,-0.002371011325023
1.71749999999997,15.0970748941244,4.50379289418379E-09,-0.002378425097546
1.71999999999997,15.0967208756411,4.50426096421097E-09,-0.002386029951035
1.72249999999997,15.0963665981123,4.50458159662048E-09,-0.002393751095258
1.72499999999997,15.0960120541973,4.50473525148709E-09,-0.00240085348372
1.72749999999997,15.0956572524857,4.50392523276832E-09,-0.00240950908608
1.72999999999997,15.0953021826995,4.50911308291779E-09,-0.002416044828225
1.73249999999997,15.0949468517292,4.50909176663572E-09,-0.002422876618068
1.73499999999997,15.0945912575427,4.50883508307243E-09,-0.002432010269027
1.73749999999997,15.0942353966233,4.50874537705204E-09,-0.00243919827123
1.73999999999997,15.0938792710752,4.50907577942417E-09,-0.002447543797433
1.74249999999997,15.0935228749757,4.50970372156689E-09,-0.002453975962572
1.74499999999997,15.093166209922,4.51017534430775E-09,-0.002461269863302
1.74749999999997,15.0928092805619,4.51045600868838E-09,-0.002470516882308
1.74999999999997,15.092452079058,4.51084147812253E-09,-0.00247751239187
1.75249999999997,15.0920946142729,4.51144188673425E-09,-0.002484637891242
1.75499999999997,15.0917368741335,4.51197479378607E-09,-0.00249176454372
1.75749999999997,15.0913788655086,4.51283810321002E-09,-0.002499256016009
1.75999999999997,15.0910205847665,4.51347226260168E-09,-0.002508158844711
1.76249999999997,15.0906620302823,4.51402737411399E-09,-0.002514654424028
1.76499999999997,15.0903032037776,4.51497150777414E-09,-0.002522369683881
1.76749999999997,15.089944101179,4.5163179862584E-09,-0.002530556118744
1.76999999999997,15.0895847245608,4.51742643292619E-09,-0.002537511135701
1.77249999999997,15.0892250765813,4.51942039347841E-09,-0.002544969744585
1.77499999999997,15.0888651508836,4.52208048784541E-09,-0.00255253337861
1.77749999999997,15.0885049525206,4.52340653822603E-09,-0.002560995481073
1.77999999999997,15.0881444713893,4.52352200142059E-09,-0.002568601739588
1.78249999999997,15.0877837138289,4.52112303150898E-09,-0.002575026230766
1.78499999999997,15.0874226758752,4.52331683220564E-09,-0.002582933375259
1.78749999999997,15.0870613604195,4.52423343233477E-09,-0.002590903057041
1.78999999999997,15.0866997645081,4.52550796836704E-09,-0.002598296468248
1.79249999999997,15.0863378894977,4.52362680647411E-09,-0.002604692018072
1.79499999999997,15.0859757306525,4.52883686108407E-09,-0.002612481404936
1.79749999999997,15.0856132936375,4.53374404685292E-09,-0.002621359934043
1.79999999999997,15.0852505704361,4.53646720188772E-09,-0.002628942383473
1.80249999999997,15.0848875653208,4.53788118193188E-09,-0.002635872026176
1.80499999999997,15.0845242729596,4.53677895251303E-09,-0.0026428801675
1.80749999999997,15.0841606940803,4.53631443519953E-09,-0.002650722476086
1.80999999999997,15.0837968323546,4.53632775787582E-09,-0.00265864614248
1.81249999999997,15.0834326835786,4.53637660768891E-09,-0.002665713355735
1.81499999999997,15.0830682500299,4.53618032025815E-09,-0.002672993803925
1.81749999999997,15.082703528398,4.5362771317059E-09,-0.002681076187862
1.81999999999997,15.0823385134872,4.5363357514816E-09,-0.002688472712469
1.82249999999997,15.081973213916,4.53676296530148E-09,-0.00269611655496
1.82499999999997,15.0816076168995,4.53738113748159E-09,-0.002703228844902
1.82749999999997,15.0812417364124,4.53865034444334E-09,-0.002710857549465
1.82999999999997,15.0808755576995,4.53988313608988E-09,-0.002718695120844
1.83249999999997,15.0805090907887,4.54070914202021E-09,-0.002725773013193
1.83499999999997,15.0801423293388,4.5413042215614E-09,-0.002733128968026
1.83749999999997,15.0797752755071,4.54173498809496E-09,-0.002741264897501
1.83999999999997,15.0794079272654,4.54216397827167E-09,-0.00274857459116
1.84249999999997,15.0790402826697,4.54286919193692E-09,-0.002755809882306
1.84499999999997,15.0786723382356,4.5447032803736E-09,-0.002762824058729
1.84749999999997,15.0783040989115,4.55025706003198E-09,-0.002770572886134
1.84999999999997,15.0779355588306,4.54735982202692E-09,-0.002779395645337
1.85249999999997,15.0775667252601,4.54719373266244E-09,-0.002785917968078
1.85499999999997,15.0771975910967,4.54814941264203E-09,-0.00279257983967
1.85749999999997,15.0768281566821,4.5492614120235E-09,-0.002800637994626
1.85999999999997,15.0764584223749,4.54968684948653E-09,-0.002808378988503
1.86249999999997,15.076088382806,4.54960336071508E-09,-0.00281638886338
1.86499999999997,15.0757180439299,4.54945592309741E-09,-0.002823280864416
1.86749999999997,15.0753473991978,4.54933868354601E-09,-0.002829986534022
1.86999999999997,15.0749764501785,4.54964865781449E-09,-0.002838541269931
1.87249999999997,15.0746051978366,4.55017179490369E-09,-0.002845647747798
1.87499999999997,15.0742336376175,4.55021620382468E-09,-0.002852619329368
1.87749999999997,15.0738617761304,4.55022419743045E-09,-0.002860355018617
1.87999999999997,15.0734896052888,4.55067805660292E-09,-0.002867648511882
1.88249999999997,15.0731171270449,4.55159199219679E-09,-0.002875767828122
1.88499999999997,15.0727443385377,4.54921966763777E-09,-0.002883142532924
1.88749999999997,15.0723712376413,4.54941240235485E-09,-0.002889874868246
1.88999999999997,15.0719978282013,4.54750281875249E-09,-0.002897584063833
1.89249999999997,15.0716241081753,4.54761917012547E-09,-0.002905256439974
1.89499999999997,15.0712500759457,4.54763959822913E-09,-0.002912179953172
1.89749999999997,15.0708757344914,4.54805881844322E-09,-0.002919771049543
1.89999999999997,15.0705010728231,4.57621496252614E-09,-0.002926704790253
1.90249999999997,15.0701261000801,4.60642368693698E-09,-0.002934468535477
1.90499999999997,15.0697508084767,4.61045246424874E-09,-0.002941913385842
1.90749999999997,15.0693752024775,4.5971324524885E-09,-0.002948072885572
1.90999999999997,15.0689992782341,4.6039767553907E-09,-0.002956180245182
1.91249999999997,15.0686230349088,4.63928628846588E-09,-0.002964488883028
1.91499999999997,15.0682464743405,4.69328576002681E-09,-0.002971217106124
1.91749999999997,15.0678695957583,4.79939643582839E-09,-0.002978001339875
1.91999999999997,15.0674923971892,4.91531260138345E-09,-0.002985263177316
1.92249999999997,15.0671148804583,4.98695129635962E-09,-0.002993519000643
1.92499999999997,15.0667370367135,4.97764762741326E-09,-0.003001398089615
1.92749999999997,15.0663588734115,4.87745310806531E-09,-0.003008271595784
1.92999999999997,15.0659803819709,4.7803485614395E-09,-0.003014929284198
1.93249999999997,15.0656015687884,4.70898786630869E-09,-0.003022893537903
1.93499999999997,15.0652224314367,4.6692143484961E-09,-0.003031005172149
1.93749999999997,15.0648429673003,4.66153160516569E-09,-0.003038282858384
1.93999999999997,15.064463178655,4.65666794013941E-09,-0.003045302198625
1.94249999999997,15.0640830607003,4.61508342652905E-09,-0.003052611979835
1.94499999999997,15.063702614243,4.51721238192704E-09,-0.003060327174572
1.94749999999997,15.0633218409346,4.37566072264417E-09,-0.003068128631719
1.94999999999997,15.062940732053,4.18372358979013E-09,-0.003075138129026
1.95249999999997,15.0625592975572,4.03611011279281E-09,-0.003082218766571
1.95499999999997,15.0621775224353,4.06882172399037E-09,-0.003090191800162
1.95749999999997,15.0617954255029,3.95876043057797E-09,-0.003097393706624
1.95999999999997,15.0614129815776,3.77651865335338E-09,-0.003104384530662
1.96249999999997,15.0610302258891,3.59743168587556E-09,-0.00311173151614
1.96499999999997,15.0606471053791,3.52216922294701E-09,-0.003119582941577
1.96749999999997,15.0602636879331,3.53280338316608E-09,-0.003127193910063
1.96999999999997,15.0598798822255,3.65727625961654E-09,-0.003134391302281
1.97249999999997,15.0594957936485,3.86224741077967E-09,-0.003140433845699
1.97499999999997,15.0591113098318,4.12609058031421E-09,-0.003148335363612
1.97749999999997,15.0587265409551,4.47560211114251E-09,-0.003156810206286
1.97999999999997,15.0583413827975,4.86946660771537E-09,-0.003163781222929
1.98249999999997,15.0579559278902,5.2001523087597E-09,-0.003170640934862
1.98499999999997,15.0575700911442,5.41247580088111E-09,-0.003178132205093
1.98749999999997,15.057183945661,5.50084422457076E-09,-0.003186274384958
1.98999999999997,15.0567974264835,5.49032641572467E-09,-0.003194009757705
1.99249999999997,15.0564105890046,5.46031841963668E-09,-0.003200351877796
1.99499999999997,15.0560233775929,5.4835469498471E-09,-0.003207496687469
1.99749999999997,15.0556358459906,5.55267032353868E-09,-0.003215248008743
1.99999999999997,15.0552479390753,5.61717605762624E-09,-0.003222733558937
2.00249999999997,15.0548597115602,5.65444402411686E-09,-0.003230000598158
2.00499999999997,15.0544711111506,5.65025981558165E-09,-0.003236783374927
2.00749999999997,15.0540821837648,5.60186652620587E-09,-0.003244185260105
2.00999999999997,15.053692884744,5.53622392374109E-09,-0.003252502181416
2.01249999999997,15.0533032497373,5.47780576454215E-09,-0.003260223885551
2.01499999999997,15.0529132442052,5.42067368769494E-09,-0.003266782162869
2.01749999999997,15.0525229012762,5.36887334590119E-09,-0.003273785276692
2.01999999999997,15.0521321858276,5.32585175960776E-09,-0.003281036407448
2.02249999999997,15.0517411347746,5.31312061013978E-09,-0.003288729309859
2.02499999999997,15.0513497066216,5.36645750059961E-09,-0.003295778360671
2.02749999999997,15.0509579421944,5.50496359608133E-09,-0.003303124342281
2.02999999999997,15.0505657994066,5.70243408049009E-09,-0.003310583114722
2.03249999999997,15.0501733160801,5.93755622446679E-09,-0.003318619994165
2.03499999999997,15.0497804563143,6.2075384832383E-09,-0.003325882735682
2.03749999999997,15.049387248148,6.47987263846517E-09,-0.003332456828469
2.03999999999997,15.0489936643617,6.70979449779452E-09,-0.003339432260892
2.04249999999997,15.0485997280876,6.88333923193341E-09,-0.00334736827694
2.04499999999997,15.0482054161832,7.0206631619385E-09,-0.003355151586954
2.04749999999997,15.047810753514,7.16365544661812E-09,-0.00336214361986
2.04999999999997,15.047415712536,7.36711314175409E-09,-0.003369110768388
2.05249999999997,15.0470203196662,7.71015074008119E-09,-0.003377027405652
2.05499999999997,15.0466245438241,8.13572853530786E-09,-0.003384361986474
2.05749999999997,15.0462284117967,8.47803516279555E-09,-0.003391662930119
2.05999999999997,15.0458318958251,8.63161719877326E-09,-0.003398449237422
2.06249999999997,15.0454350214923,8.7765084089142E-09,-0.003406236298823
2.06499999999997,15.0450377638124,8.9418978888034E-09,-0.003413902305292
2.06749999999997,15.0446401462728,9.10240061102741E-09,-0.003421113684675
2.06999999999997,15.0442421425641,9.27080190393781E-09,-0.00342769597002
2.07249999999997,15.0438437778863,9.4710372877671E-09,-0.003435282323133
2.07499999999997,15.0434450250928,9.72558744649632E-09,-0.003443025976232
2.07749999999997,15.043045908774,1.00316324136429E-08,-0.003450848355738
2.07999999999997,15.0426464037876,1.03632604719905E-08,-0.003457948132191
2.08249999999997,15.0422465295197,1.07243094404907E-08,-0.003464328138112
2.08499999999997,15.0418462656154,1.11324975904381E-08,-0.00347134342932
2.08749999999997,15.0414456295223,1.16112648385069E-08,-0.003479447759525
2.08999999999997,15.041044602928,1.21194858593299E-08,-0.00348734762019
2.09249999999997,15.0406432058644,1.25036478948459E-08,-0.003494056457694
2.09499999999997,15.0402414151772,1.27392247861735E-08,-0.003500314552535
2.09749999999997,15.0398392529772,1.28860273562736E-08,-0.003508401963349
2.09999999999997,15.0394366930002,1.29819692773481E-08,-0.00351611393593
2.10249999999997,15.0390337565342,1.30625341654422E-08,-0.003523688389034
2.10499999999997,15.0386304224846,1.31605375486288E-08,-0.003530347803852
2.10749999999997,15.0382267081325,1.32739543801108E-08,-0.003537183615707
2.10999999999997,15.0378225973926,1.33841409066804E-08,-0.003544877209404
2.11249999999997,15.037418104255,1.34823032738041E-08,-0.003553178597682
2.11499999999997,15.0370132119637,1.35535760392713E-08,-0.003560009773589
2.11749999999997,15.03660793664,1.36006468309802E-08,-0.003566623415703
2.11999999999997,15.0362022590599,1.36490410085344E-08,-0.003573655708054
2.12249999999997,15.0357961973583,1.37249127618588E-08,-0.003581988395637
2.12499999999997,15.0353897314112,1.38333975385763E-08,-0.003589517793044
2.12749999999997,15.0349828773441,1.39627633899408E-08,-0.003596534870628
2.12999999999997,15.0345756163576,1.40863303244032E-08,-0.003603630462416
2.13249999999997,15.0341679642485,1.41766047789815E-08,-0.003610407807827
2.13499999999997,15.0337599044697,1.42278286929809E-08,-0.003618619482529
2.13749999999997,15.033351452804,1.42550771187189E-08,-0.003626323784888
2.13999999999997,15.0329425944431,1.4256192670814E-08,-0.003633024269997
2.14249999999997,15.0325333404325,1.42082630105733E-08,-0.003639022300523
2.14499999999997,15.0321236775677,1.41431311106999E-08,-0.003647390589202
2.14749999999997,15.0317136152731,1.41077833859526E-08,-0.00365511467011
2.14999999999997,15.0313031390266,1.4118314517475E-08,-0.003662188313383
2.15249999999997,15.030892264939,1.42085774257339E-08,-0.00366921011546
2.15499999999997,15.0304809728295,1.44208760488596E-08,-0.00367626546268
2.15749999999996,15.0300692822749,1.47402214878412E-08,-0.003683643078769
2.15999999999996,15.0296571748952,1.51371182255389E-08,-0.003691626366038
2.16249999999996,15.0292446607201,1.54681387698474E-08,-0.003698222944174
2.16499999999996,15.0288317337042,1.55458650397122E-08,-0.003705473697516
2.16749999999996,15.0284183948228,1.54730752655041E-08,-0.003712944472769
2.16999999999996,15.0280046396406,1.52867345448726E-08,-0.003720477545009
2.17249999999996,15.0275904754595,1.5005493736453E-08,-0.003727937965489
2.17499999999996,15.0271758859899,1.49904497703801E-08,-0.003735302920282
2.17749999999996,15.0267608866118,1.49741845589801E-08,-0.003741993941551
2.17999999999996,15.0263454627996,1.49819090466963E-08,-0.003748906553254
2.18249999999996,15.0259296197177,1.50325361047976E-08,-0.003756741647758
2.18499999999996,15.0255133618542,1.51183439101033E-08,-0.003764436617504
2.18749999999996,15.0250966769944,1.51999355324506E-08,-0.003770837509368
2.18999999999996,15.0246795765497,1.52680010856443E-08,-0.003778166278245
2.19249999999996,15.0242620488185,1.53428167948277E-08,-0.003786523399428
2.19499999999996,15.02384409603,1.54750470215959E-08,-0.003793024832771
2.19749999999996,15.023425718137,1.56828567909884E-08,-0.00380068987904
2.19999999999996,15.0230069093984,1.59384629938586E-08,-0.003808274054789
2.20249999999996,15.0225876779629,1.61814739385591E-08,-0.003815151347991
2.20499999999996,15.0221680083931,1.64266129587531E-08,-0.003821538948456
2.20749999999996,15.0217479218442,1.67405680429056E-08,-0.003829898185122
2.20999999999996,15.0213273882601,1.71525513792403E-08,-0.003837489886118
2.21249999999996,15.0209064381127,1.77288939084974E-08,-0.003844198471133
2.21499999999996,15.020485041929,1.78158074959356E-08,-0.003851429310386
2.21749999999996,15.0200632212137,1.79650916365404E-08,-0.003859318526286
2.21999999999996,15.0196409556504,1.81527957110461E-08,-0.003866274285757
2.22249999999996,15.0192182630887,1.85375803596344E-08,-0.003873846375268
2.22499999999996,15.018795118355,1.87930702111316E-08,-0.003880968230837
2.22749999999996,15.0183715452027,1.90705602420849E-08,-0.003887686111606
2.22999999999996,15.0179475232723,1.94574329981378E-08,-0.003895392029886
2.23249999999996,15.0175230635393,1.96771487992464E-08,-0.003903222718356
2.23499999999996,15.0170981614588,1.94792395546983E-08,-0.003909947443042
2.23749999999996,15.0166728174727,1.94432603350947E-08,-0.003916746270215
2.23999999999996,15.0162470251805,1.95078371234558E-08,-0.003925246260442
2.24249999999996,15.0158207916879,1.97278477997997E-08,-0.003932138938642
2.24499999999996,15.0153941041388,1.99671497114196E-08,-0.003939372256194
2.24749999999996,15.0149669725036,2.01433332236434E-08,-0.003946859375499
2.24999999999996,15.0145393849827,2.02858014830554E-08,-0.003953778999383
2.25249999999996,15.0141113540662,2.04527204061833E-08,-0.003960490788711
2.25499999999996,15.0136828622132,2.06550119230542E-08,-0.003968653904076
2.25749999999996,15.0132539241808,2.08913091270801E-08,-0.003975635913254
2.25999999999996,15.0128245287019,2.11624104906605E-08,-0.003983130794826
2.26249999999996,15.0123946779091,2.14618545157919E-08,-0.003990108759409
2.26499999999996,15.0119643709405,2.18084315051215E-08,-0.003997235383243
2.26749999999996,15.0115336100382,2.22830633944682E-08,-0.004004826695893
2.26999999999996,15.0111023819477,2.29224283998519E-08,-0.004012683998863
2.27249999999996,15.0106707005642,2.29176553290245E-08,-0.004019559788564
2.27499999999996,15.0102385492142,2.34187531589214E-08,-0.004026746199604
2.27749999999996,15.0098059394884,2.37293065197264E-08,-0.004033230567156
2.27999999999996,15.0093728600977,2.3952831718077E-08,-0.004041200367227
2.28249999999996,15.0089393222007,2.41203803597045E-08,-0.004049247306029
2.28499999999996,15.0085053135635,2.42459883281754E-08,-0.004055524681565
2.28749999999996,15.0080708397943,2.43152751266962E-08,-0.004062795437469
2.28999999999996,15.0076358964743,2.43182380899043E-08,-0.004070814319788
2.29249999999996,15.0072004840744,2.42634108360562E-08,-0.004077696160875
2.29499999999996,15.006764592736,2.41543194334781E-08,-0.004085216507383
2.29749999999996,15.0063282380459,2.41147102286732E-08,-0.004093041061355
2.29999999999996,15.0058913994555,2.41664306344092E-08,-0.004099590739303
2.30249999999996,15.0054540916837,2.42411948292442E-08,-0.004107340213829
2.30499999999996,15.0050163023217,2.43026292423565E-08,-0.004114607969512
2.30749999999996,15.0045780397656,2.43618245576727E-08,-0.004121916981156
2.30999999999996,15.0041392926015,2.44171820540373E-08,-0.00412904821748
2.31249999999996,15.0037000698612,2.4425895972513E-08,-0.004136105609716
2.31499999999996,15.0032603635666,2.43804700872374E-08,-0.004144229232597
2.31749999999996,15.0028201780656,2.42981226250549E-08,-0.004150570815527
2.31999999999996,15.0023794994187,2.41855042659722E-08,-0.004158185703419
2.32249999999996,15.0019383464189,2.40596698120044E-08,-0.004166434322172
2.32499999999996,15.0014966919914,2.3948192762191E-08,-0.004173202517304
2.32749999999996,15.0010545589006,2.39023059123156E-08,-0.004180096536716
2.32999999999996,15.0006119272718,2.39761694942331E-08,-0.004187372678368
2.33249999999996,15.0001688157879,2.41493491870415E-08,-0.00419557703093
2.33499999999996,14.9997252004059,2.44135396343381E-08,-0.004202475514911
2.33749999999996,14.9992811042416,2.48639082656155E-08,-0.004209426404073
2.33999999999996,14.9988365015249,2.53368961367073E-08,-0.004216939568887
2.34249999999996,14.9983914155657,2.56723220459776E-08,-0.004224280673935
2.34499999999996,14.9979458130657,2.58589931689812E-08,-0.004231810953039
2.34749999999996,14.9974997314633,2.59292196602701E-08,-0.004239753191637
2.34999999999996,14.9970531317142,2.59490473553114E-08,-0.004246330508934
2.35249999999996,14.9966060401764,2.59773553779041E-08,-0.004253405680614
2.35499999999996,14.9961584391025,2.60313086641872E-08,-0.004260461306916
2.35749999999996,14.9957103355078,2.6109566064747E-08,-0.004269252803177
2.35999999999996,14.9952617271484,2.62224881808493E-08,-0.004275762162253
2.36249999999996,14.9948126060379,2.6416629772541E-08,-0.004282619376702
2.36499999999996,14.9943629850995,2.66776023494231E-08,-0.004290028258203
2.36749999999996,14.9939128495591,2.68799924540986E-08,-0.004297428593763
2.36999999999996,14.9934622024306,2.70282001224587E-08,-0.004305528135786
2.37249999999996,14.9930110418936,2.71473110657894E-08,-0.004312874663281
2.37499999999996,14.9925593671992,2.72444804494398E-08,-0.00432023094669
2.37749999999996,14.992107172459,2.73100368985979E-08,-0.004326284309893
2.37999999999996,14.9916544621464,2.73214180168679E-08,-0.004333810904985
2.38249999999996,14.9912012302835,2.72731313089025E-08,-0.004341727386791
2.38499999999996,14.9907474845211,2.7191243034963E-08,-0.004350051824037
2.38749999999996,14.9902932095534,2.71075961677525E-08,-0.004356607027199
2.38999999999996,14.9898384156493,2.70278892600118E-08,-0.004363032752691
2.39249999999996,14.9893830978813,2.69460969093416E-08,-0.004370503601251
2.39499999999996,14.9889272519055,2.68376902923251E-08,-0.004378490675634
2.39749999999996,14.9884708774389,2.66620165945142E-08,-0.004386583111231
2.39999999999996,14.9880139751557,2.64465969124217E-08,-0.004393426419832
2.40249999999996,14.9875565412282,2.62546979712397E-08,-0.00440043010532
2.40499999999996,14.9870985736936,2.6173109901606E-08,-0.004407326146845
2.40749999999996,14.9866400695328,2.61755017660903E-08,-0.004415316515939
2.40999999999996,14.9861810330752,2.61929038458675E-08,-0.004422795007219
2.41249999999996,14.98572145732,2.62107224813235E-08,-0.004430505729832
2.41499999999996,14.9852613466807,2.62502108938634E-08,-0.00443744228321
2.41749999999996,14.9848006922616,2.63700670188882E-08,-0.004443934243037
2.41999999999996,14.9843395001526,2.63530282040847E-08,-0.004451840489129
2.42249999999996,14.983877768255,2.63299497760272E-08,-0.004460732918938
2.42499999999996,14.9834154804811,2.6306890887895E-08,-0.004467064517831
2.42749999999996,14.9829526524831,2.62844732645817E-08,-0.004473721335807
2.42999999999996,14.9824892798037,2.62660400096593E-08,-0.004482750802863
2.43249999999996,14.9820253448263,2.62546642204597E-08,-0.004490084488111
2.43499999999996,14.9815608706605,2.62463295541693E-08,-0.004495921656497
2.43749999999996,14.9810958371607,2.58696992716523E-08,-0.004504252710919
2.43999999999996,14.9806302467223,2.56557353139897E-08,-0.004512954858048
2.44249999999996,14.9801641095099,2.55167078577756E-08,-0.004519036926517
2.44499999999996,14.9796974059974,2.54282470635303E-08,-0.004525840915864
2.44749999999996,14.9792301428299,2.53952041617822E-08,-0.004533473053998
2.44999999999996,14.9787623313153,2.54245495767691E-08,-0.004541242776094
2.45249999999996,14.9782939432396,2.55094176893067E-08,-0.004548113737362
2.45499999999996,14.9778249943648,2.56303254175805E-08,-0.004557064776354
2.45749999999996,14.9773554804367,2.57727368335736E-08,-0.00456338787506
2.45999999999996,14.9768853964749,2.59448613704194E-08,-0.004570927741358
2.46249999999996,14.9764147394655,2.61497756781637E-08,-0.004577066651998
2.46499999999996,14.9759435144793,2.63095589758677E-08,-0.004585016945417
2.46749999999996,14.9754717146244,2.64114241588231E-08,-0.004593116564644
2.46999999999996,14.97499934271,2.64768029722973E-08,-0.004600954460111
2.47249999999996,14.9745263917443,2.64849324693728E-08,-0.004607763887794
2.47499999999996,14.9740528645142,2.65974104962652E-08,-0.004615199805883
2.47749999999996,14.973578753287,2.67340531934224E-08,-0.00462135467325
2.47999999999996,14.9731040637246,2.67894257888202E-08,-0.004630261202796
2.48249999999996,14.9726287903734,2.67658659680592E-08,-0.004639294346555
2.48499999999996,14.9721529249935,2.66549733396459E-08,-0.004645448933093
2.48749999999996,14.971676473981,2.65273722988013E-08,-0.004651681146645
2.48999999999996,14.9711994382051,2.6479288983694E-08,-0.00465968715819
2.49249999999996,14.9707218026253,2.65082764627778E-08,-0.004667439851469
2.49499999999996,14.9702435762367,2.66411337435102E-08,-0.004676393143097
2.49749999999996,14.9697647567179,2.66790376457493E-08,-0.004682151892899
2.49999999999996,14.969285340673,2.66659192504903E-08,-0.004689455033234
2.50249999999996,14.9688053255106,2.66875161969438E-08,-0.004697063970521
2.50499999999996,14.9683247097976,2.67001194487193E-08,-0.004704613480479
2.50749999999996,14.9678434908899,2.67161084366307E-08,-0.004712926597985
2.50999999999996,14.9673616661281,2.67610058557466E-08,-0.004719787420983
2.51249999999996,14.966879235143,2.6823998133807E-08,-0.004727004896845
2.51499999999996,14.9663961957437,2.68885615994918E-08,-0.004734591088614
2.51749999999996,14.9659125382299,2.68464086516929E-08,-0.004742264121241
2.51999999999996,14.9654282750318,2.67621782512606E-08,-0.004749531327814
2.52249999999996,14.9649433966161,2.66787516522982E-08,-0.004757624694496
2.52499999999996,14.9644578980693,2.65998600923467E-08,-0.004764450575763
2.52749999999996,14.9639717796674,2.65155639667114E-08,-0.004772753803039
2.52999999999996,14.9634850446844,2.64289301554754E-08,-0.004779206365767
2.53249999999996,14.9629976870231,2.63658792576393E-08,-0.00478736878622
2.53499999999996,14.9625097020486,2.63523016741374E-08,-0.00479508048105
2.53749999999996,14.9620210909278,2.63620076879079E-08,-0.004801637391462
2.53999999999996,14.9615318508926,2.64972861430124E-08,-0.004810094778557
2.54249999999996,14.9610419754258,2.66621160704972E-08,-0.00481771132819
2.54499999999996,14.9605514700863,2.68686424220732E-08,-0.004825279215983
2.54749999999996,14.960060323832,2.71365490078779E-08,-0.004832018330516
2.54999999999996,14.9595685406966,2.74868607874623E-08,-0.004839972103973
2.55249999999996,14.9590761161536,2.79995795438026E-08,-0.004847746558006
2.55499999999996,14.9585830541414,2.79887828469327E-08,-0.004855393447071
2.55749999999996,14.9580893444683,2.83325443106719E-08,-0.004862891098635
2.55999999999996,14.9575949834257,2.8697963116997E-08,-0.004869985241871
2.56249999999996,14.957099979432,2.86902164248204E-08,-0.004876827446867
2.56499999999996,14.9566043223706,2.86732459997552E-08,-0.004885379285172
2.56749999999996,14.956108010728,2.89642736461815E-08,-0.004893120704327
2.56999999999996,14.9556110427061,2.92120869715973E-08,-0.004900306288047
2.57249999999996,14.9551134129474,2.93865785039316E-08,-0.004908225460732
2.57499999999996,14.9546151264528,2.95005690986727E-08,-0.004915513764408
2.57749999999996,14.9541161688266,2.95481292766908E-08,-0.004923007066815
2.57999999999996,14.9536165519664,2.95557125440382E-08,-0.00492989459662
2.58249999999996,14.9531162610698,2.95480928613756E-08,-0.004938275273564
2.58499999999996,14.9526152984339,2.95342328371362E-08,-0.00494594849338
2.58749999999996,14.9521136702445,2.94990467608613E-08,-0.004953670420168
2.58999999999996,14.9516113613768,2.9420879066322E-08,-0.004961465635836
2.59249999999996,14.9511083765826,2.92898842957356E-08,-0.004968235859795
2.59499999999996,14.9506047073126,2.91218249515168E-08,-0.004976788342992
2.59749999999996,14.9501003569359,2.89256565366713E-08,-0.004983168179355
2.59999999999996,14.9495953245698,2.8720073430577E-08,-0.004992001169586
2.60249999999996,14.9490895933892,2.85415318046489E-08,-0.005000072700294
2.60499999999996,14.9485831797503,2.8419762543308E-08,-0.005006863257372
2.60749999999996,14.9480760637934,2.83325176653193E-08,-0.005014753492508
2.60999999999996,14.9475682547471,2.82397358830622E-08,-0.005021149223388
2.61249999999996,14.9470597461412,2.8131336371473E-08,-0.005029543232951
2.61499999999996,14.9465505333512,2.80526313289897E-08,-0.005037753538657
2.61749999999996,14.9460406188084,2.79841829708971E-08,-0.00504578893415
2.61999999999996,14.9455299907234,2.78699614497668E-08,-0.005052640724161
2.62249999999996,14.9450186600482,2.76761653594804E-08,-0.005059717816584
2.62499999999996,14.9445066160815,2.75424305584693E-08,-0.005068295021348
2.62749999999995,14.9439938507257,2.75567328955617E-08,-0.00507576941079
2.62999999999995,14.9434803695154,2.77158536121647E-08,-0.005083631039483
2.63249999999995,14.942966163218,2.76796559006698E-08,-0.005091146437557
2.63499999999995,14.9424512371864,2.76489640071986E-08,-0.005099537324374
2.63749999999995,14.9419355778045,2.76189782155711E-08,-0.005106924935
2.63999999999995,14.9414191898845,2.75842149122241E-08,-0.005114110529492
2.64249999999995,14.9409020654755,2.75477152200665E-08,-0.005122273650802
2.64499999999995,14.9403842040871,2.75133507088299E-08,-0.005129418959603
2.64749999999995,14.9398656028058,2.74733249483461E-08,-0.005137771135558
2.64999999999995,14.9393462620736,2.74301772407171E-08,-0.005145649619013
2.65249999999995,14.9388261724291,2.7387958567715E-08,-0.005153573321986
2.65499999999995,14.9383053327666,2.77242975244008E-08,-0.00516073060347
2.65749999999995,14.9377837432288,2.79383129964117E-08,-0.005167873899692
2.65999999999995,14.9372613996985,2.80871930158355E-08,-0.005176269882635
2.66249999999995,14.9367382956786,2.81989240846769E-08,-0.005184911278829
2.66499999999995,14.9362144282792,2.82958971808966E-08,-0.005192171961338
2.66749999999995,14.9356897920708,2.84092287472504E-08,-0.005200075476112
2.66999999999995,14.935164394083,2.8571167653979E-08,-0.005208179891927
2.67249999999995,14.9346382148155,2.87706356516537E-08,-0.005214927810772
2.67499999999995,14.9341112692384,2.8972026555607E-08,-0.005223536571556
2.67749999999995,14.9335835366765,2.91611481628706E-08,-0.005230707286751
2.67999999999995,14.9330550235435,2.93659896399845E-08,-0.00523955518094
2.68249999999995,14.9325257247089,2.96558066992247E-08,-0.005246835277829
2.68499999999995,14.9319956354907,3.01268876512495E-08,-0.005254413954326
2.68749999999995,14.9314647619403,3.01096232391274E-08,-0.005263026244732
2.68999999999995,14.9309330814982,3.01033074023849E-08,-0.005270260942114
2.69249999999995,14.9304006071993,3.04199581080411E-08,-0.005277918559905
2.69499999999995,14.929867327013,3.05877012607425E-08,-0.005286231795719
2.69749999999995,14.9293332411708,3.06240135472535E-08,-0.005294410038895
2.69999999999995,14.9287983457579,3.06310283804123E-08,-0.005302302926158
2.70249999999995,14.9282626300069,3.07142702382635E-08,-0.005310597098981
2.70499999999995,14.9277261011523,3.09118135533026E-08,-0.005317840121619
2.70749999999995,14.9271887446029,3.12470227470385E-08,-0.005325818034444
2.70999999999995,14.926650565054,3.13403205609575E-08,-0.005333134839181
2.71249999999995,14.926111555214,3.12992742834695E-08,-0.005342710716927
2.71499999999995,14.9255717125947,3.12291863480141E-08,-0.00535020864128
2.71749999999995,14.925031029308,3.11636005889682E-08,-0.005357385508718
2.71999999999995,14.9244895053821,3.1078362994208E-08,-0.005365873341621
2.72249999999995,14.9239471373051,3.10661913971444E-08,-0.005373707769183
2.72499999999995,14.9234039241796,3.10516892199075E-08,-0.005381726522888
2.72749999999995,14.9228598570144,3.10353041044209E-08,-0.005389776066088
2.72999999999995,14.9223149292023,3.10452303864395E-08,-0.005397329794863
2.73249999999995,14.9217691444735,3.10517211943306E-08,-0.005406107135276
2.73499999999995,14.9212224913407,3.10243608581118E-08,-0.005414268353182
2.73749999999995,14.9206749724349,3.0935281003508E-08,-0.005421988266646
2.73999999999995,14.9201265799501,3.08172385388161E-08,-0.005430720186483
2.74249999999995,14.9195773077908,3.07064738080953E-08,-0.005437903088621
2.74499999999995,14.9190271580569,3.06172678321559E-08,-0.005446298224942
2.74749999999995,14.9184761141781,3.05478575768348E-08,-0.005454620798254
2.74999999999995,14.9179241905934,3.04863148059553E-08,-0.005462419850296
2.7525,14.917,6.64322339360979E-08,-0.00549700040398
2.755,14.9164510909913,6.63921078114527E-08,-0.005504336187478
2.7575,14.9158941881899,6.63646497756076E-08,-0.005512668142882
2.76,14.9153363640692,6.63365122832715E-08,-0.005520600236255
2.7625,14.9147776164188,6.62966765929696E-08,-0.005528536640832
2.765,14.9142179455694,6.64269848016374E-08,-0.005537535750567
2.7675,14.9136573405711,6.65641817221285E-08,-0.005545749102281
2.77,14.9130958102671,6.67825812428191E-08,-0.005554783562874
2.7725,14.9125333340016,6.71015847331091E-08,-0.005563209693263
2.775,14.9119699179308,6.74806308609277E-08,-0.005570435893941
2.7775,14.9114055534439,6.74284406088077E-08,-0.005578786633174
2.78,14.910840240375,6.76863258775029E-08,-0.005587378952318
2.7825,14.9102739756756,6.78972318368665E-08,-0.005594918314648
2.785,14.9097067521457,6.8074341719182E-08,-0.005603335709027
2.7875,14.9091385695015,6.82590002298866E-08,-0.005613409230444
2.79,14.9085694200725,6.85004097888964E-08,-0.00562164819604
2.7925,14.9079993042545,6.87254377851332E-08,-0.005630474039211
2.795,14.9074282145381,6.89188048852429E-08,-0.005637934234371
2.7975,14.9068561580589,6.90972168371218E-08,-0.005645849160168
2.8,14.9062831193514,6.92548303149465E-08,-0.005654066364431
2.8025,14.9057091047783,6.93655737293852E-08,-0.005662973401146
2.805,14.9051341008558,6.94403361478635E-08,-0.005671863769224
2.8075,14.9045581130031,6.94972790427073E-08,-0.005681459193671
2.81,14.903981141334,6.95527004879182E-08,-0.005689097650874
2.8125,14.9034031743328,6.96514161901973E-08,-0.005698424285665
2.815,14.902824220774,6.98000306442737E-08,-0.005707538128338
2.8175,14.9022442655071,7.0027912357773E-08,-0.005715147518262
2.82,14.9016633196317,7.03082188024951E-08,-0.005723958569439
2.8225,14.9010813773827,7.06181335630163E-08,-0.005732836732015
2.825,14.9004984352594,7.0661538842387E-08,-0.005740674723937
2.8275,14.8999144995797,7.06522094162665E-08,-0.005749739424618
2.83,14.8993295619847,7.06553535678722E-08,-0.005758874161514
2.8325,14.8987436271834,7.06765241886842E-08,-0.005767547525881
2.835,14.8981566976089,7.07697278556907E-08,-0.005777671980295
2.8375,14.8975687668412,7.09412617538874E-08,-0.005785798231901
2.84,14.8969798518256,7.09054832626066E-08,-0.005794940278749
2.8425,14.8963899383281,7.08769771762263E-08,-0.005803617115768
2.845,14.8956526795112,7.08470118127025E-08,-0.005812443647632
2.8475,14.8950599870533,7.08103460311804E-08,-0.005820727792508
2.85,14.8944662552625,7.05061857786404E-08,-0.00583015470693
2.8525,14.8938717323758,7.03729767792538E-08,-0.005839339355838
2.855,14.893276178451,7.02174416389312E-08,-0.005848766305968
2.8575,14.8926797835216,7.00273847797916E-08,-0.005858688323595
2.86,14.8920824032311,6.98218851624688E-08,-0.005867321722492
2.8625,14.8914841492046,6.96683581935531E-08,-0.005876639044482
2.865,14.8908849638529,6.95805422168405E-08,-0.005885795335377
2.8675,14.8902848845435,6.95295172548072E-08,-0.005894709473784
2.87,14.8896839216117,6.94916568733106E-08,-0.005904651478998
2.8725,14.8890820656699,6.93990944711231E-08,-0.005914091530865
2.875,14.8884793570335,6.92480845998489E-08,-0.005922643098328
2.8775,14.8878757781617,6.90475872033858E-08,-0.005932053164588
2.88,14.8872713761499,6.87726231518582E-08,-0.005940689228195
2.8825,14.8866661438718,6.87641588115184E-08,-0.005951304331983
2.885,14.886060113074,6.86288554874182E-08,-0.005961958269379
2.8875,14.8854532975717,6.84762913039094E-08,-0.005971155074792
2.89,14.8848457203712,6.82896903470009E-08,-0.005980429633813
2.8925,14.8842374085621,6.8083373605532E-08,-0.005990316936011
2.895,14.883628385293,6.7870293385397E-08,-0.006000028858985
2.8975,14.8830186805106,6.76572309288304E-08,-0.006010467670518
2.9,14.8824083198769,6.74503404241023E-08,-0.006019856054094
2.9025,14.8817973383581,6.72792790368248E-08,-0.006028762784233
2.905,14.8811857663728,6.71598572310472E-08,-0.006038450971677
2.9075,14.8805736439569,6.70472832808855E-08,-0.006049269383408
2.91,14.8799610094069,6.69403057429463E-08,-0.006059216094326
2.9125,14.8793479024828,6.68637056833177E-08,-0.006070082858356
2.915,14.878734371732,6.67716744118252E-08,-0.006080216044454
2.9175,14.8781204600508,6.66250397074464E-08,-0.006089974536875
2.92,14.8775062241235,6.64613271084136E-08,-0.006100936421739
2.9225,14.8768917197696,6.63418999735654E-08,-0.00611123625804
2.925,14.8762769995875,6.62958514752177E-08,-0.006121839569486
2.9275,14.8756621319346,6.63130208522489E-08,-0.006132329006505
2.93,14.8750471728258,6.63596990690962E-08,-0.006141708461969
2.9325,14.8744321933482,6.63931807309837E-08,-0.006152192142028
2.935,14.8738172709231,6.63978187986913E-08,-0.006163463899789
2.9375,14.8732024721398,6.63997292704721E-08,-0.006173629614983
2.94,14.8725878828603,6.63961543523328E-08,-0.006184852640679
2.9425,14.8719735813278,6.63637429454411E-08,-0.006195863893368
2.945,14.8713596448656,6.62888499647352E-08,-0.006207018092804
2.9475,14.8707461762749,6.61908483579055E-08,-0.006219262440553
2.95,14.8701332576098,6.61469181650887E-08,-0.006229115140444
2.9525,14.869520986467,6.61971260029759E-08,-0.006240393694879
2.955,14.868909463987,6.63565078440342E-08,-0.006251420306017
2.9575,14.8682987776224,6.65817347922371E-08,-0.006262328499178
2.96,14.8676890355444,6.67736799186969E-08,-0.006273813012333
2.9625,14.8670803426067,6.69057396152084E-08,-0.006285259530849
2.965,14.8664727985475,6.69971376154876E-08,-0.006296507723758
2.9675,14.8658665115389,6.71182451839059E-08,-0.006308838167841
2.97,14.8652615827845,6.72836355519735E-08,-0.006320741529173
2.9725,14.8646581162646,6.73894682279297E-08,-0.00633208047087
2.975,14.8640562119583,6.74428815017336E-08,-0.006344548805139
2.9775,14.8634559759629,6.74883864348885E-08,-0.006355675359958
2.98,14.8628575043657,6.75339322242508E-08,-0.006367918807497
2.98249999999999,14.8622608798156,6.75944509254123E-08,-0.006380051704758
2.98499999999999,14.8616661998061,6.76872264904205E-08,-0.006391123730678
2.98749999999999,14.8610735431781,6.78211691251818E-08,-0.006404745857541
2.98999999999999,14.8604829807388,6.79282008420046E-08,-0.006416018569977
2.99249999999999,14.8598945860726,6.79092257982461E-08,-0.006428908265537
2.99499999999999,14.8593084102759,6.78869573889074E-08,-0.006441101508741
2.99749999999999,14.8587244988812,6.78623930383537E-08,-0.006452536318801
3,14.8581428855641,6.78352440885988E-08,-0.006466056837505
3.00249999999999,14.8575635918741,6.78037164192347E-08,-0.006477430531675
3.00499999999999,14.8569866425262,6.81733922647254E-08,-0.006491314228947
3.00749999999999,14.8564120167627,6.85170231662369E-08,-0.006503981921291
3.00999999999999,14.8558397012783,6.87957832923303E-08,-0.006517101075289
3.01249999999999,14.8552696698169,6.90053383323175E-08,-0.006529876051466
3.01499999999999,14.8547018775685,6.91664592267216E-08,-0.006542042667211
3.01749999999999,14.8541362712915,6.92877932806368E-08,-0.006554931157365
3.01999999999999,14.8535727760915,6.93946855534477E-08,-0.006568585072008
3.02249999999999,14.8530113192702,6.9507922972889E-08,-0.006581056571077
3.02499999999999,14.8524518160307,6.96112234521706E-08,-0.006595291082049
3.02749999999999,14.8518941687932,6.96120423526736E-08,-0.006608034229026
3.02999999999999,14.8513382738092,6.96118034326787E-08,-0.006620607434685
3.03249999999999,14.8507840283686,6.96118833687365E-08,-0.006634786071135
3.03499999999999,14.8502313325174,6.96117989917866E-08,-0.006647508560799
3.03749999999999,14.8496800787257,6.96118238607824E-08,-0.006662359331528
3.03999999999999,14.8491301624641,6.96120681098478E-08,-0.006674961473523
3.04249999999999,14.8485814881627,6.96124082821825E-08,-0.006688296965626
3.04499999999999,14.8480339566414,6.96127742116914E-08,-0.006702129109437
3.04749999999999,14.8474874819422,6.96131889910134E-08,-0.006714250485562
3.04999999999999,14.8469419899175,6.96134616617883E-08,-0.006728255223937
3.05249999999999,14.8463974014954,6.96137867350899E-08,-0.006741740338951
3.05499999999999,14.8458536550816,6.96119233367654E-08,-0.006756371762947
3.05749999999999,14.8453106873377,6.96126303267874E-08,-0.006769294485169
3.05999999999999,14.8447684485783,6.96110387110593E-08,-0.006783210365997
3.06249999999999,14.8442269026879,6.96110511455572E-08,-0.006795711714472
3.06499999999999,14.8436860064979,6.96123443333363E-08,-0.006809275355375
3.06749999999999,14.8431457285244,6.96153543700007E-08,-0.006823409003401
3.06999999999999,14.8426060354476,6.96152540058392E-08,-0.006836801297888
3.07249999999999,14.8420668972381,6.96153366064323E-08,-0.006850352472925
3.07499999999999,14.8415283093219,6.9615659903377E-08,-0.006863611244659
3.07749999999999,14.8409902407127,6.96160480373464E-08,-0.006877864638494
3.07999999999999,14.8404526762706,6.96166067015724E-08,-0.006891345692107
3.08249999999999,14.8399155969694,6.96167798963643E-08,-0.006904493030066
3.08499999999999,14.8393789865845,6.96232547170439E-08,-0.006918326254174
3.08749999999999,14.838842836903,6.96282604906173E-08,-0.006931311824671
3.08999999999999,14.8383071261126,6.96288102730591E-08,-0.006944344225786
3.09249999999999,14.8377718426382,6.96295332502928E-08,-0.006957725209857
3.09499999999999,14.8372369744147,6.9630200272286E-08,-0.006973368258113
3.09749999999999,14.8367025082865,6.9630752719263E-08,-0.006985407122496
3.09999999999999,14.8361684374421,6.96338391392715E-08,-0.006998838868394
3.10249999999999,14.8356347399398,6.96365880514804E-08,-0.007012151893818
3.10499999999999,14.8351014044645,6.9637156485669E-08,-0.007025099827589
3.10749999999999,14.8345684210692,6.96343231965102E-08,-0.007039156180095
3.10999999999999,14.8340357752731,6.963654897163E-08,-0.007051836569273
3.11249999999999,14.8335034594785,6.9637632549302E-08,-0.007066312782646
3.11499999999999,14.8329714542457,6.96381476927854E-08,-0.007079142629072
3.11749999999999,14.8324397504771,6.96362576491083E-08,-0.007092433775276
3.11999999999999,14.8319083415565,6.9637621891161E-08,-0.007105617796705
3.12249999999999,14.8313772105595,6.96383315457183E-08,-0.00712010774001
3.12499999999999,14.8308463486479,6.96366022623351E-08,-0.007133090537331
3.12749999999999,14.8303157391413,6.96356483587124E-08,-0.007145503763536
3.12999999999999,14.829785373901,6.96399959920768E-08,-0.007158563479576
3.13249999999999,14.8292552481316,6.96456279314361E-08,-0.007171850002619
3.13499999999999,14.82872534363,6.96482773676621E-08,-0.007186031259042
3.13749999999999,14.828195653618,6.96426774027259E-08,-0.007197986727967
3.13999999999999,14.8276661660516,6.96431197155789E-08,-0.007211732297893
3.14249999999999,14.8271368734191,6.96430495494838E-08,-0.007224849763973
3.14499999999999,14.8266077695547,6.96429882651728E-08,-0.007238837223143
3.14749999999999,14.8260788358557,6.96428674729077E-08,-0.007251837427854
3.14999999999999,14.8255500673401,6.9642609901166E-08,-0.007264540022519
3.15249999999999,14.8250214570334,6.96391744270386E-08,-0.007277018393448
3.15499999999999,14.8244929954737,6.96370250352629E-08,-0.007290249552836
3.15749999999999,14.8239646773096,6.96363020580293E-08,-0.007303737500959
3.15999999999999,14.8234364865445,6.96389399479358E-08,-0.007315843909666
3.16249999999999,14.822908422342,6.9638815602957E-08,-0.007329539771722
3.16499999999999,14.8223804788055,6.96386717180531E-08,-0.007342401556443
3.16749999999999,14.8218526434014,6.96388449128449E-08,-0.007355999740604
3.16999999999999,14.8213249112561,6.96390962673377E-08,-0.007368493283305
3.17249999999999,14.8207972715691,6.96393405164031E-08,-0.007381838550764
3.17499999999999,14.8202697243155,6.96396158517132E-08,-0.007394058748338
3.17749999999999,14.8197422641512,6.96399755639732E-08,-0.007407645518726
3.17999999999999,14.8192148777729,6.963654897163E-08,-0.007420374488649
3.18249999999999,14.8186875660901,6.96325805904507E-08,-0.007432572942439
3.18499999999999,14.8181633482631,6.96287409951424E-08,-0.007444214337881
3.18749999999999,14.8176361717616,6.96258624088841E-08,-0.007457400187765
3.18999999999999,14.8171087904197,6.96244493170184E-08,-0.007471752718706
3.19249999999999,14.8165816884424,6.96247539622163E-08,-0.007484722488233
3.19499999999999,14.8160545305114,6.96245701092835E-08,-0.007497334126921
3.19749999999999,14.8155274944899,6.96245425757525E-08,-0.007509295611181
3.19999999999999,14.8150004844955,6.96248267928468E-08,-0.007521855609735
3.20249999999999,14.8144735133699,6.96250950227295E-08,-0.007534421837215
3.20499999999999,14.8139466059167,6.96256012844287E-08,-0.007547920561958
3.20749999999999,14.8134197032253,6.96257522747601E-08,-0.007559321081697
3.20999999999999,14.812892871299,6.96255497700804E-08,-0.007572070018693
3.21249999999999,14.8123660364522,6.96271396094517E-08,-0.007584461498186
3.21499999999999,14.8118392468367,6.96278235068348E-08,-0.007598461748136
3.21749999999999,14.8113124759736,6.96281077239291E-08,-0.007610428078349
3.21999999999999,14.8107857281059,6.96288378065901E-08,-0.007623983132758
3.22249999999999,14.8102590008081,6.96293831481398E-08,-0.007635699209031
3.22499999999999,14.8097322851512,6.96297197677609E-08,-0.007648138145712
3.22749999999999,14.8092055930837,6.96301434288671E-08,-0.007659822451946
3.22999999999999,14.8086789151047,6.96306070580022E-08,-0.007672878629664
3.23249999999999,14.8081522498509,6.96310058501126E-08,-0.007684708066084
3.23499999999999,14.807625597569,6.9631294508099E-08,-0.007697723541018
3.23749999999999,14.8070989577191,6.96313868786547E-08,-0.007709657178078
3.23999999999999,14.806572333853,6.96313549042316E-08,-0.007723222360471
3.24249999999999,14.806045716932,6.96313033898832E-08,-0.007735284146878
3.24499999999999,14.8055191084721,6.96313513515179E-08,-0.007748173834913
3.24749999999999,14.8049925147239,6.96314055304015E-08,-0.007759869755378
3.24999999999999,14.8044659293154,6.96314153003641E-08,-0.007771759662517
3.25249999999999,14.803939356232,6.96312714154601E-08,-0.00778330035502
3.25499999999999,14.8034127890039,6.96282498324763E-08,-0.007795997776993
3.25749999999999,14.8028862358251,6.96235797903455E-08,-0.00780842416932
3.25999999999999,14.802359697888,6.96233772856658E-08,-0.007821782928378
3.26249999999999,14.801833166914,6.9623845355693E-08,-0.007833660875594
3.26499999999999,14.8013066486168,6.96244830677983E-08,-0.007846309396232
3.26749999999999,14.8007801442499,6.96248383391662E-08,-0.007857652911014
3.26999999999999,14.8002536539588,6.96252584475587E-08,-0.007870679513671
3.27249999999999,14.7997271781059,6.96255568755078E-08,-0.007882261861324
3.27499999999999,14.7992007115949,6.96257060894823E-08,-0.007894666418947
3.27749999999999,14.7986742660702,6.96261999166836E-08,-0.007905619828945
3.27999999999999,14.7981478391109,6.96317226100973E-08,-0.007918431029622
3.28249999999999,14.7976214267452,6.96322706161823E-08,-0.007930590151364
3.28499999999999,14.7970950358981,6.96345239248331E-08,-0.007943912003859
3.28749999999999,14.7965686662098,6.96370641151134E-08,-0.007955233520045
3.28999999999999,14.7960423233802,6.96382427278763E-08,-0.007967529111926
3.29249999999999,14.7955160023409,6.96394515387055E-08,-0.00797872987914
3.29499999999999,14.794989703711,6.96404462985356E-08,-0.007991583451382
3.29749999999999,14.7944634385006,6.9640718081132E-08,-0.008002912448142
3.29999999999999,14.7939372005007,6.96415867196265E-08,-0.008015540520957
3.30249999999999,14.7934109850002,6.96423718693495E-08,-0.008027212272711
3.30499999999999,14.7928848075925,6.96440860536995E-08,-0.008040134716835
3.30749999999999,14.7923586641516,6.96468820393648E-08,-0.008050951807125
3.30999999999999,14.7918325603803,6.96494675267445E-08,-0.008063582420368
3.31249999999999,14.7913064881261,6.96529021126935E-08,-0.008075604423406
3.31499999999999,14.7907804549883,6.96554689483264E-08,-0.008088513068735
3.31749999999999,14.7902544701299,6.96568083213833E-08,-0.008099998775812
3.31999999999999,14.78972852198,6.96568660529806E-08,-0.008111188925478
3.32249999999999,14.7892026218225,6.96571138547597E-08,-0.008122216929578
3.32499999999999,14.7886767656468,6.96576449854547E-08,-0.008134159303289
3.32749999999999,14.7881509605969,6.96600110927648E-08,-0.008147376789501
3.32999999999999,14.7876252112711,6.96620787721258E-08,-0.008160403043866
3.33249999999999,14.7870995009875,6.96646518250077E-08,-0.008173656531053
3.33499999999999,14.7865738595303,6.96676867306678E-08,-0.008184032048962
3.33749999999999,14.7860482690299,6.9668121049915E-08,-0.008193363819462
3.33999999999999,14.7855227377898,6.9669454205723E-08,-0.008203915043933
3.34249999999999,14.7849972717365,6.96717652459711E-08,-0.008218068190422
3.34499999999999,14.7844718607869,6.96752842088699E-08,-0.008230799228695
3.34749999999999,14.7839465335893,6.96777231468104E-08,-0.008245096842729
3.34999999999999,14.7834212556278,6.96815787293303E-08,-0.008254243128024
3.35249999999999,14.7828960595516,6.96865001259539E-08,-0.008265499856514
3.35499999999999,14.782370932436,6.96865516403022E-08,-0.008277743115839
3.35749999999999,14.781845881584,6.96887578754968E-08,-0.00829006767641
3.35999999999999,14.7813209032619,6.96887596518536E-08,-0.008302667687559
3.36249999999999,14.7807960043502,6.96890989360099E-08,-0.00831420352909
3.36499999999999,14.7802711864466,6.96853712511825E-08,-0.008326120822255
3.36749999999999,14.7797464537769,6.96845630088205E-08,-0.008337556166437
3.36999999999999,14.779221796236,6.9684420012095E-08,-0.008349748251655
3.37249999999999,14.7786972348884,6.96847379799692E-08,-0.008360640080864
3.37499999999999,14.7781727613467,6.96849404846489E-08,-0.008372212128073
3.37749999999999,14.7776483761602,6.96853224013694E-08,-0.00838354907264
3.37999999999999,14.7771240891073,6.97909978697453E-08,-0.008395175603164
3.38249999999999,14.776599896735,6.99201638809655E-08,-0.008407710910201
3.38499999999999,14.7760758088554,7.00073785608879E-08,-0.00841997988872
3.38749999999999,14.7755518155991,7.00726818791964E-08,-0.008431386357428
3.38999999999999,14.7750279262252,7.01731881491696E-08,-0.008442717025013
3.39249999999999,14.7745041492696,7.03079496844339E-08,-0.008454525801261
3.39499999999999,14.773980469792,7.04400378026548E-08,-0.008465722683702
3.39749999999999,14.7734569040184,7.05671938661112E-08,-0.008477995139228
3.39999999999999,14.7729349012975,7.06411418249786E-08,-0.008490147752412
3.40249999999999,14.7724115580816,7.06396754424077E-08,-0.008502919065684
3.40499999999999,14.7718882748772,7.06416241058605E-08,-0.008514779445776
3.40749999999999,14.7713651504821,7.06146057183332E-08,-0.008525889213031
3.40999999999999,14.7708421481264,7.05853278049062E-08,-0.008537723844718
3.41249999999999,14.7703192448555,7.05660472277714E-08,-0.008549103298312
3.41499999999999,14.7697964965487,7.05548481860774E-08,-0.008560636275909
3.41749999999999,14.7692738422425,7.05494738184598E-08,-0.008571520544868
3.41999999999999,14.768751350154,7.05606151285565E-08,-0.00858365098968
3.42249999999999,14.7682303626731,7.05791052268978E-08,-0.008595334162263
3.42499999999999,14.7677081158847,7.05957070579188E-08,-0.008607791106664
3.42749999999999,14.7671859586331,7.06233524994104E-08,-0.008618889313231
3.42999999999999,14.7666639716168,7.06639067260539E-08,-0.008630299532185
3.43249999999999,14.7661421261078,7.07130798360822E-08,-0.008642483378845
3.43499999999999,14.7656203964657,7.07640577246593E-08,-0.008654114487108
3.43749999999999,14.7650988500167,7.08068368382442E-08,-0.008667689699292
3.43999999999999,14.7645774038037,7.08250453840265E-08,-0.008678999325523
3.44249999999999,14.7640561342607,7.08257381631938E-08,-0.008691244676465
3.44499999999999,14.7635349952172,7.08116019154659E-08,-0.008703369904696
3.44749999999999,14.7630140144369,7.11137229103542E-08,-0.008713935520584
3.44999999999998,14.7624931757871,7.15132273398922E-08,-0.008726473422245
3.45249999999998,14.7619724959088,7.15266557094196E-08,-0.008735554658453
3.45499999999998,14.7614519676122,7.19425861106515E-08,-0.008747749407162
3.45749999999998,14.7609315965735,7.22606756653477E-08,-0.008760040070942
3.45999999999998,14.7604113775672,7.26704358910979E-08,-0.00877233069904
3.46249999999998,14.7598913315336,7.31284952593114E-08,-0.008785905404741
3.46499999999998,14.7593714320421,7.35334282353506E-08,-0.008797972172155
3.46749999999998,14.758851706022,7.39446175401781E-08,-0.00881013236187
3.46999999999998,14.7583321401994,7.45845110117216E-08,-0.008820855380724
3.47249999999998,14.7578127473443,7.48886881396516E-08,-0.008832268038589
3.47499999999998,14.7572935125633,7.4901640445546E-08,-0.00884355531322
3.47749999999998,14.756774454018,7.43076160603096E-08,-0.008854301218299
3.47999999999998,14.7562555671227,7.39836183427656E-08,-0.008868202147852
3.48249999999998,14.7557368471412,7.36909200327318E-08,-0.008880009323994
3.48499999999998,14.7552183057009,7.30884170963009E-08,-0.008892174674721
3.48749999999998,14.7546999367138,7.30850580055176E-08,-0.008904979721624
3.48999999999998,14.7541817528671,7.30928935155362E-08,-0.008915448845392
3.49249999999998,14.7536637304433,7.31012983479218E-08,-0.00892721856687
3.49499999999998,14.7531459076266,7.31115248342462E-08,-0.00893875795922
3.49749999999998,14.7526293894604,7.34242604494284E-08,-0.008950704017493
3.49999999999998,14.7521130430974,7.36987191274352E-08,-0.008963516783794
3.50249999999998,14.7515957216036,7.38094305674508E-08,-0.008975124444105
3.50499999999998,14.7510785880189,7.38537515587723E-08,-0.008988468330788
3.50749999999998,14.7505616751646,7.3911204268029E-08,-0.009000301118635
3.50999999999998,14.750044930223,7.41917567381734E-08,-0.009010882504091
3.51249999999998,14.7495283923529,7.45769135335195E-08,-0.009023589579845
3.51499999999998,14.7490120406055,7.46719699407095E-08,-0.00903538287618
3.51749999999998,14.74849587194,7.47501065490042E-08,-0.009047778449457
3.51999999999998,14.7479799167384,7.47957162872126E-08,-0.009059481544795
3.52249999999998,14.7474641364852,7.48124566740671E-08,-0.009070888205459
3.52499999999998,14.7469485657126,7.53482396476102E-08,-0.009083885388721
3.52749999999998,14.7464331852087,7.5830723034187E-08,-0.0090957487802
3.52999999999998,14.7459180060102,7.58529026256838E-08,-0.009107924681032
3.53249999999998,14.7454030235488,7.58511955467611E-08,-0.009121016885527
3.53499999999998,14.7448882408248,7.58294671499016E-08,-0.009132903254484
3.53749999999998,14.7443736681175,7.63651843982416E-08,-0.009144938548477
3.53999999999998,14.743859283788,7.69707444447931E-08,-0.009157067677657
3.54249999999998,14.7433451154613,7.69817027901354E-08,-0.009168515869983
3.54499999999998,14.7428311486588,7.69977610559636E-08,-0.009181520140901
3.54749999999998,14.7423173852166,7.70186812104612E-08,-0.009193417008004
3.54999999999998,14.741803827401,7.76746977848575E-08,-0.009205815451903
3.55249999999998,14.7412904839131,7.8261233049659E-08,-0.009219591319052
3.55499999999998,14.7407773467257,7.88673997220712E-08,-0.009230528592475
3.55749999999998,14.740264416748,7.95428665156805E-08,-0.009241877245948
3.55999999999998,14.7397517051182,8.01973758512986E-08,-0.009254854084477
3.56249999999998,14.7392391988986,8.06224313976145E-08,-0.009267650380652
3.56499999999998,14.7387269006688,8.0980833594424E-08,-0.009281185459134
3.56749999999998,14.7382148283237,8.13174114711046E-08,-0.009293778258003
3.56999999999998,14.7377029535639,8.1594087042447E-08,-0.009304412623047
3.57249999999998,14.7371913031757,8.18427778881414E-08,-0.009317503041182
3.57499999999998,14.7366798636743,8.21223702374141E-08,-0.009329742630354
3.57749999999998,14.7361686414043,8.24522023989971E-08,-0.00934131798022
3.57999999999998,14.7356576338916,8.28388362350552E-08,-0.009354226157509
3.58249999999998,14.7351468441516,8.32683229035069E-08,-0.009367693212083
3.58499999999998,14.734636275495,8.3668771466705E-08,-0.0093802672455
3.58749999999998,14.7341259172155,8.40039113825242E-08,-0.009393403864536
3.58999999999998,14.7336157891497,8.42952800894636E-08,-0.00940497684004
3.59249999999998,14.7331058812823,8.45893310952306E-08,-0.009417102385443
3.59499999999998,14.7325961802379,8.46056709136178E-08,-0.009430356143316
3.59749999999998,14.7320867211408,8.46195842285624E-08,-0.009443474904657
3.59999999999998,14.7315774659431,8.46337488979998E-08,-0.009455235794977
3.60249999999998,14.7310684390785,8.46517025365756E-08,-0.009468435223618
3.60499999999998,14.7305596371847,8.46732550741081E-08,-0.009481555875179
3.60749999999998,14.7300510512177,8.46971071055691E-08,-0.009495171438318
3.60999999999998,14.729542693358,8.47195815723012E-08,-0.009508519966727
3.61249999999998,14.729034554905,8.47367438439051E-08,-0.009519712272547
3.61499999999998,14.7285266446756,8.47468273335039E-08,-0.009531303702094
3.61749999999998,14.7280189550884,8.47513756951912E-08,-0.00954604795786
3.61999999999998,14.7275114883719,8.47538377257706E-08,-0.00956017427472
3.62249999999998,14.7270042591193,8.47561913985828E-08,-0.009573704128035
3.62499999999998,14.7264972341676,8.4758788432282E-08,-0.009585712940488
3.62749999999998,14.7259904562369,8.47716616902972E-08,-0.009598317159313
3.62999999999998,14.7254838935268,8.47940739845399E-08,-0.009611416568823
3.63249999999998,14.7249775517499,8.48169792178055E-08,-0.009625623424045
3.63499999999998,14.7244714524449,8.48399768216268E-08,-0.009639773400878
3.63749999999998,14.7239655625162,8.48549328580361E-08,-0.009650816608263
3.63999999999998,14.7234599058951,8.48512469175944E-08,-0.009664401991421
3.64249999999998,14.7229544799744,8.48265795383441E-08,-0.009679581584934
3.64499999999998,14.7224492683772,8.4800642952132E-08,-0.009692699020225
3.64749999999998,14.7219442942655,8.47835952555442E-08,-0.009705737408513
3.64999999999998,14.7214395389077,8.47784979995936E-08,-0.009718306718355
3.65249999999998,14.7209350133675,8.47791454816615E-08,-0.009731000808884
3.65499999999998,14.7204307123832,8.47743892862241E-08,-0.009745753052914
3.65749999999998,14.7199266375363,8.47776560064517E-08,-0.009761210064349
3.65999999999998,14.7194227948641,8.47940189174778E-08,-0.00977463507383
3.66249999999998,14.7189191657626,8.53096402408937E-08,-0.009786323017273
3.66499999999998,14.7184157817181,8.57308108948018E-08,-0.009800993595345
3.66749999999998,14.7179126065184,8.62030677950543E-08,-0.009815962021904
3.66999999999998,14.7174096634183,8.62295532755297E-08,-0.009829815288563
3.67249999999998,14.7169069522489,8.62500426634938E-08,-0.009844384666478
3.67499999999998,14.7164044495943,8.66391740572681E-08,-0.009858128819197
3.67749999999998,14.7159021858048,8.69718661533625E-08,-0.009871237242589
3.67999999999998,14.7154001426336,8.73210197482877E-08,-0.009884770036537
3.68249999999998,14.7148983102698,8.77018297984478E-08,-0.009900464098534
3.68499999999998,14.7143967234926,8.81338566571799E-08,-0.009915488903532
3.68749999999998,14.7138953354405,8.85906246139712E-08,-0.00992793587598
3.68999999999998,14.713394183103,8.90304985290413E-08,-0.009941395972759
3.69249999999998,14.7128932553802,8.94345735247271E-08,-0.009956486735329
3.69499999999998,14.7123925362402,8.97080134620865E-08,-0.009971061936358
3.69749999999998,14.711892051744,8.98491929746115E-08,-0.009986715948802
3.69999999999998,14.7113917763106,8.99760079775547E-08,-0.010002320139742
3.70249999999998,14.710891723455,8.99715120183942E-08,-0.010017400454707
3.70499999999998,14.7103918872912,8.9967266525548E-08,-0.010031299557981
3.70749999999998,14.7098922669101,8.98104532964794E-08,-0.010046553302956
3.70999999999998,14.7093928617767,8.96893155299949E-08,-0.010062378857992
3.71249999999998,14.708893669881,8.95748382134798E-08,-0.010076342796037
3.71499999999998,14.7083946955834,8.94400997708544E-08,-0.010090131080865
3.71749999999998,14.7078959260333,8.93279468172636E-08,-0.010106959905595
3.71999999999998,14.7073973739399,8.93350984298991E-08,-0.010123460081361
3.72249999999998,14.7068990296494,8.93450939898344E-08,-0.010138437686618
3.72499999999998,14.7064008852783,8.93758782538612E-08,-0.01015240118848
3.72749999999998,14.7059029590258,8.98294807427646E-08,-0.010168500824544
3.72999999999998,14.705405223667,8.98839545016017E-08,-0.010185849667891
3.73249999999998,14.704908478505,8.98977026153602E-08,-0.010201618805127
3.73499999999998,14.704411080594,8.99045868862913E-08,-0.01021773270534
3.73749999999998,14.7039139182675,8.99052627900687E-08,-0.010233377592981
3.73999999999998,14.7034169689214,8.989578059726E-08,-0.010249417657198
3.74249999999998,14.7029202231374,8.98832910323222E-08,-0.010265350746975
3.74499999999998,14.7024236175837,9.0099824490153E-08,-0.010282781854871
3.74749999999998,14.7019272629937,9.03900838622462E-08,-0.010300519589358
3.74999999999998,14.70143099681,9.04902002218932E-08,-0.010315792940284
3.75249999999998,14.7009349789141,9.04575347959735E-08,-0.010331905881184
3.75499999999998,14.7004390602248,9.04170605053878E-08,-0.010349351085719
3.75749999999998,14.699943321762,9.03897525716957E-08,-0.010369210267586
3.75999999999998,14.69944771464,9.03846455457824E-08,-0.010388351769353
3.76249999999998,14.6989522241304,9.04038195415069E-08,-0.010403068545632
3.76499999999998,14.6984568431065,9.04310706317801E-08,-0.010418671573809
3.76749999999998,14.6979615499419,9.04616985764051E-08,-0.010438952733325
3.76999999999998,14.697466281903,9.12536570751854E-08,-0.010460026244484
3.77249999999998,14.6969710491268,9.21600449288462E-08,-0.010479262726119
3.77499999999998,14.6964757272079,9.28217156470623E-08,-0.010495384615801
3.77749999999998,14.695980261283,9.32977322065653E-08,-0.01051488577184
3.77999999999998,14.6954844924219,9.37191373395763E-08,-0.010539013422352
3.78249999999998,14.6949889756017,9.37278432644462E-08,-0.0105626308873
3.78499999999998,14.6944916219758,9.37086541696885E-08,-0.01058256666311
3.78749999999998,14.6939924502983,9.36336270740412E-08,-0.010599701911201
3.78999999999998,14.6934898336848,9.36402981821516E-08,-0.010622681057492
3.79249999999998,14.6929808743618,9.35115300748635E-08,-0.010647032253365
3.79499999999998,14.6924622910469,9.39604900551672E-08,-0.01066266118218
3.79749999999998,14.6919350000863,9.443175752466E-08,-0.010672693925719
3.79999999999998,14.6914041562833,9.44279427983474E-08,-0.010679344265497
3.80249999999998,14.6908740385094,9.4992196331134E-08,-0.010688066814028
3.80499999999998,14.6903458254602,9.53023873151437E-08,-0.010701049717231
3.80749999999998,14.6898196526054,9.55139416447537E-08,-0.010714918902682
3.80999999999998,14.6892952855546,9.57376009580457E-08,-0.010727680196069
3.81249999999998,14.6887725051141,9.60454880072348E-08,-0.010739420926748
3.81499999999998,14.6882511145212,9.64852686635709E-08,-0.010755590468835
3.81749999999998,14.6877309659045,9.71058131682412E-08,-0.010774260143045
3.81999999999998,14.6872119018602,9.78678356133855E-08,-0.010791326578366
3.82249999999998,14.6866938495746,9.76997212021047E-08,-0.010806083941095
3.82499999999998,14.6861766696642,9.75995284591136E-08,-0.010820055386199
3.82749999999998,14.6856603069518,9.74989049495889E-08,-0.010836493854032
3.82999999999998,14.6851446562442,9.75093055188836E-08,-0.010857040181928
3.83249999999998,14.6846296306018,9.72451612568648E-08,-0.010878823413478
3.83499999999998,14.6841151497608,9.68679820800844E-08,-0.010898464746442
3.83749999999998,14.6836010805792,9.68678879331719E-08,-0.010916229474147
3.83999999999998,14.6830873142852,9.72514424546489E-08,-0.010937604629118
3.84249999999998,14.6825736558137,9.77154854808759E-08,-0.010961477977443
3.84499999999998,14.6820598581106,9.77350413933209E-08,-0.010985975704304
3.84749999999998,14.6815455437402,9.77851222216941E-08,-0.011010510064014
3.84999999999998,14.6810300519875,9.7853545710791E-08,-0.011036984913011
3.85249999999998,14.6805122567147,9.77354908116013E-08,-0.011064702104607
3.85499999999998,14.6799900175272,9.77969154547509E-08,-0.011090987555704
3.85749999999998,14.6794597310897,9.78751533153854E-08,-0.01111079682733
3.85999999999998,14.6789174159831,9.80017258456201E-08,-0.011122933195756
3.86249999999998,14.6783630929428,9.804046108286E-08,-0.011129534094242
3.86499999999998,14.6778023934763,9.84191732555928E-08,-0.011132301167152
3.86749999999998,14.6772409603367,9.93042945651723E-08,-0.011131532055515
3.86999999999998,14.6766809828272,9.96895312965762E-08,-0.011132237213784
3.87249999999998,14.6761214531436,1.00202493413804E-07,-0.01113473434581
3.87499999999998,14.6755602477387,1.0009543949252E-07,-0.0111317647547
3.87749999999998,14.6749988153728,9.99554394809366E-08,-0.011124910262109
3.87999999999998,14.6744432025339,9.98235041294038E-08,-0.011119715768314
3.88249999999998,14.6738971844253,9.97434019822663E-08,-0.011119469475263
3.88499999999998,14.6733597410889,9.96857245638694E-08,-0.011123723218346
3.88749999999998,14.6728277325354,9.93834419205086E-08,-0.011130964974251
3.88999999999998,14.6722977875742,9.98999158952074E-08,-0.011137016292208
3.89249999999998,14.6717679092463,1.00176110962025E-07,-0.011141381592751
3.89499999999998,14.6712389380289,1.00382341550187E-07,-0.011144442870228
3.89749999999998,14.6707128242303,1.00418480641906E-07,-0.011150085502616
3.89999999999998,14.6701903932936,1.00765292998517E-07,-0.011158390264143
3.90249999999998,14.6696713470376,1.00972263439303E-07,-0.011169284495492
3.90499999999998,14.6691550457857,1.01148573961041E-07,-0.011181149899624
3.90749999999998,14.6686409481663,1.01286340203899E-07,-0.011195021475926
3.90999999999998,14.6681285920868,1.01342743086263E-07,-0.011210006650149
3.91249999999998,14.6676176896349,1.01357048087891E-07,-0.011224704803201
3.91499999999997,14.6671079918704,1.01341116831577E-07,-0.011239047371881
3.91749999999997,14.6665993436161,1.01310735800553E-07,-0.011255847367899
3.91999999999998,14.6660916122742,1.01319034051528E-07,-0.011273455503383
3.92249999999997,14.6655847009634,1.01378017092202E-07,-0.011289800226441
3.92499999999997,14.6650785329612,1.0144606310547E-07,-0.011307146071441
3.92749999999997,14.6645730354324,1.01438978106216E-07,-0.011325973731684
3.92999999999997,14.664068162564,1.01253127660073E-07,-0.011345066620182
3.93249999999997,14.6635638446816,1.00788796864038E-07,-0.011362750452955
3.93499999999997,14.6630600535571,1.00175036266137E-07,-0.0113815036941
3.93749999999997,14.6625567167918,1.00699796057313E-07,-0.011400134307696
3.93999999999997,14.662053802289,1.01233034399684E-07,-0.011418877588908
3.94249999999997,14.6615512218593,1.01776270966525E-07,-0.011440787579933
3.94499999999997,14.6610488964577,1.02424012382585E-07,-0.011462732180061
3.94749999999997,14.6605466848888,1.02407902602408E-07,-0.011484724026599
3.94999999999997,14.6600443500929,1.03074491164534E-07,-0.011507132439689
3.95249999999997,14.6595415153044,1.03512205029688E-07,-0.011529943588013
3.95499999999997,14.6590374506954,1.03611649926449E-07,-0.011552826526855
3.95749999999997,14.6585310382367,1.03453318800462E-07,-0.011574840670162
3.95999999999997,14.6580209377289,1.03404753204472E-07,-0.011593270896091
3.96249999999997,14.6575068294157,1.03893567526825E-07,-0.011610027335468
3.96499999999997,14.656990204259,1.04448857563E-07,-0.01162773115628
3.96749999999997,14.6564730900666,1.04121501642851E-07,-0.011644655394567
3.96999999999997,14.6559565857797,1.04103294873426E-07,-0.011665948663137
3.97249999999997,14.655440780949,1.04270412748519E-07,-0.011687922790862
3.97499999999997,14.6549253070016,1.0450402676554E-07,-0.011709463554099
3.97749999999997,14.6544094917473,1.04812905021845E-07,-0.011732512581917
3.97999999999997,14.6538924654865,1.04726368022057E-07,-0.011757962875462
3.98249999999997,14.6533728939126,1.04649935828149E-07,-0.011784550761501
3.98499999999997,14.6528486066979,1.04550371915479E-07,-0.011814769610792
3.98749999999997,14.6523157723938,1.04548098178725E-07,-0.011843551641171
3.98999999999997,14.6517698535303,1.04549402024645E-07,-0.011863516221043
3.99249999999997,14.6512139960526,1.04940900413908E-07,-0.011881796159484
3.99499999999997,14.6506610721861,1.04954425594883E-07,-0.011901516770232
3.99749999999997,14.6501155488133,1.05415679740872E-07,-0.011921645005562
3.99999999999997,14.6495718244875,1.05956206475355E-07,-0.011941779292881
4.00249999999997,14.6490230150631,1.05964160113103E-07,-0.011951459281915
4.00499999999997,14.6484704837896,1.05985316523061E-07,-0.011957706541426
4.00749999999997,14.6479258921115,1.06645027031504E-07,-0.011965610755492
4.00999999999998,14.6473946227367,1.07097929635813E-07,-0.011970705823532
4.01249999999998,14.6468740836898,1.07476326505207E-07,-0.011976862390884
4.01499999999998,14.6463609136109,1.07789881909071E-07,-0.011984008511902
4.01749999999998,14.6458528898764,1.08072532256642E-07,-0.011991818268538
4.01999999999998,14.645348604788,1.08353541250494E-07,-0.011998017405531
4.02249999999998,14.6448478800632,1.0855503784768E-07,-0.012004012766355
4.02499999999998,14.6443486240283,1.08750253247081E-07,-0.012011491000465
4.02749999999998,14.6438514031606,1.09009138604677E-07,-0.012019544183917
4.02999999999998,14.6433557977755,1.09377521262388E-07,-0.012028491656378
4.03249999999998,14.6428616296279,1.098609292427E-07,-0.012035312882892
4.03499999999998,14.6423686805317,1.10379956730355E-07,-0.012042041743792
4.03749999999998,14.6418769153805,1.11036158934041E-07,-0.0120506305443
4.03999999999998,14.6413861194896,1.11073355846258E-07,-0.012060069046827
4.04249999999998,14.6408963361905,1.11723531759367E-07,-0.012069070407273
4.04499999999998,14.6404073850819,1.12342491753736E-07,-0.012077836921378
4.04749999999998,14.6399192946397,1.12860041312501E-07,-0.012085985803989
4.04999999999998,14.6394319549907,1.13175352645101E-07,-0.012095574753249
4.05249999999998,14.6389453580569,1.13413043401067E-07,-0.012104431639472
4.05499999999998,14.638459447994,1.13644484045494E-07,-0.012114859677303
4.05749999999998,14.6379741930272,1.13644512467204E-07,-0.012124145282962
4.05999999999998,14.6374895668029,1.13644346377839E-07,-0.012133250653701
4.06249999999998,14.6370055383226,1.13833856119072E-07,-0.012142511231674
4.06499999999998,14.6365220755394,1.14056800448736E-07,-0.012152236968703
4.06749999999998,14.6360391696239,1.14068265055778E-07,-0.01216418392016
4.06999999999998,14.6355567795144,1.14081369240182E-07,-0.0121744102657
4.07249999999999,14.6350749095596,1.14105276338705E-07,-0.012184225148931
4.07499999999999,14.6345935212229,1.14136622819672E-07,-0.012194428296982
4.07749999999999,14.6341126028277,1.14136508244655E-07,-0.012206346224041
4.07999999999999,14.6336321394986,1.14628095460034E-07,-0.012216354936425
4.08249999999999,14.63315211037,1.14627892955355E-07,-0.012228356140944
4.08499999999999,14.6326725078844,1.146692332199E-07,-0.012237942017705
4.08749999999999,14.6321933174666,1.14669242989862E-07,-0.012249270207061
4.08999999999999,14.6317145225174,1.14705093423595E-07,-0.012260324750393
4.09249999999999,14.6312361166764,1.14709054699347E-07,-0.012271117469033
4.09499999999999,14.6307580766663,1.14690205776924E-07,-0.012283225425382
4.09749999999999,14.6302804082366,1.14655955840703E-07,-0.012295430997158
4.09999999999999,14.6298030813901,1.14656385719059E-07,-0.012307717557353
4.10249999999999,14.6293261014395,1.14611086843297E-07,-0.012317954051451
4.10499999999999,14.628849443221,1.14576240051179E-07,-0.012329132827595
4.10749999999999,14.6283731103444,1.14552777930044E-07,-0.012342045822786
4.10999999999999,14.6278970852917,1.14549141727593E-07,-0.012353428378704
4.11249999999999,14.627421369167,1.14567226816575E-07,-0.012366537722192
4.11499999999999,14.626945939787,1.15180851523178E-07,-0.012378174803366
4.11749999999999,14.6264707968928,1.1569599145389E-07,-0.012389841307307
4.11999999999999,14.62599592056,1.16181441356389E-07,-0.012401012664194
4.12249999999999,14.6255213163456,1.1668768529205E-07,-0.012413655394593
4.12499999999999,14.6250469605957,1.17157367363063E-07,-0.012427349049467
4.12749999999999,14.6245728651079,1.17565351231974E-07,-0.012441122928326
4.12999999999999,14.6240990024438,1.1792808329858E-07,-0.012452125469649
4.13249999999999,14.6236253804658,1.18320778064174E-07,-0.012464672175533
4.13499999999999,14.6231519785242,1.18734758913774E-07,-0.01247816384238
4.1375,14.6226787975416,1.19111113860981E-07,-0.012492346994883
4.14,14.6222058205538,1.19506792017887E-07,-0.012504865335687
4.1425,14.6217330405756,1.19989455704683E-07,-0.012517358042199
4.145,14.621260454255,1.2059066811787E-07,-0.012531063589379
4.1475,14.620788053636,1.20598369512948E-07,-0.012545962816481
4.15,14.6203158262259,1.20617610122054E-07,-0.012557566395229
4.1525,14.6198437713556,1.20635126776847E-07,-0.012571320920426
4.155,14.6193718663888,1.20651776569503E-07,-0.012585285567392
4.1575,14.6189001181614,1.20646263646051E-07,-0.012599682887256
4.16,14.6184284987685,1.20646117984791E-07,-0.012612376746136
4.1625,14.6179570169628,1.2065418353302E-07,-0.012625747580637
4.165,14.6174856525227,1.20659842117732E-07,-0.012640157069426
4.1675,14.6170143978098,1.20650907931008E-07,-0.01265439644722
4.17,14.6165432485098,1.20628406818923E-07,-0.012668344904013
4.1725,14.6160721847794,1.20602129172198E-07,-0.012683447856579
4.175,14.6156011973744,1.20578824258644E-07,-0.012698519234281
4.1775,14.6151302752703,1.20548063975434E-07,-0.012712721459412
4.18,14.6146593951754,1.20548607540627E-07,-0.012727225154039
4.1825,14.6141885629262,1.20552037685684E-07,-0.01274390960408
4.185,14.6137177338123,1.20552128279883E-07,-0.012759811719643
4.1875,14.613246921559,1.2082461964269E-07,-0.012773502416922
4.19,14.6127760820784,1.21063422398038E-07,-0.012786575401951
4.1925,14.6123052110174,1.21307510703161E-07,-0.012802651433919
4.195,14.6118342745429,1.21582425016697E-07,-0.012819355354587
4.1975,14.6113632448077,1.21582678147547E-07,-0.012836915268511
4.2,14.6108920911057,1.21594499802313E-07,-0.012850614361016
4.20250000000001,14.6104207729311,1.21711616785092E-07,-0.012867330448972
4.20500000000001,14.6099492466392,1.21817137710423E-07,-0.012883333782929
4.20750000000001,14.6094774738208,1.21821583931592E-07,-0.012899851159177
4.21000000000001,14.6090053636188,1.2210391009404E-07,-0.012917989973328
4.21250000000001,14.6085328565942,1.22383767120482E-07,-0.012936115251874
4.21500000000001,14.6080598191986,1.22809842295624E-07,-0.012954397184233
4.21750000000001,14.6075861313825,1.22812646274895E-07,-0.012972315345742
4.22000000000001,14.6071115776841,1.2281634731437E-07,-0.012991947745877
4.22250000000001,14.6066358730761,1.22821607106971E-07,-0.013011278793829
4.22500000000001,14.6061585695469,1.22826135040555E-07,-0.01303224273853
4.22750000000001,14.605678933984,1.22664768120728E-07,-0.013053546088492
4.23000000000001,14.6051956688457,1.22621772291609E-07,-0.013076917581091
4.23250000000001,14.6047063279443,1.22666421020767E-07,-0.013100907749688
4.23500000000001,14.6042067474303,1.22517504586028E-07,-0.013120999697292
4.23750000000001,14.6036944836799,1.22475981356729E-07,-0.013131898219454
4.24000000000001,14.6031786647013,1.22475848129966E-07,-0.013141519576005
4.24250000000001,14.6026719997976,1.2252902514831E-07,-0.013151835485254
4.24500000000001,14.6021762635139,1.22528931001398E-07,-0.01316410338681
4.24750000000001,14.6016882336186,1.22564692617289E-07,-0.013173960707751
4.25000000000001,14.6012052065021,1.22551004899663E-07,-0.013185129979801
4.25250000000001,14.6007255255377,1.22514151712494E-07,-0.013195533268917
4.25500000000001,14.6002481589142,1.22456919271485E-07,-0.013206473693737
4.25750000000001,14.5997724433344,1.22457273654675E-07,-0.013218160227914
4.26000000000001,14.5992979359209,1.22457747053772E-07,-0.013230230249735
4.26250000000001,14.5988242840563,1.22460098950228E-07,-0.013241738101255
4.26500000000002,14.5983512675199,1.22417235459693E-07,-0.013252978576938
4.26750000000002,14.5978786453483,1.22465715790554E-07,-0.013264553418484
4.27000000000002,14.597406269202,1.22579178807314E-07,-0.013276914820771
4.27250000000002,14.5969339356759,1.22748160968911E-07,-0.013287240474198
4.27500000000002,14.5964614821741,1.2274669991541E-07,-0.013302170307206
4.27750000000002,14.5959887009062,1.22746245168059E-07,-0.013313890333795
4.28000000000002,14.5955153418563,1.2274529481715E-07,-0.013326980165398
4.28250000000002,14.5950410812892,1.22588260431655E-07,-0.013342677893996
4.28500000000002,14.5945654378128,1.22608184049966E-07,-0.013356225008602
4.28750000000002,14.594087663231,1.22680859249158E-07,-0.013371852536929
4.29000000000002,14.5936064692705,1.22659858270424E-07,-0.013387370649525
4.29250000000002,14.5931194210339,1.22617679565451E-07,-0.013405327165633
4.29500000000002,14.5926221640128,1.22618649456285E-07,-0.013421992805847
4.29750000000002,14.592110881166,1.22307977079572E-07,-0.013424738924955
4.30000000000002,14.5915938267834,1.22309331551662E-07,-0.013430628170011
4.30250000000002,14.5910863107724,1.22296999194305E-07,-0.013432382292664
4.30500000000002,14.5905916112725,1.22296998306126E-07,-0.013434463897506
4.30750000000002,14.590106108897,1.2229746282344E-07,-0.013437057113359
4.31000000000002,14.5896266602731,1.22301101690425E-07,-0.013439759843575
4.31250000000002,14.5891513459436,1.22301393901125E-07,-0.013440958243657
4.31500000000002,14.5886790007403,1.22301715421713E-07,-0.013442267790675
4.31750000000002,14.5882089169634,1.22540422253792E-07,-0.013444614008772
4.32000000000002,14.5877405937979,1.22596265583752E-07,-0.013446751303062
4.32250000000002,14.5872737439969,1.22562676452276E-07,-0.013448332469783
4.32500000000002,14.5868080940148,1.22459980822498E-07,-0.013448421400713
4.32750000000002,14.5863435078845,1.22448680528464E-07,-0.013450790216629
4.33000000000003,14.5858798159464,1.22581774064656E-07,-0.013451775300118
4.33250000000003,14.5854169348591,1.2273646010641E-07,-0.013451975776427
4.33500000000003,14.5849552732233,1.22916292255582E-07,-0.013454384205276
4.33750000000003,14.5844935348135,1.23168223176151E-07,-0.01345552486023
4.34000000000003,14.5840325886291,1.2317607556156E-07,-0.013457707876574
4.34250000000003,14.5835721596135,1.23182072542249E-07,-0.013459022210079
4.34500000000003,14.5831122676355,1.23182408273692E-07,-0.013461483875509
4.34750000000003,14.5826527727803,1.23387405182029E-07,-0.013463021741662
4.35000000000003,14.58219376672,1.23566250564977E-07,-0.013464075469545
4.35250000000003,14.5817350795104,1.23713876476472E-07,-0.013465344231311
4.35500000000003,14.5812768263564,1.23719996025784E-07,-0.013469898168149
4.35750000000003,14.5808188547757,1.23677381225207E-07,-0.013470233456812
4.36000000000003,14.580361249741,1.2364882806537E-07,-0.013472932525405
4.36250000000003,14.5799039111672,1.23624490200314E-07,-0.013476601348949
4.36500000000003,14.5794468878978,1.23603133062034E-07,-0.013478229604663
4.36750000000003,14.5789901193692,1.23589190437201E-07,-0.013482923948325
4.37000000000003,14.5785336173764,1.23589841471983E-07,-0.013484889003
4.37250000000003,14.5780773516911,1.23609897428878E-07,-0.013488505646574
4.37500000000003,14.5776213227307,1.23640391258562E-07,-0.013492525958823
4.37750000000003,14.5771655173345,1.23669741114441E-07,-0.013493226438424
4.38000000000003,14.5767099331721,1.23669780194291E-07,-0.013498848946976
4.38250000000003,14.5762545508973,1.23669998686182E-07,-0.013502004775396
4.38500000000003,14.5757993683932,1.23725079959058E-07,-0.013503447146284
4.38750000000003,14.575344368888,1.23791597417267E-07,-0.013506693210911
4.39000000000003,14.5748895564792,1.2384397685139E-07,-0.013509133957229
4.39250000000004,14.5744349195431,1.23802488261049E-07,-0.013513033932287
4.39500000000004,14.5739804530867,1.23725690137633E-07,-0.013516672834536
4.39750000000004,14.573526149898,1.23638642435253E-07,-0.013520865314274
4.40000000000004,14.5730720089252,1.23559665610173E-07,-0.013525056766842
4.40250000000004,14.5726180200162,1.23504486637671E-07,-0.013529111061723
4.40500000000004,14.5721641902679,1.23461740386688E-07,-0.013534962119114
4.40750000000004,14.5717104971534,1.23414766406427E-07,-0.013539634137528
4.41000000000004,14.5712569502213,1.23371252769289E-07,-0.013544120503585
4.41250000000004,14.570803533488,1.23372023708157E-07,-0.013547883779448
4.41500000000004,14.570350256644,1.23986680478083E-07,-0.013550313596541
4.41750000000004,14.5698971089571,1.24549305979826E-07,-0.013555529141382
4.42000000000004,14.5694440939097,1.2513240044143E-07,-0.013558389802754
4.42250000000004,14.568991197023,1.25717795285141E-07,-0.013561932544269
4.42500000000004,14.5685384224202,1.26341523909446E-07,-0.013566040817867
4.42750000000004,14.5680857567177,1.26926924082227E-07,-0.013568798635032
4.43000000000004,14.5676332158259,1.27414788941849E-07,-0.013574450769968
4.43250000000004,14.5671807808669,1.27858431397954E-07,-0.013577915483292
4.43500000000004,14.5667284636004,1.28293223156106E-07,-0.013582966074782
4.43750000000004,14.5662762465679,1.28756971307098E-07,-0.013588174155596
4.44000000000004,14.5658241340955,1.28713264047065E-07,-0.013593962467066
4.44250000000004,14.5653721248099,1.29336182652651E-07,-0.013597937327861
4.44500000000004,14.564920214966,1.29922191227649E-07,-0.013602654776594
4.44750000000004,14.5644684049678,1.30502284534373E-07,-0.013607533856984
4.45000000000004,14.564016689184,1.31136829395473E-07,-0.013611864720294
4.45250000000004,14.5635650696668,1.3113696617495E-07,-0.013619282521004
4.45500000000004,14.5631135397597,1.31594026342441E-07,-0.01362163536818
4.45750000000005,14.5626621043324,1.32033664002051E-07,-0.013627548226905
4.46000000000005,14.5622107461726,1.32615034509342E-07,-0.01363116344456
4.46250000000005,14.5617594879204,1.33265352530998E-07,-0.013635697717184
4.46500000000005,14.5613082931428,1.33265864121768E-07,-0.013642185640701
4.46750000000005,14.5608572072119,1.33266332191795E-07,-0.013646538330431
4.47000000000005,14.5604061785304,1.33266526702869E-07,-0.013649679069149
4.47250000000005,14.5599552567572,1.33650333467017E-07,-0.013656905106685
4.47500000000005,14.5595043826668,1.33915619926483E-07,-0.01366061027489
4.47750000000005,14.559054091436,1.34234293014401E-07,-0.013667000366561
4.48000000000005,14.5586031295044,1.34618762359651E-07,-0.013670043578706
4.48250000000005,14.5581524813261,1.34829436504447E-07,-0.01367827583999
4.48500000000005,14.5577018707089,1.34957340414132E-07,-0.013681113650434
4.48750000000005,14.557251407171,1.35048624727574E-07,-0.013688147605294
4.49000000000005,14.5568009352766,1.35136568601979E-07,-0.013693374387773
4.49250000000005,14.5563506234555,1.35203194417954E-07,-0.013698795140908
4.49500000000005,14.5559002825646,1.35402256518091E-07,-0.013701191944409
4.49750000000005,14.5554500924217,1.35566156522771E-07,-0.013707435242287
4.50000000000005,14.5549998923169,1.35710090276575E-07,-0.013710270021146
4.50250000000005,14.5545498182256,1.35741318629812E-07,-0.013716070774068
4.50500000000005,14.5540997540018,1.3561265355122E-07,-0.013719235190164
4.50750000000005,14.5536497965962,1.35612618024084E-07,-0.013726648663707
4.51000000000005,14.5531998619593,1.35591712080441E-07,-0.013730120906502
4.51250000000005,14.5527500080807,1.3557078215598E-07,-0.013735144110541
4.51500000000005,14.5523001869489,1.35559448111167E-07,-0.013741764796436
4.51750000000005,14.5518504349148,1.35557011837761E-07,-0.013746310997681
4.52000000000005,14.5514007349739,1.35573535509081E-07,-0.013752088197288
4.52250000000006,14.5509510871554,1.35605953133222E-07,-0.013757156906609
4.52500000000006,14.5505014964623,1.35642352461218E-07,-0.013765227719275
4.52750000000006,14.5500519425828,1.35667143297269E-07,-0.01376779245833
4.53000000000006,14.5496024506825,1.35665901623838E-07,-0.013775927743629
4.53250000000006,14.5491529940245,1.35650887855832E-07,-0.013780763376958
4.53500000000006,14.5487036010455,1.35635438880399E-07,-0.013787581744246
4.53750000000006,14.5482542388743,1.35622446606476E-07,-0.013794222440666
4.54000000000006,14.5478049392603,1.35604396156452E-07,-0.013796561242422
4.54250000000006,14.547355661316,1.35579544036091E-07,-0.013802641610273
4.54500000000006,14.5469064496222,1.35554829583384E-07,-0.013808424011907
4.54750000000006,14.5464572559214,1.35536469159092E-07,-0.013813069919559
4.55000000000006,14.5460081275794,1.35619647068097E-07,-0.013818421031436
4.55250000000006,14.5455590172566,1.35768706499562E-07,-0.01382262886243
4.55500000000006,14.545109962567,1.35924839383961E-07,-0.013828648724231
4.55750000000006,14.5446609321223,1.3610875360115E-07,-0.013833323076522
4.56000000000006,14.5442119506382,1.36313603071869E-07,-0.013839803114803
4.56250000000006,14.5437629965161,1.3649203101096E-07,-0.01384422876957
4.56500000000006,14.5433140844149,1.36686006513287E-07,-0.013848977378007
4.56750000000006,14.5428651961275,1.3690789479881E-07,-0.013854760902184
4.57000000000006,14.5424163480256,1.37140020228799E-07,-0.013861863271763
4.57250000000006,14.5419675281416,1.37384006393404E-07,-0.013867063357012
4.57500000000006,14.5415187445101,1.37662249599657E-07,-0.013872114062127
4.57750000000006,14.5410699934697,1.37987618664681E-07,-0.013877868769312
4.58000000000006,14.5406212658918,1.38376498703963E-07,-0.013883633611275
4.58250000000006,14.5401725723534,1.38841759422803E-07,-0.013889034983206
4.58500000000007,14.5397238959556,1.39305618596097E-07,-0.01389357714643
4.58750000000007,14.5392752549036,1.39814579469544E-07,-0.013900389541001
4.59000000000007,14.5388266333854,1.40441351881293E-07,-0.013905669050446
4.59250000000007,14.5383780447917,1.41230216854638E-07,-0.013909966439961
4.59500000000007,14.5379294733478,1.41287186394834E-07,-0.013917653144159
4.59750000000007,14.5374809311453,1.41335412706667E-07,-0.013922743024343
4.60000000000007,14.5370324002538,1.41361569561127E-07,-0.013928230287294
4.60250000000007,14.5365838998944,1.41642525264274E-07,-0.013933342869095
4.60500000000007,14.5361354056606,1.41621032234696E-07,-0.013939615865293
4.60750000000007,14.5356869448354,1.41770204464819E-07,-0.013945496168945
4.61000000000007,14.5352384916977,1.42067763775344E-07,-0.013948893536587
4.61250000000007,14.5347900682095,1.42461544783146E-07,-0.013956133881097
4.61500000000007,14.5343416515878,1.4294612604715E-07,-0.013960697240207
4.61750000000007,14.5338932561401,1.43645599415265E-07,-0.013966847687724
4.62000000000007,14.5334448669145,1.43678589026308E-07,-0.013972066673922
4.62250000000007,14.532996498714,1.43724948387103E-07,-0.013978205823445
4.62500000000007,14.5325481355386,1.43767795890426E-07,-0.013981876148973
4.62750000000007,14.532099794892,1.44664077161849E-07,-0.01398791631443
4.63000000000007,14.5316514549324,1.45410124829937E-07,-0.013993417549002
4.63250000000007,14.5312031339098,1.45445208765693E-07,-0.01399850815572
4.63500000000007,14.5307548156246,1.45461753753295E-07,-0.014003035281291
4.63750000000007,14.5303065101881,1.45448804111936E-07,-0.014009198028936
4.64000000000007,14.5298582095881,1.45414106533792E-07,-0.014016024923789
4.64250000000007,14.5294099153559,1.45710893129092E-07,-0.014021091901832
4.64500000000007,14.5289616264691,1.45971625009622E-07,-0.014026065522977
4.64750000000007,14.5285133448422,1.46294263814184E-07,-0.01403146781557
4.65000000000008,14.5280650649725,1.46281513124791E-07,-0.014036773751569
4.65250000000008,14.5276167928905,1.46277336909861E-07,-0.014043239676492
4.65500000000008,14.5271685190394,1.46519436583503E-07,-0.014049931090668
4.65750000000008,14.5267202484599,1.46771931497369E-07,-0.014055239389115
4.66000000000008,14.5262719784839,1.47052108268042E-07,-0.014060837554774
4.66250000000008,14.5258237056124,1.47268350403351E-07,-0.014065308749589
4.66500000000008,14.5253754364077,1.47259035188085E-07,-0.014071430406445
4.66750000000008,14.5249271612904,1.47237733116867E-07,-0.014076191451062
4.67000000000008,14.5244788868284,1.472078148268E-07,-0.01408179298448
4.67250000000008,14.5240306075763,1.46876874218549E-07,-0.014087412894331
4.67500000000008,14.5235823246309,1.46751309770821E-07,-0.014093313454387
4.67750000000008,14.5231340379704,1.46694173253081E-07,-0.014098065986902
4.68000000000008,14.5226857443681,1.46574051562709E-07,-0.01410478004321
4.68250000000008,14.5222374398686,1.46202720152644E-07,-0.014108685772906
4.68500000000008,14.5217891317216,1.4577788842729E-07,-0.014115203760149
4.68750000000008,14.5213408100619,1.45529273964939E-07,-0.014120543254048
4.69000000000008,14.5208924862802,1.45480627544714E-07,-0.014126629280337
4.69250000000008,14.5204441466068,1.45552464303478E-07,-0.01413152788676
4.69500000000008,14.5199957980801,1.45703801024411E-07,-0.014137355540087
4.69750000000008,14.5195474363649,1.45919663907534E-07,-0.014142886599268
4.70000000000008,14.5190990626335,1.46174692794432E-07,-0.014149541953824
4.70250000000008,14.5186506753517,1.46454313565414E-07,-0.014153867740972
4.70500000000008,14.5182022756646,1.46683795776426E-07,-0.014159531055075
4.70750000000008,14.5177538559289,1.46798693201333E-07,-0.014165043424534
4.71000000000008,14.5173054247378,1.46933899713986E-07,-0.014170503761341
4.71250000000009,14.516856970319,1.47058171862113E-07,-0.014175896066136
4.71500000000009,14.5164085044749,1.47048272225447E-07,-0.01418178202958
4.71750000000009,14.5159600175628,1.47019736829179E-07,-0.014186793202619
4.72000000000009,14.515511511688,1.46985450477644E-07,-0.014192504198668
4.72250000000009,14.5150629838809,1.46943680334743E-07,-0.014197671073909
4.72500000000009,14.5146144332967,1.46904687525762E-07,-0.014202786523848
4.72750000000009,14.5141658605288,1.46874478801351E-07,-0.014207529013267
4.73000000000009,14.5137172673274,1.4685753413346E-07,-0.014212979071791
4.73250000000009,14.5132686467355,1.4685486426913E-07,-0.014218609828637
4.73500000000009,14.5128200067064,1.46856020677433E-07,-0.014224733957124
4.73750000000009,14.5123713374637,1.46845474446877E-07,-0.014228610348668
4.74000000000009,14.5119226452357,1.46817916046871E-07,-0.014235146576146
4.74250000000009,14.5114739264367,1.4677098114646E-07,-0.014240166091525
4.74500000000009,14.5110256862164,1.466557648655E-07,-0.014245976506677
4.74750000000009,14.5105766588246,1.46824200797369E-07,-0.014251512576546
4.75000000000009,14.5101278082294,1.47126161031963E-07,-0.014256906970412
4.75250000000009,14.5096789475851,1.4748726773206E-07,-0.014262875414037
4.75500000000009,14.5092300819085,1.47926876081783E-07,-0.014267887553265
4.75750000000009,14.5087811567246,1.48462497406854E-07,-0.014273203878186
4.76000000000009,14.508332245348,1.49038801744439E-07,-0.014278992544885
4.76250000000009,14.5078832492063,1.49597751963881E-07,-0.014284518185758
4.76500000000009,14.5074342690908,1.50096377105058E-07,-0.014288774298365
4.76750000000009,14.5069852082751,1.50534892107146E-07,-0.014294123570781
4.77000000000009,14.5065361476293,1.50940260290611E-07,-0.01429914654379
4.77250000000009,14.5060870241008,1.51333496845041E-07,-0.014304767276021
4.77500000000009,14.5056383828845,1.51739040887833E-07,-0.014310403342189
4.7775000000001,14.5051889314956,1.52173721623683E-07,-0.014315735432566
4.7800000000001,14.5047396678256,1.5263195862758E-07,-0.014320751888154
4.7825000000001,14.5042903713954,1.53076861408863E-07,-0.01432691089109
4.7850000000001,14.5038410664974,1.53517579093432E-07,-0.014331134128897
4.7875000000001,14.5033916867574,1.53965036275849E-07,-0.014336512261481
4.7900000000001,14.5029423098152,1.54401152308026E-07,-0.014342893703449
4.7925000000001,14.5024928398093,1.54847372257905E-07,-0.014348075859267
4.7950000000001,14.5020433801155,1.55296789650095E-07,-0.014353283873048
4.7975000000001,14.5015938262793,1.55741139096222E-07,-0.01435813770332
4.8000000000001,14.501144270641,1.56195624434474E-07,-0.014364396562389
4.8025000000001,14.5006946302646,1.56669092810091E-07,-0.014369347420595
4.8050000000001,14.5002449710091,1.57169950831815E-07,-0.014374317564149
4.8075000000001,14.4997952371866,1.57723148319633E-07,-0.014378547322118
4.8100000000001,14.499345471082,1.5775047046418E-07,-0.014383909261613
4.8125000000001,14.4988956448381,1.57779356690924E-07,-0.014389892124861
4.8150000000001,14.4984457738191,1.57807885869943E-07,-0.014395342025735
4.8175000000001,14.4979958488242,1.57827095392804E-07,-0.0144004017515
4.8200000000001,14.4975458703594,1.57841512304913E-07,-0.014405429835278
4.8225000000001,14.4970958380487,1.58175557984919E-07,-0.014409861745458
4.8250000000001,14.4966457552626,1.58438616892909E-07,-0.014416026055886
4.8275000000001,14.4961956109023,1.5859362445525E-07,-0.014420876457044
4.8300000000001,14.4957454175068,1.58620831136602E-07,-0.014426275655536
4.8325000000001,14.495295159017,1.58562848184829E-07,-0.014431120487
4.8350000000001,14.4948448476911,1.58484366963307E-07,-0.014436357546332
4.8375000000001,14.4943950273429,1.58464988686546E-07,-0.014441608210754
4.8400000000001,14.4939443395727,1.58551860529599E-07,-0.014447036377233
4.84250000000011,14.4934938015109,1.58685978135509E-07,-0.014451674986494
4.84500000000011,14.4930432281085,1.58758050261554E-07,-0.014455810061975
4.84750000000011,14.4925926078399,1.58755598000937E-07,-0.014460989147464
4.85000000000011,14.4921419042151,1.58747281986393E-07,-0.014466300461285
4.85250000000011,14.4916911772025,1.5874820569195E-07,-0.014471107167487
4.85500000000011,14.4912403403276,1.58834943420061E-07,-0.014476900521634
4.85750000000011,14.4907894939132,1.58904919445035E-07,-0.014481453700815
4.86000000000011,14.490338525849,1.58870814281897E-07,-0.01448639650405
4.86250000000011,14.4898875391879,1.58708042263811E-07,-0.014492581262661
4.86500000000011,14.489436441938,1.58482233558743E-07,-0.014497120535376
4.86750000000011,14.4889853095798,1.58188176335727E-07,-0.01450212716273
4.87000000000011,14.488534080572,1.57806355538526E-07,-0.014508003287582
4.87250000000011,14.4880828017524,1.57423652780153E-07,-0.014513307673455
4.87500000000011,14.4876314371956,1.57067860939719E-07,-0.014518598040327
4.87750000000011,14.4871800119337,1.567184231277E-07,-0.014523002048792
4.88000000000011,14.4867285038147,1.56384594163228E-07,-0.014527883270512
4.88250000000011,14.4862769318746,1.5609749581813E-07,-0.014533180313509
4.88500000000011,14.485825276866,1.55886540120775E-07,-0.014537900315341
4.88750000000011,14.4853735516577,1.55887029507085E-07,-0.014541685623781
4.89000000000011,14.4849217472368,1.56099406289911E-07,-0.014545657335022
4.89250000000011,14.4844698623073,1.56470395751285E-07,-0.014551811692715
4.89500000000011,14.4840184928041,1.56469406320525E-07,-0.014557677670215
4.89750000000011,14.4835661885492,1.56462519385059E-07,-0.014561632923125
4.90000000000011,14.4831140280495,1.56458201061582E-07,-0.014567245115176
4.90250000000011,14.4826618056961,1.56459151412491E-07,-0.014571524166302
4.90500000000012,14.4822095271617,1.5645835382827E-07,-0.014575480741562
4.90750000000012,14.4817571364467,1.56435766562879E-07,-0.014580653464985
4.91000000000012,14.4813047047482,1.56363681114158E-07,-0.014585828884721
4.91250000000012,14.4808521418034,1.56212879076634E-07,-0.014589863305985
4.91500000000012,14.4803995472907,1.5605476466618E-07,-0.014595332321862
4.91750000000012,14.4799468162923,1.56268750828303E-07,-0.014600589881381
4.92000000000012,14.4794940427048,1.5659356211728E-07,-0.014605022603383
4.92250000000012,14.4790411487233,1.57011493584491E-07,-0.014610181890395
4.92500000000012,14.4785881906776,1.57523704302776E-07,-0.014615459579784
4.92750000000012,14.4781351256543,1.58135253336411E-07,-0.014619716970229
4.93000000000012,14.4776819823888,1.58732278876528E-07,-0.014624210635851
4.93250000000012,14.4772287404731,1.59295044710461E-07,-0.014630147113107
4.93500000000012,14.4767754104716,1.59794364407162E-07,-0.014634049343484
4.93750000000012,14.4763219806597,1.60225098078115E-07,-0.014639252616831
4.94000000000012,14.4758684650049,1.60612193766951E-07,-0.014644203323219
4.94250000000012,14.4754148456272,1.60968617102242E-07,-0.014649428399477
4.94500000000012,14.4749611416148,1.61265470310923E-07,-0.014653203157836
4.94750000000012,14.4745073336395,1.61210104820952E-07,-0.014657877855734
4.95000000000012,14.4740534329921,1.61210097715525E-07,-0.014663048555561
4.95250000000012,14.4735994334785,1.61210403248901E-07,-0.014667689289091
4.95500000000012,14.4731453300523,1.61203717041758E-07,-0.014672650406556
4.95750000000012,14.4726911319275,1.6154044590877E-07,-0.014676632530283
4.96000000000012,14.4722368280108,1.61891697381122E-07,-0.014681326427818
4.96250000000012,14.4717824271679,1.62199567554922E-07,-0.014687482085272
4.96500000000012,14.4713279207559,1.62460236374784E-07,-0.014691775024085
4.96750000000012,14.4708733133348,1.62677585180404E-07,-0.014696774047444
4.97000000000013,14.4704185988419,1.62896939492896E-07,-0.014700580423726
4.97250000000013,14.4699637803768,1.63112545692456E-07,-0.014704967171404
4.97500000000013,14.4695088519437,1.63274437525729E-07,-0.014709374218158
4.97750000000013,14.4690538197092,1.63341336900658E-07,-0.014713569233524
4.98000000000013,14.4685986785707,1.63329294977643E-07,-0.014718761619609
4.98250000000013,14.4681434270981,1.63270945208183E-07,-0.014723402201373
4.98500000000013,14.4676880712522,1.63183205614814E-07,-0.014728614031339
4.98750000000013,14.4672325968561,1.63067882752443E-07,-0.014732163501073
4.99000000000013,14.4667770183248,1.62938373904353E-07,-0.014736793365426
4.99250000000013,14.4663213197709,1.62834445482929E-07,-0.014740392961421
4.99500000000013,14.4658655120823,1.62781098822506E-07,-0.014745024675798
4.99750000000013,14.4654095911988,1.62737066489171E-07,-0.014749649586783
5.00000000000013,14.4649535506995,1.62626212940609E-07,-0.01475391116092
5.00250000000013,14.4644974005165,1.6233062272164E-07,-0.014758755249663
5.00500000000013,14.4640411274618,1.61814399213256E-07,-0.014762992291782
5.00750000000013,14.4635847380858,1.61203201898275E-07,-0.014767329769226
5.01000000000013,14.4631282299096,1.60527950043843E-07,-0.014771658827705
5.01250000000013,14.4626715966565,1.60441633312303E-07,-0.014776674149509
5.01500000000013,14.462214850577,1.60375458690964E-07,-0.014781066143153
5.01750000000013,14.4617579747661,1.60333920362632E-07,-0.014784301718522
5.02000000000013,14.4613009826467,1.6031141747419E-07,-0.014788577882328
5.02250000000013,14.460843865208,1.6033014471617E-07,-0.014793811659461
5.02500000000013,14.4603866229769,1.60444331598342E-07,-0.014798646024129
5.02750000000013,14.4599292579786,1.60654026970519E-07,-0.014802464204588
5.03000000000013,14.4594717612579,1.60998823162117E-07,-0.014806064526841
5.03250000000014,14.4590141400278,1.6103136868395E-07,-0.014810898524024
5.03500000000014,14.4585563879119,1.61074375171211E-07,-0.014816551289366
5.03750000000014,14.4580985088759,1.61111813667958E-07,-0.014820898903077
5.04000000000014,14.4576404979032,1.61139402266031E-07,-0.014824071251575
5.04250000000014,14.4571823567349,1.61166932244328E-07,-0.014827832937205
5.04500000000014,14.4567240847157,1.61751693816825E-07,-0.014832892627465
5.04750000000014,14.4562656782642,1.62318956498098E-07,-0.014838446560579
5.05000000000014,14.4558071399653,1.62875930520556E-07,-0.014842501940211
5.05250000000014,14.4553484626148,1.62996549590844E-07,-0.014846460622202
5.05500000000014,14.4548896512422,1.63119885598917E-07,-0.014851396683302
5.05750000000014,14.454430699143,1.63207857895031E-07,-0.014856115429828
5.06000000000014,14.4539716097064,1.6322580442818E-07,-0.014860436580167
5.06250000000014,14.4535123826024,1.63186580692809E-07,-0.014865305505284
5.06500000000014,14.453053010311,1.63133971220475E-07,-0.014868282430755
5.06750000000014,14.4525935028385,1.63100661865201E-07,-0.014872447496275
5.07000000000014,14.4521338475099,1.63095123184576E-07,-0.014876262077405
5.07250000000014,14.4516740521612,1.63099922900756E-07,-0.014880280239003
5.07500000000014,14.4512141138011,1.63438564015905E-07,-0.014884841008699
5.07750000000014,14.4507540258427,1.63742341463546E-07,-0.014889099720701
5.08000000000014,14.4502937981566,1.63997180280262E-07,-0.014893239286905
5.08250000000014,14.4498334148967,1.64221811260745E-07,-0.014897125598152
5.08500000000014,14.449372887296,1.64434959870619E-07,-0.014900718655422
5.08750000000014,14.4489122082555,1.64636153598963E-07,-0.014904911927297
5.09000000000014,14.4484513756805,1.64805154412306E-07,-0.01490803395999
5.09250000000014,14.4479903961848,1.65011083907984E-07,-0.014912409640623
5.09500000000014,14.4475292604984,1.65339058000313E-07,-0.014916869320312
5.09750000000015,14.4470679723995,1.65748905267549E-07,-0.014920516145103
5.10000000000015,14.4466065341954,1.66144017654801E-07,-0.014924050379861
5.10250000000015,14.4461449314407,1.66513322241713E-07,-0.014927964121051
5.10500000000015,14.4456831819168,1.6686102988217E-07,-0.014932415632479
5.10750000000015,14.4452212631944,1.6715737238826E-07,-0.014935914189303
5.11000000000015,14.4447591892659,1.67347574908661E-07,-0.014939814854414
5.11250000000015,14.4442969538695,1.67367271153296E-07,-0.014943452931193
5.11500000000015,14.4438345502164,1.67214357915668E-07,-0.014947671939319
5.11750000000015,14.4433719938833,1.66967618397962E-07,-0.014951695216053
5.12000000000015,14.4429092628783,1.66690082181731E-07,-0.014954841011134
5.12250000000015,14.4424463768421,1.66418085534303E-07,-0.014958937297177
5.12500000000015,14.4419833186651,1.66211622243395E-07,-0.014962688329684
5.12750000000015,14.4415200964331,1.66106426391366E-07,-0.014967225383648
5.13000000000015,14.4410567027409,1.66074048735254E-07,-0.014971561355098
5.13250000000015,14.4405931429475,1.6607517494549E-07,-0.014975090893689
5.13500000000015,14.4401294059047,1.66103408361096E-07,-0.014979626962025
5.13750000000015,14.4396655060315,1.66153635738908E-07,-0.014983731141947
5.14000000000015,14.4392014234671,1.66222412723016E-07,-0.014987514592677
5.14250000000015,14.4387371752041,1.66306561411034E-07,-0.014991425246203
5.14500000000015,14.4382727468891,1.66389439115733E-07,-0.014994498521437
5.14750000000015,14.4378081406664,1.66452910121961E-07,-0.014998478770131
5.15000000000015,14.4373433621998,1.66512000632224E-07,-0.015002835886996
5.15250000000015,14.436878396131,1.66604658069502E-07,-0.015006804681751
5.15500000000015,14.4364132567888,1.66758301389791E-07,-0.015010362679905
5.15750000000015,14.4359479338216,1.66981545923761E-07,-0.015013988663351
5.16000000000016,14.4354824281649,1.6728591489823E-07,-0.015017489965455
5.16250000000016,14.4350167465001,1.67665003658612E-07,-0.015022140831852
5.16500000000016,14.4345508726285,1.68098441832854E-07,-0.015025918627159
5.16750000000016,14.4340848189488,1.68588083049315E-07,-0.015029124368684
5.17000000000016,14.4336185774404,1.69107478242836E-07,-0.01503268805121
5.17250000000016,14.4331521441423,1.69533963756408E-07,-0.015036592345924
5.17500000000016,14.4326855278876,1.69832482299626E-07,-0.015040731820669
5.17750000000016,14.4322187160568,1.70094767604212E-07,-0.015043553216773
5.18000000000016,14.4317517150863,1.70417573386317E-07,-0.015046716739907
5.18250000000016,14.4312845258489,1.70879425276382E-07,-0.015050479761597
5.18500000000016,14.4308171365381,1.71478981236817E-07,-0.015054216564032
5.18750000000016,14.4303495612271,1.72110530272107E-07,-0.015057469325712
5.19000000000016,14.429881785933,1.72733473746689E-07,-0.015060547820374
5.19250000000016,14.4294138140819,1.73341867970578E-07,-0.015063965868099
5.19500000000016,14.428945648836,1.73369778089238E-07,-0.015068275533487
5.19750000000016,14.4284772787147,1.73391798696798E-07,-0.01507147558633
5.20000000000016,14.4280087145962,1.7340711888636E-07,-0.015073761415631
5.20250000000016,14.4275399498375,1.73406013992405E-07,-0.015076925965174
5.20500000000016,14.4270709790862,1.73390925617412E-07,-0.015080117350653
5.20750000000016,14.4266018150767,1.73992180663163E-07,-0.015083717915715
5.21000000000016,14.4261324407818,1.74531427532543E-07,-0.015086692230422
5.21250000000016,14.425662866817,1.75034729821277E-07,-0.015089344684146
5.21500000000016,14.4251930902689,1.75515225464551E-07,-0.015093702033488
5.21750000000016,14.4247231027795,1.75988438044783E-07,-0.015097704299367
5.22000000000016,14.4242529164019,1.7645169414493E-07,-0.015101006693142
5.22250000000016,14.4237825185213,1.76469185042549E-07,-0.01510402094953
5.22500000000017,14.4233119127711,1.76481364633219E-07,-0.015107151266975
5.22750000000017,14.4228411028537,1.76489651337874E-07,-0.015111573403627
5.23000000000017,14.4223700776503,1.76494591386245E-07,-0.015115452684698
5.23250000000017,14.4218988472477,1.76501820270403E-07,-0.015118787534239
5.23500000000017,14.421427406744,1.7692609954878E-07,-0.015121873801866
5.23750000000017,14.4209557521216,1.77268675294329E-07,-0.015124492071247
5.24000000000017,14.4204838917146,1.77553145519482E-07,-0.015127510344176
5.24250000000017,14.4200118157048,1.77845192794734E-07,-0.015130903684036
5.24500000000017,14.4195395263759,1.78195575628592E-07,-0.015133264966529
5.24750000000017,14.4190670284936,1.78589800725604E-07,-0.015135961124347
5.25000000000017,14.4185943092425,1.78636415881783E-07,-0.015138366889517
5.25250000000017,14.4181213813469,1.78680802598308E-07,-0.015141355703243
5.25500000000017,14.4176482371071,1.78723309929296E-07,-0.01514515754621
5.25750000000017,14.4171748753656,1.78757793456441E-07,-0.015148382591976
5.26000000000017,14.4167013040414,1.79021275137359E-07,-0.015150426975226
5.26250000000017,14.4162275114217,1.7927373363591E-07,-0.015153223880215
5.26500000000017,14.4157535056024,1.79504913155881E-07,-0.015156957024746
5.26750000000017,14.4152792808383,1.79656942655981E-07,-0.015159275163933
5.27000000000017,14.4148048381177,1.79748299800053E-07,-0.015161720576052
5.27250000000017,14.414330176992,1.79811087797077E-07,-0.015164269104331
5.27500000000017,14.4138552986421,1.79863784310896E-07,-0.015167981264009
5.27750000000017,14.4133802018411,1.79922086118722E-07,-0.01517133701324
5.28000000000017,14.4129048855624,1.79962634128117E-07,-0.015173491021916
5.28250000000017,14.4124293541621,1.79941254785376E-07,-0.015176030091052
5.28500000000017,14.4119535991673,1.7984476308186E-07,-0.015180185929048
5.28750000000017,14.4114776289722,1.79676788114591E-07,-0.015183490325776
5.29000000000018,14.4110014368803,1.79464954896957E-07,-0.015185331175034
5.29250000000018,14.4105250251852,1.79291397728321E-07,-0.015187958769741
5.29500000000018,14.4100483938124,1.79204722172699E-07,-0.015190269307447
5.29750000000018,14.4095715456714,1.7919617878448E-07,-0.015193569653132
5.30000000000018,14.4090944758353,1.79244866949091E-07,-0.015196715303876
5.30250000000018,14.408617192908,1.79332918293085E-07,-0.015199910545173
5.30500000000018,14.4081396830996,1.794295005908E-07,-0.015202302334862
5.30750000000018,14.4076619577838,1.79508472086809E-07,-0.01520435668262
5.31000000000018,14.4071840153681,1.79566013613908E-07,-0.015206934628073
5.31250000000018,14.4067058474837,1.79636716168829E-07,-0.015209403925157
5.31500000000018,14.4062274662553,1.79753119056159E-07,-0.015211749964341
5.31750000000018,14.4057488651106,1.79894032115158E-07,-0.015213161597876
5.32000000000018,14.4052700430784,1.80029990914932E-07,-0.015215453702901
5.32250000000018,14.4047910109596,1.80142931682781E-07,-0.015218821999989
5.32500000000018,14.4043117560869,1.80213952205577E-07,-0.015220481784682
5.32750000000018,14.4038322846864,1.80215551814911E-07,-0.01522311473947
5.33000000000018,14.4033526000801,1.80089839929565E-07,-0.015226358242039
5.33250000000018,14.4028726918262,1.80008174588409E-07,-0.015228265098778
5.33500000000018,14.4023925729806,1.79995566895741E-07,-0.01523038197785
5.33750000000018,14.4019122395029,1.80199965171823E-07,-0.015233024659329
5.34000000000018,14.4014316842677,1.8031548698616E-07,-0.015234936452514
5.34250000000018,14.4009509269905,1.80483498368744E-07,-0.015237452099262
5.34500000000018,14.4004699461558,1.80936533311638E-07,-0.015240047567826
5.34750000000018,14.3999887609411,1.81285067846204E-07,-0.01524234396267
5.35000000000018,14.3994187281407,1.81579707714263E-07,-0.015244919133713
5.35250000000019,14.398936437238,1.81875114080299E-07,-0.015246927202998
5.35500000000019,14.3984542962301,1.82189261899168E-07,-0.015249897907981
5.35750000000019,14.3979720498373,1.82498484768701E-07,-0.015252867993016
5.36000000000019,14.3974896950397,1.82796217274017E-07,-0.015254457882924
5.36250000000019,14.3970071515123,1.83092352834535E-07,-0.015256524509694
5.36500000000019,14.3965244687839,1.83379803786465E-07,-0.015259355664499
5.36750000000019,14.3960415815125,1.83712739243447E-07,-0.015261247146991
5.37000000000019,14.3955585318704,1.8350589847671E-07,-0.015262867517452
5.37250000000019,14.395075279741,1.83085766103375E-07,-0.015265583382069
5.37500000000019,14.3945918517321,1.83069563064464E-07,-0.015267975567786
5.37750000000019,14.3941082254597,1.83056803493287E-07,-0.015269596949397
5.38000000000019,14.393624416004,1.82822697425422E-07,-0.01527132788124
5.38250000000019,14.3931404164636,1.82674803284044E-07,-0.015272807611124
5.38500000000019,14.392656233933,1.82561343819998E-07,-0.015275053335703
5.38750000000019,14.392171860444,1.82432016160305E-07,-0.015277217676177
5.39000000000019,14.3916873011426,1.82332687614917E-07,-0.015278995417176
5.39250000000019,14.391202556377,1.82263739212374E-07,-0.015280843626635
5.39500000000019,14.3907176302109,1.8221182074285E-07,-0.015283010240829
5.39750000000019,14.3902325127994,1.82169636708807E-07,-0.015286334883604
5.40000000000019,14.3897472253639,1.82143969240656E-07,-0.015288613202586
5.40250000000019,14.3892617479123,1.8214065633515E-07,-0.015289982484913
5.40500000000019,14.388776097078,1.81907380714108E-07,-0.015292811966291
5.40750000000019,14.3882902719712,1.81593687642589E-07,-0.015295781713399
5.41000000000019,14.3878042671437,1.81310515934285E-07,-0.015297506916344
5.41250000000019,14.3873180935684,1.81120324960204E-07,-0.015298517796259
5.41500000000019,14.3868317533333,1.81036879709495E-07,-0.015301081494864
5.4175000000002,14.3863452409528,1.81018720901704E-07,-0.015303618306998
5.4200000000002,14.3858585643791,1.81016627465169E-07,-0.015305515107268
5.4225000000002,14.3853717238514,1.81005632704512E-07,-0.015307929736825
5.4250000000002,14.3848847216222,1.80994559784153E-07,-0.015309664539198
5.4275000000002,14.3843975639195,1.8101150711658E-07,-0.015311201876561
5.4300000000002,14.3839102514995,1.8108806099093E-07,-0.015313333250441
5.4325000000002,14.3834227852505,1.81220947581551E-07,-0.015315643989815
5.4350000000002,14.3829351729018,1.81391138553977E-07,-0.015316986570244
5.4375000000002,14.3824474137913,1.81566982782044E-07,-0.015319010017012
5.4400000000002,14.3819595120732,1.8173368943053E-07,-0.015321725841392
5.4425000000002,14.3814714702195,1.81887299888217E-07,-0.015323280967142
5.4450000000002,14.3809832972511,1.82058495390436E-07,-0.015324982808708
5.4475000000002,14.3804949827263,1.82295726958159E-07,-0.01532638829137
5.4500000000002,14.3800065483052,1.82588378194737E-07,-0.015329152265744
5.4525000000002,14.3795179876419,1.82901802148194E-07,-0.015332277748501
5.4550000000002,14.3790293021818,1.83211071203004E-07,-0.015333027044995
5.4575000000002,14.3785405078673,1.83478507054247E-07,-0.015335427624964
5.4600000000002,14.3780515966017,1.83712731249841E-07,-0.015337591605674
5.4625000000002,14.377562572668,1.83957179267225E-07,-0.015340352384926
5.4650000000002,14.3770734521436,1.84250426471522E-07,-0.015342851294286
5.4675000000002,14.3765842196643,1.84329170593855E-07,-0.015344774820826
5.4700000000002,14.3760948984017,1.84410232861865E-07,-0.015346165424269
5.4725000000002,14.3756054837732,1.84744461506625E-07,-0.015348139416033
5.4750000000002,14.3751159820516,1.85023353083125E-07,-0.015350278553352
5.4775000000002,14.3746263959595,1.85277237108039E-07,-0.015352879149133
5.48000000000021,14.3741367323491,1.85524904772194E-07,-0.015355294767398
5.48250000000021,14.3736469908922,1.85801676266806E-07,-0.015356485329156
5.48500000000021,14.3731571861129,1.86108942479279E-07,-0.015358964119853
5.48750000000021,14.3726673094989,1.86367256738151E-07,-0.01536155869404
5.49000000000021,14.3721773739488,1.86523596568122E-07,-0.015363133779187
5.49250000000021,14.371687378896,1.86598410500949E-07,-0.015364565751143
5.49500000000021,14.3711973344167,1.86627120868366E-07,-0.01536731460036
5.49750000000021,14.3707072382313,1.86636045285127E-07,-0.015369134646252
5.50000000000021,14.3702170989399,1.86612442831802E-07,-0.01537135766343
5.50250000000021,14.369726921196,1.865333434381E-07,-0.015374374912864
5.50500000000021,14.3692367061874,1.86446026617659E-07,-0.015376101068466
5.50750000000021,14.3687464572007,1.86406041713383E-07,-0.015378596239876
5.51000000000021,14.3682561870689,1.86428053439158E-07,-0.015382279227072
5.51250000000021,14.3677658831865,1.86458809281476E-07,-0.015384706038685
5.51500000000021,14.3672755662813,1.86494492737666E-07,-0.015386788828968
5.51750000000021,14.3667852327041,1.86533142709777E-07,-0.015390066904386
5.52000000000021,14.3662948819228,1.865722696337E-07,-0.015392610888992
5.52250000000021,14.3658045252797,1.86671950785922E-07,-0.015394338559715
5.52500000000021,14.3653141637027,1.86849096195374E-07,-0.015397110735767
5.52750000000021,14.3648237928002,1.87113238681036E-07,-0.015399925225125
5.53000000000021,14.3643334282584,1.87450672761713E-07,-0.015402509527919
5.53250000000021,14.363843060579,1.87806060480966E-07,-0.01540593017992
5.53500000000021,14.3633526996604,1.8814073676765E-07,-0.015408684236856
5.53750000000021,14.3628623462766,1.8848302563157E-07,-0.015410219423014
5.54000000000021,14.3623720051129,1.88861398520146E-07,-0.015412552330454
5.54250000000021,14.3618816730803,1.89216351031973E-07,-0.015415533425607
5.54500000000022,14.361391357793,1.89501951908255E-07,-0.015417568310355
5.54750000000022,14.3609010585818,1.89744568501737E-07,-0.015420670216313
5.55000000000022,14.3604107760285,1.90028828228606E-07,-0.015423368048823
5.55250000000022,14.3599205111236,1.90395173405022E-07,-0.015425903688044
5.55500000000022,14.3594302730652,1.90778088438037E-07,-0.015428956532655
5.55750000000022,14.3589400483533,1.91113145753263E-07,-0.01543305338967
5.56000000000022,14.3584498544665,1.91381271719138E-07,-0.015436189349277
5.56250000000022,14.3579596842526,1.91591785991818E-07,-0.01543937045927
5.56500000000022,14.3574695353149,1.9176568333279E-07,-0.015443554929976
5.56750000000022,14.3569794161059,1.9193578193466E-07,-0.015447159299142
5.57000000000022,14.3564893236364,1.9210808943626E-07,-0.015449794823141
5.57250000000022,14.3559992518978,1.92267100906918E-07,-0.015453173087436
5.57500000000022,14.3555092155628,1.92406600874051E-07,-0.015456548032574
5.57750000000022,14.3550192011448,1.92557331857302E-07,-0.015460076540048
5.58000000000022,14.354530240236,1.92736706594587E-07,-0.015464037481829
5.58250000000022,14.3540402221474,1.92926301600949E-07,-0.015466312830056
5.58500000000022,14.3535502008646,1.9310992804833E-07,-0.015468826125487
5.58750000000022,14.3530602696224,1.93294586559034E-07,-0.015473045702155
5.59000000000022,14.3525703708604,1.93497496248085E-07,-0.015476458424379
5.59250000000022,14.3520804952959,1.93728365793788E-07,-0.015479441776461
5.59500000000022,14.3515906730741,1.94008549669888E-07,-0.015483739083485
5.59750000000022,14.3511008548522,1.94347135717976E-07,-0.015487873039064
5.60000000000022,14.3506111006634,1.94740653824965E-07,-0.01549173896191
5.60250000000022,14.3501213371162,1.9520424299202E-07,-0.015496131892365
5.60500000000022,14.3496316352156,1.95700215144257E-07,-0.01550055388738
5.60750000000022,14.3491419369065,1.95752758003209E-07,-0.015504924625724
5.61000000000023,14.3486522751575,1.95787116297197E-07,-0.015509192631934
5.61250000000023,14.3481626321341,1.96109094297015E-07,-0.015512552244006
5.61500000000023,14.3476730208748,1.96139893660074E-07,-0.015516449038146
5.61750000000023,14.3471834197654,1.96171875188611E-07,-0.015521053534152
5.62000000000023,14.3466938571411,1.96206563884971E-07,-0.015526081684521
5.62250000000023,14.3462043082381,1.96248555184297E-07,-0.015529847253525
5.62500000000023,14.3457147812174,1.96553103570807E-07,-0.015534614521024
5.62750000000023,14.3452252810159,1.96788073836274E-07,-0.015539456134105
5.63000000000023,14.3447357969213,1.96983849676258E-07,-0.015543513929613
5.63250000000023,14.3442463318572,1.97160237469518E-07,-0.015548053837729
5.63500000000023,14.3437568888022,1.97325617179445E-07,-0.0155513857926
5.63750000000023,14.3432674625635,1.9746869028836E-07,-0.015555405150753
5.64000000000023,14.3427780549017,1.97479456787164E-07,-0.015561074117318
5.64250000000023,14.3422886668458,1.97515566568995E-07,-0.015565071682519
5.64500000000023,14.3417992970487,1.97557817216421E-07,-0.015568877898399
5.64750000000023,14.341309941938,1.97589601569348E-07,-0.01557424158639
5.65000000000023,14.3408206065329,1.97609776542151E-07,-0.015579969826209
5.65250000000023,14.3403312862645,1.97623841735606E-07,-0.015584924435574
5.65500000000023,14.3398419765008,1.97634797416413E-07,-0.015589960800083
5.65750000000023,14.3393526883437,1.97646357946724E-07,-0.015594978621826
5.66000000000023,14.3388634137554,1.97663890588728E-07,-0.015600874209136
5.66250000000023,14.3383741478299,1.97686282454868E-07,-0.015606432949563
5.66500000000023,14.3378849059699,1.97701012893958E-07,-0.015611140124913
5.66750000000023,14.3373956736273,1.97701762516544E-07,-0.015615073746874
5.67000000000023,14.3369064518934,1.97582202154933E-07,-0.015621418140861
5.67250000000024,14.3364172495988,1.9760145342218E-07,-0.01562660133088
5.67500000000024,14.335928055873,1.97705224636024E-07,-0.015631133846529
5.67750000000024,14.3354388746605,1.97827802139727E-07,-0.015635870514751
5.68000000000024,14.3349497115657,1.97895521303337E-07,-0.015641641048573
5.68250000000024,14.3344605557027,1.97969437287782E-07,-0.015646841517578
5.68500000000024,14.3339714151264,1.98091835379444E-07,-0.015652374238021
5.68750000000024,14.33348229028,1.98280829977193E-07,-0.015657612974194
5.69000000000024,14.3329931750495,1.98504196191607E-07,-0.015663124690463
5.69250000000024,14.3325040692422,1.98710219834197E-07,-0.015669751736348
5.69500000000024,14.3320149777278,1.98880776736132E-07,-0.015675647585628
5.69750000000024,14.3315258974136,1.99001304324042E-07,-0.015680181656008
5.70000000000024,14.3310368257159,1.99102474063295E-07,-0.015686342062019
5.70250000000024,14.3305477694621,1.99227992325746E-07,-0.015692226503919
5.70500000000024,14.3300587259527,1.993820033519E-07,-0.015697707235589
5.70750000000024,14.3295696893337,1.99567791625555E-07,-0.015704103993825
5.71000000000024,14.3290806729955,1.99788204646723E-07,-0.015710500234139
5.71250000000024,14.3285916633759,2.00083082546598E-07,-0.015715912819227
5.71500000000024,14.328102661597,2.00097110436559E-07,-0.01572191307833
5.71750000000024,14.3276136807112,2.00128509320052E-07,-0.015727445978597
5.72000000000024,14.3271247064898,2.00173689179906E-07,-0.015732253593587
5.72250000000024,14.326635744894,2.00219853141448E-07,-0.015739060888293
5.72500000000024,14.3261468006974,2.00258862825819E-07,-0.015745317673801
5.72750000000024,14.3256578665948,2.0029083636075E-07,-0.015750954890063
5.73000000000024,14.3251689437519,2.00716634424225E-07,-0.015757489341484
5.73250000000024,14.3246800425991,2.0116947752058E-07,-0.015764831538653
5.73500000000024,14.3241911429609,2.01700714796971E-07,-0.015770291383051
5.73750000000025,14.3237022637699,2.02386473802107E-07,-0.015777015262077
5.74000000000025,14.3232133947024,2.02428779516595E-07,-0.015783737008743
5.74250000000025,14.322724544366,2.02469813359585E-07,-0.015789232779474
5.74500000000025,14.3222357036392,2.02524105041846E-07,-0.015795854142194
5.74750000000025,14.3217468857027,2.03273168963847E-07,-0.015802258609039
5.75000000000025,14.3212580792486,2.038838200491E-07,-0.015808132864147
5.75250000000025,14.3207692856393,2.04504345013845E-07,-0.015814723907697
5.75500000000025,14.3202805132883,2.04697466088533E-07,-0.015821009896604
5.75750000000025,14.3197917531737,2.05470746195147E-07,-0.015826774814643
5.76000000000025,14.3193030045361,2.05031051692117E-07,-0.015833679105002
5.76250000000025,14.3188142804192,2.05431858191218E-07,-0.015841280269231
5.76500000000025,14.3183255700866,2.05816020226734E-07,-0.015846789136449
5.76750000000025,14.3178368744504,2.0613022666538E-07,-0.015853550791611
5.77000000000025,14.317348205387,2.06361801424748E-07,-0.01586146015799
5.77250000000025,14.3168595436514,2.06558690152292E-07,-0.01586732101342
5.77500000000025,14.3163709024786,2.06767034605093E-07,-0.015873899883363
5.77750000000025,14.3158822856087,2.07013146180657E-07,-0.015881557238772
5.78000000000025,14.3153936799516,2.07366170457135E-07,-0.015887849308951
5.78250000000025,14.3149050992063,2.07809072172438E-07,-0.015895193398618
5.78500000000025,14.3144165386407,2.08319889338782E-07,-0.015901950536112
5.78750000000025,14.3139279965475,2.08881401952965E-07,-0.015907210307747
5.79000000000025,14.3134394747492,2.09361302516697E-07,-0.015914609689208
5.79250000000025,14.312950980141,2.09690162122911E-07,-0.01592215230616
5.79500000000025,14.3124624965898,2.09869338796409E-07,-0.015928082776651
5.79750000000025,14.3119740410642,2.09916475313321E-07,-0.015934378325669
5.80000000000026,14.3114856034778,2.09867421219201E-07,-0.015942172931464
5.80250000000026,14.3109971902019,2.09688190366819E-07,-0.01594924079678
5.80500000000026,14.310508797291,2.09381511240281E-07,-0.015955585071535
5.80750000000026,14.3100204353738,2.08945051483056E-07,-0.015963386639154
5.81000000000026,14.3095320918738,2.08915469812609E-07,-0.015971297064598
5.81250000000026,14.3090437727276,2.08895014175425E-07,-0.015978368709523
5.81500000000026,14.3085554844741,2.08884880947835E-07,-0.015985865777618
5.81750000000026,14.3080672133005,2.0888697438437E-07,-0.015992366234463
5.82000000000026,14.307578972068,2.08906697274358E-07,-0.01599824530257
5.82250000000026,14.3070907614702,2.08947766644485E-07,-0.016007183367152
5.82500000000026,14.3066025685228,2.09002300799455E-07,-0.016013930463184
5.82750000000026,14.306114408603,2.09056032929311E-07,-0.016018993105399
5.83000000000026,14.3056262790049,2.09084300095697E-07,-0.016027100161637
5.83250000000026,14.305138168664,2.09084557667438E-07,-0.016035345027498
5.83500000000026,14.304650095426,2.09055546207537E-07,-0.016041520212368
5.83750000000026,14.3041620480499,2.08750393859702E-07,-0.016049244972084
5.84000000000026,14.3036740244138,2.08704414639271E-07,-0.016057161099
5.84250000000026,14.3031860385148,2.0867977568173E-07,-0.016064375411293
5.84500000000026,14.3026980801704,2.08671425028228E-07,-0.016072304335808
5.84750000000026,14.3022101505942,2.08667245260585E-07,-0.016079624459468
5.85000000000026,14.3017222583096,2.0866194283542E-07,-0.016086100384443
5.85250000000026,14.3012343936891,2.09153912855697E-07,-0.016094321464204
5.85500000000026,14.300746558148,2.09684380969577E-07,-0.016102210189784
5.85750000000026,14.3002587587854,2.1024304963646E-07,-0.016109027699691
5.86000000000026,14.2997709894371,2.107152123898E-07,-0.016115430500036
5.86250000000026,14.2992832508336,2.111128498683E-07,-0.016124136765975
5.86500000000027,14.2987955512213,2.11475393641081E-07,-0.016131210749388
5.86750000000027,14.2983078858147,2.11827289042787E-07,-0.016137927733902
5.87000000000027,14.2978202497004,2.12182090564283E-07,-0.016145521198868
5.87250000000027,14.2973326544332,2.1252558379814E-07,-0.016152973475165
5.87500000000027,14.2968450913375,2.12820679301728E-07,-0.01616028802398
5.87750000000027,14.2963575586681,2.13087820277735E-07,-0.016168767754016
5.88000000000027,14.295870071829,2.13335445309326E-07,-0.016176484362178
5.88250000000027,14.2953826158415,2.13560495510023E-07,-0.016183966903901
5.88500000000027,14.2948951945171,2.13764100642777E-07,-0.016192185301778
5.88750000000027,14.2944078198142,2.13976048435427E-07,-0.016199947442542
5.89000000000027,14.2939204741112,2.14235610584979E-07,-0.016206136052706
5.89250000000027,14.2934331686374,2.14531120867889E-07,-0.016214163289539
5.89500000000027,14.2929459097494,2.14816679999785E-07,-0.016223190494267
5.89750000000027,14.2924586785147,2.15087572641437E-07,-0.016229790132669
5.90000000000027,14.2919714926975,2.15322150332042E-07,-0.016236404255248
5.90250000000027,14.2914843495688,2.15482409693379E-07,-0.016245246084273
5.90500000000027,14.2909972374836,2.15664624825251E-07,-0.016253007015515
5.90750000000027,14.2905101745263,2.15927945745875E-07,-0.016259570227761
5.91000000000027,14.2900231533892,2.16248004392128E-07,-0.016268969322102
5.91250000000027,14.2895361667496,2.16605137381975E-07,-0.016277342738919
5.91500000000027,14.2890492301107,2.16997586122147E-07,-0.016283766337173
5.91750000000027,14.2885623315559,2.17371781907616E-07,-0.016291688480644
5.92000000000027,14.2880754708912,2.17752948117322E-07,-0.016300075366392
5.92250000000027,14.2875886593004,2.18213603631057E-07,-0.016307958954295
5.92500000000027,14.2871018883326,2.18825807252188E-07,-0.016315069376553
5.92750000000027,14.2866151584049,2.18869209867023E-07,-0.016323432778883
5.93000000000028,14.2861284788423,2.18904924409458E-07,-0.016330735852256
5.93250000000028,14.2856418406145,2.18939068652446E-07,-0.016337980251781
5.93500000000028,14.2851552435502,2.18976786925396E-07,-0.016347222720009
5.93750000000028,14.2846686963332,2.19016843772124E-07,-0.016355440601321
5.94000000000028,14.2841821903561,2.19061483619498E-07,-0.016361421212106
5.94250000000028,14.2836957268597,2.19106395249469E-07,-0.016368892224336
5.94500000000028,14.2832093186478,2.19651939303844E-07,-0.016378558705357
5.94750000000028,14.2827229510522,2.20170939257969E-07,-0.016385962308161
5.95000000000028,14.282236629099,2.2021128120997E-07,-0.016393547637212
5.95250000000028,14.2817503624681,2.2024724533054E-07,-0.016403094259167
5.95500000000028,14.2812641325677,2.20271297202146E-07,-0.016410935661301
5.95750000000028,14.2807779523782,2.20283954632805E-07,-0.016418313894501
5.96000000000028,14.2802918270422,2.20290348629248E-07,-0.016427243833949
5.96250000000028,14.279805737484,2.20304873010946E-07,-0.016435657292948
5.96500000000028,14.2793197067384,2.20326291433537E-07,-0.016442434883675
5.96750000000028,14.2788337257843,2.20347031287815E-07,-0.016450184659935
5.97000000000028,14.2783477847543,2.20365308223336E-07,-0.016459387954519
5.97250000000028,14.2778619028016,2.20383304494476E-07,-0.01646683595652
5.97500000000028,14.277376066932,2.20404983153344E-07,-0.016473068547859
5.97750000000028,14.2768902731256,2.20428267638795E-07,-0.016481322392915
5.98000000000028,14.2764045411796,2.20453843624568E-07,-0.01649006046117
5.98250000000028,14.2759188539201,2.20484751345396E-07,-0.016498032621067
5.98500000000028,14.2754332112789,2.20515751436778E-07,-0.016506060248015
5.98750000000028,14.2749476362411,2.20544202456097E-07,-0.016514703982662
5.99000000000028,14.2744620958091,2.20571333642283E-07,-0.016522260354228
5.99250000000029,14.2739766096861,2.20590594679493E-07,-0.016531185807116
5.99500000000029,14.273491186359,2.2059418203213E-07,-0.016541111364819
5.99750000000029,14.2730057902533,2.20978806808603E-07,-0.016548524200906
6.00000000000029,14.2725204698144,2.21457537641356E-07,-0.016555326857915


==> Energy_data_1200_2400.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.2392,0,0
0.005,15.2392125777638,1.13269305046515E-09,-3.35772183901462E-06
0.0075,15.2392123486393,1.52758339311276E-09,1.06872258800461E-05
0.01,15.2392121504288,1.72157399447315E-09,1.02920364679626E-05
0.0125,15.2392119662892,2.72216915675472E-09,1.57036356199791E-05
0.015,15.2392117467737,2.76441092239565E-09,1.62340221590007E-05
0.0175,15.2392115006272,2.88175350249276E-09,1.87647991379825E-05
0.02,15.2392111967171,3.0858817723356E-09,1.97119803060364E-05
0.0225,15.2392108434613,3.33131211505133E-09,2.10755589189482E-05
0.025,15.2392104161354,3.62026142397553E-09,2.21491725299616E-05
0.0275,15.2392099211336,3.95378929596291E-09,2.26748933389587E-05
0.03,15.2392093376317,4.3200722998904E-09,2.37012420228888E-05
0.0325,15.2392086698515,4.71715289052099E-09,2.38870529489787E-05
0.035,15.2392078998988,5.13911402322265E-09,2.50964971010292E-05
0.0375,15.2392070300076,5.60236124158564E-09,2.51068530210397E-05
0.04,15.2392060446706,6.08645933652952E-09,2.607336917404E-05
0.0425,15.239204944411,6.6812324561738E-09,2.5830142269978E-05
0.045,15.2392037156426,7.28566540431075E-09,2.66186103200505E-05
0.0475,15.2392023570719,7.23665394275486E-09,2.63020886079879E-05
0.05,15.2392008574832,8.06318833923569E-09,2.72659135069908E-05
0.0525,15.239199213906,7.99707322585164E-09,2.70643008499771E-05
0.055,15.2391974160726,7.92264920335128E-09,2.78866308699444E-05
0.0575,15.2391954610076,7.83914089197424E-09,2.77762440880069E-05
0.06,15.2391933388594,7.74789832291844E-09,2.86371845450439E-05
0.0625,15.2391910462281,7.64805463404627E-09,2.83949735799815E-05
0.065,15.2391885730736,7.65336505281766E-09,2.78683966660198E-05
0.0675,15.2391859169867,7.66156826870201E-09,2.79481662169845E-05
0.07,15.2391830683038,7.6639663504352E-09,2.8058608559034E-05
0.0725,15.2391800233189,7.6752737498964E-09,2.80557213849786E-05
0.075,15.2391767735655,7.6780057867154E-09,2.82385219029235E-05
0.0775,15.2391733145119,7.68521069005601E-09,2.83980190119992E-05
0.08,15.2391696387988,7.68868968492598E-09,2.85900819519957E-05
0.0825,15.23916574081,7.68916663673735E-09,2.86943552809671E-05
0.085,15.239161614629,7.69345653850451E-09,2.85205936869648E-05
0.0875,15.2391572531139,7.68960362051985E-09,2.84780098009918E-05
0.09,15.2391526522419,7.69454011617654E-09,2.86895106470508E-05
0.0925,15.2391478029513,7.69356489627171E-09,2.89650787169693E-05
0.095,15.2391427033962,7.69960184499041E-09,2.90069471828858E-05
0.0975,15.2391373423403,7.69258967636688E-09,2.88291691510345E-05
0.1,15.2391317203007,7.70092078994367E-09,2.88644425879836E-05
0.1025,15.2391258238541,7.68956276431254E-09,2.86339660370283E-05
0.105,15.2391196557221,7.69966668201505E-09,2.92303028169849E-05
0.1075,15.2391132004622,7.68867991496336E-09,2.90623072080054E-05
0.11,15.239106462847,7.70026531426993E-09,2.91793343509816E-05
0.1125,15.2390994261965,7.6985191554968E-09,2.86257924280164E-05
0.115,15.2390920959334,7.71067298899197E-09,2.93169176069918E-05
0.1175,15.2390844550719,7.72065966714308E-09,2.89758605159784E-05
0.12,15.2390765091668,7.73289698940971E-09,2.92308891010062E-05
0.1225,15.2390682415549,7.74705810613341E-09,2.88598720450395E-05
0.125,15.2390596572702,7.76041364503044E-09,2.90493209159637E-05
0.1275,15.2390507462145,7.77664332929362E-09,2.90346103739569E-05
0.13,15.2390415013813,7.79157538488562E-09,2.94002878610255E-05
0.1325,15.2390319129098,7.80898545826858E-09,2.85294632820232E-05
0.135,15.2390219858167,7.82489983919277E-09,2.93143886600511E-05
0.1375,15.2390117038978,7.84299025724522E-09,2.90672107889911E-05
0.14,15.2390010725374,7.85973419681341E-09,2.89577916690042E-05
0.1425,15.2389900753419,7.87782816757954E-09,2.89196324310126E-05
0.145,15.2389787178289,7.8950037618597E-09,2.89906086770042E-05
0.1475,15.2389669837519,7.91183119019934E-09,2.91347740479786E-05
0.15,15.2389548785335,7.92824472739539E-09,2.87316129590209E-05
0.1525,15.2389423869092,7.94216603594577E-09,2.89099722720065E-05
0.155,15.2389295126505,7.95474974779609E-09,2.90764403979571E-05
0.1575,15.2389162422106,7.96168286854026E-09,2.86919835650323E-05
0.16,15.2389025777179,7.96229837618512E-09,2.87200526029041E-05
0.1625,15.23888850739,7.9537674224639E-09,2.89028950070103E-05
0.165,15.2388740318533,7.94054688668666E-09,2.88955356190224E-05
0.1675,15.2388591408855,7.92285348438781E-09,2.83653489999702E-05
0.17,15.2388438340235,7.90831844454942E-09,2.88743403410452E-05
0.1725,15.2388281014058,7.89477283547058E-09,2.85645686489699E-05
0.175,15.2388119426274,7.88690446285045E-09,2.8518954254042E-05
0.1775,15.2387953483924,7.88127785256165E-09,2.87206874099999E-05
0.18,15.2387783173546,7.88047582744866E-09,2.85744648490516E-05
0.1825,15.2387608410981,7.88138088125834E-09,2.80916509419748E-05
0.185,15.2387429177501,7.88386600447666E-09,2.87103918900078E-05
0.1875,15.2387245396351,7.88481990809942E-09,2.8145303868965E-05
0.19,15.2387057038515,7.88109133509351E-09,2.80974761429631E-05
0.1925,15.2386864037992,7.87032750082517E-09,2.8594628391998E-05
0.195,15.2386666357722,7.84883447124685E-09,2.79557167689459E-05
0.1975,15.2386463941207,7.81664954985217E-09,2.82510667649616E-05
0.2,15.2386256897009,7.77465380963349E-09,2.82047395919749E-05
0.2025,15.2386045052413,7.72669661586178E-09,2.78665818479462E-05
0.205,15.2385828137081,7.67991359396092E-09,2.80854686829368E-05
0.2075,15.2385606299104,7.64191643298773E-09,2.78975048080277E-05
0.21,15.2385379485551,7.6132007365004E-09,2.77882182110334E-05
0.2125,15.2385147647207,7.5937780508184E-09,2.78829213750109E-05
0.215,15.2384910740536,7.57852269828163E-09,2.75797528249688E-05
0.2175,15.2384668707516,7.56551621350354E-09,2.77812020570423E-05
0.22,15.2384421514789,7.55213847014602E-09,2.75026222329444E-05
0.2225,15.2384169106039,7.53758477856081E-09,2.75954815099899E-05
0.225,15.2383911440477,7.5208532734905E-09,2.74683172469814E-05
0.2275,15.2383648464271,7.50465289911517E-09,2.7205626492055E-05
0.23,15.2383380136071,7.48923412174918E-09,2.74572160680053E-05
0.2325,15.2383106406017,7.47705364290141E-09,2.70810871689786E-05
0.235,15.2382827230926,7.46643635807231E-09,2.70860663279526E-05
0.2375,15.238254256357,7.45559525228145E-09,2.71025167499772E-05
0.24,15.2382252355375,7.44545936015584E-09,2.67516683259972E-05
0.2425,15.2381956566166,7.43795069979569E-09,2.67300339400478E-05
0.245,15.238165514313,7.43266781455532E-09,2.67948331229562E-05
0.2475,15.2381348049167,7.42650918539311E-09,2.64916374479451E-05
0.25,15.2381035229531,7.41776773338643E-09,2.66117180319769E-05
0.2525,15.2380716649148,7.40353378603231E-09,2.62968080539938E-05
0.255,15.2380392252593,7.38273620015661E-09,2.64523084000379E-05
0.2575,15.2380062006201,7.35333038903718E-09,2.62122932790376E-05
0.26,15.2379725854946,7.31531635267402E-09,2.65162265710162E-05
0.2625,15.2379383763083,7.26858218058624E-09,2.58811329250097E-05
0.265,15.2379035675646,7.21510851064977E-09,2.61035371349472E-05
0.2675,15.2378681557787,7.15642833881702E-09,2.62068481570177E-05
0.27,15.2378321358538,7.09538294785261E-09,2.61011130949784E-05
0.2725,15.2377955045212,7.03431624060613E-09,2.59486789829788E-05
0.275,15.237758256146,6.975817257171E-09,2.57913277680322E-05
0.2775,15.2377203873183,6.91990820200772E-09,2.60282751880503E-05
0.28,15.2376818925983,6.86535628346974E-09,2.57127316589667E-05
0.2825,15.2376427690947,6.8119829776947E-09,2.58773839589832E-05
0.285,15.237603010855,6.76475586658398E-09,2.55951990789649E-05
0.2875,15.237562614742,6.73397870798453E-09,2.58680833520319E-05
0.29,15.2375215758458,6.72861233397271E-09,2.52726815509474E-05
0.2925,15.237479890976,6.75020483953404E-09,2.5407897312979E-05
0.295,15.237437554114,6.79507827783255E-09,2.51197479870235E-05
0.2975,15.2373945625936,6.85798617894307E-09,2.54203991819635E-05
0.3,15.2373509110081,6.93121116057682E-09,2.5250638339025E-05
0.3025,15.2373065963892,7.00571423095653E-09,2.4818684279948E-05
0.305,15.2372616127717,7.07637148877893E-09,2.46097084970476E-05
0.3075,15.2372159577752,7.14399917001174E-09,2.48216072310514E-05
0.31,15.2371696256979,7.21250614788005E-09,2.43647471509512E-05
0.3125,15.2371226138803,7.28137372618676E-09,2.43994595450214E-05
0.315,15.2370749163108,7.34708560656827E-09,2.39407218159959E-05
0.3175,15.2370265312455,7.40950589772638E-09,2.34473955059711E-05
0.32,15.2369774516599,7.46980433063982E-09,2.38793069690102E-05
0.3225,15.2369276757639,7.52799600434173E-09,2.34474189759748E-05
0.325,15.2368771977077,7.58176188497828E-09,2.36969824779498E-05
0.3275,15.2368260151893,7.63134000436594E-09,2.34910538440269E-05
0.33,15.2367741220334,7.6831137008071E-09,2.34791900139975E-05
0.3325,15.2367215163148,7.75456943102881E-09,2.32834367589474E-05
0.335,15.2366681920803,7.87494425225077E-09,2.33188069640455E-05
0.3375,15.2366141470164,8.07766831201207E-09,2.35148041110023E-05
0.34,15.2365593748,7.90605714229287E-09,2.29664829809462E-05
0.3425,15.2365038737386,7.69226282670843E-09,2.36446528929513E-05
0.345,15.2364476379931,7.43018713222909E-09,2.29737648129724E-05
0.3475,15.2363906650548,7.4867507748877E-09,2.2991658758964E-05
0.35,15.2363329492587,7.60581908565427E-09,2.27840807159874E-05
0.3525,15.2362744886714,7.36127603317982E-09,2.26106295849737E-05
0.355,15.235866378423,7.19805015592101E-09,2.23838109180141E-05
0.3575,15.235807138815,7.15355774616455E-09,2.17880891679734E-05
0.36,15.2357471456308,7.01749769405069E-09,2.20824115370055E-05
0.3625,15.2356863977581,6.90303814110393E-09,2.20273323420228E-05
0.365,15.2356248845632,6.84200163192372E-09,2.14782760900034E-05
0.3675,15.2355626083779,6.81952094794269E-09,2.17655362839686E-05
0.37,15.2354995613624,6.8042691481196E-09,2.12801226060488E-05
0.3725,15.2354357404603,6.77835565454643E-09,2.13634628409842E-05
0.375,15.2353711431421,6.69600019875816E-09,2.11830319769568E-05
0.3775,15.2353057616056,6.60987531375667E-09,2.08677455140194E-05
0.38,15.2352395996302,6.64233468228304E-09,2.10735018639774E-05
0.3825,15.2351726429471,6.62776589166469E-09,2.10853573879843E-05
0.385,15.2351048988791,6.55479404088055E-09,2.09986469029699E-05
0.3875,15.2346679384183,6.44207176492273E-09,2.08314474550164E-05
0.39,15.2345993517108,6.32599839178738E-09,2.04809467919675E-05
0.3925,15.2345299674051,6.25060181391746E-09,2.01528070260526E-05
0.395,15.2340885169803,6.21842843884224E-09,2.01386932380254E-05
0.3975,15.2340182864477,6.16608097914195E-09,1.97947068220072E-05
0.4,15.2339472449728,6.0943889934606E-09,1.93699268840053E-05
0.4025,15.2338753968684,6.08666894663656E-09,1.922067510296E-05
0.405,15.2338027298494,6.07494143878284E-09,1.91239587989944E-05
0.4075,15.2337292430519,6.05620709137611E-09,1.90286706690523E-05
0.41,15.2336549369674,6.03908745233639E-09,1.9066115738986E-05
0.4125,15.2335797961312,6.02237548719131E-09,1.90774712910402E-05
0.415,15.2335038351738,6.01074034989324E-09,1.92541883949904E-05
0.4175,15.2334270277874,5.89073856360756E-09,1.89905941370139E-05
0.42,15.2333493945926,5.74172887013447E-09,1.86974155640396E-05
0.4225,15.233270908113,5.62867974451819E-09,1.83341845340079E-05
0.425,15.2331915850116,5.54108758876737E-09,1.79149008210366E-05
0.4275,15.2331114045518,5.54357537652095E-09,1.77401427550183E-05
0.43,15.2330303791919,5.68160807290496E-09,1.76441026320528E-05
0.4325,15.2329484906722,5.57862023242706E-09,1.7352790219971E-05
0.435,15.2328657469822,5.40013900263148E-09,1.70407764770175E-05
0.4375,15.2327821353182,5.46064882200881E-09,1.719076231399E-05
0.44,15.2326976599503,5.50026868495479E-09,1.73356720040152E-05
0.4425,15.2326123101368,5.52507550821701E-09,1.69604149620195E-05
0.445,15.2325260889555,5.55210100117165E-09,1.69137262329144E-05
0.4475,15.2324389871266,5.6578635110327E-09,1.67882156399957E-05
0.45,15.232351005084,5.81249626208091E-09,1.62188510489658E-05
0.4525,15.2322621360574,5.98326899137192E-09,1.58655357750392E-05
0.455,15.2321723807006,6.12729778026733E-09,1.57313124919956E-05
0.4575,15.2320817310495,6.23777474118015E-09,1.55315734650108E-05
0.46,15.2319901875719,6.43923492305021E-09,1.56269111259988E-05
0.4625,15.2318977424606,6.35122709979896E-09,1.58377800399956E-05
0.465,15.2318043955444,6.30663432588108E-09,1.53814672889663E-05
0.4675,15.2317101417414,6.29043128697049E-09,1.51067937179672E-05
0.47,15.2316149794568,6.29066043700277E-09,1.48301294190523E-05
0.4725,15.2315189035667,6.28624086118634E-09,1.45844547129181E-05
0.475,15.2314219121761,6.34829611101395E-09,1.40916003829039E-05
0.4775,15.2313239993634,6.38742569947226E-09,1.36042262449676E-05
0.48,15.2312251656732,6.43217745732727E-09,1.35100948259748E-05
0.4825,15.2311254036612,6.47520881358332E-09,1.35358409669717E-05
0.485,15.2310247133012,6.47859632607606E-09,1.32999380320076E-05
0.4875,15.2309230884333,6.48188169805053E-09,1.31480253320326E-05
0.49,15.2308205274418,6.55563070495191E-09,1.2967166062916E-05
0.4925,15.2307170265082,6.62482158020339E-09,1.25683498329865E-05
0.495,15.2306125850682,6.62802790429851E-09,1.19481567300017E-05
0.4975,15.2305071957949,6.63143673307332E-09,1.20159946299658E-05
0.5,15.2304008585238,6.73343691914852E-09,1.21039723279814E-05
0.5025,15.2302935672269,6.87331791482393E-09,1.17464481880214E-05
0.505,15.2301853226642,7.00517688301261E-09,1.13163567659891E-05
0.5075,15.2300761170134,7.13527903428712E-09,1.09136878420069E-05
0.51,15.2299659514397,7.29016846889863E-09,1.05435481499994E-05
0.5125,15.2298548191134,7.50080175748735E-09,1.04776108339477E-05
0.515,15.2297427207807,7.78486253238952E-09,1.02380439910288E-05
0.5175,15.2296296496925,8.1266140483649E-09,9.91146248197072E-06
0.52,15.2295156062541,8.48677217391014E-09,9.79457337202394E-06
0.5225,15.2294005843378,8.86614337503033E-09,9.45854946399205E-06
0.525,15.2292845840458,9.29296106733091E-09,9.06355408103465E-06
0.5275,15.2291675994195,9.76965797150342E-09,8.70762199700614E-06
0.53,15.2290496308527,1.02743129559713E-08,8.42911293996718E-06
0.5325,15.2289306718237,1.07693978179668E-08,8.01141186701493E-06
0.535,15.2288107233748,1.1175856684531E-08,7.86499154803444E-06
0.5375,15.2282617762686,1.1471223970716E-08,7.8109467529508E-06
0.539999999999999,15.228140671106,1.16614895517841E-08,7.4114087369459E-06
0.542499999999999,15.2280185688514,1.16930412019656E-08,6.67930986197884E-06
0.544999999999999,15.2278954767,1.15331353356396E-08,6.11469024203171E-06
0.547499999999999,15.2277713781293,1.12635074600576E-08,5.83812880594614E-06
0.549999999999999,15.2276462734553,1.09613864651692E-08,5.99300361203703E-06
0.552499999999999,15.2275201720898,1.06982582792625E-08,5.6585486849503E-06
0.554999999999999,15.2273930461579,1.04221085095446E-08,4.98135359294771E-06
0.557499999999999,15.2272649265274,1.04435535774883E-08,4.69108253797756E-06
0.559999999999999,15.227135775414,1.0509998205066E-08,3.91226018203739E-06
0.562499999999999,15.2270056224402,1.00036592343145E-08,3.91338781802197E-06
0.564999999999999,15.2268754988436,9.63103641282714E-09,3.81511288805036E-06
0.567499999999999,15.2267433020501,9.51416812000616E-09,3.14500475595558E-06
0.569999999999999,15.2266100608349,9.51440171093054E-09,2.42459746802037E-06
0.572499999999999,15.2264758156319,9.24456067252777E-09,2.52045437498793E-06
0.574999999999999,15.2263405365743,8.8935578901328E-09,1.88670542400349E-06
0.577499999999999,15.2262042142819,8.56555715245122E-09,1.44999579598792E-06
0.579999999999999,15.2260668864105,8.40535641088991E-09,1.16205039291106E-06
0.582499999999999,15.2259284902698,8.34302404939535E-09,6.8231443894895E-07
0.584999999999998,15.2257890916722,8.58333848441362E-09,3.93230971007519E-07
0.587499999999998,15.2256486261794,8.86906015296063E-09,-4.59902114946509E-07
0.589999999999998,15.2255071406365,9.04394159562116E-09,-5.27591403010064E-07
0.592499999999998,15.2253646003523,9.07679087447377E-09,-8.29101297061818E-07
0.594999999999998,15.2252210228386,9.0169418598407E-09,-1.47592362598203E-06
0.597499999999998,15.2250763969034,9.01430041722051E-09,-2.24891793798587E-06
0.599999999999998,15.2249307232403,9.0114822270948E-09,-2.61631501707882E-06
0.602499999999998,15.2247840014862,9.0104137484559E-09,-3.05118337706745E-06
0.604999999999998,15.2246362218563,9.00880614551625E-09,-4.31347978702146E-06
0.607499999999998,15.2244873911276,9.01061092406508E-09,-4.4034792230363E-06
0.609999999999998,15.2243375043578,9.01150798426897E-09,-5.25213667201818E-06
0.612499999999998,15.2241865629178,9.00576502260719E-09,-5.66728518702764E-06
0.614999999999998,15.2240345639368,9.00350283217222E-09,-6.39067907604041E-06
0.617499999999998,15.2238815083922,9.0026590626735E-09,-6.64966993002558E-06
0.619999999999998,15.2237273915124,9.00210128662593E-09,-7.54010999004517E-06
0.622499999999998,15.2235722168408,9.00098484635237E-09,-8.00666325706523E-06
0.624999999999998,15.2234159783993,9.00010022064635E-09,-8.70896616200767E-06
0.627499999999998,15.2232586796591,8.99883012550617E-09,-9.27265585504156E-06
0.629999999999998,15.2231003155019,8.99788865638129E-09,-9.674128286008E-06
0.632499999999998,15.2229408891107,8.99785135288767E-09,-1.01992766029513E-05
0.634999999999998,15.222780395863,8.99880170379674E-09,-1.14081306580305E-05
0.637499999999998,15.2226188397415,8.99946961396836E-09,-1.19740652939626E-05
0.639999999999997,15.2224562142491,9.00411833981707E-09,-1.21480195020007E-05
0.642499999999997,15.2222925246776,9.00732288755535E-09,-1.30786909430247E-05
0.644999999999997,15.222127765866,9.00759911104387E-09,-1.3681554161038E-05
0.647499999999997,15.2219619406337,9.00733532205322E-09,-1.47731009060292E-05
0.649999999999997,15.2217950448686,9.00344154786126E-09,-1.56134006450426E-05
0.652499999999997,15.2216270830838,8.99755647765232E-09,-1.57796014319533E-05
0.654999999999997,15.2214580502747,9.00092089750615E-09,-1.64176407310146E-05
0.657499999999997,15.2212879512215,9.00478092091817E-09,-1.77707290910378E-05
0.659999999999997,15.2211167813009,9.00801389036587E-09,-1.81830143629602E-05
0.662499999999997,15.2209445452039,9.0079925740838E-09,-1.88042165210067E-05
0.664999999999997,15.2207712393224,9.01246011153489E-09,-1.98604819720005E-05
0.667499999999997,15.2205968666744,9.0215674930505E-09,-2.08056316299832E-05
0.669999999999997,15.2204214240412,9.01376928652553E-09,-2.13269018890516E-05
0.672499999999997,15.2202449163959,9.01401087105569E-09,-2.2373800012021E-05
0.674999999999997,15.2200673396391,9.01081520510161E-09,-2.26659011699493E-05
0.677499999999997,15.2198886995477,9.00387586710849E-09,-2.37089789399958E-05
0.679999999999997,15.2197089920736,9.00398156034044E-09,-2.52955551599543E-05
0.682499999999997,15.2195282216716,9.00435814799039E-09,-2.59129212371034E-05
0.684999999999997,15.219346385168,9.00500740641519E-09,-2.66377318950406E-05
0.687499999999996,15.2191634884975,9.00582364238289E-09,-2.76436526990276E-05
0.689999999999996,15.2189795278183,9.01389007879061E-09,-2.8302350072007E-05
0.692499999999996,15.2187945091617,9.02335184349568E-09,-2.97449722690413E-05
0.694999999999996,15.2186084300427,9.02705643568424E-09,-3.05935021419623E-05
0.697499999999996,15.2184212951554,9.03601637958218E-09,-3.11868956770489E-05
0.699999999999996,15.2182331013399,9.0412157760511E-09,-3.27485917499537E-05
0.702499999999996,15.2180438561413,9.04308627980299E-09,-3.36154695540491E-05
0.704999999999996,15.2178535549856,9.04901309439765E-09,-3.46513865639997E-05
0.707499999999996,15.2176622053611,9.04450203620399E-09,-3.56647606940541E-05
0.709999999999996,15.2174698046981,9.04077079866283E-09,-3.69949129650493E-05
0.712499999999996,15.2172763587324,9.03962771303668E-09,-3.78929160980146E-05
0.714999999999996,15.2170818651158,9.03797925388972E-09,-3.85368293229771E-05
0.717499999999996,15.2168863313494,9.04102392951245E-09,-3.98310418260328E-05
0.719999999999996,15.2166897544692,9.0415941400579E-09,-4.13979261929542E-05
0.722499999999996,15.2164921422242,9.04669938961433E-09,-4.22684125770401E-05
0.724999999999996,15.2162934919181,9.06128949651475E-09,-4.36116127660036E-05
0.727499999999996,15.2160938112938,9.06359254315703E-09,-4.5691774113954E-05
0.729999999999996,15.2158930980063,9.0637897187662E-09,-4.679627055304E-05
0.732499999999996,15.2156937231203,9.06494079799813E-09,-4.754757825709E-05
0.734999999999995,15.2154909583352,9.06448516246883E-09,-4.85104156420224E-05
0.737499999999995,15.2152871614439,9.05256669625487E-09,-5.01894543759596E-05
0.739999999999995,15.2150823279723,9.05177710563976E-09,-5.09441496829854E-05
0.742499999999995,15.2148765377706,9.06165809055892E-09,-5.1791810967039E-05
0.744999999999995,15.2142863079677,9.08463348991972E-09,-5.32856486600286E-05
0.747499999999995,15.2140789832242,9.10771724704773E-09,-5.4745348190055E-05
0.749999999999995,15.2138707239827,9.14616649083655E-09,-5.65966547909635E-05
0.752499999999995,15.2136614167121,9.16687881158396E-09,-5.79865546780356E-05
0.754999999999995,15.2134511722689,9.17631659547169E-09,-5.99709270929782E-05
0.757499999999995,15.2132398838873,9.17672871025843E-09,-6.19033889329712E-05
0.759999999999995,15.213027659715,9.17670384126268E-09,-6.29074746719693E-05
0.762499999999995,15.2128170183947,9.18312803577237E-09,-6.38351021771122E-05
0.764999999999995,15.2126028266115,9.18708131791846E-09,-6.56116755229918E-05
0.767499999999995,15.2123876362625,9.20247700264554E-09,-6.79640422509564E-05
0.769999999999995,15.212171456714,9.21372311779578E-09,-6.87975380080363E-05
0.772499999999995,15.2119543803014,9.21346110516197E-09,-7.00118077779921E-05
0.774999999999995,15.2117362626669,9.21557052890876E-09,-7.26241287960505E-05
0.777499999999995,15.2115172666325,9.21498344297333E-09,-7.40233616900454E-05
0.779999999999995,15.2112972628625,9.21997145297837E-09,-7.64071043649617E-05
0.782499999999994,15.2110763514446,9.21707066225963E-09,-7.77982022760471E-05
0.784999999999994,15.2108544816037,9.21540799225795E-09,-8.03053474289772E-05
0.787499999999994,15.2106316830233,9.21683174226473E-09,-8.13406799740068E-05
0.789999999999994,15.2104079540065,9.21547815835311E-09,-8.2825545389964E-05
0.792499999999994,15.2101832986049,9.21557763433611E-09,-8.50192155450458E-05
0.794999999999994,15.2099577255364,9.22076814902084E-09,-8.62472794209701E-05
0.797499999999994,15.2097312360721,9.21412013354939E-09,-8.85812508280015E-05
0.799999999999994,15.2095038396698,9.21749343518741E-09,-9.07020034049966E-05
0.802499999999994,15.2092755374015,9.22807785741497E-09,-9.27744937220254E-05
0.804999999999994,15.2090463395255,9.22593557106666E-09,-9.48549496400108E-05
0.807499999999994,15.2088162459708,9.22446563578205E-09,-9.67575530289588E-05
0.809999999999994,15.2085852681488,9.2468432910664E-09,-9.9571604817994E-05
0.812499999999994,15.2083534068501,9.24915699584972E-09,-0.000100412281082
0.814999999999994,15.2081206721963,9.24524190537568E-09,-0.00010308795276
0.817499999999994,15.2078870650434,9.24197074425592E-09,-0.000105458397311
0.819999999999994,15.2076525961896,9.2371186255491E-09,-0.00010754502313
0.822499999999993,15.2074172667245,9.24432796978181E-09,-0.0001090870485
0.824999999999993,15.2071810875333,9.249972343639E-09,-0.000111937540478
0.827499999999993,15.2069440594506,9.20028675466256E-09,-0.000114068642843
0.829999999999993,15.206706193443,9.1464844587108E-09,-0.00011672280701
0.832499999999993,15.2064674908863,9.16214126789328E-09,-0.000118927020876
0.834999999999993,15.2062279625556,9.1672820445865E-09,-0.000121574531122
0.837499999999993,15.2059876095521,9.1623721942824E-09,-0.000123397009813
0.839999999999993,15.2057464429655,9.15989595284827E-09,-0.000126087333356
0.842499999999993,15.205504464567,9.1631342513665E-09,-0.000128773268024
0.844999999999993,15.2052616848562,9.1692928805287E-09,-0.000130581775078
0.847499999999993,15.2050181056639,9.16737175060689E-09,-0.000133635558951
0.849999999999993,15.2047737377492,9.1717726746765E-09,-0.000136234210584
0.852499999999993,15.2045285828982,9.1856318107375E-09,-0.000138999948106
0.854999999999993,15.2042826514416,9.19345044536613E-09,-0.000141382162001
0.857499999999993,15.2040359460431,9.19515663611037E-09,-0.000144169878943
0.859999999999993,15.2037884766621,9.20435283546794E-09,-0.000147403038371
0.862499999999993,15.203540245903,9.2156806630328E-09,-0.000149554715213
0.864999999999993,15.2032912641638,9.21611764681529E-09,-0.000152512300804
0.867499999999992,15.2030415337324,9.19160214607473E-09,-0.000155581150275
0.869999999999993,15.2027910645591,9.162841152488E-09,-0.000158210570737
0.872499999999992,15.2025398594619,9.15006204138535E-09,-0.000160553217279
0.874999999999992,15.2022879276279,9.150641133715E-09,-0.000164080702359
0.877499999999992,15.2020352732314,9.14837450238792E-09,-0.000166856086557
0.879999999999992,15.2017819060815,9.16443898546504E-09,-0.000169716633012
0.882499999999992,15.2015278283294,9.16746856205464E-09,-0.000172490968535
0.884999999999992,15.2012730500393,9.15973252801905E-09,-0.000175928686009
0.887499999999992,15.2007279957219,9.16030007402924E-09,-0.000178600719136
0.889999999999992,15.2004721019034,9.16498876790683E-09,-0.000182470876788
0.892499999999992,15.2002155088606,9.16395048733421E-09,-0.000185179968194
0.894999999999992,15.1999582001864,9.17474718420408E-09,-0.000188296703707
0.897499999999992,15.1997003014103,9.17611142625674E-09,-0.000192116456921
0.899999999999992,15.1994416833551,9.18393094906378E-09,-0.000195418734298
0.902499999999992,15.1991824562728,9.18093334689729E-09,-0.000197759307856
0.904999999999992,15.1989225559437,9.18343090461349E-09,-0.000201502503537
0.907499999999992,15.1986620383708,9.20284559668971E-09,-0.000205094906946
0.909999999999992,15.1984008730333,9.20062070974836E-09,-0.000208304228475
0.912499999999992,15.1978672745718,9.20826170869304E-09,-0.000212073947798
0.914999999999992,15.1976051008183,9.21917386875748E-09,-0.000215297132471
0.917499999999991,15.1973422892735,9.23363874250072E-09,-0.000218783611612
0.919999999999991,15.1970788256649,9.24696585968832E-09,-0.000222452552341
0.922499999999991,15.1968148454259,9.2546654784087E-09,-0.000226527839512
0.924999999999991,15.1965502172703,9.25332166445969E-09,-0.000229949387787
0.927499999999991,15.1962850431162,9.25541598917334E-09,-0.000233752860732
0.929999999999991,15.1960192694288,9.26210308449527E-09,-0.00023759966755
0.932499999999991,15.1957529428874,9.27927334970491E-09,-0.000240968299789
0.934999999999991,15.1954860386806,9.26078058682833E-09,-0.000244507119668
0.937499999999991,15.195218582802,9.23820930864849E-09,-0.000249132281711
0.939999999999991,15.1949505709774,9.26115006905093E-09,-0.000252401194197
0.942499999999991,15.1946820109117,9.26557497393787E-09,-0.000256594999266
0.944999999999991,15.1944129102132,9.23727760948623E-09,-0.000260932748188
0.947499999999991,15.1941432707217,9.22238818645837E-09,-0.000264642367614
0.949999999999991,15.1938731015776,9.22536536052121E-09,-0.000268625740876
0.952499999999991,15.1936024044469,9.23911525063659E-09,-0.000273214214995
0.954999999999991,15.1933311884043,9.24464860219132E-09,-0.000276806836018
0.957499999999991,15.1930594548858,9.248484644786E-09,-0.000280806502259
0.959999999999991,15.1927872129545,9.24998211360162E-09,-0.000285078089009
0.96249999999999,15.1925144636905,9.23948739739444E-09,-0.000289696095724
0.96499999999999,15.192241215872,9.24313692252099E-09,-0.000293327264701
0.96749999999999,15.1919701730728,9.23968457300362E-09,-0.000298271750797
0.96999999999999,15.1916959688111,9.25441234755908E-09,-0.000302196416145
0.97249999999999,15.1914213064955,9.27022014707291E-09,-0.00030638095266
0.97499999999999,15.1911460078443,9.2813063901076E-09,-0.000311180734023
0.97749999999999,15.1908703807832,9.27945009721043E-09,-0.000315356477344
0.97999999999999,15.1903610276204,9.28751120454763E-09,-0.000320041727149
0.98249999999999,15.1900845541509,9.29110832714741E-09,-0.000324718707994
0.98499999999999,15.1898076164394,9.3000256384812E-09,-0.000328989444868
0.98749999999999,15.1895301290885,9.30646848473771E-09,-0.000333755008837
0.98999999999999,15.1892523154692,9.30818799815825E-09,-0.000338285250275
0.99249999999999,15.1889739853686,9.3137852985592E-09,-0.000343186945673
0.99499999999999,15.188695255959,9.32566024403059E-09,-0.000347430181435
0.99749999999999,15.1884160770025,9.3589784810888E-09,-0.000352968907117
0.99999999999999,15.1881364866147,9.38347266554729E-09,-0.000357166439226
1.00249999999999,15.1878564607223,9.40099553758955E-09,-0.000362186840094
1.00499999999999,15.187576025035,9.38275146467049E-09,-0.000366777306318
1.00749999999999,15.1870765506901,9.38352417989563E-09,-0.000371878133869
1.00999999999999,15.1867954326506,9.38525346327879E-09,-0.000376351741148
1.01249999999999,15.1865138653499,9.38435551489647E-09,-0.000381696568254
1.01499999999999,15.1862318362886,9.36660082828666E-09,-0.000386592769435
1.01749999999999,15.185949508007,9.37862321137573E-09,-0.000391128260206
1.01999999999999,15.185666736752,9.37803878997556E-09,-0.000396816633723
1.02249999999999,15.1853836086829,9.37783539711745E-09,-0.000401476522184
1.02499999999999,15.1851000872427,9.38757871438156E-09,-0.00040666963878
1.02749999999999,15.1848162063395,9.38701205654979E-09,-0.00041201534993
1.02999999999999,15.18453193959,9.38673139216917E-09,-0.00041700361809
1.03249999999999,15.1842473147659,9.38349753454304E-09,-0.000422364713284
1.03499999999999,15.1839623211521,9.38384214776988E-09,-0.000427540308876
1.03749999999999,15.1836769659908,9.39725453008577E-09,-0.000433309151969
1.03999999999999,15.1833912542741,9.39682465173064E-09,-0.000437707131494
1.04249999999999,15.1831051853268,9.41232247697599E-09,-0.000443845825364
1.04499999999999,15.182818766024,9.42431910289088E-09,-0.000449212925328
1.04749999999999,15.1825319959444,9.43391675889416E-09,-0.000454119293753
1.04999999999999,15.1822448812095,9.45646760897034E-09,-0.000459989744242
1.05249999999999,15.1819574214487,9.46617184638399E-09,-0.000465295628225
1.05499999999999,15.1816696227249,9.48639033993004E-09,-0.000470429667952
1.05749999999999,15.1813814844423,9.46165812365507E-09,-0.000476391473949
1.05999999999999,15.181093012319,9.46690459358024E-09,-0.000481612175076
1.06249999999999,15.1808042064459,9.47103817594552E-09,-0.000487121842938
1.06499999999999,15.180515071958,9.45103018068494E-09,-0.000493277755151
1.06749999999999,15.1802256083884,9.45074596359063E-09,-0.000498932560359
1.06999999999999,15.179935821093,9.46639300281049E-09,-0.000504365736268
1.07249999999999,15.1796457099795,9.48945366729959E-09,-0.000510893892541
1.07499999999999,15.1793552801568,9.48734601990964E-09,-0.000516116616411
1.07749999999999,15.1790645312223,9.48804679268278E-09,-0.000521619664108
1.07999999999999,15.1787734681031,9.48909306686119E-09,-0.00052758447318
1.08249999999999,15.1784820901582,9.48943323919593E-09,-0.000533191916737
1.08499999999999,15.1781904007607,9.4899501590362E-09,-0.000538757707725
1.08749999999999,15.1778984022869,9.48977607606594E-09,-0.000545247620001
1.08999999999999,15.1776060984769,9.49492218182968E-09,-0.000550685961309
1.09249999999999,15.177313488482,9.5081826856358E-09,-0.000556615822194
1.09499999999999,15.1770205769341,9.53026368932797E-09,-0.00056274714862
1.09749999999999,15.1767273630127,9.54204093517319E-09,-0.000568654789791
1.09999999999999,15.1764338513594,9.54697121358095E-09,-0.000574180513864
1.10249999999999,15.1761400412297,9.5369738772888E-09,-0.000580678139914
1.10499999999999,15.1758459372018,9.53682643967113E-09,-0.000586525474932
1.10749999999999,15.1755515382919,9.53583700891159E-09,-0.000592915786558
1.10999999999999,15.1752568490348,9.54695877908307E-09,-0.000599151760265
1.11249999999999,15.1749618682501,9.55331103114077E-09,-0.000605107741967
1.11499999999999,15.1746666004951,9.55697387894361E-09,-0.000610950684795
1.11749999999999,15.1743710447179,9.5583123638221E-09,-0.000617762700185
1.11999999999999,15.1740752051367,9.53794554447995E-09,-0.000623285446425
1.12249999999999,15.1737790809443,9.52737444492868E-09,-0.000630027492112
1.12499999999999,15.173482674616,9.52912859730759E-09,-0.000636595513953
1.12749999999999,15.1731859879627,9.53193968200594E-09,-0.000642466957829
1.12999999999999,15.1728890233259,9.53421341876037E-09,-0.000648337959717
1.13249999999999,15.1725917800533,9.52087209071806E-09,-0.000654992155124
1.13499999999999,15.1722942619037,9.53911793999396E-09,-0.000660976042144
1.13749999999999,15.1719964680824,9.54008605447143E-09,-0.000667658862223
1.13999999999999,15.1716984019639,9.54014112153345E-09,-0.000674236995383
1.14249999999999,15.1714000628061,9.55376755484849E-09,-0.000679895694779
1.14499999999999,15.1711014538365,9.54682199960644E-09,-0.000686283900485
1.14749999999999,15.1708025746207,9.54555900989362E-09,-0.000693383366424
1.14999999999999,15.1705034275467,9.54808943021135E-09,-0.000699424415705
1.15249999999999,15.1702040132865,9.54959222809748E-09,-0.000706075742724
1.15499999999999,15.1699043338963,9.55105239341947E-09,-0.000712596127959
1.15749999999999,15.1696043892581,9.55531209712035E-09,-0.000718782188972
1.15999999999999,15.1693041818291,9.5575956038374E-09,-0.000725566190006
1.16249999999999,15.169003711343,9.55328616214501E-09,-0.000732629197023
1.16499999999999,15.1687029804725,9.55946610758929E-09,-0.000738704875765
1.16749999999999,15.1684019886977,9.56113055394781E-09,-0.000745234447508
1.16999999999999,15.1681007384961,9.55039958228099E-09,-0.000752090669125
1.17249999999999,15.1677992295886,9.5571897062996E-09,-0.000758619183381
1.17499999999999,15.1674974640442,9.56150625341934E-09,-0.000765381166836
1.17749999999999,15.167195442104,9.56329859747029E-09,-0.000772249082909
1.17999999999999,15.1668931654136,9.57505097431977E-09,-0.000778097284952
1.18249999999999,15.1665906342197,9.5759542517726E-09,-0.000785126978885
1.18499999999999,15.1662878501599,9.5933252453051E-09,-0.000791927367608
1.18749999999999,15.1659848131851,9.60701029839584E-09,-0.000798642015936
1.18999999999999,15.1656815252606,9.61204627003554E-09,-0.000805309165544
1.19249999999999,15.165377986301,9.61758850337446E-09,-0.000811878439555
1.19499999999999,15.1650741980547,9.61530588483583E-09,-0.000818459709675
1.19749999999999,15.164770160611,9.62271684556981E-09,-0.000825690014338
1.19999999999999,15.1644658752384,9.61760981965654E-09,-0.000832449172443
1.20249999999999,15.1641613413357,9.63264135123154E-09,-0.000838680000025
1.20499999999999,15.1638565607612,9.62899360246183E-09,-0.000846278141353
1.20749999999999,15.1635515351306,9.63208357518397E-09,-0.000853153182694
1.20999999999999,15.1632462652503,9.65067137315145E-09,-0.000859749225594
1.21249999999999,15.1627716123862,9.66622248910198E-09,-0.000866719193231
1.21499999999999,15.1624659731471,9.66090674126008E-09,-0.000873628439077
1.21749999999999,15.1621600331663,9.67191660095068E-09,-0.000880477390974
1.21999999999999,15.1618538304581,9.6841938912462E-09,-0.00088784757835
1.22249999999999,15.1615474535995,9.69413349594106E-09,-0.000894513637737
1.22499999999999,15.1612408016014,9.70706448555347E-09,-0.000901385483826
1.22749999999999,15.1609339441216,9.72036851010216E-09,-0.000908792190323
1.22999999999998,15.1606268410404,9.72538405363821E-09,-0.000915542188543
1.23249999999998,15.16031952577,9.72614433436547E-09,-0.000921995898757
1.23499999999998,15.1600119659811,9.72390523656941E-09,-0.00092978117463
1.23749999999998,15.1597041921974,9.73787628311129E-09,-0.000936544935957
1.23999999999998,15.1593961831127,9.74032410283598E-09,-0.000943389978881
1.24249999999998,15.1590879517705,9.74367164729983E-09,-0.00095045003288
1.24499999999998,15.1587794931095,9.74873337611371E-09,-0.000957646785859
1.24749999999998,15.1584708091992,9.75657066248914E-09,-0.000964429326532
1.24999999999998,15.1581618990396,9.75812852743729E-09,-0.00097195266955
1.25249999999998,15.1578527654098,9.76597291924008E-09,-0.000978746826205
1.25499999999998,15.157543408282,9.77901848386864E-09,-0.000985914516122
1.25749999999998,15.1572338268689,9.7889216732483E-09,-0.00099340659997
1.25999999999998,15.1569240227932,9.79586367577667E-09,-0.001000319838665
1.26249999999998,15.1566139948647,9.80555014962192E-09,-0.001007261422036
1.26499999999998,15.1563037450259,9.81874848093867E-09,-0.001015217578709
1.26749999999998,15.1559932722456,9.81781322906272E-09,-0.001021905931042
1.26999999999998,15.1556841601803,9.82412107219943E-09,-0.001028813165178
1.27249999999998,15.1553733034036,9.82510428571004E-09,-0.001036382272607
1.27499999999998,15.1550621770961,9.83414061295207E-09,-0.001043521797452
1.27749999999998,15.1547507674917,9.83756454076001E-09,-0.001050662519733
1.27999999999998,15.154439219306,9.83502523865809E-09,-0.001058569745812
1.28249999999998,15.154127387553,9.83185088898608E-09,-0.001065204937528
1.28499999999998,15.1538153778244,9.83534320653234E-09,-0.001072175661427
1.28749999999998,15.1535031121687,9.83976633506245E-09,-0.001079726399104
1.28999999999998,15.1531906615649,9.84057457742438E-09,-0.001086711861145
1.29249999999998,15.1528779593807,9.848077908714E-09,-0.001093986767915
1.29499999999998,15.1525650614565,9.84833370409888E-09,-0.001101637133549
1.29749999999998,15.1522519298639,9.85590187241314E-09,-0.001108593518503
1.29999999999998,15.1519385868854,9.86392212354303E-09,-0.001115814420428
1.30249999999998,15.1516250209709,9.86155423987611E-09,-0.001123331465533
1.30499999999998,15.1513112387458,9.86531212276987E-09,-0.001130606127871
1.30749999999998,15.150997235635,9.86337411745808E-09,-0.001137739087265
1.30999999999998,15.1506830155741,9.86488046805789E-09,-0.001145084679876
1.31249999999998,15.1503685759016,9.86486536902476E-09,-0.001152436508249
1.31499999999998,15.1500539190571,9.86593029494998E-09,-0.001160003036135
1.31749999999998,15.1497390432,9.86549064663222E-09,-0.001167375216378
1.31999999999998,15.1494239499759,9.88051596095829E-09,-0.001175258910802
1.32249999999998,15.1491086377233,9.89617099378393E-09,-0.001181974394256
1.32499999999998,15.1487931086874,9.89735937650949E-09,-0.001189796725822
1.32749999999998,15.1484773602581,9.89816051344405E-09,-0.001196795721956
1.32999999999998,15.1481613958501,9.89746418156301E-09,-0.001204195188044
1.33249999999998,15.1478452117197,9.89562209952055E-09,-0.001211687569236
1.33499999999998,15.1475288116281,9.89112969307371E-09,-0.001218989077573
1.33749999999998,15.1472121919685,9.89036053056225E-09,-0.001226496672511
1.33999999999998,15.146895356303,9.88946879942887E-09,-0.001233828942347
1.34249999999998,15.1465783012082,9.88880799468461E-09,-0.001241168143367
1.34499999999998,15.1462610303818,9.88763293463535E-09,-0.001248546388032
1.34749999999998,15.1459435399089,9.90722259786025E-09,-0.001255829633608
1.34999999999998,15.1456258336135,9.92729809468074E-09,-0.00126363553845
1.35249999999998,15.1453079056185,9.94100624041039E-09,-0.001270792156795
1.35499999999998,15.1449897635151,9.94632110007387E-09,-0.001278748505993
1.35749999999998,15.144671401981,9.94647475494048E-09,-0.001285635906897
1.35999999999998,15.1443528247023,9.94656712549613E-09,-0.001293146487606
1.36249999999998,15.1440340276983,9.95024329597527E-09,-0.001300634489615
1.36499999999998,15.1437150145816,9.95075311038818E-09,-0.001308331017165
1.36749999999998,15.1433957814812,9.95660531799558E-09,-0.001315499882356
1.36999999999998,15.1430763318251,9.93798732196183E-09,-0.001323381785804
1.37249999999998,15.1427566629223,9.91469928379729E-09,-0.001330880923897
1.37499999999998,15.1424367776919,9.90271953327238E-09,-0.001338020956805
1.37749999999998,15.1421166725788,9.90813209256203E-09,-0.001345673793855
1.37999999999998,15.1417963507773,9.91452520082703E-09,-0.001353182177768
1.38249999999998,15.1414758088965,9.91703608121952E-09,-0.001360326685286
1.38499999999998,15.1411550502567,9.92872006833068E-09,-0.001368456541107
1.38749999999998,15.1408340711761,9.93905402424389E-09,-0.00137582193929
1.38999999999998,15.1405128746632,9.9438874912039E-09,-0.001383018386702
1.39249999999998,15.1401914579598,9.94759030703563E-09,-0.001390703032289
1.39499999999998,15.1398698245686,9.94845716917325E-09,-0.00139835721634
1.39749999999998,15.1395479691041,9.95492399624709E-09,-0.001405052999048
1.39999999999998,15.139225897461,9.95519755520036E-09,-0.0014136413254
1.40249999999998,15.1389036041524,9.95543381066E-09,-0.001420432006472
1.40499999999998,15.1385810940702,9.96489202265138E-09,-0.001427874067994
1.40749999999998,15.138099063875,9.96570470590541E-09,-0.00143595598892
1.40999999999998,15.1377762370404,9.96568338962334E-09,-0.001443101818858
1.41249999999998,15.1374531436664,9.96343807457833E-09,-0.001450543873614
1.41499999999998,15.1371298471935,9.96539295528009E-09,-0.001458458015935
1.41749999999998,15.1368063569494,9.97139970593253E-09,-0.00146588854476
1.41999999999998,15.136482633966,9.97698634819244E-09,-0.001473618214624
1.42249999999998,15.1361587219705,9.99308102933583E-09,-0.001481183815959
1.42499999999998,15.1358345797363,9.99365212805969E-09,-0.001488958003683
1.42749999999998,15.1355102479442,9.99487070885152E-09,-0.001496082597404
1.42999999999998,15.1351856847281,9.99284566205461E-09,-0.001503737642958
1.43249999999998,15.134860929125,9.99665772383196E-09,-0.001511426366425
1.43499999999998,15.1345359487373,1.00027364169364E-08,-0.001518496803484
1.43749999999998,15.1342107662437,1.00004502456841E-08,-0.001526421955905
1.43999999999998,15.1338853666591,1.00028163529942E-08,-0.001534462212367
1.44249999999998,15.133559758862,1.00027346405795E-08,-0.00154141508677
1.44499999999998,15.1332339355817,1.00031458671879E-08,-0.001549428938533
1.44749999999998,15.1329079033856,1.00037205186254E-08,-0.001557146715349
1.44999999999998,15.1325816547872,1.00043102690961E-08,-0.001564239925876
1.45249999999998,15.1322551965983,1.00039745376534E-08,-0.00157237867824
1.45499999999998,15.1319285217063,1.00027763849653E-08,-0.001579801223549
1.45749999999998,15.1316016359189,1.00035322248004E-08,-0.001587397129939
1.45999999999998,15.1312745330501,9.99313076732733E-09,-0.001594927360553
1.46249999999998,15.130947218558,9.99182958594247E-09,-0.001602607289352
1.46499999999998,15.1306196863592,9.99297533610388E-09,-0.001609777431045
1.46749999999998,15.1302919418724,9.99779192767392E-09,-0.001617540674208
1.46999999999998,15.1299639786942,1.00054151630502E-08,-0.001625504335535
1.47249999999998,15.1296358026267,1.00107513389958E-08,-0.001633008126493
1.47499999999998,15.129307406785,1.00075023823365E-08,-0.001640501741951
1.47749999999998,15.1289787973733,1.00013402004606E-08,-0.001648530084615
1.47999999999998,15.1286499675986,9.99726523787103E-09,-0.001655575844942
1.48249999999998,15.1283209234582,1.00109112111113E-08,-0.001663430669208
1.48499999999998,15.127991657954,1.00302504080219E-08,-0.001671122596732
1.48749999999998,15.1276621772023,1.00351300602597E-08,-0.001678469908811
1.48999999999998,15.1273324741963,1.00340136199861E-08,-0.001685960791249
1.49249999999998,15.1270025550621,1.0033113895247E-08,-0.001693923473135
1.49499999999998,15.1266724128777,1.0046596443658E-08,-0.001701353790399
1.49749999999998,15.1263420540152,1.00536485803104E-08,-0.001708863799274
1.49999999999998,15.1260114709889,1.00536734493062E-08,-0.001717016537056
1.50249999999998,15.125680670363,1.00596686536392E-08,-0.001724492877703
1.50499999999998,15.1253496445235,1.00678132497478E-08,-0.001731443587756
1.50749999999998,15.1250184004185,1.0065322797459E-08,-0.001739890428137
1.50999999999998,15.1246869299998,1.00645607403749E-08,-0.001747159251137
1.51249999999998,15.1243552406072,1.00630046517836E-08,-0.001755048504617
1.51499999999998,15.124023323503,1.00616794895814E-08,-0.001762779702818
1.51749999999998,15.1236911867175,1.00594945706689E-08,-0.001770331875964
1.51999999999998,15.1233588217153,1.00563113392127E-08,-0.001777615245176
1.52249999999998,15.1230262357921,1.00545420878007E-08,-0.001785225955195
1.52499999999998,15.1226934208121,1.00536272640284E-08,-0.001793513832116
1.52749999999998,15.1223603838948,1.0060510646781E-08,-0.001800062816652
1.52999999999998,15.1220271170633,1.00632817634505E-08,-0.001808351183493
1.53249999999998,15.1216936272686,1.00660049184853E-08,-0.001816105243604
1.53499999999998,15.1213599063295,1.00663024582559E-08,-0.001823366992696
1.53749999999998,15.1210259613546,1.00692831850324E-08,-0.001830839339487
1.53999999999998,15.1206917845006,1.00733457131241E-08,-0.001838811713043
1.54249999999998,15.1203573827357,1.00681347703357E-08,-0.001846289463991
1.54499999999998,15.1200227477288,1.00660626500826E-08,-0.001853630029394
1.54749999999998,15.1196878870006,1.00662971291854E-08,-0.001861483490311
1.54999999999998,15.1193527924629,1.00708152928064E-08,-0.001868824226034
1.55249999999998,15.1190174707432,1.00682733261692E-08,-0.001876513046347
1.55499999999998,15.1186819140776,1.0063486044487E-08,-0.001884520481303
1.55749999999998,15.1183461294534,1.0070753120317E-08,-0.001891505760621
1.55999999999998,15.1180101089946,1.0076217193955E-08,-0.001899335608912
1.56249999999998,15.1176738594707,1.00783861256559E-08,-0.001907215390087
1.56499999999998,15.1173373732256,1.007676520004E-08,-0.001914717241766
1.56749999999998,15.1170006566071,1.00762775900876E-08,-0.001921929769382
1.56999999999998,15.1166637017673,1.00675521252924E-08,-0.001930291343534
1.57249999999998,15.1163265159478,1.00673780423222E-08,-0.001937591290074
1.57499999999998,15.1159890909188,1.00672021829951E-08,-0.001945024155347
1.57749999999998,15.1156514340787,1.0064531430487E-08,-0.001952935147428
1.57999999999998,15.1153135359663,1.00731405439092E-08,-0.001960446812458
1.58249999999998,15.1149754055389,1.00808996705837E-08,-0.001967892411555
1.58499999999998,15.1146370336142,1.00863868368606E-08,-0.00197539098263
1.58749999999998,15.1142984277567,1.00798551727621E-08,-0.001983862865821
1.58999999999998,15.1139595792506,1.00771782030051E-08,-0.001990723790434
1.59249999999998,15.1136204958388,1.00750838782915E-08,-0.001998703179274
1.59499999999998,15.1132811687853,1.00733839047962E-08,-0.002005748084418
1.59749999999998,15.1129416056034,1.00735890740111E-08,-0.002013709456123
1.59999999999998,15.1126017974157,1.00753378973195E-08,-0.002020762671331
1.60249999999998,15.1122617521445,1.00802033387026E-08,-0.002028961826545
1.60499999999998,15.1119214609577,1.00797530322438E-08,-0.002036158559965
1.60749999999998,15.1115809316902,1.00788177803679E-08,-0.002043618492575
1.60999999999998,15.1112401552788,1.00780166434333E-08,-0.002051313762919
1.61249999999998,15.1108991397101,1.00854880002998E-08,-0.002059180914678
1.61499999999998,15.1105578757372,1.00871542230152E-08,-0.002066306582053
1.61749999999998,15.1102163714382,1.00871488939447E-08,-0.002074148222318
1.61999999999998,15.109874617696,1.00823989157561E-08,-0.00208191086029
1.62249999999998,15.1095326227839,1.00849373296796E-08,-0.002088846637774
1.62499999999998,15.1091903772958,1.00814236958513E-08,-0.002097035215689
1.62749999999998,15.1088478892922,1.00765760180366E-08,-0.002104410471212
1.62999999999998,15.1085051494789,1.00749275588896E-08,-0.00211159952739
1.63249999999998,15.1081621661861,1.00750296994079E-08,-0.002119328508466
1.63499999999998,15.1078189299854,1.00744408371156E-08,-0.002127479766099
1.63749999999998,15.1074754491152,1.00733039687384E-08,-0.002134778296905
1.63999999999998,15.1071317142652,1.00726271767826E-08,-0.00214238679146
1.64249999999998,15.1067877336686,1.00726129659279E-08,-0.002149940937218
1.64499999999998,15.1064434978707,1.00724975027333E-08,-0.002157529315004
1.64749999999998,15.1060990150266,1.00726360585668E-08,-0.002164488095655
1.64999999999998,15.105754275893,1.00728492213875E-08,-0.002172827068014
1.65249999999998,15.1054092886493,1.00733181795931E-08,-0.002180057181026
1.65499999999998,15.1050640440091,1.0073827994006E-08,-0.002187558688487
1.65749999999998,15.1047185500978,1.00858912333024E-08,-0.002195184635916
1.65999999999998,15.1043727977115,1.00966346394671E-08,-0.002203066049244
1.66249999999998,15.1040267946765,1.01008215125376E-08,-0.0022103521842
1.66499999999998,15.1036805318556,1.00927568524867E-08,-0.002217462440675
1.66749999999998,15.1033340173091,1.00943697844968E-08,-0.002225712281982
1.66999999999998,15.1029872420959,1.00939168135028E-08,-0.002232551700921
1.67249999999998,15.1026402139544,1.00966826011017E-08,-0.002240290312011
1.67499999999998,15.1022929237723,1.00918438050712E-08,-0.002247640670484
1.67749999999998,15.1019453794099,1.00929895552326E-08,-0.002255705527592
1.67999999999998,15.1015975719674,1.00975565686667E-08,-0.002262446584037
1.68249999999998,15.1012494986132,1.00903045918699E-08,-0.002270588761552
1.68499999999998,15.1009011713097,1.00862340701724E-08,-0.002278038760968
1.68749999999998,15.1005525871466,1.00844488315488E-08,-0.00228544063238
1.68999999999998,15.1002037381334,1.00831840654791E-08,-0.002292872478533
1.69249999999998,15.099854630975,1.00828412286091E-08,-0.002300763986937
1.69499999999998,15.0995052574142,1.00838288830118E-08,-0.002307876127173
1.69749999999998,15.0991556243741,1.0083545554096E-08,-0.002315401644008
1.69999999999997,15.0988057239748,1.00871240249489E-08,-0.00232331458932
1.70249999999997,15.0984555628782,1.00866088814655E-08,-0.002330738307791
1.70499999999997,15.098105133082,1.00870387598206E-08,-0.002337966009201
1.70749999999997,15.0977544414061,1.00875574560177E-08,-0.002345772324891
1.70999999999997,15.0972342797,1.0089202362451E-08,-0.002353140041139
1.71249999999997,15.0968832285832,1.00861008434094E-08,-0.002360649069701
1.71499999999997,15.0965318762007,1.00802388658394E-08,-0.002367944879885
1.71749999999997,15.0961802968999,1.0074519884995E-08,-0.002375954935071
1.71999999999997,15.0958284421126,1.00782333589677E-08,-0.002383017085961
1.72249999999997,15.0954763323298,1.00814352421708E-08,-0.002390790163452
1.72499999999997,15.0951239708091,1.00822710180637E-08,-0.002398326734333
1.72749999999997,15.0947713361231,1.00829105065259E-08,-0.002405742389008
1.72999999999997,15.0944184591063,1.00800150448777E-08,-0.002413164857432
1.73249999999997,15.0940653023649,1.00804209424155E-08,-0.002420708479472
1.73499999999997,15.0937119026076,1.008261030222E-08,-0.002428325615702
1.73749999999997,15.0933582248375,1.00831361038445E-08,-0.002435264714714
1.73999999999997,15.0930042977099,1.00844212980178E-08,-0.00244300410905
1.74249999999997,15.0926500957815,1.0090518642869E-08,-0.0024507464389
1.74499999999997,15.092295637598,1.00906323297068E-08,-0.002458061425712
1.74749999999997,15.0919409080536,1.00838075667298E-08,-0.002465423905993
1.74999999999997,15.0915859171335,1.00763584143238E-08,-0.002473491895395
1.75249999999997,15.0912306555071,1.00706474270851E-08,-0.002480736827844
1.75499999999997,15.0908751301823,1.00667705282831E-08,-0.002488279209302
1.75749999999997,15.0905193323835,1.00646220246858E-08,-0.002495750068812
1.75999999999997,15.0901632695501,1.00648165357597E-08,-0.00250347980228
1.76249999999997,15.0898069325235,1.00653956280894E-08,-0.002510337211175
1.76499999999997,15.0894503286144,1.00614965248269E-08,-0.00251798877926
1.76749999999997,15.0890934490854,1.00609351960657E-08,-0.00252563017431
1.76999999999997,15.0887363009273,1.0061196320521E-08,-0.002533080360068
1.77249999999997,15.0883788759451,1.00607140396392E-08,-0.002540428539115
1.77499999999997,15.0880211803165,1.00588000151447E-08,-0.002548225934566
1.77749999999997,15.0876632060502,1.00573602779264E-08,-0.002555644416189
1.77999999999997,15.0873049596768,1.0059681088137E-08,-0.002563161702563
1.78249999999997,15.0869464328531,1.00518562362595E-08,-0.002570325080288
1.78499999999997,15.0865876324452,1.00448751538806E-08,-0.002578099355721
1.78749999999997,15.0862285493337,1.00421244653148E-08,-0.002585040481349
1.78999999999997,15.0858691914305,1.00444577100234E-08,-0.002592761737067
1.79249999999997,15.0855095497264,1.0046939280528E-08,-0.002600246931844
1.79499999999997,15.0851496312072,1.0046596443658E-08,-0.002607492118254
1.79749999999997,15.0847894269062,1.00471684305603E-08,-0.002614727734276
1.79999999999997,15.0844289440267,1.00503694255849E-08,-0.002622764113884
1.80249999999997,15.0840681740332,1.00533696922867E-08,-0.002630043309395
1.80499999999997,15.0837071238238,1.00536130531737E-08,-0.002636946624869
1.80749999999997,15.0833457845777,1.00552206561133E-08,-0.002644920483914
1.80999999999997,15.0829841634654,1.00568477989782E-08,-0.002652257778117
1.81249999999997,15.0826222515546,1.0057298105437E-08,-0.002659548091319
1.81499999999997,15.0822600560178,1.00571675432093E-08,-0.002666788404039
1.81749999999997,15.0818975681343,1.00572457029102E-08,-0.002674877795245
1.81999999999997,15.0815347948724,1.00524744084396E-08,-0.002681926002448
1.82249999999997,15.0811717275706,1.00469463859554E-08,-0.002689310833274
1.82499999999997,15.0808093383463,1.00463957153352E-08,-0.002697056980121
1.82749999999997,15.0804457295444,1.00445589623632E-08,-0.002704558102131
1.82999999999997,15.0800817457648,1.0043898157619E-08,-0.002712016469075
1.83249999999997,15.0797175308686,1.0045910769918E-08,-0.002719130252164
1.83499999999997,15.0793529826505,1.00493133814439E-08,-0.002727182772033
1.83749999999997,15.0789881508802,1.00542880687726E-08,-0.002733946948394
1.83999999999997,15.0786230325076,1.00592805196698E-08,-0.002741518900229
1.84249999999997,15.0782575925281,9.85202497361115E-09,-0.002748104384073
1.84499999999997,15.0778918846697,9.8521848457267E-09,-0.002756469343587
1.84749999999997,15.0775258478532,9.32002652831443E-09,-0.002762569851104
1.84999999999997,15.0771595361434,8.83862494305276E-09,-0.002770141782973
1.85249999999997,15.0767929017879,8.41583425170711E-09,-0.002777913666651
1.85499999999997,15.0764259866602,8.37862490499219E-09,-0.00278487688314
1.85749999999997,15.0760587531889,8.44170955360823E-09,-0.002792166424643
1.85999999999997,15.0756912297464,8.39617619874389E-09,-0.002799791337201
1.86249999999997,15.0753233936809,8.4804900879476E-09,-0.002807271797127
1.86499999999997,15.0749552588266,8.4705398251117E-09,-0.002814010205648
1.86749999999997,15.0745868147591,8.30101321014354E-09,-0.002821750283648
1.86999999999997,15.0742180673413,8.02352317919031E-09,-0.002829120293596
1.87249999999997,15.0738490098517,7.5742336846929E-09,-0.002836382247566
1.87499999999997,15.0734796500979,7.57425944186707E-09,-0.002844610779395
1.87749999999997,15.0731099776113,7.44451256196044E-09,-0.002851394066948
1.87999999999997,15.0727399964318,7.34832372728533E-09,-0.00285898118719
1.88249999999997,15.0723697031092,7.36859639971499E-09,-0.002865964765517
1.88499999999997,15.0719991022066,7.36761940345332E-09,-0.002873951819803
1.88749999999997,15.0716281857422,6.67896493666831E-09,-0.002881035353053
1.88999999999997,15.0712569565161,6.30269703094655E-09,-0.002888286544369
1.89249999999997,15.0708854128274,6.05455330315863E-09,-0.002895351712899
1.89499999999997,15.0705135557408,5.888233900464E-09,-0.002903001471482
1.89749999999997,15.0701413810054,5.91811932793007E-09,-0.002910480180349
1.89999999999997,15.0697688922884,5.90852344828363E-09,-0.002917619202266
1.90249999999997,15.0693960829836,5.6680438120793E-09,-0.002924783999369
1.90499999999997,15.0690229582724,5.29977306484852E-09,-0.002932508365827
1.90749999999997,15.0686495120689,5.52818768539964E-09,-0.002939416830577
1.90999999999997,15.0682757482249,5.25977927878785E-09,-0.00294652865041
1.91249999999997,15.0679016608843,5.14693798692178E-09,-0.002954350980472
1.91499999999997,15.067527254654,5.0458943690046E-09,-0.002961757446142
1.91749999999997,15.0671525226917,4.67456651165321E-09,-0.002968757708516
1.91999999999997,15.0665961617912,4.98146679461797E-09,-0.002975794955654
1.92249999999997,15.0662210039235,5.26501331421514E-09,-0.002983542356053
1.92499999999997,15.0658454845425,5.42323785879262E-09,-0.002990718596914
1.92749999999997,15.065469692794,4.73511718723785E-09,-0.002997984775895
1.92999999999997,15.0650935511787,4.33438351876703E-09,-0.003005882354649
1.93249999999997,15.0647171162818,4.83256368255525E-09,-0.003013040030861
1.93499999999997,15.0643403571133,5.56523715999902E-09,-0.003019997817029
1.93749999999997,15.0639632783786,5.65153168707866E-09,-0.003027243243658
1.93999999999997,15.0635858887984,5.36001731887836E-09,-0.00303528065539
1.94249999999997,15.0632081705709,5.50481793482049E-09,-0.003042170681717
1.94499999999997,15.0628301422122,5.70784663977975E-09,-0.003049654457844
1.94749999999997,15.0624517837341,5.69542635275866E-09,-0.003057390394359
1.94999999999997,15.0620731113896,6.82468836998851E-09,-0.003064638978807
1.95249999999997,15.0616941098111,7.90556242691309E-09,-0.003071891462929
1.95499999999997,15.0613147869537,7.53495044136798E-09,-0.003078834668178
1.95749999999997,15.0609351355613,7.31680316334859E-09,-0.003086765233554
1.95999999999997,15.0605551599547,7.13191106171962E-09,-0.003094037958819
1.96249999999997,15.0601748551398,6.99218549726766E-09,-0.003100968477732
1.96499999999997,15.0597942242192,7.25566273729328E-09,-0.003108518183168
1.96749999999997,15.0594132588806,6.84717882393215E-09,-0.003115938509322
1.96999999999997,15.0590319702814,6.66931221360301E-09,-0.003123151823378
1.97249999999997,15.0586503373519,6.46327613651465E-09,-0.003129979270747
1.97499999999997,15.0582683901296,6.55453202824674E-09,-0.003137653355034
1.97749999999997,15.0578860835717,6.45227249407299E-09,-0.003144961529538
1.97999999999997,15.0575034727254,6.50231868348783E-09,-0.003151818622112
1.98249999999997,15.0571204912635,6.8084169413396E-09,-0.00315956199503
1.98499999999997,15.0567372082457,6.94724899830135E-09,-0.003166891666296
1.98749999999997,15.0563535517786,6.93551172048501E-09,-0.003174260428044
1.98999999999997,15.0559695875317,6.59380283707378E-09,-0.00318146239361
1.99249999999997,15.0555852535262,6.3697047636424E-09,-0.003188760573787
1.99499999999997,15.055200603764,6.08275652069779E-09,-0.003196613127661
1.99749999999997,15.0548155877937,5.97030691551481E-09,-0.003203146671185
1.99999999999997,15.0544302482456,6.15334982967397E-09,-0.003210649916849
2.00249999999997,15.0540445477226,6.30625507369587E-09,-0.003218301133373
2.00499999999997,15.0536585148581,6.35224139955426E-09,-0.00322564693771
2.00749999999997,15.0532721224511,6.6202909820845E-09,-0.003232675493093
2.00999999999997,15.0528853936674,6.92157620107992E-09,-0.003239760156367
2.01249999999997,15.0524983037236,7.04868874379372E-09,-0.003247708320948
2.01499999999997,15.0521108748269,6.8949121967421E-09,-0.00325486916864
2.01749999999997,15.051723082877,6.73611300072707E-09,-0.003261515938689
2.01999999999997,15.0513349499181,6.58501519978927E-09,-0.00326950071494
2.02249999999997,15.0509464520569,6.48112941092904E-09,-0.003276682988547
2.02499999999997,15.0505576104962,6.40575414934119E-09,-0.003284026577799
2.02749999999997,15.0501684031123,6.35455954522968E-09,-0.003291152894899
2.02999999999997,15.0497788483585,6.36235419904097E-09,-0.003298289017179
2.03249999999997,15.0493889234977,6.37700914296602E-09,-0.003306155741189
2.03499999999997,15.0489986512576,6.37668406966441E-09,-0.003312664432941
2.03749999999997,15.0486080098813,6.40315178657147E-09,-0.003320393417073
2.03999999999997,15.0482170163727,6.52307630133464E-09,-0.003327561147674
2.04249999999997,15.0478256518334,6.71005651042833E-09,-0.003334866452138
2.04499999999997,15.0474339326161,6.89022172650766E-09,-0.003341952200947
2.04749999999997,15.0470418403663,7.04736002887785E-09,-0.003349114482836
2.04999999999997,15.0466493908936,7.07425495960479E-09,-0.003357083734495
2.05249999999997,15.046256566425,6.84321399546661E-09,-0.003364008858857
2.05499999999997,15.0458633821949,6.39705888261233E-09,-0.003370789548271
2.05749999999997,15.0454698213554,5.83399284437292E-09,-0.003378725044962
2.05999999999997,15.0450758985295,5.31980060003434E-09,-0.003385886799902
2.06249999999997,15.0446815975659,4.88105733609245E-09,-0.003393137792775
2.06499999999997,15.0442869318284,4.50827641884644E-09,-0.003400046962211
2.06749999999997,15.0438918858985,4.43785097559157E-09,-0.003407693826374
2.06999999999997,15.0434964731425,3.94585697449656E-09,-0.003415324712907
2.07249999999997,15.0429100815072,3.2268623328946E-09,-0.003421933341238
2.07499999999997,15.0425141526474,2.72898148523382E-09,-0.003429364911946
2.07749999999997,15.042117823476,2.50462761641757E-09,-0.003436841079627
2.07999999999997,15.0417211628597,2.46886422416992E-09,-0.003444042204098
2.08249999999997,15.0413241086237,2.4830288936073E-09,-0.003451265128851
2.08499999999997,15.0409267032053,2.45733211556853E-09,-0.003457944458927
2.08749999999997,15.0405289281923,2.45912534779791E-09,-0.003466078741266
2.08999999999997,15.0401307755493,2.56034304868535E-09,-0.003472910730143
2.09249999999997,15.0397322694101,3.11491987758927E-09,-0.003479764409449
2.09499999999997,15.0393333731545,3.72336383946958E-09,-0.003487519192643
2.09749999999997,15.0389341235919,4.30748325896957E-09,-0.003494582525193
2.09999999999997,15.0385344811917,4.264933295417E-09,-0.003501929126504
2.10249999999997,15.0381344806694,4.14892831201996E-09,-0.00350878245015
2.10499999999997,15.037734087174,3.90166299268912E-09,-0.00351607827963
2.10749999999997,15.0373333312361,3.49156881185309E-09,-0.003524051201682
2.10999999999997,15.0369321814008,2.98878788385082E-09,-0.003530560957179
2.11249999999997,15.0365306651012,2.99268432257804E-09,-0.003538142739035
2.11499999999997,15.036128755041,2.99086622135292E-09,-0.003545485541946
2.11749999999997,15.0357264714376,2.98602564896555E-09,-0.003553102610609
2.11999999999997,15.0353237962254,3.00378744100271E-09,-0.003560152959451
2.12249999999997,15.034920739676,3.0252875760084E-09,-0.003567342200112
2.12499999999997,15.0345172886796,3.02550517972122E-09,-0.003575024274523
2.12749999999997,15.0341134536881,3.01866087681901E-09,-0.003582285638531
2.12999999999997,15.0337092313276,2.9871323192765E-09,-0.00358892804805
2.13249999999997,15.0333046151541,2.91453794432073E-09,-0.003596595944742
2.13499999999997,15.0328996092565,2.81855427886057E-09,-0.003603580942226
2.13749999999997,15.0324942075187,2.76881451100053E-09,-0.003611221278182
2.13999999999997,15.0320884121923,2.77029599260459E-09,-0.003617933281471
2.14249999999997,15.0316822193584,2.34780461738637E-09,-0.003624916108103
2.14499999999997,15.0312756286158,1.62563296157714E-09,-0.003632831980779
2.14749999999997,15.0308686397452,9.70706182101822E-10,-0.003639678731841
2.14999999999997,15.0304612502331,4.061249114784E-10,-0.003646851016257
2.15249999999997,15.0300534600173,-1.38067335342384E-10,-0.003654545773363
2.15499999999997,15.0296452619185,-5.67805358286932E-10,-0.003661730531252
2.15749999999996,15.0292366647332,-7.96605448272203E-10,-0.003669041808365
2.15999999999996,15.0288276605042,-9.26887011587496E-10,-0.003675961888367
2.16249999999996,15.0284182523507,-1.14973808251762E-10,-0.003683021539663
2.16499999999996,15.0280084341007,5.59079005313379E-10,-0.003691128017774
2.16749999999996,15.0275982082255,9.27400378714083E-10,-0.003697905814944
2.16999999999996,15.0271875696221,1.09285025473582E-09,-0.003704828797473
2.17249999999996,15.0267765210215,1.05596598132252E-09,-0.003712920147078
2.17499999999996,15.0263650571466,9.17237841235874E-10,-0.003719793538493
2.17749999999996,15.0259531807676,7.68332952816309E-10,-0.003727448883962
2.17999999999996,15.0255408869152,9.30789667563658E-10,-0.003733723608575
2.18249999999996,15.0251281780615,1.25223564850785E-09,-0.003741333904985
2.18499999999996,15.0247150489015,1.39959688283398E-09,-0.003748855634721
2.18749999999996,15.0243015012069,5.956257709272E-10,-0.003755793088243
2.18999999999996,15.0238875310207,1.21179510870206E-10,-0.003763001555473
2.19249999999996,15.0234731410966,1.64597224738827E-11,-0.003770530379578
2.19499999999996,15.0230583252465,1.14690479335877E-10,-0.0037775001257
2.19749999999996,15.0226430875958,2.3798207848813E-10,-0.003784853000621
2.19999999999996,15.0222274211366,3.08982173180539E-10,-0.003791456467594
2.20249999999996,15.0218113306473,3.26637383807338E-10,-0.003799043126285
2.20499999999996,15.0213948077784,3.34164695914296E-10,-0.003806810854189
2.20749999999996,15.0209778595783,3.64604346714259E-10,-0.003813669608923
2.20999999999996,15.0205604752267,4.16445544715316E-10,-0.003820605641638
2.21249999999996,15.0201426644831,4.56794602143873E-10,-0.003828210883806
2.21499999999996,15.0197244136847,5.32551780452195E-10,-0.00383530346987
2.21749999999996,15.019305734781,4.73445282977991E-10,-0.003842761303773
2.21999999999996,15.0188866129847,5.74194913838255E-10,-0.003849842561661
2.22249999999996,15.0184670603343,8.35171043434002E-10,-0.00385708504472
2.22499999999996,15.0180470644232,1.25794663574652E-09,-0.003865068461154
2.22749999999996,15.017626630259,1.85376958228289E-09,-0.003871310792782
2.22999999999996,15.0172057575637,2.72575295667821E-09,-0.003878559371741
2.23249999999996,15.0167844355189,3.75753472781071E-09,-0.003886201982022
2.23499999999996,15.0163626810406,4.47767867228777E-09,-0.003893618174174
2.23749999999996,15.0159404653349,4.80369077848764E-09,-0.003900777883036
2.23999999999996,15.0155178216219,4.92225904480392E-09,-0.003907458931486
2.24249999999996,15.0150947110912,4.95972152236845E-09,-0.003914785376057
2.24499999999996,15.0146711690412,4.89098539446786E-09,-0.003922697011177
2.24749999999996,15.0142471637408,5.34721422695839E-09,-0.00392947266936
2.24999999999996,15.0138227143193,5.1458339811461E-09,-0.003936233819604
2.25249999999996,15.0133978106307,4.84416240453811E-09,-0.003943775197202
2.25499999999996,15.0129724485235,4.48109815920361E-09,-0.003951031484343
2.25749999999996,15.0125466405651,3.99212396473558E-09,-0.003958668799029
2.25999999999996,15.0121203633272,3.44576367439231E-09,-0.003965539998554
2.26249999999996,15.0116936417037,2.19084217434329E-09,-0.003972274966688
2.26499999999996,15.0112664475331,2.13942286109159E-09,-0.003980622093134
2.26749999999996,15.0108388068614,2.00465066768629E-09,-0.003987228451709
2.26999999999996,15.0104106920132,1.82620585320592E-09,-0.003994469685332
2.27249999999996,15.009982125204,1.76794845430095E-09,-0.0040013431612
2.27499999999996,15.0095530844641,1.12189635359528E-09,-0.004009025287916
2.27749999999996,15.0091235856174,4.37306191258813E-10,-0.004016447824382
2.27999999999996,15.0086936140935,-3.0056579447546E-10,-0.004023588952962
2.28249999999996,15.0082631783176,-9.0436635957758E-10,-0.004030289991313
2.28499999999996,15.0078331592036,-1.5828049981792E-09,-0.004037930312421
2.28749999999996,15.0074018157624,-2.30926566757716E-09,-0.004045506686377
2.28999999999996,15.0069699110846,-3.01725489038063E-09,-0.004052311525309
2.29249999999996,15.0065376151422,-3.70117447801022E-09,-0.004059303726628
2.29499999999996,15.0061047768898,-4.2749785933438E-09,-0.004066712689911
2.29749999999996,15.0056715101803,-4.68325467295472E-09,-0.00407403914181
2.29999999999996,15.0052377410374,-4.94012031282409E-09,-0.004081376793283
2.30249999999996,15.0048035026206,-4.84613593698668E-09,-0.004087981604604
2.30499999999996,15.0043687873617,-4.75752770512372E-09,-0.004095247351833
2.30749999999996,15.0039335833314,-4.86053952641896E-09,-0.004103154295262
2.30999999999996,15.0034979081965,-5.03185759725966E-09,-0.004110087884023
2.31249999999996,15.0030617377554,-5.22335863450962E-09,-0.004116989849492
2.31499999999996,15.0026250946155,-5.5247504349154E-09,-0.004124105085174
2.31749999999996,15.0021879538218,-5.96675775454969E-09,-0.004131936422358
2.31999999999996,15.0017503355853,-6.36215435889653E-09,-0.004139350364319
2.32249999999996,15.001312221918,-6.15670714410044E-09,-0.004146170908784
2.32499999999996,15.0008736218139,-6.0228257936501E-09,-0.00415338794041
2.32749999999996,15.0004345310015,-5.7931544006351E-09,-0.004161158996707
2.32999999999996,14.9999949429885,-5.94162408162902E-09,-0.004168368886122
2.33249999999996,14.9995548668493,-6.18372375527088E-09,-0.004175273532148
2.33499999999996,14.9991142864226,-6.5924332659506E-09,-0.004182391337437
2.33749999999996,14.9986732190708,-7.17689907503427E-09,-0.004189797362975
2.33999999999996,14.9982316429106,-7.4626171908676E-09,-0.004197170601903
2.34249999999996,14.9977895701774,-7.53604734171631E-09,-0.004204385719503
2.34499999999996,14.997346993248,-7.52757500777079E-09,-0.004211390994119
2.34749999999996,14.9969039277718,-7.46969419651577E-09,-0.004218590275571
2.34999999999996,14.9964603429722,-7.02691682619161E-09,-0.004225976830698
2.35249999999996,14.9960162688162,-6.39250696821136E-09,-0.004233645845336
2.35499999999996,14.9955716728576,-6.67469635118323E-09,-0.00424011265126
2.35749999999996,14.995126579853,-7.18023152046499E-09,-0.004247426446288
2.35999999999996,14.9946809708662,-7.89716469995483E-09,-0.004255170391629
2.36249999999996,14.9942348522391,-7.90428789088082E-09,-0.0042622246668
2.36499999999996,14.9937882267052,-7.89796406053256E-09,-0.004269402776451
2.36749999999996,14.9933410769808,-7.88920218042222E-09,-0.004276474725075
2.36999999999996,14.9928934260811,-7.89752263585797E-09,-0.004283795288636
2.37249999999996,14.9924452431447,-7.92014898109983E-09,-0.004291421910348
2.37499999999996,14.9919965571429,-7.95164467604081E-09,-0.004298687996676
2.37749999999996,14.9915473395889,-7.99208343948976E-09,-0.004305377364382
2.37999999999996,14.9910976097083,-7.70246177950185E-09,-0.004313018707978
2.38249999999996,14.9906473531169,-7.72751995725684E-09,-0.004320593626334
2.38499999999996,14.9901965734257,-7.87809550928387E-09,-0.004327890282526
2.38749999999996,14.9897452699252,-8.13860800974453E-09,-0.00433495414523
2.38999999999996,14.9892934377222,-8.11811062817469E-09,-0.004341891155386
2.39249999999996,14.9888410790375,-8.14377187907667E-09,-0.00434939972918
2.39499999999996,14.9883881896631,-8.13802714105805E-09,-0.004356926840043
2.39749999999996,14.9879347696286,-8.1170110632911E-09,-0.004363837421438
2.39999999999996,14.9874808166154,-8.60053717133269E-09,-0.004370754869905
2.40249999999996,14.9870263290431,-8.73273808821295E-09,-0.004378242661461
2.40499999999996,14.9865713071457,-8.8372651418922E-09,-0.004385720029354
2.40749999999996,14.9861157465287,-9.04122288147846E-09,-0.004393125360198
2.40999999999996,14.9856596485855,-9.24784160361014E-09,-0.00440013788566
2.41249999999996,14.985203009071,-9.47617095903297E-09,-0.004406898720934
2.41499999999996,14.9847458288113,-9.83875914073451E-09,-0.004414587775745
2.41749999999996,14.9842881040183,-1.04210879925404E-08,-0.004422094504798
2.41999999999996,14.983829835534,-1.08097744089264E-08,-0.004429236231259
2.42249999999996,14.9833710200502,-1.11612781239501E-08,-0.004435938956762
2.42499999999996,14.9829116571145,-1.11102016475684E-08,-0.00444341180508
2.42749999999996,14.9824517449764,-1.10471303216286E-08,-0.004451579154844
2.42999999999996,14.9819912809076,-1.09925419877754E-08,-0.004459225301876
2.43249999999996,14.9815302654834,-1.09565299055703E-08,-0.00446621103322
2.43499999999996,14.9810686942258,-1.06179971481879E-08,-0.004472665550537
2.43749999999996,14.9806065688107,-1.05967217223224E-08,-0.004479778811438
2.43999999999996,14.9801438831902,-1.07857429654246E-08,-0.004487872985096
2.44249999999996,14.9796806383838,-1.07891224843115E-08,-0.004494871779553
2.44499999999996,14.9792168337396,-1.07328430587472E-08,-0.004502571715596
2.44749999999996,14.9787524673522,-1.07084003886371E-08,-0.004509769935779
2.44999999999996,14.9782875359437,-1.08740954019027E-08,-0.004516720660946
2.45249999999996,14.9778220376276,-1.11817755055199E-08,-0.004524146158793
2.45499999999996,14.9773559762702,-1.15528937527642E-08,-0.004531336655573
2.45749999999996,14.9768893395706,-1.19254863761853E-08,-0.004538518671306
2.45999999999996,14.9764221397141,-1.22295702453812E-08,-0.004545254810569
2.46249999999996,14.9759543594527,-1.25276287121778E-08,-0.004553268297863
2.46499999999996,14.9754860123862,-1.29520421054963E-08,-0.004560683526338
2.46749999999996,14.9750170827291,-1.35103235265888E-08,-0.004567962812286
2.46999999999996,14.9745475811605,-1.40601201792379E-08,-0.004575278551445
2.47249999999996,14.9740774953548,-1.45377363480748E-08,-0.004582483180236
2.47499999999996,14.973606833207,-1.49986991715423E-08,-0.004589986679058
2.47749999999996,14.9731355829829,-1.54345674019396E-08,-0.004597564050813
2.47999999999996,14.9726637546891,-1.57883288665062E-08,-0.004604843866184
2.48249999999996,14.9721913317175,-1.59602233651412E-08,-0.00461174084011
2.48499999999996,14.9717183309653,-1.59978625902113E-08,-0.00461945964572
2.48749999999996,14.9712447284717,-1.60620148292878E-08,-0.004627170915783
2.48999999999996,14.970770546585,-1.62933675440513E-08,-0.004634111890034
2.49249999999996,14.9702957586192,-1.66426712411294E-08,-0.004640765126185
2.49499999999996,14.9698203862069,-1.70148384270874E-08,-0.004648333112968
2.49749999999996,14.9693444078842,-1.73478200693467E-08,-0.004656067833425
2.49999999999996,14.9688678357553,-1.76283254660348E-08,-0.004663746995959
2.50249999999996,14.9683906606009,-1.78680892304328E-08,-0.004670639923875
2.50499999999996,14.9679128821405,-1.8052619843445E-08,-0.004677866677192
2.50749999999996,14.9674345006353,-1.82578325791383E-08,-0.004685424736243
2.50999999999996,14.9669555096453,-1.86072028895978E-08,-0.004693406326733
2.51249999999996,14.9664759127824,-1.91614617506275E-08,-0.004700614905123
2.51499999999996,14.9659957026643,-1.92284828059996E-08,-0.004707247873053
2.51749999999996,14.9655148833574,-1.92979712210217E-08,-0.004715013280796
2.51999999999996,14.965033445536,-1.96255953710534E-08,-0.004722727627262
2.52249999999996,14.9645513958595,-1.95880458520037E-08,-0.004730003100025
2.52499999999996,14.9640687229187,-1.9518365590443E-08,-0.004737748853856
2.52749999999996,14.963585434073,-1.9512325977189E-08,-0.004745057584493
2.52999999999996,14.963101518891,-1.95253866408507E-08,-0.004751907955888
2.53249999999996,14.9626169818264,-1.99128074029886E-08,-0.004759292895729
2.53499999999996,14.9621318162574,-1.98884517743636E-08,-0.004767396500759
2.53749999999996,14.9616460236404,-1.98470395673667E-08,-0.004774444590767
2.53999999999996,14.961159599486,-1.98038971888082E-08,-0.004781676965407
2.54249999999996,14.9606725427096,-1.97791507616785E-08,-0.004788294691304
2.54499999999996,14.9601848512572,-1.97879996832739E-08,-0.004796746615601
2.54749999999996,14.9596965221916,-1.98335516898851E-08,-0.0048040008658
2.54999999999996,14.9592075544991,-1.98917007310229E-08,-0.004811442076974
2.55249999999996,14.9587179463401,-1.99620000529421E-08,-0.004818716908065
2.55499999999996,14.958227693485,-2.00693932583818E-08,-0.004825843739669
2.55749999999996,14.9577367949164,-2.02585415109979E-08,-0.004833206081503
2.55999999999996,14.9572452484899,-2.01549248401989E-08,-0.004840967245679
2.56249999999996,14.9567530513098,-2.07482369063428E-08,-0.004848514335285
2.56499999999996,14.9562602025256,-2.06781001210743E-08,-0.004855453842495
2.56749999999996,14.9557666988753,-2.07106172211979E-08,-0.00486279357291
2.56999999999996,14.9552725382471,-2.07288577414033E-08,-0.004870414408023
2.57249999999996,14.954777718698,-2.04531964698162E-08,-0.004878030997196
2.57499999999996,14.9542822397075,-2.0453652993524E-08,-0.004886001839204
2.57749999999996,14.9537860943382,-2.05433572375568E-08,-0.004892772340869
2.57999999999996,14.9532892831998,-2.06507895228469E-08,-0.004900296035749
2.58249999999996,14.9527918027635,-2.06464108032378E-08,-0.004907921973467
2.58499999999996,14.9522936523287,-2.0682831447516E-08,-0.004915753120343
2.58749999999996,14.9517948276912,-2.06932648794123E-08,-0.004923274043319
2.58999999999996,14.9512953280452,-2.05746051307187E-08,-0.004930506447069
2.59249999999996,14.950795149629,-2.04021155525425E-08,-0.004937477271308
2.59499999999996,14.9502942911313,-2.02559062856267E-08,-0.004945586704044
2.59749999999996,14.9497927486343,-2.01736547467135E-08,-0.004953321088608
2.59999999999996,14.9492905207985,-2.01457144299866E-08,-0.004960897098121
2.60249999999996,14.9487876045293,-2.00925391879991E-08,-0.004967984723008
2.60499999999996,14.9482839974204,-1.99604794914876E-08,-0.004975463528868
2.60749999999996,14.9477796973895,-1.99487129037834E-08,-0.00498279517062
2.60999999999996,14.947275825776,-2.02371754909336E-08,-0.004991012814193
2.61249999999996,14.9467701252571,-2.09616670687751E-08,-0.004998167944788
2.61499999999996,14.9462636471217,-2.08809991519843E-08,-0.005006156099414
2.61749999999996,14.945756558307,-2.17098641286384E-08,-0.005012690194668
2.61999999999996,14.945248692392,-2.16583986301089E-08,-0.005020823884147
2.62249999999996,14.9447401780378,-2.16314113288263E-08,-0.005028330834683
2.62499999999996,14.9442309128955,-2.16144542264374E-08,-0.005036173245725
2.62749999999995,14.9437209606148,-2.16246380801977E-08,-0.005043608195264
2.62999999999995,14.9432102786912,-2.1611427314383E-08,-0.005051614896741
2.63249999999995,14.9426988803395,-2.15883746434997E-08,-0.005058543131247
2.63499999999995,14.9421867672695,-2.15538644710023E-08,-0.005065996207535
2.63749999999995,14.9416739133603,-2.14959516853241E-08,-0.005074397226884
2.63999999999995,14.9411603524274,-2.14666791009677E-08,-0.005082155998387
2.64249999999995,14.9406460376386,-2.14497983819228E-08,-0.005089296514096
2.64499999999995,14.9401310100727,-2.14462856362729E-08,-0.005096722065395
2.64749999999995,14.9396152296314,-2.10949329115806E-08,-0.005104576040556
2.64999999999995,14.9390987179506,-2.07457686585144E-08,-0.005112231445486
2.65249999999995,14.9385814601249,-2.0732975336557E-08,-0.005120081216515
2.65499999999995,14.9380634540148,-2.07284820419318E-08,-0.005127613072105
2.65749999999995,14.9375447025681,-2.07309920341459E-08,-0.005135260729222
2.65999999999995,14.9370251945455,-2.07388719530854E-08,-0.005142436486167
2.66249999999995,14.9365049340794,-2.07487618197888E-08,-0.005149964790769
2.66499999999995,14.9359839132841,-2.07619663683545E-08,-0.005157916854147
2.66749999999995,14.9354633785515,-2.0783053500395E-08,-0.005166067286405
2.66999999999995,14.9349408117155,-2.08211217156418E-08,-0.005173216610653
2.67249999999995,14.9344174024896,-2.09418757890489E-08,-0.00518067902925
2.67499999999995,14.9338933255997,-2.04567900397024E-08,-0.005188593908487
2.67749999999995,14.9333683960502,-2.00048955179E-08,-0.005196513790996
2.67999999999995,14.9328439971873,-1.93911464663188E-08,-0.005204137549153
2.68249999999995,14.9323175044687,-1.94441440726223E-08,-0.005212067377409
2.68499999999995,14.9317901937342,-1.96020710774292E-08,-0.005219745313721
2.68749999999995,14.9312621767041,-1.9853716892726E-08,-0.005227301130066
2.68999999999995,14.9307333030741,-2.01318774983861E-08,-0.005234576454313
2.69249999999995,14.930203703776,-2.04363708178334E-08,-0.005242936075642
2.69499999999995,14.9296732514693,-2.07488772829834E-08,-0.005250783548867
2.69749999999995,14.929142049583,-2.10784021348331E-08,-0.005258748953626
2.69999999999995,14.9286100043231,-2.15040127926613E-08,-0.00526607719225
2.70249999999995,14.9280771796037,-2.1481994849637E-08,-0.005273672090015
2.70499999999995,14.9275435310916,-2.14565005762779E-08,-0.005281285803188
2.70749999999995,14.9270090661592,-2.14519282337733E-08,-0.005289916649641
2.70999999999995,14.9264737949251,-2.1472249756016E-08,-0.005297287694784
2.71249999999995,14.925937682735,-2.15094857480835E-08,-0.005305338105578
2.71499999999995,14.9254007623396,-2.15278097570604E-08,-0.005313128912477
2.71749999999995,14.9248629977433,-2.15106812362364E-08,-0.005320725041472
2.71999999999995,14.9243244072938,-2.16480655623741E-08,-0.005328694220664
2.72249999999995,14.923784976595,-2.17029096916121E-08,-0.005336367069603
2.72499999999995,14.9232447006135,-2.17612141639734E-08,-0.00534529858068
2.72749999999995,14.9227035812966,-2.18965574561025E-08,-0.005352904151827
2.72999999999995,14.9221616131171,-2.2139191813153E-08,-0.005360577821263
2.73249999999995,14.9216187921187,-2.23564358137196E-08,-0.005368414593601
2.73499999999995,14.9210751148271,-2.23401528387512E-08,-0.005376301883166
2.73749999999995,14.9205305738689,-2.22812808203798E-08,-0.005384535674934
2.73999999999995,14.9199851717782,-2.21668381428231E-08,-0.005392663250191
2.74249999999995,14.9194388966304,-2.20856000154868E-08,-0.00540057484931
2.74499999999995,14.9188917516116,-2.20233395964442E-08,-0.005408457136914
2.74749999999995,14.9183437270811,-2.19592743988528E-08,-0.005416549179782
2.74999999999995,14.9177948235545,-2.21435518810154E-08,-0.005423505128183
2.75249999999995,14.917245033964,-2.22534488614201E-08,-0.005432199520924
2.75499999999995,14.9166943569318,-2.2319428083506E-08,-0.005439775851839
2.75749999999995,14.9161427862283,-2.22818297146432E-08,-0.005448501582791
2.75999999999995,14.9155903199049,-2.23350937744726E-08,-0.005456387997699
2.76249999999995,14.9150369516128,-2.29504903970223E-08,-0.005464204148741
2.76499999999995,14.9144826813462,-2.29141914331876E-08,-0.005472138024972
2.76749999999995,14.9139275010321,-2.28340661934112E-08,-0.005480120383996
2.76999999999995,14.9133714096835,-2.35655281954905E-08,-0.005488776371869
2.77249999999995,14.912814401063,-2.3791135284057E-08,-0.005496891110383
2.77499999999995,14.912256474883,-2.37419985893439E-08,-0.005505461124164
2.77749999999995,14.9116976230431,-2.39959216941088E-08,-0.005513410863448
2.77999999999995,14.911137845496,-2.44175311081563E-08,-0.005522129631838
2.78249999999995,14.9105771355367,-2.47932927521788E-08,-0.005529591827588
2.78499999999995,14.9100154928438,-2.50613130248212E-08,-0.005538079431547
2.78749999999995,14.9094529105737,-2.53740424227544E-08,-0.005546249916955
2.78999999999995,14.9088893884109,-2.57233461198325E-08,-0.0055547553834
2.79249999999995,14.908324920195,-2.61909232079915E-08,-0.005564014065757
2.79499999999995,14.9077595052271,-2.67549369326048E-08,-0.00557130494699
2.79749999999995,14.9071931379251,-2.72573803528076E-08,-0.005580073462739
2.79999999999995,14.9066258171837,-2.81453509387575E-08,-0.005587805436791
2.80249999999995,14.9060575383019,-2.81607421825925E-08,-0.005595827969229
2.80499999999995,14.9054883008299,-2.81698202542202E-08,-0.005604953519024
2.80749999999995,14.9049180988089,-2.81926784140296E-08,-0.005612825987681
2.80999999999995,14.9043469331909,-2.82194800860225E-08,-0.005621673747181
2.81249999999995,14.9037747976036,-2.82084080538425E-08,-0.005629625286591
2.81499999999995,14.9032016939359,-2.81793273160247E-08,-0.005638971575855
2.81749999999995,14.9026276164975,-2.81704544136119E-08,-0.005646635229667
2.81999999999995,14.902052566222,-2.81586132189204E-08,-0.005655222186206
2.82249999999995,14.9014765409916,-2.69244759820708E-08,-0.005663729124436
2.82499999999995,14.9008995385428,-2.63913593201437E-08,-0.005672030395273
2.82749999999995,14.9003215587241,-2.54357122031479E-08,-0.005681076125439
2.82999999999995,14.8997425995327,-2.53486192036689E-08,-0.005689965419057
2.83249999999995,14.899162662179,-2.47608404890798E-08,-0.005698915190785
2.83499999999995,14.8985817457874,-2.48833851301811E-08,-0.005707122979571
2.83749999999995,14.8980020668327,-2.51097480585827E-08,-0.005715420889053
2.83999999999995,14.8974191783228,-2.55150585104502E-08,-0.005724289533121
2.84249999999995,14.8968351580063,-2.58265560049153E-08,-0.005732811848309
2.84499999999995,14.8962503489265,-2.59863099927315E-08,-0.005742092291054
2.84749999999995,14.8956644256004,-2.63038151260275E-08,-0.005750719993294
2.84999999999995,14.8950776568901,-2.65719508618645E-08,-0.005759904801404
2.85249999999995,14.8944898309176,-2.65578110614229E-08,-0.005768277175225
2.85499999999995,14.8939011126454,-2.65938915333663E-08,-0.005777587893469
2.85749999999995,14.8933113918585,-2.6429830768393E-08,-0.005786563212636
2.85999999999995,14.8927207414694,-2.62725272648368E-08,-0.005794945567377
2.86249999999995,14.8921291410547,-2.63030974778644E-08,-0.005803935396702
2.86499999999995,14.8915365865361,-2.63290331758981E-08,-0.005812789947652
2.86749999999995,14.8909431236085,-2.63532662359012E-08,-0.005821843742998
2.86999999999995,14.890348707529,-2.63776893660861E-08,-0.005831522633855
2.87249999999995,14.8897534001362,-2.6329813884729E-08,-0.005840294334641
2.87499999999995,14.8891571699419,-2.6624876525716E-08,-0.005850342824641
2.87749999999995,14.8885600531486,-2.7061300755804E-08,-0.005859138988794
2.87999999999995,14.8879620542369,-2.75269087524066E-08,-0.005868687782925
2.88249999999995,14.8873631837342,-2.73215956525519E-08,-0.005877384791844
2.88499999999995,14.8867634661189,-2.71000573093261E-08,-0.0058868585214
2.88749999999995,14.8861629064797,-2.68941908743159E-08,-0.005896082297557
2.88999999999995,14.8855615304777,-2.70245870126473E-08,-0.005905601268069
2.89249999999995,14.8849593534134,-2.7061766161296E-08,-0.005915619050696
2.89499999999995,14.8843563968121,-2.69874957936622E-08,-0.005924647902323
2.89749999999995,14.8837526844123,-2.68516160417676E-08,-0.005934598487606
2.89999999999995,14.8831482385585,-2.67881148374727E-08,-0.005943785738211
2.90249999999995,14.8825430865641,-2.68020219351683E-08,-0.005953685943886
2.90499999999995,14.8819372554867,-2.68608779663282E-08,-0.005963349230893
2.90749999999995,14.8813307749746,-2.68944067016719E-08,-0.005972784845829
2.90999999999995,14.8807236768989,-2.66936481807534E-08,-0.005982408019637
2.91249999999995,14.8801159955296,-2.68674877901276E-08,-0.005992133085818
2.91499999999995,14.8795077675363,-2.70229394416788E-08,-0.006001864753304
2.91749999999995,14.8788990343148,-2.70721542960928E-08,-0.006011993311368
2.91999999999995,14.8782898359579,-2.71200013557404E-08,-0.006022228279889
2.92249999999995,14.8776802211241,-2.71955133968049E-08,-0.006032530835499
2.92499999999995,14.8770702348264,-2.73632307923322E-08,-0.0060431972795
2.92749999999995,14.8764599328456,-2.6963535404434E-08,-0.00605340464308
2.92999999999995,14.8758493655213,-2.65532946741587E-08,-0.006063186393235
2.93249999999995,14.8752385940507,-2.61935202416907E-08,-0.00607371191159
2.93499999999995,14.8746276761946,-2.6184613588498E-08,-0.006083069889171
2.93749999999995,14.8740166785515,-2.62246793170107E-08,-0.006093620943945
2.93999999999995,14.8734056675774,-2.58600767466532E-08,-0.006104205840715
2.94249999999995,14.8727947142361,-2.56736623072129E-08,-0.006114617212944
2.94499999999995,14.8721838932764,-2.5554292903962E-08,-0.006125626664763
2.94749999999995,14.8715732779911,-2.53809497863244E-08,-0.006136439083053
2.94999999999995,14.8709629572579,-2.51087213243295E-08,-0.006146882803003
2.95249999999995,14.8703530103342,-2.47398634911633E-08,-0.006157284441912
2.95499999999995,14.8697435230068,-2.43080240380777E-08,-0.006168811256167
2.95749999999995,14.8691345893709,-2.39135626856068E-08,-0.006179365590174
2.95999999999995,14.8685263000537,-2.37590134233301E-08,-0.006190673152207
2.96249999999995,14.8679187493787,-2.38234578731067E-08,-0.00620125894767
2.96499999999995,14.8673120359083,-2.38978241640098E-08,-0.006212534098438
2.96749999999995,14.8667062584106,-2.3931766790497E-08,-0.006223539858284
2.96999999999995,14.8661015190624,-2.38423343290606E-08,-0.006235602385464
2.97249999999995,14.8654979178187,-2.3786278724458E-08,-0.006247304011709
2.97499999999995,14.8648955551488,-2.37269670577689E-08,-0.006258510416765
2.97749999999995,14.8642945380489,-2.36704194023218E-08,-0.006270011778405
2.97999999999995,14.8636949667005,-2.36311734624906E-08,-0.006280798887611
2.98249999999995,14.8630969387446,-2.36298802747115E-08,-0.006293216303935
2.98499999999995,14.8625005534836,-2.36620376625751E-08,-0.006304488320981
2.98749999999995,14.8619059034371,-2.37215891374376E-08,-0.006316977290529
2.98999999999995,14.8613130813415,-2.35626531619459E-08,-0.006328305004252
2.99249999999995,14.8607221693791,-2.37126727142822E-08,-0.006340447102456
2.99499999999995,14.860133249306,-2.40626842895608E-08,-0.006352489788096
2.99749999999995,14.8595463911239,-2.43623006213056E-08,-0.006364063700825
2.99999999999995,14.8589616609189,-2.45928699627029E-08,-0.006376201632169
3.00249999999995,14.858379112327,-2.47928131358321E-08,-0.006388084050486
3.00499999999995,14.8577987904757,-2.50313227923016E-08,-0.00640070695817
3.00749999999995,14.8572207295145,-2.52470861994425E-08,-0.00641334694416
3.00999999999995,14.856644951165,-2.53651393222754E-08,-0.006425576178924
3.01249999999995,14.8560714673026,-2.53874707922819E-08,-0.006438079382261
3.01499999999995,14.8555002723423,-2.53612935097181E-08,-0.006450745322835
3.01749999999995,14.8549313538739,-2.52680996126742E-08,-0.006463109043137
3.01999999999995,14.8543646801403,-2.51285836583293E-08,-0.006476248590632
3.02249999999995,14.8538002127564,-2.49948968189528E-08,-0.006489004654524
3.02499999999995,14.8532378956226,-2.48586129458772E-08,-0.006502245544005
3.02749999999995,14.8526776658467,-2.54383039077766E-08,-0.006514493701567
3.02999999999995,14.8521194470054,-2.60470436330706E-08,-0.006527596952446
3.03249999999995,14.8515631571769,-2.66620512334725E-08,-0.006540226838535
3.03499999999995,14.8510087039703,-2.72571831771984E-08,-0.006553907758696
3.03749999999995,14.8504559921523,-2.77843312801451E-08,-0.006566543878698
3.03999999999995,14.8499049202611,-2.82748429114577E-08,-0.006579611583523
3.04249999999995,14.8493553873421,-2.87728081360683E-08,-0.006592498253945
3.04499999999995,14.8487536354894,-2.9259838996154E-08,-0.006605635642923
3.04749999999995,14.8482020960932,-2.92592066131192E-08,-0.0066195207078
3.04999999999995,14.8476522142188,-2.92017947600698E-08,-0.006632251127851
3.05249999999995,14.8471043972133,-2.91498611915131E-08,-0.006645386459181
3.05499999999995,14.8465578882967,-2.91082882242222E-08,-0.006658811773482
3.05749999999995,14.8460129408463,-2.91005521901866E-08,-0.00667129089572
3.05999999999995,14.8454690774144,-2.91012804964907E-08,-0.006685945980238
3.06249999999995,14.844926400342,-2.91045392231126E-08,-0.006699194204224
3.06499999999995,14.8443846812459,-2.91012600683871E-08,-0.006713451313063
3.06749999999995,14.8438438705418,-2.90997856922104E-08,-0.006726435785173
3.06999999999995,14.8433039340865,-2.90999340180065E-08,-0.006739390331924
3.07249999999995,14.8427647296515,-2.90987571816004E-08,-0.006752974135373
3.07499999999995,14.8422262926983,-2.90957835602512E-08,-0.00676668215238
3.07749999999995,14.841688518925,-2.90986239548374E-08,-0.006779758424071
3.07999999999995,14.8411513949888,-2.91028277032979E-08,-0.006793634964831
3.08249999999995,14.8406148938147,-2.91086985626521E-08,-0.006807020185085
3.08499999999995,14.84007896852,-2.91111943440114E-08,-0.006820237634078
3.08749999999995,14.8395436090625,-2.91143749109324E-08,-0.006833829247395
3.08999999999995,14.8390087857401,-2.91137531860386E-08,-0.006846388424366
3.09249999999995,14.8384744749331,-2.91132611351941E-08,-0.006859935982249
3.09499999999995,14.837940662878,-2.91129751417429E-08,-0.006873669949547
3.09749999999994,14.8374073251322,-2.91129449436767E-08,-0.006887187107519
3.09999999999994,14.8368744470445,-2.91129751417429E-08,-0.006900242182118
3.10249999999994,14.8363420112077,-2.91135542340726E-08,-0.006913721118453
3.10499999999994,14.835809999741,-2.91135329177905E-08,-0.006926637880996
3.10749999999994,14.8352783980294,-2.91153208209494E-08,-0.006940018229215
3.10999999999994,14.83470802189,-2.91164949928202E-08,-0.00695318683948
3.11249999999994,14.8341738663313,-2.91149939712909E-08,-0.006967319633796
3.11499999999994,14.8336402448101,-2.91128738894031E-08,-0.006980024158083
3.11749999999994,14.8331075325261,-2.91098549709545E-08,-0.006993529871151
3.11999999999994,14.8325752446947,-2.9109883392664E-08,-0.007007181414384
3.12249999999994,14.8320436371818,-2.91120105799791E-08,-0.007020374237464
3.12499999999994,14.8315124321228,-2.91164354848661E-08,-0.007033311932816
3.12749999999994,14.8309817339165,-2.91211277314574E-08,-0.00704670816078
3.12999999999994,14.8304514499085,-2.91227610915712E-08,-0.007059871043983
3.13249999999994,14.8299215362729,-2.91250579209645E-08,-0.007072402036593
3.13499999999994,14.8293920264698,-2.91285289222287E-08,-0.007086497258363
3.13749999999994,14.8288628239597,-2.91356503367979E-08,-0.007099609610139
3.13999999999994,14.8283339630674,-2.9134880286108E-08,-0.007112961026055
3.14249999999994,14.8278053966774,-2.91341297753434E-08,-0.007125491173798
3.14499999999994,14.8272771061526,-2.91348394299007E-08,-0.007138917986086
3.14749999999994,14.8267490878577,-2.9135239998368E-08,-0.007151908211747
3.14999999999994,14.8262213109303,-2.91354398385124E-08,-0.007164615236727
3.15249999999994,14.8256937674926,-2.9134808343656E-08,-0.0071778573806
3.15499999999994,14.8251664430426,-2.91348518643986E-08,-0.007190868602574
3.15749999999994,14.8246393200543,-2.9134526791097E-08,-0.007204163028712
3.15999999999994,14.8241123899017,-2.91337940439007E-08,-0.007216700390078
3.16249999999994,14.8235856379426,-2.91322539425209E-08,-0.007230254384881
3.16499999999994,14.8230590535101,-2.91346333725073E-08,-0.007243214942158
3.16749999999994,14.8225326264797,-2.91357622472788E-08,-0.007256028623243
3.16999999999994,14.8220063455804,-2.91355739534538E-08,-0.007268283176102
3.17249999999994,14.8214802017605,-2.91357169501794E-08,-0.007281156331331
3.17499999999994,14.8209541861978,-2.91380617412074E-08,-0.007293992718869
3.17749999999994,14.8204282893932,-2.91385342521266E-08,-0.007306710131336
3.17999999999994,14.8199025041196,-2.91386488271428E-08,-0.007319931884596
3.18249999999994,14.8193768221025,-2.91397173057817E-08,-0.007332959456703
3.18499999999994,14.8188512367751,-2.91428765564206E-08,-0.007346112572645
3.18749999999994,14.8183257405279,-2.91430062304698E-08,-0.007357769938036
3.18999999999994,14.8178003277122,-2.91409287811462E-08,-0.007370519976529
3.19249999999994,14.8172749917582,-2.9140316826215E-08,-0.007383433732891
3.19499999999994,14.8167497275748,-2.91407200592175E-08,-0.007395736215121
3.19749999999994,14.8162245287445,-2.91402377783356E-08,-0.007409028611576
3.19999999999994,14.8156993916613,-2.91404962382558E-08,-0.007420976009381
3.20249999999994,14.8151743103898,-2.91292412413213E-08,-0.007434078368541
3.20499999999994,14.8146492815688,-2.91229715898567E-08,-0.007446894238896
3.20749999999994,14.8141243001945,-2.91238748673095E-08,-0.00745947102778
3.20999999999994,14.8135993637545,-2.91239317107284E-08,-0.007471532529079
3.21249999999994,14.8130744673501,-2.91210362490801E-08,-0.007483929240411
3.21499999999994,14.8125496089956,-2.91188566592382E-08,-0.007496657775441
3.21749999999994,14.8120247846657,-2.91168795740759E-08,-0.007508739997043
3.21999999999994,14.8114999928034,-2.91181381228967E-08,-0.007521622531104
3.22249999999994,14.8109752293566,-2.91188984036239E-08,-0.007533685021034
3.22499999999994,14.8104504937405,-2.91179578226775E-08,-0.007546719091099
3.22749999999994,14.8099257824591,-2.91179453881796E-08,-0.007559431309432
3.22999999999994,14.809401095051,-2.9119323841087E-08,-0.007570929990918
3.23249999999994,14.8088764282248,-2.91190680457021E-08,-0.007583331113896
3.23499999999994,14.8083517823896,-2.91190804802E-08,-0.00759540439661
3.23749999999994,14.8078271544967,-2.91193584800453E-08,-0.007608148125755
3.23999999999994,14.8073025448433,-2.91216117886961E-08,-0.007620615890769
3.24249999999994,14.806777951221,-2.91247905792602E-08,-0.007632635121907
3.24499999999994,14.8062533742831,-2.91291222254131E-08,-0.007644917443108
3.24749999999994,14.8057288118639,-2.91319066647588E-08,-0.007657380072428
3.24999999999994,14.8052042648014,-2.91331625490443E-08,-0.007669765252516
3.25249999999994,14.8046797318753,-2.91354043113756E-08,-0.007681492895305
3.25499999999994,14.8041552137592,-2.91380661820995E-08,-0.00769363034609
3.25749999999994,14.8036307093263,-2.91408532859805E-08,-0.007706169867276
3.25999999999994,14.8031062198803,-2.91439556932005E-08,-0.007717950914434
3.26249999999994,14.8025817446078,-2.91483299719175E-08,-0.007730977989188
3.26499999999994,14.8020572843927,-2.9149685332186E-08,-0.007742447966523
3.26749999999994,14.801532839144,-2.91522894713125E-08,-0.007754527455084
3.26999999999994,14.8010084101123,-2.9153970793061E-08,-0.007766896074797
3.27249999999994,14.8004839971027,-2.9154247904728E-08,-0.007778416786286
3.27499999999994,14.7999596013703,-2.91539894448078E-08,-0.007790647638759
3.27749999999994,14.7994352234541,-2.91533996943372E-08,-0.00780287215661
3.27999999999994,14.7989108645083,-2.91519119954842E-08,-0.0078151670089
3.28249999999994,14.7983865248657,-2.91499180349319E-08,-0.007827506990121
3.28499999999994,14.797862206353,-2.91478041702931E-08,-0.007839202508403
3.28749999999994,14.7973379094674,-2.914499575013E-08,-0.00785124727547
3.28999999999994,14.796813635756,-2.91475128477714E-08,-0.007862906615511
3.29249999999994,14.7962893861802,-2.91532735730016E-08,-0.007874839983932
3.29499999999994,14.7957651626883,-2.91533268637068E-08,-0.007887175451403
3.29749999999994,14.7952409658386,-2.9152986691372E-08,-0.007898556731575
3.29999999999994,14.7947167976939,-2.91530488638614E-08,-0.007910313578066
3.30249999999994,14.7941926594077,-2.91530994900313E-08,-0.007922729400162
3.30499999999994,14.7936685527479,-2.91588424516931E-08,-0.007934915460314
3.30749999999994,14.7931444787733,-2.91594153267738E-08,-0.007946707742917
3.30999999999994,14.7926204399787,-2.91592670009777E-08,-0.007958658243106
3.31249999999994,14.7920964371393,-2.91650916750541E-08,-0.007969912153846
3.31499999999994,14.7915724726651,-2.91663067031322E-08,-0.007981926125265
3.31749999999994,14.7910485477452,-2.91665225304882E-08,-0.007993863553205
3.31999999999994,14.7905246649342,-2.91688460052342E-08,-0.008006486665697
3.32249999999994,14.7900008247019,-2.91693265097592E-08,-0.008018394757932
3.32499999999994,14.7894770305425,-2.91659798534738E-08,-0.008029381445341
3.32749999999994,14.7889532829083,-2.91708142086122E-08,-0.008041628608878
3.32999999999994,14.7884295850293,-2.91752888514907E-08,-0.0080530806594
3.33249999999994,14.7879059370555,-2.91721420353497E-08,-0.008064859589785
3.33499999999994,14.7873823434296,-2.9171994597732E-08,-0.008076715422869
3.33749999999994,14.7868588031439,-2.91730426482673E-08,-0.008088459801912
3.33999999999994,14.7863353210726,-2.91728552426207E-08,-0.008099726273194
3.34249999999994,14.7858118964302,-2.91765136495314E-08,-0.008111945565276
3.34499999999994,14.7852885346708,-2.91819777231694E-08,-0.008123883607465
3.34749999999994,14.7847669467907,-2.918849695277E-08,-0.008134956348533
3.34999999999994,14.7842437077036,-2.88565722428302E-08,-0.008147417056825
3.35249999999994,14.783698594963,-2.88549806271021E-08,-0.008158506257874
3.35499999999994,14.7831746325129,-2.88557417960078E-08,-0.008170222629818
3.35749999999994,14.7826507795126,-2.89240160711302E-08,-0.008180945453182
3.35999999999994,14.7821270595788,-2.89243526907512E-08,-0.008194548087322
3.36249999999994,14.7816034119131,-2.89223729410537E-08,-0.008206857471936
3.36499999999994,14.7810798822391,-2.89164656663843E-08,-0.008218218473577
3.36749999999994,14.7805564371163,-2.95589286380959E-08,-0.008229546983479
3.36999999999994,14.7800330962329,-2.98038980162119E-08,-0.008241720768957
3.37249999999994,14.7794900268548,-2.96221003281971E-08,-0.008252540769407
3.37499999999994,14.7789661143012,-2.92193966799914E-08,-0.008262889386872
3.37749999999994,14.7784423072943,-2.8898157644619E-08,-0.00827604823076
3.37999999999994,14.7779186571184,-2.87304846580128E-08,-0.008288561851155
3.38249999999994,14.7773951149086,-2.87305539359295E-08,-0.008301341682516
3.38499999999994,14.7768716955726,-2.88037345086423E-08,-0.008312460303114
3.38749999999994,14.7763484032463,-2.88104287093915E-08,-0.008322580288517
3.38999999999994,14.7758252220413,-2.86531820492542E-08,-0.008334299298505
3.39249999999994,14.7752840464594,-2.85748811279518E-08,-0.00834680125868
3.39499999999994,14.7747603971334,-2.85295369550909E-08,-0.008359183153384
3.39749999999994,14.7742368671639,-2.85442034453354E-08,-0.008371191970512
3.39999999999994,14.7737135141474,-2.87804251541957E-08,-0.008383389810016
3.40249999999994,14.7731902932183,-2.91717174860651E-08,-0.008394624497724
3.40499999999994,14.7726672097303,-2.96503239738399E-08,-0.008406658873913
3.40749999999994,14.7721442784266,-2.98796161146697E-08,-0.008418176365207
3.40999999999994,14.7716214725342,-2.96643243302697E-08,-0.008429382976487
3.41249999999994,14.7710988232799,-2.93747106638875E-08,-0.008441906849425
3.41499999999994,14.7705763006497,-2.94286914837016E-08,-0.008454126125367
3.41749999999994,14.7700539315484,-2.96952329392752E-08,-0.008465598244999
3.41999999999994,14.7695316965333,-3.00731635149987E-08,-0.008476992378622
3.42249999999994,14.7690096117779,-3.04764267156088E-08,-0.008488751678432
3.42499999999994,14.7684876681832,-3.0848143595108E-08,-0.008500167518804
3.42749999999994,14.767965873342,-3.12510115563214E-08,-0.008512870859001
3.42999999999994,14.7674442241835,-3.17974837571455E-08,-0.008525722568657
3.43249999999994,14.7669227248752,-3.23498934307054E-08,-0.008536475942296
3.43499999999994,14.7664027161382,-3.22457482937466E-08,-0.008548314491332
3.43749999999994,14.765881500132,-3.25338724849189E-08,-0.008560560520214
3.43999999999994,14.7653604239285,-3.2866629418038E-08,-0.008571650999255
3.44249999999994,14.7648395203437,-3.32074021613948E-08,-0.008583178348906
3.44499999999994,14.7643187787809,-3.36387326882459E-08,-0.008595197800846
3.44749999999994,14.7637981743553,-3.39959740358609E-08,-0.008606523741834
3.44999999999994,14.7632777582298,-3.4178972541099E-08,-0.008618757527035
3.45249999999994,14.762757471231,-3.42504504757812E-08,-0.008631375664393
3.45499999999994,14.7622373747716,-3.42978641043601E-08,-0.008643338433141
3.45749999999994,14.761717417395,-3.438741824624E-08,-0.008654919387039
3.45999999999994,14.7611976422886,-3.45692301451095E-08,-0.00866607053036
3.46249999999994,14.7606792801948,-3.48424702423245E-08,-0.008677943528593
3.46499999999994,14.760159811101,-3.51517739360929E-08,-0.008689299660685
3.46749999999994,14.7596405039554,-3.54268099300725E-08,-0.008701412232188
3.46999999999994,14.759121382743,-3.5660839614593E-08,-0.008714016794044
3.47249999999994,14.7586024417535,-3.59517908776752E-08,-0.008725394505915
3.47499999999994,14.75808365125,-3.62825947064493E-08,-0.008737527008857
3.47749999999994,14.7575650679403,-3.65226053844481E-08,-0.00874952093146
3.47999999999994,14.7570466268939,-3.66063304113595E-08,-0.008761116865202
3.48249999999994,14.7565283957273,-3.66206585056261E-08,-0.008772315848568
3.48499999999994,14.756010316374,-3.66232022486201E-08,-0.008784574157352
3.48749999999994,14.7554924391456,-3.65990402428906E-08,-0.008797013595704
3.48999999999994,14.7549747276043,-3.6555755755785E-08,-0.008808736407291
3.49249999999994,14.7544572114077,-3.65162868831703E-08,-0.008820291975155
3.49499999999994,14.7539398711351,-3.65190917506197E-08,-0.008832122996009
3.49749999999994,14.7534227232545,-3.66445238597635E-08,-0.008843552551624
3.49999999999994,14.7529057583501,-3.66001486895584E-08,-0.00885482638506
3.50249999999994,14.752388985868,-3.65678491931476E-08,-0.008867957511117
3.50499999999994,14.7518724008534,-3.66470134238739E-08,-0.008880034342763
3.50749999999994,14.7513560094282,-3.65834260662723E-08,-0.008892487113449
3.50999999999994,14.7508398091767,-3.65254919643121E-08,-0.008904455747543
3.51249999999994,14.7503238002171,-3.65651269262912E-08,-0.008917176555998
3.51499999999994,14.7498079851896,-3.67110573051832E-08,-0.00892879176498
3.51749999999994,14.7492923675785,-3.68709471842976E-08,-0.008940048679484
3.51999999999994,14.7487769472409,-3.69356989438074E-08,-0.008952124347081
3.52249999999994,14.748261727228,-3.67461296946203E-08,-0.008964665434698
3.52499999999994,14.7477467073992,-3.64256260709794E-08,-0.008976413976776
3.52749999999994,14.7472318894428,-3.61832972473053E-08,-0.008988183488721
3.52999999999994,14.7467172734638,-3.60242884411832E-08,-0.009000296155823
3.53249999999994,14.7462028619232,-3.59484957357381E-08,-0.009012265964684
3.53499999999994,14.745688654272,-3.59631897595136E-08,-0.009023827260719
3.53749999999994,14.745174653749,-3.60216994010898E-08,-0.009035730397281
3.53999999999994,14.7446608594443,-3.61275436233655E-08,-0.009048473349826
3.54249999999994,14.7441472743668,-3.62635166339942E-08,-0.009061020556237
3.54499999999994,14.7436338977044,-3.63656766921849E-08,-0.009073165451681
3.54749999999994,14.7431207324847,-3.63506789113899E-08,-0.009084722529895
3.54999999999994,14.7426077776074,-3.61704017848297E-08,-0.009097666057772
3.55249999999994,14.7420950360727,-3.58585348081419E-08,-0.009109938841926
3.55499999999994,14.7415825063321,-3.55781573091463E-08,-0.009121664689409
3.55749999999994,14.7410701917166,-3.55194424983551E-08,-0.0091338898672
3.55999999999994,14.7405580905408,-3.57663250127871E-08,-0.009146572763114
3.56249999999994,14.7400462066399,-3.61502747736608E-08,-0.00915936287333
3.56499999999993,14.7395345381447,-3.66712074040265E-08,-0.009171469780211
3.56749999999993,14.7390230893129,-3.71088244577322E-08,-0.009182872314024
3.56999999999993,14.738511856913,-3.75353099713038E-08,-0.009195179685399
3.57249999999993,14.7380008468487,-3.72963393502346E-08,-0.009207709189076
3.57499999999993,14.7374900546373,-3.71367310236792E-08,-0.009219948207087
3.57749999999993,14.7369794854764,-3.70850941067147E-08,-0.009232034887214
3.57999999999993,14.7364691355954,-3.71319046621466E-08,-0.009243838349029
3.58249999999993,14.7359590100371,-3.70328709919931E-08,-0.00925740397575
3.58499999999993,14.7354491053414,-3.68443693332665E-08,-0.009269644245677
3.58749999999993,14.7349394269636,-3.65275631963868E-08,-0.009281978228417
3.58999999999993,14.7344299698197,-3.65933301438304E-08,-0.009293715562454
3.59249999999993,14.7339207400837,-3.67046952831629E-08,-0.009306815650815
3.59499999999993,14.7334117337372,-3.67944874568593E-08,-0.00931984904047
3.59749999999993,14.7329029559447,-3.65673269442368E-08,-0.009332693680826
3.59999999999993,14.7323944032845,-3.65740131513803E-08,-0.009344547592561
3.60249999999993,14.7318860788699,-3.62837395684323E-08,-0.009356906921954
3.60499999999993,14.7313779817703,-3.60845264779641E-08,-0.009369520515356
3.60749999999993,14.7308701123732,-3.61100633838873E-08,-0.009383031776959
3.60999999999993,14.7303624724635,-3.59337803956805E-08,-0.009395494362564
3.61249999999993,14.7298550605746,-3.61050940256291E-08,-0.009407919640725
3.61499999999993,14.7293478784488,-3.62427625688611E-08,-0.009420686530737
3.61749999999993,14.7288409259552,-3.66840255949796E-08,-0.009434012909353
3.61999999999993,14.72833420296,-3.74405484393492E-08,-0.009447218106861
3.62249999999993,14.7278277120379,-3.73817989895997E-08,-0.009459236670547
3.62499999999993,14.7273214503644,-3.82493112738302E-08,-0.009472375411769
3.62749999999993,14.7268154199583,-3.95708399381078E-08,-0.009485342770616
3.62999999999993,14.7263096208349,-4.06799394170321E-08,-0.009499535816427
3.63249999999993,14.7258040543337,-4.13201988180845E-08,-0.009512332100592
3.63499999999993,14.7252987195912,-4.15801117981118E-08,-0.009524940833124
3.63749999999993,14.7247936178675,-4.15675707188257E-08,-0.009537625340761
3.63999999999993,14.7242887474242,-4.14576621921015E-08,-0.009551212029633
3.64249999999993,14.7237841103833,-4.15111429674653E-08,-0.009565396263541
3.64499999999993,14.723279704087,-4.18203587315702E-08,-0.009578498800702
3.64749999999993,14.7227755316886,-4.21291366237142E-08,-0.009591801711925
3.64999999999993,14.7222715908519,-4.22083967777098E-08,-0.009603805946978
3.65249999999993,14.7217678836436,-4.21709724918173E-08,-0.009617493780683
3.65499999999993,14.7212644083381,-4.22221244633647E-08,-0.009631367146388
3.65749999999993,14.7207611658741,-4.24711972257796E-08,-0.009645204617813
3.65999999999993,14.7202581555079,-4.28664481688656E-08,-0.009658570814018
3.66249999999993,14.7197553778402,-4.3232654789449E-08,-0.009671633023962
3.66499999999993,14.719252832189,-4.35064304582511E-08,-0.009685197935787
3.66749999999993,14.7187505193285,-4.37612790449293E-08,-0.009698423173856
3.66999999999993,14.7182484372147,-4.40979066596015E-08,-0.009712378689495
3.67249999999993,14.7177465876755,-4.45637429180579E-08,-0.009726248512648
3.67499999999993,14.717244967901,-4.51584316607523E-08,-0.009740665919706
3.67749999999993,14.7167435803512,-4.5833004058693E-08,-0.009753828813041
3.67999999999993,14.7162424221615,-4.65506300173502E-08,-0.009766931599035
3.68249999999993,14.7157414955562,-4.72328629541607E-08,-0.009780833003155
3.68499999999993,14.7152407979342,-4.7806825165253E-08,-0.009795911101654
3.68749999999993,14.7147403310477,-4.82068145402081E-08,-0.009810472539409
3.68999999999993,14.7142400922682,-4.84572328929289E-08,-0.009823819311733
3.69249999999993,14.7137400830907,-4.86227973439668E-08,-0.009838364644323
3.69499999999993,14.7132403002733,-4.87312696861864E-08,-0.009852168417746
3.69749999999993,14.7127407460575,-4.88018052635653E-08,-0.009867013438283
3.69999999999993,14.7122414164185,-4.88336162618452E-08,-0.009881843466609
3.70249999999993,14.7117423139162,-4.88548366206487E-08,-0.009896537492008
3.70499999999993,14.7112434340978,-4.9012449210295E-08,-0.009912089552845
3.70749999999993,14.7107447795183,-4.94827254726715E-08,-0.009925983016901
3.70999999999993,14.7102463471869,-4.87055729081476E-08,-0.009941191432661
3.71249999999993,14.7097481368438,-4.88828373335082E-08,-0.00995636569742
3.71499999999993,14.7092501452391,-4.910699136218E-08,-0.009970093871756
3.71749999999993,14.7087523736806,-4.94188565625109E-08,-0.00998541988214
3.71999999999993,14.7082548186847,-4.9816970992822E-08,-0.010000009435764
3.72249999999993,14.7077574805965,-5.02224937193319E-08,-0.010015616602045
3.72499999999993,14.7072603553906,-5.08535595855619E-08,-0.010030529963129
3.72749999999993,14.7067634434282,-5.15393461242297E-08,-0.010046664552894
3.72999999999993,14.7062667403622,-5.24621199815556E-08,-0.010061548606431
3.73249999999993,14.7057702475236,-5.22529681745709E-08,-0.010076213791186
3.73499999999993,14.705273957837,-5.25445500443311E-08,-0.010092286104757
3.73749999999993,14.7047778719621,-5.27725614318797E-08,-0.010108306636404
3.73999999999993,14.7042827680535,-5.25343857304961E-08,-0.010125021405101
3.74249999999993,14.7037869875816,-5.25760945890852E-08,-0.010140919177409
3.74499999999993,14.7032914846097,-5.27139221162543E-08,-0.010157689301995
3.74749999999993,14.7027961528243,-5.29066177534787E-08,-0.010174235283466
3.74999999999993,14.7023010295216,-5.31595496511272E-08,-0.010191622704816
3.75249999999993,14.7018060440122,-5.34907762528292E-08,-0.010208288111252
3.75499999999993,14.7013112657507,-5.38736788513461E-08,-0.010223950563265
3.75749999999993,14.7008165974511,-5.42464118069574E-08,-0.010241637005754
3.75999999999993,14.7003221112305,-5.47101537407002E-08,-0.010258472734398
3.76249999999993,14.6998277148972,-5.47247438476006E-08,-0.010276868732123
3.76499999999993,14.6993334522631,-5.47332588141103E-08,-0.010294872417209
3.76749999999993,14.6988392425068,-5.47763781000299E-08,-0.010312418640754
3.76999999999993,14.6983450873658,-5.48813243739232E-08,-0.010331561525083
3.77249999999993,14.6978509055565,-5.50471792593044E-08,-0.010349900662039
3.77499999999993,14.6973566390056,-5.53077690312875E-08,-0.010368353930199
3.77749999999993,14.6968621542492,-5.61028361545368E-08,-0.010387582862811
3.77999999999993,14.6963672694543,-5.61246427110973E-08,-0.010407460178599
3.78249999999993,14.6958716450755,-5.61290107725654E-08,-0.010427227186781
3.78499999999993,14.6953746778405,-5.61299167145535E-08,-0.010449555683345
3.78749999999993,14.694875176567,-5.61128565834679E-08,-0.010471854582067
3.78999999999993,14.6943708550423,-5.60825021977962E-08,-0.010493427671421
3.79249999999993,14.6938582638264,-5.60596262744184E-08,-0.010509334396117
3.79499999999993,14.6933357082005,-5.60967459151129E-08,-0.010519455432863
3.79749999999993,14.6928069613906,-5.61140538479776E-08,-0.010530393956866
3.79999999999993,14.692277383482,-5.61486839245617E-08,-0.010538530613791
3.80249999999993,14.6917494456804,-5.60003172722645E-08,-0.010549575425869
3.80499999999993,14.6912235960498,-5.59228467977846E-08,-0.010561597586192
3.80749999999993,14.6906997031093,-5.58297390540474E-08,-0.010571662882647
3.80999999999993,14.6901775346007,-5.57151285107693E-08,-0.010586576542495
3.81249999999993,14.6896568900527,-5.55896342291362E-08,-0.010597599642203
3.81499999999993,14.6891375935185,-5.54846852907076E-08,-0.010612169573211
3.81749999999993,14.6886195125191,-5.54501262683971E-08,-0.010627671384504
3.81999999999993,14.6881025296814,-5.54173347211417E-08,-0.010640956366549
3.82249999999993,14.6875865548613,-5.53139063441677E-08,-0.010657336263086
3.82499999999993,14.6870715026508,-5.51312142604843E-08,-0.010671676355737
3.82749999999993,14.686557303204,-5.48042962122963E-08,-0.010688274255812
3.82999999999993,14.6860438856703,-5.43173523936957E-08,-0.010703877983019
3.83249999999993,14.6855311912675,-5.36370450276991E-08,-0.010722721844968
3.83499999999993,14.6850191524814,-5.34114965589083E-08,-0.010740671750624
3.83749999999993,14.6845077066564,-5.32520827434269E-08,-0.010759217047431
3.83999999999993,14.6839967798682,-5.31207717813231E-08,-0.010778522823549
3.84249999999993,14.6834862919368,-5.30229478101774E-08,-0.0107983106561
3.84499999999993,14.6829761420667,-5.29464410092828E-08,-0.01081997840322
3.84749999999993,14.6824662015397,-5.28386312481644E-08,-0.010841029730872
3.84999999999993,14.6819562906639,-5.30035153545327E-08,-0.010864234052851
3.85249999999993,14.6814461451483,-5.31572705853023E-08,-0.010888156500541
3.85499999999993,14.6809353442068,-5.30903481177347E-08,-0.010913929463465
3.85749999999993,14.68042317024,-5.28374037855883E-08,-0.010940131371425
3.85999999999993,14.6799083085965,-5.27675059203148E-08,-0.010969788754532
3.86249999999993,14.6793882758844,-5.28123447196549E-08,-0.0109984525496
3.86499999999993,14.678858816164,-5.2551038187687E-08,-0.011019971928086
3.86749999999993,14.6783154014475,-5.26562020652932E-08,-0.011030262616057
3.86999999999993,14.6777583755272,-5.25569330278586E-08,-0.011036880728513
3.87249999999993,14.677193178967,-5.24934433698832E-08,-0.01103490972037
3.87499999999993,14.6766249146786,-5.24784500299802E-08,-0.01102785389946
3.87749999999993,14.6760594954493,-5.2837783925952E-08,-0.011018247366825
3.87999999999993,14.6755033652502,-5.30919583852096E-08,-0.011011688557988
3.88249999999993,14.6749587491473,-5.27851087284148E-08,-0.011010109390443
3.88499999999993,14.6744240729897,-5.28707104763271E-08,-0.011013820553663
3.88749999999993,14.6738968232176,-5.2857875409984E-08,-0.011020894073701
3.88999999999993,14.6733748095282,-5.28257269039045E-08,-0.011030408973815
3.89249999999993,14.6728562119275,-5.27939922889686E-08,-0.011042220696052
3.89499999999993,14.672339232909,-5.29676045246674E-08,-0.011056069955963
3.89749999999993,14.6718218572964,-5.29104102753308E-08,-0.011066082210664
3.89999999999993,14.6713024921485,-5.28120871479132E-08,-0.011074651695547
3.90249999999993,14.6707816177427,-5.29059995812986E-08,-0.011081870961476
3.90499999999993,14.6702615269399,-5.25675112328372E-08,-0.011090110578093
3.90749999999993,14.6697438630216,-5.20446006291309E-08,-0.011099695145897
3.90999999999993,14.6692288758159,-5.17341378625247E-08,-0.011112609753867
3.91249999999993,14.6687161918751,-5.14657347849834E-08,-0.01112585551314
3.91499999999993,14.6682053607383,-5.12136608676883E-08,-0.011141150841122
3.91749999999993,14.6676960216971,-5.09325204234301E-08,-0.01115560193915
3.91999999999993,14.6671879068328,-5.05561512653685E-08,-0.011171980345672
3.92249999999993,14.6666808217953,-5.00237113953972E-08,-0.011188414031146
3.92499999999993,14.6661746227386,-4.92870562140979E-08,-0.011206600266886
3.92749999999993,14.6656691929087,-4.83998228162363E-08,-0.011223516310178
3.92999999999993,14.6651644422362,-4.83965099107309E-08,-0.011241938662656
3.93249999999993,14.6646602852861,-4.84520752408457E-08,-0.011260564372894
3.93499999999993,14.6641566515097,-4.84454147908764E-08,-0.011280113047853
3.93749999999993,14.6636534622238,-4.82990767380898E-08,-0.011299367612633
3.93999999999993,14.6631506408888,-4.80975153038798E-08,-0.011319119704656
3.94249999999993,14.6626480939199,-4.78739572429276E-08,-0.011340780744271
3.94499999999993,14.662145706786,-4.85194604493699E-08,-0.011362059740589
3.94749999999993,14.6616433256233,-4.9012538028137E-08,-0.011384538272998
3.94999999999993,14.661140721691,-4.92197926860172E-08,-0.011406880528499
3.95249999999993,14.6606375325205,-4.91581690909015E-08,-0.011431624713826
3.95499999999993,14.6601331453817,-4.8901277693858E-08,-0.011456725469536
3.95749999999993,14.6596265212839,-4.85445195153034E-08,-0.011481293604022
3.95999999999993,14.6591160913231,-4.82701638659933E-08,-0.011503861309787
3.96249999999993,14.6586002710519,-4.78839785600371E-08,-0.011523915966164
3.96499999999993,14.6580786403644,-4.74868473432366E-08,-0.011545100808368
3.96749999999993,14.6575516670391,-4.75681929401617E-08,-0.011566583324839
3.96999999999993,14.6570182327759,-4.76787622716302E-08,-0.011588756137047
3.97249999999993,14.6564746244669,-4.76421204709254E-08,-0.011606891041766
3.97499999999993,14.6559212020331,-4.76519810277409E-08,-0.011616763010494
3.97749999999993,14.6553705040685,-4.75871786420612E-08,-0.011629100031738
3.97999999999993,14.6548320601595,-4.7959607840653E-08,-0.011641078187569
3.98249999999993,14.6543045877244,-4.80506106015355E-08,-0.011653795789076
3.98499999999993,14.6537845639376,-4.81709712119027E-08,-0.011666844785325
3.98749999999993,14.6532694913736,-4.83498130421367E-08,-0.01167978926408
3.98999999999993,14.6527577592863,-4.865320146763E-08,-0.011694691470409
3.99249999999993,14.6522482388651,-4.88838809431513E-08,-0.011708283234379
3.99499999999993,14.651740019423,-4.88570037759928E-08,-0.011723418040978
3.99749999999993,14.6512322200455,-4.90653162543708E-08,-0.011741068142987
3.99999999999993,14.6507237818818,-4.90547877873837E-08,-0.011758475997192
4.00249999999993,14.6502131411223,-4.90995901714086E-08,-0.011776894167065
4.00499999999993,14.6496976372555,-4.9117161893264E-08,-0.011796946448
4.00749999999993,14.6491732579348,-4.88782863072856E-08,-0.011813037944928
4.00999999999993,14.6486389441641,-4.88875109283526E-08,-0.011820962617515
4.01249999999993,14.6481042355388,-4.86460214332851E-08,-0.01182874423573
4.01499999999993,14.6475791492489,-4.946227960545E-08,-0.011837967048776
4.01749999999993,14.6470641173986,-5.00821535354135E-08,-0.011846943207148
4.01999999999993,14.6465562688412,-4.99414110066709E-08,-0.011855718277438
4.02249999999993,14.6460533551902,-4.99643952878159E-08,-0.011862843161312
4.02499999999993,14.6455539867679,-4.98647221292003E-08,-0.011871916536292
4.02749999999993,14.645057300614,-4.97180074887638E-08,-0.011880105247289
4.02999999999993,14.6445627564328,-4.95186798232794E-08,-0.011888046412491
4.03249999999993,14.6440699733293,-4.96412120298828E-08,-0.011896659499209
4.03499999999993,14.6435787061251,-4.89697118410959E-08,-0.01190582947489
4.03749999999993,14.6430887499416,-4.89238090040089E-08,-0.011915384199605
4.03999999999993,14.6425999714472,-4.87221392120318E-08,-0.011924780301375
4.04249999999993,14.6421122486601,-4.85012332518409E-08,-0.01193420487354
4.04499999999993,14.6416254949126,-4.8190999635267E-08,-0.011942949801889
4.04749999999993,14.6411396316265,-4.81011097619444E-08,-0.011952171554759
4.04999999999993,14.6406545962594,-4.80531108237869E-08,-0.011961749183496
4.05249999999993,14.6401703336905,-4.79788901941447E-08,-0.011970655763633
4.05499999999993,14.6396867970113,-4.78248569635298E-08,-0.011980554816174
4.05749999999993,14.6392039444866,-4.77161128387138E-08,-0.011991383212039
4.05999999999994,14.6387217398546,-4.76773092117355E-08,-0.012001557469811
4.06249999999994,14.6382401500341,-4.77180996938387E-08,-0.012011667541567
4.06499999999994,14.6377591463949,-4.77462487324942E-08,-0.012022273986203
4.06749999999994,14.6372787012004,-4.77188413228191E-08,-0.012032968135481
4.06999999999994,14.6367987915151,-4.76650274805479E-08,-0.012043004542247
4.07249999999994,14.6363193928162,-4.77194994630281E-08,-0.012053045048617
4.07499999999994,14.6358404867999,-4.74958099516698E-08,-0.012064397784612
4.07749999999994,14.6353620523139,-4.72390784267418E-08,-0.012075259246885
4.07999999999994,14.6348840743515,-4.70190508750079E-08,-0.012086389964624
4.08249999999994,14.6344065327363,-4.68208618542576E-08,-0.012097892228825
4.08499999999994,14.6339294155346,-4.66778438124038E-08,-0.012108972781309
4.08749999999994,14.6334527043921,-4.67843452867101E-08,-0.012119869611996
4.08999999999994,14.6329763889058,-4.70413112907409E-08,-0.012130647541369
4.09249999999994,14.6325004523387,-4.74251855564489E-08,-0.012142874175419
4.09499999999994,14.6320248857304,-4.78449067031761E-08,-0.012155169889896
4.09749999999994,14.6315496740963,-4.81696531551279E-08,-0.012166740610572
4.09999999999994,14.6310748093364,-4.8225032855953E-08,-0.012179119406979
4.10249999999994,14.6306002775069,-4.79995687641122E-08,-0.012191254611157
4.10499999999994,14.6301260689617,-4.76835841922707E-08,-0.012202649302689
4.10749999999994,14.6296521726667,-4.74840220476835E-08,-0.012214189543068
4.10999999999994,14.6291785775385,-4.74869068511907E-08,-0.012227126697302
4.11249999999994,14.6287052765598,-4.77019401756706E-08,-0.012240498228616
4.11499999999994,14.6282322567752,-4.80123407697874E-08,-0.012251755394783
4.11749999999994,14.627759513888,-4.80105688538401E-08,-0.012265424881904
4.11999999999994,14.6272870340133,-4.79878305981174E-08,-0.012276856107873
4.12249999999994,14.6268148069903,-4.80113477863142E-08,-0.012290008732276
4.12499999999995,14.6263428279552,-4.79444750567382E-08,-0.012302504429234
4.12749999999995,14.6258710843671,-4.77972710299923E-08,-0.012316303808351
4.12999999999995,14.6253995701837,-4.76699471008146E-08,-0.012329802990033
4.13249999999995,14.6249282735559,-4.76798991400074E-08,-0.01234206457237
4.13499999999995,14.6244571881278,-4.78276120929877E-08,-0.012355132651386
4.13749999999995,14.6239863010664,-4.80323780749359E-08,-0.012369475223529
4.13999999999995,14.6235156073149,-4.81900714888184E-08,-0.012383381538819
4.14249999999995,14.6230450934879,-4.82374726828994E-08,-0.012397536926194
4.14499999999995,14.6225747538913,-4.82127955336864E-08,-0.012410503168321
4.14749999999995,14.622104575404,-4.81214179615108E-08,-0.012424455548231
4.14999999999995,14.6216345499179,-4.79308646106347E-08,-0.012437966684205
4.15249999999995,14.6211646658758,-4.73989025806532E-08,-0.012452427894919
4.15499999999995,14.6206949134716,-4.72236694193384E-08,-0.012466778718282
4.15749999999995,14.6202252788758,-4.70498786597773E-08,-0.012480308004703
4.15999999999995,14.6197557529518,-4.62832696612736E-08,-0.012493934676227
4.16249999999995,14.6192863190443,-4.5969692941128E-08,-0.012508536880582
4.16499999999995,14.6188169669862,-4.58830955452072E-08,-0.012524182464086
4.16749999999995,14.6183476785406,-4.60234996779718E-08,-0.012538706180186
4.16999999999995,14.6178784412897,-4.60734002061258E-08,-0.012553888448062
4.17249999999995,14.6174092343368,-4.6061911618267E-08,-0.012568227781256
4.17499999999995,14.6169400411328,-4.60191653672837E-08,-0.012584351842446
4.17749999999995,14.6164708376618,-4.59866500435169E-08,-0.012599600907017
4.17999999999995,14.6160016024553,-4.58647146928115E-08,-0.012615455792157
4.18249999999995,14.6155323055615,-4.56355460087821E-08,-0.012631054822627
4.18499999999995,14.6150629167826,-4.5592918773707E-08,-0.012646888884132
4.18749999999996,14.6145933975497,-4.55006885502485E-08,-0.01266299023431
4.18999999999996,14.6141237054542,-4.53701849423283E-08,-0.01268038199462
4.19249999999996,14.6136537841979,-4.53108093267929E-08,-0.012696524420994
4.19499999999996,14.6131835706676,-4.612388515568E-08,-0.012712728765655
4.19749999999996,14.6127129790864,-4.64195011318225E-08,-0.012730582829742
4.19999999999996,14.6122419059698,-4.67077772015045E-08,-0.012747758773897
4.20249999999996,14.6117702012731,-4.69093581756397E-08,-0.01276603645313
4.20499999999996,14.6112976690768,-4.69349350495918E-08,-0.012785126335666
4.20749999999996,14.6108240132987,-4.68507703743626E-08,-0.012804884367679
4.20999999999996,14.6103487886134,-4.69596024288421E-08,-0.012824527054292
4.21249999999996,14.6098712472923,-4.70138523667174E-08,-0.012846289015334
4.21499999999996,14.6093900767566,-4.71689300951539E-08,-0.012869677861926
4.21749999999996,14.6089027775167,-4.73544545798177E-08,-0.012892570131791
4.21999999999996,14.6084051438056,-4.74366146363536E-08,-0.012913402844847
4.22249999999996,14.6078950294207,-4.75519197351559E-08,-0.012924573037985
4.22499999999996,14.6073821383936,-4.78658774838436E-08,-0.012934840040157
4.22749999999996,14.6068788898971,-4.79660355878764E-08,-0.012944998149797
4.22999999999996,14.6063864463567,-4.74366164127105E-08,-0.012955962452687
4.23249999999996,14.6059015292984,-4.64609648531678E-08,-0.012966223559664
4.23499999999996,14.6054215275453,-4.53642332587378E-08,-0.012976932029109
4.23749999999996,14.6049448415049,-4.44784973296919E-08,-0.012989052819148
4.23999999999996,14.6044704871621,-4.40231495701937E-08,-0.012999580073923
4.24249999999996,14.6039978363972,-4.39753788938901E-08,-0.013009530172246
4.24499999999996,14.6035264663764,-4.38389253787364E-08,-0.013020790239966
4.24749999999996,14.6030560748321,-4.35150617761337E-08,-0.013031884122531
4.24999999999996,14.6025864411636,-4.34653255609874E-08,-0.013042798182501
4.25249999999997,14.6021173873647,-4.33885212203222E-08,-0.013053872740177
4.25499999999997,14.6016487762872,-4.36870628561792E-08,-0.013065217244989
4.25749999999997,14.6011804834676,-4.41344241153274E-08,-0.013076760013276
4.25999999999997,14.60071240423,-4.42301280045854E-08,-0.013087928581268
4.26249999999997,14.6002444294488,-4.43044916309532E-08,-0.013099699404355
4.26499999999997,14.5997764586996,-4.43842509412207E-08,-0.013110420890558
4.26749999999997,14.5993083768067,-4.44374146368887E-08,-0.013123453063098
4.26999999999997,14.5988400603077,-4.44054641945968E-08,-0.013135786715124
4.27249999999997,14.5983713538627,-4.43190870669241E-08,-0.013148177271292
4.27499999999997,14.5979020664515,-4.42587033688824E-08,-0.013161512089158
4.27749999999997,14.5974319330038,-4.42502487985053E-08,-0.01317583064351
4.27999999999997,14.5969605821306,-4.42920597976126E-08,-0.013190127194812
4.28249999999997,14.5964874316561,-4.43858283460941E-08,-0.013204465908273
4.28499999999997,14.5960115182638,-4.43903429570014E-08,-0.013219935801838
4.28749999999997,14.595531077851,-4.46438264134486E-08,-0.013238101239808
4.28999999999997,14.5950427558853,-4.47476162790395E-08,-0.013255171574245
4.29249999999997,14.5945415381567,-4.47377033196972E-08,-0.013265495539351
4.29499999999997,14.5940284679155,-4.41428271713562E-08,-0.013267900325452
4.29749999999997,14.5935185443537,-4.33990825499109E-08,-0.013271960347681
4.29999999999997,14.5930216066178,-4.27357687016183E-08,-0.0132738626465
4.30249999999997,14.5925356763667,-4.21274766182478E-08,-0.01327635166881
4.30499999999997,14.5920570382785,-4.18059009632543E-08,-0.013278883946259
4.30749999999997,14.5915832468072,-4.18074037611405E-08,-0.013281437882552
4.30999999999997,14.5911128580746,-4.17732017865546E-08,-0.013283700355434
4.31249999999997,14.5906449812753,-4.19794758954595E-08,-0.013285149541287
4.31499999999997,14.5901790533473,-4.21704529074418E-08,-0.013286877892693
4.31749999999998,14.5897146880596,-4.23553485617845E-08,-0.013288801949578
4.31999999999998,14.5892516224978,-4.25571258233504E-08,-0.013290926689181
4.32249999999998,14.588789655506,-4.27553574766648E-08,-0.01329119876883
4.32499999999998,14.588328642404,-4.27453779039411E-08,-0.01329255159608
4.32749999999998,14.5878684619774,-4.27628563670623E-08,-0.013295218604218
4.32999999999998,14.5874090254727,-4.27870148200782E-08,-0.01329480288436
4.33249999999998,14.5869502527313,-4.27275139713856E-08,-0.013296570030954
4.33499999999998,14.5864920850078,-4.24728732184576E-08,-0.013299020039905
4.33749999999998,14.5860344630352,-4.21723491683679E-08,-0.013301067435347
4.33999999999998,14.5855773446266,-4.20107255649782E-08,-0.013301799733532
4.34249999999998,14.5851206873067,-4.19595371781156E-08,-0.013305094050755
4.34499999999998,14.5846644609839,-4.1959516750012E-08,-0.013306576591721
4.34749999999998,14.5842086321064,-4.20591419469929E-08,-0.013309232200288
4.34999999999998,14.5837531765828,-4.21772927694519E-08,-0.013310383579447


==> Energy_data_200_400_Re35We10.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.604,0,0
0.005,15.603625361356,3.63886698551141E-12,0.000183506656909
0.0075,15.6036702011934,1.31006316905768E-12,0.000389067592935
0.01,15.6035229962628,1.31095134747738E-12,0.00048421490728
0.0125,15.6035984747025,9.63673585374636E-13,0.000587173397911
0.015,15.6035021236618,9.52127265918534E-13,0.000650175685569
0.0175,15.6035732301509,-2.10479633722116E-10,0.00071500419169
0.02,15.6034992082741,-3.75670161645303E-10,0.000761769091003
0.0225,15.6035628409804,-6.04967631545605E-10,0.000807992468167
0.025,15.603501607336,-8.2884010765838E-10,0.000845142805677
0.0275,15.6035582382162,-1.08485220806642E-09,0.000881058910006
0.03,15.6035052977458,-1.34142208452204E-09,0.000912066157656
0.0325,15.6035557685802,-1.62025504124586E-09,0.000941146166235
0.035,15.6035085690452,-1.90089544105376E-09,0.000967599446421
0.0375,15.6035536103463,-2.2017800915819E-09,0.00099201812662
0.04,15.6035105241031,-2.5050530538806E-09,0.001015065142647
0.0425,15.6035507003151,-2.82922663075169E-09,0.001036447210761
0.045,15.6035105964137,-3.1566473879252E-09,0.001057647170838
0.0475,15.6035463255547,-3.50603368559632E-09,0.001076994046919
0.05,15.6035083640895,-3.85981469008811E-09,0.00109631299681
0.0525,15.6035399151854,-3.86078458092243E-09,0.001113735125346
0.055,15.6035034585099,-3.86166476573635E-09,0.001131581797227
0.0575,15.6035310895741,-3.86268350638375E-09,0.001147855382796
0.06,15.6034955952171,-3.86363918636334E-09,0.001165160953718
0.0625,15.6035194598995,-3.86467746693597E-09,0.001181247088263
0.065,15.6034845055356,-3.86567844401497E-09,0.001198768399711
0.0675,15.6035047360119,-3.86671406005234E-09,0.001215478089547
0.07,15.6034699994717,-3.86772924798606E-09,0.001232251166586
0.0725,15.6034867317958,-3.86873377777874E-09,0.00124714617823
0.075,15.6034519963005,-3.86972320853829E-09,0.001263440228134
0.0775,15.6034654044271,-3.8706522431653E-09,0.001278493587197
0.08,15.6034305759922,-3.87155818515339E-09,0.001294037971638
0.0825,15.6034409086967,-3.87234511123324E-09,0.001308421365596
0.085,15.6034060393233,-3.87308229932159E-09,0.001322619194447
0.0875,15.6034136550503,-3.87362053544393E-09,0.001336132845576
0.09,15.6033789639242,-3.87405307833433E-09,0.001348978981056
0.0925,15.603384355655,-3.87417120606415E-09,0.001359944342323
0.095,15.6033502357315,-3.87409837543373E-09,0.001371120027987
0.0975,15.603354031531,-3.87356990927401E-09,0.00138162619886
0.1,15.603321027527,-3.87275456148473E-09,0.001392487361075
0.1025,15.6033239557353,-3.87137788493419E-09,0.001401577502967
0.105,15.6032927044439,-3.86970544496989E-09,0.001412592230146
0.1075,15.6032955196585,-3.86754184233951E-09,0.00142312078176
0.11,15.6032666557612,-3.86522547302093E-09,0.00143438291208
0.1125,15.6032700375763,-3.86262932750014E-09,0.00144535345098
0.115,15.6032440843132,-3.86004650465566E-09,0.001457048370473
0.1175,15.6032485334558,-3.85733134322663E-09,0.001468206867696
0.12,15.6032258049681,-3.85468101882225E-09,0.001477903924204
0.1225,15.6032315640786,-3.85193121843486E-09,0.001485618821616
0.125,15.6032121026392,-3.84923559693107E-09,0.001494288963022
0.1275,15.6032191178859,-3.84641563044852E-09,0.001503734234436
0.13,15.6032026770682,-3.84359566396597E-09,0.001513049096847
0.1325,15.6032106079632,-3.84059983815632E-09,0.00152178303636
0.135,15.6031966811005,-3.83756137978253E-09,0.001529067870896
0.1375,15.6032049498641,-3.83431686401536E-09,0.001534795114006
0.14,15.6031928355181,-3.83101905754302E-09,0.001540581384605
0.1425,15.6032007079043,-3.82746190297212E-09,0.001547376527402
0.145,15.6031895986991,-3.823768857103E-09,0.001555162597581
0.1475,15.6031962828644,-3.81973297436389E-09,0.001562000185487
0.15,15.603185369137,-3.81562070828068E-09,0.001568330104458
0.1525,15.6031901243897,-3.81135123461718E-09,0.00157443600966
0.155,15.6031787009269,-3.80734821447959E-09,0.001580213475786
0.1575,15.6031809434441,-3.80356990348218E-09,0.001584184133249
0.16,15.6031685075076,-3.80044262726642E-09,0.001586570992067
0.1625,15.6031679025846,-3.79788200888242E-09,0.001590099975606
0.165,15.603154232454,-3.79629039315432E-09,0.001595005558651
0.1675,15.6031507563427,-3.79558517948908E-09,0.001600393242162
0.17,15.6031359461712,-3.79618025903028E-09,0.001606629073901
0.1725,15.603129889883,-3.79802145289432E-09,0.001615515709783
0.175,15.6031143108027,-3.80143738709648E-09,0.001624210789119
0.1775,15.6031061941333,-3.80621845152973E-09,0.001631142976893
0.18,15.6030903522397,-3.81229714463416E-09,0.001638055382784
0.1825,15.603080726438,-3.81916276381844E-09,0.001644646119452
0.185,15.6030650146336,-3.82640230611742E-09,0.001651027783821
0.1875,15.6030541775305,-3.83353526700603E-09,0.001658388629318
0.19,15.6030385729608,-3.84022325050637E-09,0.00166587218065
0.1925,15.6030262705034,-3.84629661454028E-09,0.001674397007841
0.195,15.6030100772082,-3.85171627925729E-09,0.001679009090903
0.1975,15.6029953290625,-3.85669540747813E-09,0.001683072811357
0.2,15.6029771375282,-3.86159104692751E-09,0.001689739263821
0.2025,15.6029583860728,-3.86705600874393E-09,0.001694960014261
0.205,15.6029364675828,-3.87377951938106E-09,0.001701236329046
0.2075,15.6029122428163,-3.88220211533508E-09,0.00170661211066
0.21,15.6028854619102,-3.89146581625255E-09,0.001712818899043
0.2125,15.6028554438474,-3.89896737118534E-09,0.001719715418636
0.215,15.6028242946592,-3.90296861496608E-09,0.001728536420715
0.2175,15.6027901027679,-3.90422183471628E-09,0.001737070013267
0.22,15.6027570424975,-3.90432131069929E-09,0.001742864488015
0.2225,15.6027219733855,-3.90423959828468E-09,0.001746576672124
0.225,15.602690558129,-3.9044705246738E-09,0.001752980356744
0.2275,15.6026582480954,-3.90506826875026E-09,0.001759716936547
0.23,15.602631559123,-3.90590226828635E-09,0.001765959950274
0.2325,15.602604438227,-3.90668564165253E-09,0.001773328073483
0.235,15.6025838116237,-3.90722743048855E-09,0.001779728043128
0.2375,15.6025622553172,-3.90745302780715E-09,0.001786068275693
0.24,15.6025469207168,-3.9074325997035E-09,0.001788569919415
0.2425,15.6025293433176,-3.90727983301531E-09,0.001791506129025
0.245,15.6025168901882,-3.90707111108668E-09,0.001794878681459
0.2475,15.6025004823219,-3.90685439555227E-09,0.001799238503009
0.25,15.6024877733623,-3.9065897183832E-09,0.001803107213875
0.2525,15.6024695021005,-3.90613852374599E-09,0.001803816357663
0.255,15.6024536916263,-3.90520682458373E-09,0.001805550118607
0.2575,15.6024312739953,-3.90327503652088E-09,0.001806519264521
0.26,15.6024106774326,-3.89965926217428E-09,0.001808191088118
0.2625,15.602383283058,-3.89373422393646E-09,0.001815833452392
0.265,15.6023578306592,-3.88551857355424E-09,0.00181912053191
0.2675,15.6023262119622,-3.87685528124848E-09,0.001824103397997
0.27,15.6022971843488,-3.87139920121626E-09,0.001830665221215
0.2725,15.6022629918796,-3.87062826234796E-09,0.001839424841836
0.275,15.6022319469738,-3.87254228684242E-09,0.00184719721949
0.2775,15.6021963870626,-3.87605947338443E-09,0.001852205823621
0.28,15.6021637625252,-3.88060339417962E-09,0.001857264741194
0.2825,15.6021264498027,-3.88568022202662E-09,0.001859068778018
0.285,15.6020910119633,-3.89082455143352E-09,0.001864240628346
0.2875,15.6020503297848,-3.89558341140628E-09,0.001869706312288
0.29,15.6020106125325,-3.89922583110547E-09,0.001877054413652
0.2925,15.6019660803016,-3.90087873114453E-09,0.001882761300104
0.295,15.6019231016806,-3.89964593949799E-09,0.001888789821315
0.2975,15.6018775142487,-3.89549636992115E-09,0.001894586673944
0.3,15.6018354161746,-3.88876930657034E-09,0.001902470762455
0.3025,15.6017935313146,-3.87960774617113E-09,0.001909824568993
0.305,15.6017565962247,-3.86741660918233E-09,0.001916228061759
0.3075,15.6017213724765,-3.85203424713154E-09,0.001921114211916
0.31,15.6016905563357,-3.83463305553278E-09,0.00191831881473
0.3125,15.6016608083612,-3.81673270766214E-09,0.001916640200137
0.315,15.6016329088055,-3.79899312008547E-09,0.0019175813868
0.3175,15.6016039228705,-3.78150311064473E-09,0.00191759699565
0.32,15.6015733517611,-3.76425735026942E-09,0.001920353966812
0.3225,15.6015394373523,-3.74740416475561E-09,0.001923938138127
0.325,15.6015011903052,-3.73138764331315E-09,0.001926121050959
0.3275,15.6014587207603,-3.71720343395054E-09,0.001933809948736
0.33,15.6014111466708,-3.70766173318771E-09,0.001942402221656
0.3325,15.6013606731732,-3.708161777638E-09,0.001950699898571
0.335,15.6013065496281,-3.72215414046195E-09,0.001959144630385
0.3375,15.6012525172387,-3.74570685579556E-09,0.001967265807981
0.34,15.6011972766132,-3.77373421400762E-09,0.001976581725891
0.3425,15.6011449115923,-3.8024525750302E-09,0.00198407746129
0.345,15.601092651033,-3.83001808046401E-09,0.001986455566699
0.3475,15.6010439523811,-3.8558152226642E-09,0.001989772812225
0.35,15.600994571288,-3.88017173946764E-09,0.001986063260392
0.3525,15.6009477360553,-3.90283450002471E-09,0.001985311414806
0.355,15.6008991077298,-3.91972676538899E-09,0.00199109091002
0.3575,15.6008527219566,-3.9240601878987E-09,0.001998666635619
0.36,15.6008049784865,-3.92330612442038E-09,0.00200866453444
0.3625,15.6007602680228,-3.92239751789702E-09,0.002019411088545
0.365,15.6007148706083,-3.92147558869738E-09,0.00202834922084
0.3675,15.6006721075767,-3.92046572983418E-09,0.002031144744161
0.37,15.6006273134604,-3.92084498201939E-09,0.002033112118606
0.3725,15.6005823017646,-3.92390564485368E-09,0.002028124786164
0.375,15.600531962764,-3.929294223326E-09,0.002016731968553
0.3775,15.6004775004951,-3.93531696118998E-09,0.002012669255339
0.38,15.6004148355199,-3.93990262637089E-09,0.002019321173363
0.3825,15.6003460619094,-3.94165144967928E-09,0.00202813952035
0.385,15.6002695833106,-3.9419587594125E-09,0.002037177554036
0.3875,15.6001893107869,-3.9563454734548E-09,0.002052498253994
0.39,15.6001062894449,-3.97447053046562E-09,0.002069633389734
0.3925,15.6000254949256,-3.98976318649602E-09,0.002085575975411
0.395,15.5999488388504,-4.00344468687308E-09,0.002094170748993
0.3975,15.5998800260938,-4.01660038562568E-09,0.002099388376222
0.4,15.5998192544845,-4.03023303618966E-09,0.00209853887185
0.4025,15.5997671664588,-4.04460731573408E-09,0.002093104146664
0.405,15.5997215345383,-4.05860145491488E-09,0.002090719896138
0.4075,15.5996806979102,-4.06795397367432E-09,0.002084938261076
0.41,15.5996414890918,-4.0616816576744E-09,0.002088796873018
0.4125,15.5996016930049,-4.03531075221508E-09,0.00210335069021
0.415,15.5995584548047,-4.00173760795042E-09,0.002111182620233
0.4175,15.5995097205909,-3.96597688023803E-09,0.002116717952284
0.42,15.5994530473575,-3.92717947050869E-09,0.002125563226349
0.4225,15.5993865675837,-3.88615006841064E-09,0.002119694048401
0.425,15.5993085370849,-3.84633747074758E-09,0.002114487911343
0.4275,15.5992182881272,-3.8096708010471E-09,0.002110166843121
0.43,15.5991163973404,-3.77553188712909E-09,0.002108707190182
0.4325,15.5990052261774,-3.74759956400794E-09,0.002114935378867
0.435,15.5988889462737,-3.73160791156124E-09,0.002129631444648
0.4375,15.5987730217973,-3.72516240076948E-09,0.002151704086351
0.44,15.5986635828179,-3.72249786551038E-09,0.00217520951221
0.4425,15.5985660433908,-3.72114250524191E-09,0.002192249546194
0.445,15.598484375472,-3.72125086300912E-09,0.002199747894446
0.4475,15.598420239513,-3.72348818444834E-09,0.002199036345099
0.45,15.5983728924873,-3.72767772205407E-09,0.002193784318483
0.4525,15.5983392659416,-3.73270214737431E-09,0.002183781196998
0.455,15.5983138224599,-3.73792996555267E-09,0.002186187886061
0.4575,15.5982896754196,-3.74149511372934E-09,0.002186226328102
0.46,15.5982585680459,-3.72738107046189E-09,0.002179874432684
0.4625,15.5982134729712,-3.68643160442161E-09,0.002179159902696
0.465,15.5981479852549,-3.64404062480617E-09,0.0021776267726
0.4675,15.5980594742661,-3.6079965681779E-09,0.002175827474984
0.47,15.5979468808077,-3.57732954370249E-09,0.002184878635767
0.4725,15.5978142014393,-3.55689611097887E-09,0.002199430436649
0.475,15.5976665959052,-3.55491724945978E-09,0.002209789064372
0.4775,15.5975138754166,-3.56274920676469E-09,0.002218494715611
0.48,15.5973646116008,-3.57983420684604E-09,0.002225888181254
0.4825,15.5972293034537,-3.60163898704968E-09,0.002234818333477
0.485,15.597113565042,-3.62354857230684E-09,0.002248043124387
0.4875,15.597022554488,-3.64334429292512E-09,0.002255049210768
0.49,15.5969553234332,-3.65886076991728E-09,0.002265294769828
0.4925,15.596910576888,-3.66786245820094E-09,0.002269658675541
0.495,15.5968812844646,-3.67221186792221E-09,0.002272944230116
0.4975,15.5968604741656,-3.67531427514223E-09,0.002270045487183
0.5,15.5968363738307,-3.67975960813283E-09,0.002256846239609
0.5025,15.5967989576593,-3.68449359910983E-09,0.002243931861513
0.505,15.5967366735788,-3.68702135489229E-09,0.002231315455432
0.5075,15.5966439005103,-3.68711816634004E-09,0.002229896146954
0.51,15.5965182846012,-3.6872558339951E-09,0.00223741814685
0.5125,15.5963663809326,-3.68690056262721E-09,0.002253956310332
0.515,15.5961981512214,-3.68561359209707E-09,0.002274595785106
0.5175,15.5960286310753,-3.68276165119141E-09,0.002294695105231
0.52,15.5958701368903,-3.67594488182021E-09,0.002300957275002
0.5225,15.5957334382691,-3.66367380877364E-09,0.002302090564584
0.525,15.59562231985,-3.64416674614176E-09,0.002296163459914
0.5275,15.5955375353394,-3.61649199476233E-09,0.002298205614413
0.53,15.595473654012,-3.59117979797929E-09,0.00230438490349
0.5325,15.5954238386841,-3.57327856193024E-09,0.002306783560031
0.535,15.5953773025222,-3.55847351585226E-09,0.002305944844301
0.5375,15.5953246380947,-3.54431772819908E-09,0.002310021424341
0.539999999999999,15.5952559214205,-3.53406814923574E-09,0.00230458546899
0.542499999999999,15.5951664216667,-3.54117979384227E-09,0.002303151581969
0.544999999999999,15.5950543489948,-3.56643337084961E-09,0.002299706247895
0.547499999999999,15.5949249522438,-3.58754537188588E-09,0.002303934676766
0.549999999999999,15.5947854441161,-3.60824170542173E-09,0.002312806039375
0.552499999999999,15.5946464593704,-3.62801166886584E-09,0.002325140112998
0.554999999999999,15.5945154841509,-3.64115315676372E-09,0.002332847950908
0.557499999999999,15.5943988893536,-3.63184238239E-09,0.0023355378556
0.559999999999999,15.5942971170125,-3.60457175219153E-09,0.00234371146172
0.562499999999999,15.5942086542136,-3.57367202497016E-09,0.002357436718655
0.564999999999999,15.5941263253847,-3.54934925894668E-09,0.002359697495906
0.567499999999999,15.5940425820939,-3.53037332700978E-09,0.002354531862234
0.569999999999999,15.5939472668391,-3.50461348830322E-09,0.002341096582986
0.572499999999999,15.5938347378839,-3.45179174132681E-09,0.002334558581949
0.574999999999999,15.5937024836671,-3.42403172481909E-09,0.002345115146478
0.577499999999999,15.5935575623539,-3.42340022996268E-09,0.002360142014488
0.579999999999999,15.5934111610378,-3.41501493750229E-09,0.002386086702718
0.582499999999999,15.5932791407154,-3.40008465826713E-09,0.00240084119172
0.584999999999998,15.5931717095806,-3.38457528670233E-09,0.002401238111443
0.587499999999998,15.5930939259488,-3.37342953571351E-09,0.002393584192987
0.589999999999998,15.5930396791586,-3.36803562817067E-09,0.002385447790042
0.592499999999998,15.5929982824704,-3.36447936177819E-09,0.002388420022686
0.594999999999998,15.5929528571091,-3.35425465181061E-09,0.002379571554345
0.597499999999998,15.5928888356262,-3.33065042212866E-09,0.002375920213025
0.599999999999998,15.5927925145419,-3.29938298904153E-09,0.002371080058383
0.602499999999998,15.5926589628258,-3.27808447053712E-09,0.002372000867673
0.604999999999998,15.592489910705,-3.27670246491607E-09,0.00238639301645
0.607499999999998,15.592299849082,-3.28936611282415E-09,0.002399065323029
0.609999999999998,15.5921089787221,-3.31038840784004E-09,0.002413630098978
0.612499999999998,15.5919412523575,-3.3323024339893E-09,0.002413457227229
0.614999999999998,15.5918118707164,-3.34847616301204E-09,0.002416549284109
0.617499999999998,15.591727328846,-3.35479111157611E-09,0.002418677483494
0.619999999999998,15.591680639454,-3.35236016724139E-09,0.002418977780624
0.622499999999998,15.5916586485773,-3.34787575440032E-09,0.002414223940578
0.624999999999998,15.5916407582804,-3.34411520697131E-09,0.002407965173115
0.627499999999998,15.5916072180747,-3.34523608813697E-09,0.002388567588184
0.629999999999998,15.5915388050362,-3.36989725013836E-09,0.002371374721553
0.632499999999998,15.5914266640303,-3.45050121808299E-09,0.002365250790116
0.634999999999998,15.5912723269392,-3.5166909384543E-09,0.002359072688999
0.637499999999998,15.5910934421811,-3.57596174893615E-09,0.002372603117787
0.639999999999997,15.5909131784913,-3.6090970212399E-09,0.002386250456747
0.642499999999997,15.5907545184055,-3.61886343114293E-09,0.002389478942965
0.644999999999997,15.5906273619659,-3.59886964673706E-09,0.002390968558652
0.647499999999997,15.5905312697911,-3.55917695316066E-09,0.002394182830367
0.649999999999997,15.5904532035211,-3.50950291050367E-09,0.002384280227921
0.652499999999997,15.5903766834444,-3.46324657840569E-09,0.002368928672083
0.654999999999997,15.5902822200615,-3.4256553149703E-09,0.002358107724625
0.657499999999997,15.5901583687891,-3.39623085210405E-09,0.002352561646457
0.659999999999997,15.5900029704041,-3.41421824145982E-09,0.002365179190394
0.662499999999997,15.5898305214319,-3.44529471618671E-09,0.002384691946236
0.664999999999997,15.5896629487057,-3.48220918766629E-09,0.002394604513357
0.667499999999997,15.5895230999982,-3.52425466587647E-09,0.002388300593974
0.669999999999997,15.5894184746489,-3.57057139410699E-09,0.002377064303217
0.672499999999997,15.5893421597085,-3.60840335389412E-09,0.002383731671684
0.674999999999997,15.5892724419779,-3.61720875474702E-09,0.002384436411332
0.677499999999997,15.589185303754,-3.57433105335758E-09,0.002384136401933
0.679999999999997,15.5890571586467,-3.48255380089313E-09,0.002383548150956
0.682499999999997,15.5888760862029,-3.39229622170478E-09,0.002379560069301
0.684999999999997,15.5886434342926,-3.36060868022514E-09,0.002399234940234
0.687499999999996,15.5883817661175,-3.35220828873162E-09,0.002419486437778
0.689999999999996,15.5881250226849,-3.35208749646654E-09,0.002428571790206
0.692499999999996,15.58790859237,-3.35037864118703E-09,0.002437573967499
0.694999999999996,15.5877497080319,-3.3353773076783E-09,0.002446580683591
0.697499999999996,15.5876462488553,-3.28006510841305E-09,0.002459813523546
0.699999999999996,15.5875764149934,-3.21307158657191E-09,0.002467671316423
0.702499999999996,15.5875115122723,-3.15615444890227E-09,0.002460227048155
0.704999999999996,15.5874202841761,-3.1151916601857E-09,0.00243630269774
0.707499999999996,15.5872823247093,-3.09765990635924E-09,0.002427591415967
0.709999999999996,15.5870920097208,-3.08974446028287E-09,0.002425855933434
0.712499999999996,15.5868672290639,-3.07359826479114E-09,0.002440100985705
0.714999999999996,15.5866382613465,-3.0380062909785E-09,0.00246201073717
0.717499999999996,15.5864352726418,-2.97763147472097E-09,0.002468991394603
0.719999999999996,15.5862691337249,-2.89950818910256E-09,0.002470705704707
0.722499999999996,15.586133239731,-2.8314994793277E-09,0.002480211193747
0.724999999999996,15.5860054005054,-2.80040257649716E-09,0.002473784057661
0.727499999999996,15.5858611715844,-2.78515166485249E-09,0.002456997699196
0.729999999999996,15.5856790781051,-2.78303780021361E-09,0.002447591293431
0.732499999999996,15.5854562501162,-2.79629386312763E-09,0.002463967615252
0.734999999999995,15.5852114294229,-2.80641643257695E-09,0.002493485922023
0.737499999999995,15.5849844085009,-2.8252236106141E-09,0.002516135069365
0.739999999999995,15.584811258978,-2.83789081123587E-09,0.002517657427971
0.742499999999995,15.5847071030982,-2.83157230995812E-09,0.002511990462625
0.744999999999995,15.5846547094143,-2.82316836575092E-09,0.002508181897244
0.747499999999995,15.5846175665594,-2.81674328306281E-09,0.002493668910593
0.749999999999995,15.5845499315577,-2.84479728662745E-09,0.002476488130858
0.752499999999995,15.5844170886681,-2.91098611882035E-09,0.002457427124564
0.754999999999995,15.5842055098751,-2.95941138261924E-09,0.002475309894287
0.757499999999995,15.5839372944732,-2.98521829478204E-09,0.002503771489285
0.759999999999995,15.5836596806861,-2.99339308895696E-09,0.00252764110353
0.762499999999995,15.5834244901724,-2.98170643731055E-09,0.002530411940257
0.764999999999995,15.583256096181,-2.96114155418081E-09,0.002529738793531
0.767499999999995,15.5831480079092,-2.91055979317889E-09,0.002538388208734
0.769999999999995,15.5830682698095,-2.84316037379995E-09,0.002533524839264
0.772499999999995,15.582979641419,-2.81701506565923E-09,0.002525189337466
0.774999999999995,15.5828502222957,-2.8130235918411E-09,0.002511910583267
0.777499999999995,15.5826738148758,-2.88402990378245E-09,0.002517630191548
0.779999999999995,15.5824735804368,-2.90494739374481E-09,0.002530073498085
0.782499999999994,15.5822956278922,-2.94496071973072E-09,0.002529516436585
0.784999999999994,15.5821735614148,-3.01084313036881E-09,0.00250903925272
0.787499999999994,15.5821088067674,-3.09785619378999E-09,0.002502057119924
0.789999999999994,15.5820668302573,-3.17629655910423E-09,0.00248796282055
0.792499999999994,15.5820006163324,-3.25022408986797E-09,0.002468055784149
0.794999999999994,15.5818664160473,-3.32690941462488E-09,0.002442004658494
0.797499999999994,15.5816466289007,-3.32795924151696E-09,0.00244503335612
0.799999999999994,15.581358219942,-3.32844596329096E-09,0.002468412003818
0.802499999999994,15.5810569775089,-3.32823990589759E-09,0.002485753877769
0.804999999999994,15.580805597914,-3.32719363171918E-09,0.002487972196282
0.807499999999994,15.5806406185556,-3.32635607946941E-09,0.002487445998631
0.809999999999994,15.5805507802855,-3.20020188127046E-09,0.002494840965322
0.812499999999994,15.5804944777454,-3.18750981165294E-09,0.002488756112577
0.814999999999994,15.5804169897454,-3.19787041291875E-09,0.002464830329141
0.817499999999994,15.5802769970981,-3.18630544171583E-09,0.002457415496815
0.819999999999994,15.5800617733286,-3.19360449196893E-09,0.002459643875318
0.822499999999993,15.5798031206208,-3.17031023655545E-09,0.002483743081264
0.824999999999993,15.5795555627821,-3.18918580433092E-09,0.002486975491678
0.827499999999993,15.5793612465179,-3.13482839686685E-09,0.002486736987386
0.829999999999993,15.5792175878281,-3.00271540965014E-09,0.002492280770938
0.832499999999993,15.5790887262848,-2.86653811798487E-09,0.002499695372553
0.834999999999993,15.5789233319874,-2.71442246457809E-09,0.002487573580706
0.837499999999993,15.5786840773474,-2.55212828648155E-09,0.002479360831377
0.839999999999993,15.5783655157448,-2.56497401096567E-09,0.002491692490807
0.842499999999993,15.578012689519,-2.6403528252672E-09,0.00252287176067
0.844999999999993,15.5776997894944,-2.76431855184001E-09,0.002546825074855
0.847499999999993,15.5774872494645,-2.81462675388866E-09,0.002551950142687
0.849999999999993,15.5773781345032,-2.71476796598336E-09,0.002557583094498
0.852499999999993,15.5773259575285,-2.75793698989446E-09,0.002550981799529
0.854999999999993,15.5772583267952,-2.7589441842224E-09,0.002520337043591
0.857499999999993,15.5771135458603,-2.76016809408475E-09,0.002491400224153
0.859999999999993,15.5768650499835,-2.75831268936599E-09,0.002491049452833
0.862499999999993,15.5765463962802,-2.75841749441952E-09,0.002506115680438
0.864999999999993,15.5762319121631,-2.76450062841604E-09,0.002531930291976
0.867499999999992,15.575988377368,-2.80593503987348E-09,0.00254052443081
0.869999999999993,15.5758256821432,-2.77989808949997E-09,0.002555275873933
0.872499999999992,15.575704591966,-2.68010236226246E-09,0.002554102334107
0.874999999999992,15.5755622934214,-2.67955346799908E-09,0.002536760208361
0.877499999999992,15.5753503768944,-2.67902944273146E-09,0.002525660800338
0.879999999999992,15.5750609601834,-2.53017784501708E-09,0.002546030956943
0.882499999999992,15.5747484829691,-2.60991495082408E-09,0.00257788154026
0.884999999999992,15.5744984519164,-2.71254929629094E-09,0.002593163834712
0.887499999999992,15.5743680196243,-2.8406290653038E-09,0.002581859843236
0.889999999999992,15.5743397754951,-2.946848987051E-09,0.002570791746201
0.892499999999992,15.5743413265679,-3.03039460192167E-09,0.002544557560299
0.894999999999992,15.5742813246348,-3.09285130839498E-09,0.002512896828707
0.897499999999992,15.5740976556267,-3.12818837500117E-09,0.002497593533071
0.899999999999992,15.5737902051406,-3.21204218778348E-09,0.002525118066273
0.902499999999992,15.5734367393828,-3.1307818559867E-09,0.002554122978151
0.904999999999992,15.5731412382746,-3.04060865374822E-09,0.00255170765432
0.907499999999992,15.572962248658,-2.9342297480639E-09,0.00254394956485
0.909999999999992,15.572875876222,-3.01082625497884E-09,0.002537624348373
0.912499999999992,15.5728086272884,-3.09872749681972E-09,0.002513885234513
0.914999999999992,15.57267910185,-3.13694936693309E-09,0.002489151112778
0.917499999999991,15.5724477286766,-3.20073301196544E-09,0.002485671966624
0.919999999999991,15.5721448729862,-3.3030786994459E-09,0.00251582393507
0.922499999999991,15.5718663705215,-3.40604433546332E-09,0.002523596472077
0.924999999999991,15.5716963131545,-3.50516060620976E-09,0.002498615800485
0.927499999999991,15.5716408650557,-3.62221541649887E-09,0.002488875758118
0.929999999999991,15.5716227790223,-3.69639430175539E-09,0.00247064261551
0.932499999999991,15.5715375177877,-3.63942209702373E-09,0.002443655582602
0.934999999999991,15.571304167611,-3.61825147621175E-09,0.002435338322929
0.937499999999991,15.5709189215125,-3.60020546708029E-09,0.002458665948406
0.939999999999991,15.5704691265619,-3.60039020819158E-09,0.002505112817607
0.942499999999991,15.5700881491606,-3.60098351137594E-09,0.002526346643536
0.944999999999991,15.5698515163122,-3.54698936888553E-09,0.002524987719322
0.947499999999991,15.5697349231291,-3.46622019975484E-09,0.00254186385046
0.949999999999991,15.5696429117571,-3.58037421932522E-09,0.002528082908887
0.952499999999991,15.5694753457811,-3.72998520958845E-09,0.002501441721821
0.954999999999991,15.5691800032369,-3.83139298065771E-09,0.002511964541272
0.957499999999991,15.5688008725328,-3.89040355486259E-09,0.002539826665795
0.959999999999991,15.568456512036,-3.82882436866794E-09,0.002550107394515
0.96249999999999,15.5682488373586,-3.7298208965808E-09,0.002528871444631
0.96499999999999,15.5681725304131,-3.66468544399368E-09,0.002527631999745
0.96749999999999,15.568131355224,-3.60406726684914E-09,0.002508165592878
0.96999999999999,15.5680004612357,-3.63945940051735E-09,0.002478557249125
0.97249999999999,15.5677012182394,-3.71105723928622E-09,0.002477746547112
0.97499999999999,15.5672538980974,-3.79361697611102E-09,0.002520040161622
0.97749999999999,15.566791619317,-3.85857212847895E-09,0.002560040809691
0.97999999999999,15.5664660727398,-3.77492703762527E-09,0.002562294972252
0.98249999999999,15.5663316237206,-3.71887676209326E-09,0.002571255071631
0.98499999999999,15.5663141533889,-3.67245789334447E-09,0.002563209375222
0.98749999999999,15.5662795003311,-3.59483021128426E-09,0.002526744931481
0.98999999999999,15.5661085490546,-3.59509133573965E-09,0.002504039949221
0.99249999999999,15.565776903121,-3.56073481810881E-09,0.002521189451261
0.99499999999999,15.5653867497223,-3.50751339084354E-09,0.002564407281929
0.99749999999999,15.5651025753473,-3.51181039803805E-09,0.002554676280421
0.99999999999999,15.5650031949004,-3.51230600159624E-09,0.002543610358816
1.00249999999999,15.5650267132838,-3.51283091504229E-09,0.002538123427235
1.00499999999999,15.56502350925,-3.4416514083091E-09,0.002492315482455
1.00749999999999,15.5648530892665,-3.40171890655938E-09,0.002452138856609
1.00999999999999,15.5644664676102,-3.48087692003673E-09,0.002473665155017
1.01249999999999,15.5639696692421,-3.36055894223364E-09,0.002518281652991
1.01499999999999,15.563564737233,-3.20099236006399E-09,0.002512016328752
1.01749999999999,15.5633892627262,-3.10385050994455E-09,0.002494996298715
1.01999999999999,15.5634091222005,-2.96411606370839E-09,0.002503027027014
1.02249999999999,15.5634687003934,-3.02705682742044E-09,0.00246641528661
1.02499999999999,15.5633872112753,-3.0272220286065E-09,0.002410021555202
1.02749999999999,15.5630690067643,-3.02981462141361E-09,0.002415717126755
1.02999999999999,15.5625848744311,-3.07160430423892E-09,0.002469438166564
1.03249999999999,15.5621488081475,-3.09485148619615E-09,0.002480026791953
1.03499999999999,15.5619311800239,-3.03103764309753E-09,0.002463004255976
1.03749999999999,15.5619219166955,-2.96749913530903E-09,0.002482617340875
1.03999999999999,15.5619564739936,-2.93487989466712E-09,0.002458114032162
1.04249999999999,15.5618320428342,-2.93479285318199E-09,0.002397867954909
1.04499999999999,15.5614210655024,-2.9448790073161E-09,0.002407516967113
1.04749999999999,15.5607880781894,-2.99024627281597E-09,0.002481678790197
1.04999999999999,15.5601823574938,-3.08160519324474E-09,0.002506447629974
1.05249999999999,15.5598447527194,-3.06186098697481E-09,0.00250188319485
1.05499999999999,15.5598090854113,-3.02564817644679E-09,0.002546556061818
1.05749999999999,15.5599146322216,-3.02618108349861E-09,0.002512199734227
1.05999999999999,15.5599181890227,-3.0269831086116E-09,0.002420181672782
1.06249999999999,15.5596335997511,-3.19070192489335E-09,0.002409052425251
1.06499999999999,15.5590687600423,-3.26701599107082E-09,0.002476442503912
1.06749999999999,15.5584700943253,-3.42986439250126E-09,0.002511507354282
1.06999999999999,15.5581184576681,-3.4788962821608E-09,0.002480532506861
1.07249999999999,15.5580910670776,-3.30198002274074E-09,0.002529643533752
1.07499999999999,15.5582330060297,-3.15294546027189E-09,0.002507627413165
1.07749999999999,15.5582832212043,-3.15319947929993E-09,0.002417701080603
1.07999999999999,15.5580130857904,-3.17442072628182E-09,0.002389097984178
1.08249999999999,15.5573953208936,-3.22614379655306E-09,0.002464732004235
1.08499999999999,15.5566815719893,-3.47362938413198E-09,0.002533304290627
1.08749999999999,15.5562239243647,-3.63870622521745E-09,0.002518124277929
1.08999999999999,15.5561732219637,-3.57520590910099E-09,0.002562541427703
1.09249999999999,15.5564080354912,-3.57613227919273E-09,0.002547747434476
1.09499999999999,15.5566436062405,-3.57758622726578E-09,0.002435388870548
1.09749999999999,15.5565908648129,-3.57871954292932E-09,0.002357136539992
1.09999999999999,15.5561327043953,-3.5781733132012E-09,0.002393031662622
1.10249999999999,15.5554595949831,-3.57735174816298E-09,0.002457834445588
1.10499999999999,15.5549334224835,-3.6267158165515E-09,0.002440713229978
1.10749999999999,15.5547771544651,-3.51056783642889E-09,0.00244828413169
1.10999999999999,15.5549271393517,-3.31028449096493E-09,0.002459154066043
1.11249999999999,15.5551241323807,-3.39719630204627E-09,0.002366875399616
1.11499999999999,15.5550641932682,-3.39723715825357E-09,0.002278861534774
1.11749999999999,15.5545874000509,-3.40102968010569E-09,0.002315281885271
1.11999999999999,15.5538240556169,-3.39285932682287E-09,0.002401561051238
1.12249999999999,15.5531311522221,-3.43114070489037E-09,0.002442140855497
1.12499999999999,15.5528019794614,-3.45682504843126E-09,0.002465768533476
1.12749999999999,15.5528656839257,-3.22283266740442E-09,0.002474303271681
1.12999999999999,15.553102646073,-3.22396953578163E-09,0.002422956716723
1.13249999999999,15.5531975716614,-3.2248923531597E-09,0.002330152915894
1.13499999999999,15.5529239824688,-3.12102166333261E-09,0.002305363076788
1.13749999999999,15.5523055326943,-3.17097903490549E-09,0.002342908910682
1.13999999999999,15.5515940542977,-3.17292947471515E-09,0.00239813025789
1.14249999999999,15.5510805008918,-3.15996739885804E-09,0.00245534881866
1.14499999999999,15.5508897708149,-2.82021517250541E-09,0.002447645618748
1.14749999999999,15.5509199870848,-2.70874966901147E-09,0.00241996518708
1.14999999999999,15.5509273809217,-2.70940159197153E-09,0.002374249920389
1.15249999999999,15.5507093850691,-2.58175791856274E-09,0.002350690194476
1.15499999999999,15.550241809178,-2.67759947547574E-09,0.002346271672393
1.15749999999999,15.5496732552135,-2.76682143862672E-09,0.002384999202788
1.15999999999999,15.5492012073616,-2.86796275617007E-09,0.002464811619778
1.16249999999999,15.5489610057161,-2.86838552909785E-09,0.002478657397699
1.16499999999999,15.5489361253975,-2.86948509398144E-09,0.002413516937361
1.16749999999999,15.5489697541402,-2.87020807121507E-09,0.002375932507031
1.16999999999999,15.5488901769829,-2.87103318896698E-09,0.002375820393868
1.17249999999999,15.5486460409444,-2.95853208598373E-09,0.002349228398334
1.17499999999999,15.548290797691,-3.16048787141199E-09,0.002331869683426
1.17749999999999,15.5479043025743,-3.27272253741739E-09,0.00237033726835
1.17999999999999,15.5475488981751,-3.28620242129318E-09,0.002408698395708
1.18249999999999,15.5472573272378,-3.27228377727806E-09,0.002392388581827
1.18499999999999,15.5470098794941,-3.27282290157882E-09,0.002357018846965
1.18749999999999,15.5467763623376,-3.27698490565353E-09,0.002369325224608
1.18999999999999,15.546570365541,-3.47679218748453E-09,0.00237494492995
1.19249999999999,15.5464273350074,-3.63722740814865E-09,0.002348355821385
1.19499999999999,15.5463312737128,-3.48770168301371E-09,0.002316840820106
1.19749999999999,15.5462127163287,-3.48847883913095E-09,0.00227525223875
1.19999999999999,15.5459894208018,-3.48930928595337E-09,0.00225416008597
1.20249999999999,15.5456294566144,-3.49019924072991E-09,0.00226886144055
1.20499999999999,15.5451873182006,-3.49066642257867E-09,0.0022846046452
1.20749999999999,15.5447876198834,-3.54847173866801E-09,0.002291182567775
1.20999999999999,15.5445264301807,-3.76122333278772E-09,0.00231826987548
1.21249999999999,15.5444016494305,-3.67861385797141E-09,0.002324944741864
1.21499999999999,15.5443104061793,-3.67962371683461E-09,0.002286136371097
1.21749999999999,15.5441076307677,-3.68328301192378E-09,0.002231426671633
1.21999999999999,15.543690161601,-3.68930930250144E-09,0.002251246090747
1.22249999999999,15.5430999864092,-3.54593776563661E-09,0.002319003251786
1.22499999999999,15.5425209467912,-3.60516505537589E-09,0.002347296852309
1.22749999999999,15.5421438801164,-3.7395002649987E-09,0.002345562270019
1.22999999999998,15.542025748573,-3.86546883390793E-09,0.002341575436111
1.23249999999998,15.5420745027763,-3.90712084907818E-09,0.002313249076163
1.23499999999998,15.5421030227985,-3.76249253974947E-09,0.002252836380038
1.23749999999998,15.541932482791,-3.68002783801558E-09,0.002206184878351
1.23999999999998,15.5415012121535,-3.68107233583714E-09,0.002216557682442
1.24249999999998,15.5409140520998,-3.68230512748369E-09,0.00225248011639
1.24499999999998,15.5403562707502,-3.71519437436518E-09,0.002311009021701
1.24749999999998,15.5399744336452,-3.89001009182266E-09,0.002342265313846
1.24999999999998,15.5397946317508,-4.14771417212023E-09,0.002324110794109
1.25249999999998,15.5397251866136,-4.12306366825987E-09,0.002298237333751
1.25499999999998,15.5396252667713,-3.96813870651158E-09,0.002288293234614
1.25749999999998,15.5394169280258,-3.79436482234041E-09,0.002273093225225
1.25999999999998,15.539122674559,-3.78595021999217E-09,0.00224866752608
1.26249999999998,15.5388131953693,-3.8773206867404E-09,0.002247937553626
1.26499999999998,15.5385392771639,-3.96793797818873E-09,0.002266238789769
1.26749999999998,15.5383168076931,-4.17901091509521E-09,0.002255493902123
1.26999999999998,15.5381169936218,-4.39719638478664E-09,0.002214254724986
1.27249999999998,15.5378897365546,-4.38942304725742E-09,0.00218834157617
1.27499999999998,15.5376164030258,-4.25584634200504E-09,0.00219938173249
1.27749999999998,15.5373403436129,-4.0667762490898E-09,0.002203457467028
1.27999999999998,15.5371064846726,-4.07336386842871E-09,0.002186503620915
1.28249999999998,15.5369090886624,-4.06684907972021E-09,0.002162214275812
1.28499999999998,15.5366878569907,-4.06637834515777E-09,0.002140159405012
1.28749999999998,15.536372818441,-4.06172606659538E-09,0.00212941983248
1.28999999999998,15.5359361998719,-4.06244726747218E-09,0.002171044354037
1.29249999999998,15.5354424115652,-4.03954381056337E-09,0.002207499567093
1.29499999999998,15.5350174694276,-4.03452649067049E-09,0.002212197831818
1.29749999999998,15.5347589299104,-4.0276111334947E-09,0.00221054540704
1.29999999999998,15.5346632513188,-3.81979514685327E-09,0.002211175380302
1.30249999999998,15.5346338756807,-3.8110590239171E-09,0.002171579507058
1.30499999999998,15.5345216897667,-3.85700893446028E-09,0.002108668062992
1.30749999999998,15.5342055040493,-3.88208842849735E-09,0.00209236121661
1.30999999999998,15.5336748985408,-3.88006693441412E-09,0.002123904313514
1.31249999999998,15.5330561862031,-3.83596709951917E-09,0.002163880991474
1.31499999999998,15.5325188390551,-3.75729936052949E-09,0.002186946289349
1.31749999999998,15.5321699280111,-3.67650532240304E-09,0.002197116150552
1.31999999999998,15.5320030480002,-3.63714036666352E-09,0.00218704860909
1.32249999999998,15.5319215068649,-3.52146312110335E-09,0.002174644566944
1.32499999999998,15.5317969409826,-3.58563756464036E-09,0.002161132370025
1.32749999999998,15.5315581064051,-3.70681796368899E-09,0.00215668773563
1.32999999999998,15.5312258382055,-3.75167719113278E-09,0.002134319802705
1.33249999999998,15.5308737729509,-3.69226338392536E-09,0.002131231607708
1.33499999999998,15.5305609768053,-3.61714214136555E-09,0.002152643098931
1.33749999999998,15.5303087848582,-3.6006388981491E-09,0.002156336829913
1.33999999999998,15.5300901198837,-3.70778963088014E-09,0.002128871825514
1.34249999999998,15.5298525232648,-3.89195609074022E-09,0.00210705604523
1.34499999999998,15.5295662114399,-4.02147470879299E-09,0.002107243286893
1.34749999999998,15.5292642795245,-4.02934396959154E-09,0.002100488333143
1.34999999999998,15.5289999507376,-3.93335231052561E-09,0.002080682945881
1.35249999999998,15.5287909832122,-3.7771732408487E-09,0.002063424425696
1.35499999999998,15.5286002705482,-3.64652041895397E-09,0.00203999976525
1.35749999999998,15.5283649907767,-3.60455754133682E-09,0.002019584597595
1.35999999999998,15.5280329968353,-3.68946651008173E-09,0.00202776513798
1.36249999999998,15.5276137571257,-3.7764520399719E-09,0.002051263492772
1.36499999999998,15.527187087755,-3.72866093556468E-09,0.0020575077996
1.36749999999998,15.5268524454477,-3.57217988522507E-09,0.002045151023582
1.36999999999998,15.5266493967518,-3.37775052372535E-09,0.002059730292205
1.37249999999998,15.5265381471274,-3.19911475088475E-09,0.002050481485387
1.37499999999998,15.5264166416493,-3.10411163439994E-09,0.002001488327066
1.37749999999998,15.5261708462876,-3.04496339254001E-09,0.001970141829719
1.37999999999998,15.52573565318,-3.07915470898479E-09,0.001979828375634
1.38249999999998,15.5251545233258,-3.14232639908596E-09,0.002010464381368
1.38499999999998,15.5245556024821,-3.15085557645034E-09,0.002037745107385
1.38749999999998,15.5240711706578,-3.13780912364336E-09,0.002066467686133
1.38999999999998,15.523762738355,-3.23924442824364E-09,0.00207176752237
1.39249999999998,15.5236062038585,-3.4249474367698E-09,0.00204734228563
1.39499999999998,15.5235085787827,-3.55242857352778E-09,0.002030569617229
1.39749999999998,15.523366662048,-3.54006690628239E-09,0.002019196982476
1.39999999999998,15.5231269230741,-3.41240902201889E-09,0.001997420758188
1.40249999999998,15.522808717333,-3.41237171852526E-09,0.001971237138115
1.40499999999998,15.5224579695944,-3.34438343685406E-09,0.001962711426102
1.40749999999998,15.5221108611869,-3.48642270608934E-09,0.001987288365776
1.40999999999998,15.5217786677923,-3.63987329166093E-09,0.002012254469595
1.41249999999998,15.5214521729244,-3.7734766422659E-09,0.002007237781968
1.41499999999998,15.5211090803213,-3.76264441825924E-09,0.001991417781131
1.41749999999998,15.5207528797511,-3.68342423229251E-09,0.001986986495487
1.41999999999998,15.5204286181972,-3.62878704862624E-09,0.001995138899884
1.42249999999998,15.5201919954015,-3.6734375541414E-09,0.001984359845577
1.42499999999998,15.5200528113416,-3.64767860361326E-09,0.0019706360172
1.42749999999998,15.5199656254259,-3.48967699181912E-09,0.00193059221795
1.42999999999998,15.5198447275908,-3.51272699816718E-09,0.00187465672092
1.43249999999998,15.5196066515366,-3.51250850627594E-09,0.001835970873896
1.43499999999998,15.5192162388232,-3.52746631904211E-09,0.001856376192302
1.43749999999998,15.5187250627677,-3.65905972188329E-09,0.001875571275683
1.43999999999998,15.5182378754523,-3.76575215454977E-09,0.001885846180183
1.44249999999998,15.5178453437958,-3.67126862244049E-09,0.001905784611611
1.44499999999998,15.5175731749172,-3.52770257450175E-09,0.0019197800531
1.44749999999998,15.5173821095677,-3.40888295369268E-09,0.001909422416204
1.44999999999998,15.5171849252383,-3.29452110037209E-09,0.00187212097608
1.45249999999998,15.5168958072691,-3.32818306247873E-09,0.001854546316003
1.45499999999998,15.5164837308903,-3.42718475820902E-09,0.001864105753568
1.45749999999998,15.5160001164154,-3.63869645525483E-09,0.001875482704261
1.45999999999998,15.5155338227979,-3.85149245829552E-09,0.001891130015958
1.46249999999998,15.5151564361283,-3.97591914946815E-09,0.001910234906549
1.46499999999998,15.5148847392358,-3.99058119882056E-09,0.001891371349217
1.46749999999998,15.5146805802024,-3.99194721723006E-09,0.001857825904142
1.46999999999998,15.5144687836985,-3.98128019440946E-09,0.001825140601814
1.47249999999998,15.5141902235731,-3.96056787366206E-09,0.00185000352319
1.47499999999998,15.5138408206684,-4.09038047877175E-09,0.001861990188619
1.47749999999998,15.5134673537526,-4.23426538276317E-09,0.001846614092004
1.47999999999998,15.5131148156613,-4.36303171369445E-09,0.00184010811214
1.48249999999998,15.5128001667126,-4.44178649416926E-09,0.001838183949867
1.48499999999998,15.5125082553296,-4.46049952529393E-09,0.001842181901375
1.48749999999998,15.5122095834838,-4.4275685340267E-09,0.001844206572596
1.48999999999998,15.5118778780446,-4.42859704463672E-09,0.001844323429163
1.49249999999998,15.5115236618817,-4.69700811578377E-09,0.001838649829656
1.49499999999998,15.5111970225538,-5.0914392701884E-09,0.001828123782865
1.49749999999998,15.5109538413487,-5.37349098550521E-09,0.001803413585485
1.49999999999998,15.5108047266461,-5.66215607733511E-09,0.001794659367693
1.50249999999998,15.5107067589937,-5.90222892782322E-09,0.001759856408527
1.50499999999998,15.5105769231158,-6.03841865398636E-09,0.001710339575625
1.50749999999998,15.5103298397967,-6.07145533848552E-09,0.001668270884709
1.50999999999998,15.5099179672053,-6.05197669756308E-09,0.001674143147549
1.51249999999998,15.5093735597009,-6.01218808071735E-09,0.001709686153679
1.51499999999998,15.5087946454268,-6.16829876065594E-09,0.001738370911317
1.51749999999998,15.5082901108453,-6.34403907184833E-09,0.001761880256501
1.51999999999998,15.5079205917561,-6.52344045448672E-09,0.001775062928227
1.52249999999998,15.5076851321201,-6.63449206683708E-09,0.001762795805923
1.52499999999998,15.507525169577,-6.70422206638932E-09,0.001746443588073
1.52749999999998,15.5073549295523,-6.74022082591819E-09,0.001729184162075
1.52999999999998,15.5071010626487,-6.77888589706299E-09,0.001710468102615
1.53249999999998,15.5067467140876,-6.90638479738936E-09,0.001685923441344
1.53499999999998,15.5063248642288,-7.09805281218223E-09,0.001657916011861
1.53749999999998,15.5058862639948,-7.17188619603348E-09,0.001674998567698
1.53999999999998,15.5054671847178,-7.10123959635212E-09,0.00170002657116
1.54249999999998,15.5050835876105,-6.94630575281963E-09,0.001717765307042
1.54499999999998,15.5047241665132,-6.8321268642535E-09,0.001715675163987
1.54749999999998,15.5043650664786,-6.76705358415575E-09,0.001702114010966
1.54999999999998,15.5039945152066,-6.69159483379644E-09,0.001700811297976
1.55249999999998,15.5036385092918,-6.5230247869863E-09,0.001713701557766
1.55499999999998,15.5033379564811,-6.59006449410526E-09,0.001716114080368
1.55749999999998,15.5031146650286,-6.66413679795141E-09,0.001712360905113
1.55999999999998,15.5029494871635,-6.7451582097533E-09,0.001688963431883
1.56249999999998,15.5027936216366,-6.82179912558922E-09,0.001645293369791
1.56499999999998,15.5025827806011,-6.88094115020022E-09,0.001606687558987
1.56749999999998,15.5022685516244,-6.95086566082637E-09,0.001588957974585
1.56999999999998,15.5018468950337,-7.03330904627819E-09,0.001601480247096
1.57249999999998,15.5013744565238,-7.11021552746161E-09,0.001611616309129
1.57499999999998,15.5009329011292,-7.16686354707008E-09,0.001610394182186
1.57749999999998,15.5005841109984,-7.20772153073312E-09,0.001612702778636
1.57999999999998,15.5003383989755,-7.20718684732446E-09,0.00160924196057
1.58249999999998,15.5001578827627,-7.18129644639021E-09,0.001579938843079
1.58499999999998,15.4999689483124,-7.12929359991676E-09,0.001548419964324
1.58749999999998,15.4996986649219,-7.06442815356922E-09,0.001532756576847
1.58999999999998,15.4993121249788,-7.12906444988448E-09,0.001536803712168
1.59249999999998,15.4988394263815,-7.28796845095303E-09,0.001552984743652
1.59499999999998,15.4983493734957,-7.44012584874554E-09,0.001558382187404
1.59749999999998,15.4979081598594,-7.62093588235757E-09,0.001580845692789
1.59999999999998,15.4975448312136,-7.82560238832275E-09,0.001583064835601
1.60249999999998,15.497248895235,-7.89051579630495E-09,0.001563740610668
1.60499999999998,15.4969759295638,-7.84088527439053E-09,0.00154134258123
1.60749999999998,15.4966737821364,-7.76669839552824E-09,0.001536321088647
1.60999999999998,15.4963096120756,-7.62254348529723E-09,0.001539832939126
1.61249999999998,15.4958949865084,-7.53512541251666E-09,0.00153303154809
1.61499999999998,15.4954690689871,-7.53592654945123E-09,0.001518695684151
1.61749999999998,15.4950708764059,-7.62667351494883E-09,0.001521414461415
1.61999999999998,15.4947165789985,-7.80734499272739E-09,0.001544570990848
1.62249999999998,15.4944023779758,-8.00123789446161E-09,0.001545691294142
1.62499999999998,15.4941051507589,-8.17968270894198E-09,0.001544024550548
1.62749999999998,15.4937965621718,-8.1799944595673E-09,0.00152700406846
1.62999999999998,15.493459401592,-8.18119705314757E-09,0.001521708412472
1.63249999999998,15.4931101883778,-8.38414937476273E-09,0.001515844586092
1.63499999999998,15.4927857947567,-8.51702086634987E-09,0.001500345165572
1.63749999999998,15.4925152854225,-8.41567437959156E-09,0.0014992298503
1.63999999999998,15.4922952735778,-8.22332690830763E-09,0.001485704605702
1.64249999999998,15.49209447123,-8.01613619927366E-09,0.001448304791665
1.64499999999998,15.4918614706929,-8.01355337642917E-09,0.00139936701161
1.64749999999998,15.4915466697963,-7.91601006966403E-09,0.001371357979442
1.64999999999998,15.4911247189699,-8.07599942476145E-09,0.001374126262397
1.65249999999998,15.490621929684,-8.21345125245898E-09,0.001398650468361
1.65499999999998,15.49010681358,-8.27429147420844E-09,0.001419688843738
1.65749999999998,15.4896563848994,-8.33716118364691E-09,0.001432957546564
1.65999999999998,15.4893145583415,-8.42430747383105E-09,0.00143660173647
1.66249999999998,15.4890813152311,-8.41155589625942E-09,0.001427345962098
1.66499999999998,15.4889098949551,-8.30618507308145E-09,0.001405479545047
1.66749999999998,15.4887254600776,-8.23691603812904E-09,0.001371643917687
1.66999999999998,15.4884503512745,-8.20414935986946E-09,0.001345995607525
1.67249999999998,15.4880464285285,-8.30570101584272E-09,0.001337666578435
1.67499999999998,15.4875317610524,-8.38795610746956E-09,0.001346291598115
1.67749999999998,15.4869687547349,-8.48595771429928E-09,0.001354856591541
1.67999999999998,15.4864244036702,-8.61448601341408E-09,0.001374952060482
1.68249999999998,15.4859482842478,-8.70565397548262E-09,0.001398173769876
1.68499999999998,15.4855573320045,-8.70628191762535E-09,0.00140441717693
1.68749999999998,15.4852392464956,-8.67589111663847E-09,0.001393003251061
1.68999999999998,15.4849583379803,-8.72664518425381E-09,0.001374562534419
1.69249999999998,15.4846799827314,-8.86317774728695E-09,0.00137513525139
1.69499999999998,15.4843877263731,-8.91372753386577E-09,0.001381005365744
1.69749999999998,15.4840895739699,-8.88121132192055E-09,0.001362431949844
1.69999999999997,15.4837957707691,-8.8131129061253E-09,0.001332649430051
1.70249999999997,15.4835067473354,-8.68316973878791E-09,0.001311771288842
1.70499999999997,15.4832089726592,-8.62671267753967E-09,0.001305513606513
1.70749999999997,15.4828852209812,-8.51697823378572E-09,0.001297839080172
1.70999999999997,15.482516711298,-8.42390512900693E-09,0.001292310274841
1.71249999999997,15.4820951941863,-8.4687181711729E-09,0.001283963068621
1.71499999999997,15.4816327273052,-8.54008508355264E-09,0.001285235533161
1.71749999999997,15.4811730198637,-8.60090043630635E-09,0.001289814579868
1.71999999999997,15.4807707758348,-8.64153637536447E-09,0.001282680178402
1.72249999999997,15.4804641493432,-8.65526050830567E-09,0.001281394262938
1.72499999999997,15.4802507938,-8.70151062315472E-09,0.001280992053964
1.72749999999997,15.4800929156577,-8.75476047212942E-09,0.001257529172124
1.72999999999997,15.4799255345288,-8.75963035440464E-09,0.001202425614594
1.73249999999997,15.4796793446941,-8.69233662825764E-09,0.001150681612454
1.73499999999997,15.4793023993318,-8.55084980599941E-09,0.001142696539598
1.73749999999997,15.4787909249535,-8.39416092190959E-09,0.001164738199635
1.73999999999997,15.4781928282483,-8.25600299236839E-09,0.001203147623618
1.74249999999997,15.4775872357241,-8.17212342241191E-09,0.001225610320737
1.74499999999997,15.4770442052887,-8.14522582714972E-09,0.00123835705789
1.74749999999997,15.4766057391108,-8.12085421131314E-09,0.001246264395088
1.74999999999997,15.4762744142336,-8.05875011167245E-09,0.001235386356988
1.75249999999997,15.4760186934822,-7.96190402496677E-09,0.0012285729961
1.75499999999997,15.4757809205108,-7.88538478957435E-09,0.001208688300097
1.75749999999997,15.4755051500787,-7.90567522557239E-09,0.001188784901452
1.75999999999997,15.475160574832,-7.96132493263713E-09,0.001182604082858
1.76249999999997,15.4747560107851,-8.00817723245473E-09,0.001158845997726
1.76499999999997,15.4743219131938,-8.07162159333075E-09,0.001144801834293
1.76749999999997,15.4738916229802,-8.15322120928386E-09,0.001159903932115
1.76999999999997,15.4734857926099,-8.09894462605598E-09,0.001188782810705
1.77249999999997,15.47311224148,-8.03125121962012E-09,0.001195892341995
1.77499999999997,15.4727628656745,-7.98010280078643E-09,0.001173896985682
1.77749999999997,15.4724217360678,-7.98418842151705E-09,0.001152183469764
1.77999999999997,15.472071055122,-7.98264476742361E-09,0.001144786448459
1.78249999999997,15.4717087473722,-8.07600297747513E-09,0.001148363093718
1.78499999999997,15.4713486157099,-8.16508993750631E-09,0.001146330511747
1.78749999999997,15.4710125407978,-8.24731394288847E-09,0.001121276934964
1.78999999999997,15.4707097870696,-8.38534663927248E-09,0.001099421905248
1.79249999999997,15.4704347877526,-8.56833093365594E-09,0.001080201253446
1.79499999999997,15.4701655190888,-8.74006378381864E-09,0.001055492406329
1.79749999999997,15.4698724779164,-8.90124596253372E-09,0.001024721305604
1.79999999999997,15.4695227208932,-9.05024322150894E-09,0.001017429434406
1.80249999999997,15.4690963876505,-9.06069264061671E-09,0.001019713098837
1.80499999999997,15.4686003991163,-9.07429953400651E-09,0.001037896636414
1.80749999999997,15.468076026709,-9.05472852252842E-09,0.001053040542882
1.80999999999997,15.4675757698294,-9.02048391537846E-09,0.001054846005355
1.81249999999997,15.4671386132487,-8.97987906256503E-09,0.001072599194103
1.81499999999997,15.4667725162479,-8.92964813203889E-09,0.001076245314521
1.81749999999997,15.4664598755,-8.89732110209707E-09,0.001062235712975
1.81999999999997,15.4661628982668,-8.91059581675791E-09,0.001034178939676
1.82249999999997,15.4658392522906,-8.98660612591584E-09,0.001000921658003
1.82499999999997,15.4654534427865,-9.11343622789218E-09,0.000989988859682
1.82749999999997,15.4649975335814,-9.31711863216833E-09,0.000998544986965
1.82999999999997,15.4644943732672,-9.47860900879505E-09,0.00100735290525
1.83249999999997,15.4639894087543,-9.58780521642666E-09,0.001018487090628
1.83499999999997,15.463524833193,-9.65676161257534E-09,0.001016909531308
1.83749999999997,15.463127755381,-9.67816138341959E-09,0.001026771230976
1.83999999999997,15.4628003698276,-9.65854862755577E-09,0.001033767113649
1.84249999999997,15.4625232276604,-9.60822976736608E-09,0.001026261020518
1.84499999999997,15.4622569514294,-9.55538315139393E-09,0.001003510607154
1.84749999999997,15.4619579534414,-9.52713463675536E-09,0.000972987403657
1.84999999999997,15.4615936382662,-9.59347001838751E-09,0.000956329583865
1.85249999999997,15.4611632316122,-9.74847225165831E-09,0.000956203686053
1.85499999999997,15.4606960316527,-9.89289894448575E-09,0.000955432909151
1.85749999999997,15.4602381332354,-9.97472060504379E-09,0.000956897594357
1.85999999999997,15.4598266969592,-1.00700701111123E-08,0.000960681909648
1.86249999999997,15.4594803850347,-1.00761221588641E-08,0.000951968021786
1.86499999999997,15.4591924762315,-1.00899084642947E-08,0.000932148477037
1.86749999999997,15.4589372487811,-1.00752961529338E-08,0.000893098613857
1.86999999999997,15.4586721546027,-9.95479076948413E-09,0.000861611046558
1.87249999999997,15.4583547017104,-9.90740733897155E-09,0.000852265496597
1.87499999999997,15.4579582359795,-9.90929205357816E-09,0.000855507882213
1.87749999999997,15.4574883311433,-9.86688952764325E-09,0.000866385388625
1.87999999999997,15.4569742202167,-9.78070247015239E-09,0.000860913780302
1.88249999999997,15.4564547270597,-9.70638147634872E-09,0.000851135044842
1.88499999999997,15.4559601750939,-9.70158620106076E-09,0.000868356705674
1.88749999999997,15.4555096428718,-9.72733626980471E-09,0.000882963823264
1.88999999999997,15.4551052540929,-9.7265964171811E-09,0.000897294762601
1.89249999999997,15.4547356575604,-9.72858149594913E-09,0.000882444315846
1.89499999999997,15.4543769568146,-9.728837291334E-09,0.000862521317137
1.89749999999997,15.454006438163,-9.72894920181489E-09,0.000838729877726
1.89999999999997,15.4536099553558,-9.73226033096353E-09,0.00083459797913
1.90249999999997,15.4531903446815,-9.84464154640818E-09,0.000833577711759
1.90499999999997,15.4527591569816,-9.85539649889233E-09,0.000829681217263
1.90749999999997,15.4523306496373,-9.82676784389014E-09,0.000827735589763
1.90999999999997,15.4519124610522,-9.84024683958751E-09,0.000836476767301
1.91249999999997,15.4515074153686,-9.8681853799576E-09,0.000834317940619
1.91499999999997,15.4511103976802,-9.86026105209703E-09,0.000823049422719
1.91749999999997,15.4507128174887,-9.82528458592924E-09,0.000802786825206
1.91999999999997,15.4503026165609,-9.80224168500854E-09,0.000811212436088
1.92249999999997,15.4498755875877,-9.83189352155023E-09,0.000820417133761
1.92499999999997,15.4494414020122,-9.93383242331447E-09,0.000835110099062
1.92749999999997,15.4490271035151,-1.00630552779535E-08,0.000821672271171
1.92999999999997,15.4486581687168,-1.01658974571706E-08,0.000801122467339
1.93249999999997,15.4483440155847,-1.0196973043719E-08,0.000785508915763
1.93499999999997,15.4480692951069,-1.01533315088886E-08,0.000766915605889
1.93749999999997,15.4478043409367,-1.01110115835468E-08,0.000737296523193
1.93999999999997,15.4475127455703,-1.01456345547035E-08,0.000712913878251
1.94249999999997,15.4471638782372,-1.02075690122661E-08,0.000682057841526
1.94499999999997,15.4467366085019,-1.02272155189098E-08,0.00066542653892
1.94749999999997,15.4462296699959,-1.03163806386419E-08,0.000665316648718
1.94999999999997,15.445663659062,-1.04693658187216E-08,0.000683998160406
1.95249999999997,15.4450817880594,-1.06223119189508E-08,0.000714141002888
1.95499999999997,15.444533275075,-1.08138120680223E-08,0.000726549669317
1.95749999999997,15.4440594930126,-1.10177085232976E-08,0.0007344716514
1.95999999999997,15.4436769136619,-1.11700577676288E-08,0.00073851156207
1.96249999999997,15.4433751965545,-1.12181837153003E-08,0.000739841921061
1.96499999999997,15.4431173069754,-1.11810658509626E-08,0.00071322386677
1.96749999999997,15.4428524180454,-1.11225304522122E-08,0.000669065526516
1.96999999999997,15.4425265415288,-1.10534381647653E-08,0.000628565302937
1.97249999999997,15.4421026610133,-1.09832072325844E-08,0.00061147009445
1.97499999999997,15.4415733844504,-1.0964082086673E-08,0.000623609446688
1.97749999999997,15.4409690016142,-1.10514069007195E-08,0.000648885696903
1.97999999999997,15.4403420688132,-1.11654481216306E-08,0.000665624011589
1.98249999999997,15.4397495489956,-1.1301126257024E-08,0.000669663530754
1.98499999999997,15.4392331654075,-1.14490701363934E-08,0.000690014688983
1.98749999999997,15.4388156746577,-1.15879368323135E-08,0.000706103205209
1.98999999999997,15.4384944078405,-1.16722382870194E-08,0.00070232769724
1.99249999999997,15.4382436279146,-1.16962519669528E-08,0.00068560720848
1.99499999999997,15.4380168329597,-1.16888765333556E-08,0.000663821466567
1.99749999999997,15.4377623930123,-1.16738947397721E-08,0.00062674147946
1.99999999999997,15.4374374548633,-1.16536460481598E-08,0.000596300065803
2.00249999999997,15.4370255789317,-1.16322498300292E-08,0.000579279162958
2.00499999999997,15.436537532935,-1.16759215629259E-08,0.000575772970769
2.00749999999997,15.4360068275786,-1.18392646797361E-08,0.00057976825528
2.00999999999997,15.435472642048,-1.19760015238057E-08,0.000595540260948
2.01249999999997,15.4349707476346,-1.20862138075495E-08,0.000598404518553
2.01499999999997,15.4345228866649,-1.22017942416619E-08,0.000596372462545
2.01749999999997,15.4341366510162,-1.22954473269488E-08,0.000577218910003
2.01999999999997,15.4337993226714,-1.23345893499049E-08,0.000554525138053
2.02249999999997,15.4334835355132,-1.2335838128763E-08,0.000542533730771
2.02499999999997,15.4331529040292,-1.23299583876246E-08,0.000534746685218
2.02749999999997,15.4327808337079,-1.23147367858678E-08,0.000530490028937
2.02999999999997,15.4323567384438,-1.22891234966005E-08,0.000523089586286
2.03249999999997,15.4318889617362,-1.22815260183984E-08,0.000502003623216
2.03499999999997,15.43139237609,-1.2369784307964E-08,0.00049215637438
2.03749999999997,15.4308840721284,-1.25274182138924E-08,0.000499718092792
2.03999999999997,15.4303774040222,-1.27144685890812E-08,0.000520698373593
2.04249999999997,15.4298839755239,-1.28952057920628E-08,0.00053958913743
2.04499999999997,15.4294096159939,-1.30151702748549E-08,0.000527605170868
2.04749999999997,15.4289558516225,-1.30537243236972E-08,0.000506244375489
2.04999999999997,15.4285155549278,-1.30096120543044E-08,0.00048928850142
2.05249999999997,15.4280775933944,-1.29198998166657E-08,0.000493769366806
2.05499999999997,15.4276311483988,-1.28320403192106E-08,0.000508743048231
2.05749999999997,15.4271759186621,-1.27377859371336E-08,0.000508534540845
2.05999999999997,15.4267190667844,-1.26348975726387E-08,0.000501377677496
2.06249999999997,15.426271478401,-1.25100880765672E-08,0.000489652387919
2.06499999999997,15.4258394863431,-1.24619434771489E-08,0.000485687300196
2.06749999999997,15.4254254124198,-1.25320580579569E-08,0.000489236405797
2.06999999999997,15.4250243739436,-1.26403216782478E-08,0.00048716754482
2.07249999999997,15.4246279399427,-1.2770814628027E-08,0.000483336251018
2.07499999999997,15.4242237890844,-1.29110011570788E-08,0.000468358636199
2.07749999999997,15.4238034930384,-1.30661463870752E-08,0.000443688305527
2.07999999999997,15.4233630893909,-1.32178046285958E-08,0.000436194789193
2.08249999999997,15.4229067526559,-1.33358701859265E-08,0.000452208348205
2.08499999999997,15.4224433748291,-1.34250752736875E-08,0.000452572098389
2.08749999999997,15.4219860565699,-1.35110651555692E-08,0.000445445104976
2.08999999999997,15.4215445944938,-1.36156570462731E-08,0.000422273490593
2.09249999999997,15.4211253731652,-1.37319311477313E-08,0.000410328242141
2.09499999999997,15.4207278726587,-1.38241391667293E-08,0.000404862457038
2.09749999999997,15.4203481619862,-1.38556428552761E-08,0.000401665669253
2.09999999999997,15.4199756639247,-1.38277238548312E-08,0.000384830450965
2.10249999999997,15.4195951380451,-1.3768579165685E-08,0.000361373087991
2.10499999999997,15.4191867079953,-1.37202462724417E-08,0.000339958699538
2.10749999999997,15.4187364311666,-1.3758254091556E-08,0.000324940720039
2.10999999999997,15.4182419024395,-1.37822002699295E-08,0.000327204082028
2.11249999999997,15.4177163431005,-1.37913955811086E-08,0.000346741161973
2.11499999999997,15.4171793058771,-1.37662317101217E-08,0.000361776342502
2.11749999999997,15.4166506321451,-1.36934330541294E-08,0.000360192468405
2.11999999999997,15.4161418108477,-1.36068480927065E-08,0.00035730287536
2.12249999999997,15.4156578917644,-1.35263134026786E-08,0.000358432421882
2.12499999999997,15.4151973334668,-1.34519355654561E-08,0.000353828501748
2.12749999999997,15.4147567027887,-1.33641533395235E-08,0.000365672462187
2.12999999999997,15.4143283268882,-1.32456241530576E-08,0.000353863220763
2.13249999999997,15.4139022836973,-1.31155202254263E-08,0.00034401455644
2.13499999999997,15.4134649693933,-1.30184139024436E-08,0.000324197769173
2.13749999999997,15.4130075441567,-1.29773001233957E-08,0.00030853274558
2.13999999999997,15.4125289086989,-1.29621620104103E-08,0.000302411529232
2.14249999999997,15.4120375518933,-1.29440858032126E-08,0.000312459195763
2.14499999999997,15.4115437119789,-1.29123831626998E-08,0.000320455946273
2.14749999999997,15.4110569770128,-1.28630857076928E-08,0.000319204888583
2.14999999999997,15.4105817877315,-1.27950530171006E-08,0.000328924880464
2.15249999999997,15.4101203574193,-1.27231567503827E-08,0.000319953215309
2.15499999999997,15.409671089263,-1.26696519942016E-08,0.00030714642337
2.15749999999996,15.4092324552378,-1.26269847910976E-08,0.000310994597549
2.15999999999996,15.4088007871831,-1.2593830867047E-08,0.000299653514019
2.16249999999996,15.4083720794122,-1.25755201807465E-08,0.000302013500959
2.16499999999996,15.4079410452635,-1.25846302267973E-08,0.000295436890735
2.16749999999996,15.4075068654517,-1.26128361088718E-08,0.000285732527804
2.16999999999996,15.4070728213491,-1.26526691346385E-08,0.000267339759408
2.17249999999996,15.4066438813499,-1.26968542346617E-08,0.000256412465924
2.17499999999996,15.4062187463094,-1.27372485891897E-08,0.000233931078514
2.17749999999996,15.405791667526,-1.27658488224824E-08,0.000224388402047
2.17999999999996,15.4053544030759,-1.27909158820216E-08,0.000219681491589
2.18249999999996,15.4049023880184,-1.28195205562065E-08,0.000211106202811
2.18499999999996,15.4044335877221,-1.28472805727142E-08,0.000204610354242
2.18749999999996,15.4039498872634,-1.28820047962108E-08,0.000191056781401
2.18999999999996,15.4034529023084,-1.29349819744107E-08,0.000185049900829
2.19249999999996,15.4029454270937,-1.2985941211241E-08,0.000186924682566
2.19499999999996,15.4024300991154,-1.31401955982824E-08,0.000190999783176
2.19749999999996,15.4019152272426,-1.33344375541355E-08,0.000209837114834
2.19999999999996,15.4014133163033,-1.34920954408813E-08,0.000214861351094
2.20249999999996,15.4009371373729,-1.36201849798567E-08,0.00020709717732
2.20499999999996,15.4004883521397,-1.37262983201936E-08,0.000201646422563
2.20749999999996,15.4000570161171,-1.37971625235878E-08,0.000181246551924
2.20999999999996,15.3996241324357,-1.37859981208521E-08,0.000174709468918
2.21249999999996,15.3991725550153,-1.37552538248542E-08,0.00016847188112
2.21499999999996,15.3986913008308,-1.37284272838656E-08,0.000161009504864
2.21749999999996,15.3981798778605,-1.3693116862612E-08,0.000164390971347
2.21999999999996,15.3976436426525,-1.36526630001299E-08,0.000156538247348
2.22249999999996,15.3970922549764,-1.36181261822799E-08,0.000152002582443
2.22499999999996,15.3965353780426,-1.36629250135911E-08,0.000155354158771
2.22749999999996,15.3959866470083,-1.37130298227817E-08,0.00016113725337
2.22999999999996,15.3954622503973,-1.37545397294048E-08,0.000177709937263
2.23249999999996,15.3949774481015,-1.37916318365683E-08,0.000188521521472
2.23499999999996,15.394536156609,-1.38300375596145E-08,0.000190893664555
2.23749999999996,15.3941299466165,-1.38556535134171E-08,0.000174268218615
2.23999999999996,15.3937386134343,-1.38387585835176E-08,0.000154838825393
2.24249999999996,15.3933392892955,-1.37810003408845E-08,0.00012777119403
2.24499999999996,15.3929120142701,-1.36889815038899E-08,0.000120695933195
2.24749999999996,15.3924477417388,-1.35680613411182E-08,0.00012057868604
2.24999999999996,15.3919475112974,-1.34261792794632E-08,0.000117142831291
2.25249999999996,15.3914211621938,-1.32850681566765E-08,0.000123533436685
2.25499999999996,15.3908802836893,-1.31694575244978E-08,0.000117673315525
2.25749999999996,15.3903392179672,-1.31844508644008E-08,0.000111017831278
2.25999999999996,15.3898129402108,-1.3242738461372E-08,0.00011838330109
2.26249999999996,15.3893160425281,-1.33093713827748E-08,0.00011647890266
2.26499999999996,15.3888555947204,-1.33783233380314E-08,0.000132479564583
2.26749999999996,15.3884301152676,-1.34398510098777E-08,0.000118245307109
2.26999999999996,15.3880278458174,-1.34900428605533E-08,9.58098490179138E-05
2.27249999999996,15.3876322906292,-1.35202329332174E-08,6.71145427277864E-05
2.27499999999996,15.3872242218659,-1.35184867744442E-08,3.08950851654055E-05
2.27749999999996,15.3867883636356,-1.3487303718307E-08,2.10596801744067E-05
2.27999999999996,15.3863150814797,-1.3436374679543E-08,1.80730465003665E-05
2.28249999999996,15.3858037236122,-1.33825830417322E-08,9.53145467796901E-06
2.28499999999996,15.3852595870569,-1.33234525634407E-08,2.1722495705756E-05
2.28749999999996,15.3846947641355,-1.32650468387396E-08,2.25227691381669E-05
2.28999999999996,15.3841239740423,-1.33053683626372E-08,1.98638388111405E-05
2.29249999999996,15.3835626714516,-1.34204318769093E-08,3.06820019387866E-05
2.29499999999996,15.3830208151002,-1.35075994833755E-08,4.65886419992456E-05
2.29749999999996,15.382502903697,-1.3555355060646E-08,5.25363159948888E-05
2.29999999999996,15.3820064749425,-1.35864484107628E-08,5.52330228356102E-05
2.30249999999996,15.3815260376614,-1.36194069355611E-08,4.30739469194918E-05
2.30499999999996,15.3810535059761,-1.36652351656608E-08,3.28036420560451E-05
2.30749999999996,15.3805825206886,-1.37139730682634E-08,2.54040842097014E-05
2.30999999999996,15.3801072313436,-1.37290134816226E-08,1.33995534663534E-05
2.31249999999996,15.379623703666,-1.36785782700599E-08,1.48784249002221E-05
2.31499999999996,15.37912790856,-1.3596490155976E-08,9.78825629993629E-07
2.31749999999996,15.3786193656015,-1.35135653778207E-08,-4.34113867608943E-06
2.31999999999996,15.3780996199904,-1.34088082859307E-08,-1.59436383956324E-05
2.32249999999996,15.3775714523525,-1.32867468138898E-08,-9.35313736627474E-06
2.32499999999996,15.3770351647358,-1.32151045661999E-08,2.07347936997948E-06
2.32749999999996,15.3764918319043,-1.31943354020336E-08,8.25767453416226E-07
2.32999999999996,15.3759433260871,-1.31993465046776E-08,-5.99386769384314E-06
2.33249999999996,15.3753950858757,-1.3221762351634E-08,-8.83227674386422E-06
2.33499999999996,15.3748541145203,-1.32561437382606E-08,1.48006430622516E-06
2.33749999999996,15.3743302730778,-1.33036754945692E-08,1.67333275744586E-05
2.33999999999996,15.373832207171,-1.33699584736746E-08,2.34501486771066E-05
2.34249999999996,15.3733651834755,-1.34551845221154E-08,2.22327280486878E-05
2.34499999999996,15.3729259899553,-1.35523672284421E-08,6.1381052152143E-07
2.34749999999996,15.3725051709039,-1.36429614272515E-08,-2.20367925073406E-05
2.34999999999996,15.3720868181517,-1.37134650302073E-08,-4.05930107829633E-05
2.35249999999996,15.3716526652659,-1.37760043372737E-08,-4.75171685199172E-05
2.35499999999996,15.3711847214804,-1.38431817120477E-08,-5.18157414560738E-05
2.35749999999996,15.3706728356013,-1.39186857595064E-08,-4.64343912426335E-05
2.35999999999996,15.370116580984,-1.39893723272166E-08,-5.38249742668695E-05
2.36249999999996,15.369527239736,-1.40310172369595E-08,-6.09305824802453E-05
2.36499999999996,15.3689228779574,-1.40319675878686E-08,-6.31194502225263E-05
2.36749999999996,15.3683264738328,-1.3995258285604E-08,-5.35028055858033E-05
2.36999999999996,15.3677598837658,-1.39354003891867E-08,-2.98756852235016E-05
2.37249999999996,15.3672406791186,-1.38731914844925E-08,-2.37059967458375E-05
2.37499999999996,15.3667764630471,-1.38271216698627E-08,-3.43612935400639E-05
2.37749999999996,15.3663650093472,-1.37998910076931E-08,-5.95283541392488E-05
2.37999999999996,15.3659906621528,-1.37698661362151E-08,-9.30398513032671E-05
2.38249999999996,15.3656260009458,-1.37041604730825E-08,-0.000116070232353
2.38499999999996,15.3652351647248,-1.36187017218958E-08,-0.000134399474672
2.38749999999996,15.3647859817789,-1.3546638477635E-08,-0.0001604915538
2.38999999999996,15.3642586016229,-1.34919959648983E-08,-0.000163152829752
2.39249999999996,15.3636531896606,-1.34498545634187E-08,-0.000156164291176
2.39499999999996,15.3629876649285,-1.35259821121281E-08,-0.000148158253294
2.39749999999996,15.3622944035964,-1.36495224012378E-08,-0.000132749385733
2.39999999999996,15.3616104134591,-1.37080000683909E-08,-0.000113121265611
2.40249999999996,15.3609705894113,-1.37069937622414E-08,-8.43477794325587E-05
2.40499999999996,15.3603996644562,-1.36510296400161E-08,-6.36965019324975E-05
2.40749999999996,15.3599105093701,-1.35712072690808E-08,-6.63704663894649E-05
2.40999999999996,15.3594984001412,-1.35010260748913E-08,-8.29464591869389E-05
2.41249999999996,15.3591401376796,-1.3477486682234E-08,-9.8092439196118E-05
2.41499999999996,15.3587954647963,-1.35021789304801E-08,-0.000128568221027
2.41749999999996,15.3584187112319,-1.35315891824916E-08,-0.000167017008749
2.41999999999996,15.3579694631013,-1.35355859853803E-08,-0.000193592053459
2.42249999999996,15.3574258348685,-1.35250743937831E-08,-0.000207384172923
2.42499999999996,15.3567894974701,-1.3575137458588E-08,-0.00018670185116
2.42749999999996,15.3560869092452,-1.36456037580501E-08,-0.000156122896398
2.42999999999996,15.3553592817119,-1.37018760781871E-08,-0.000132533664034
2.43249999999996,15.3546521084084,-1.37573108460742E-08,-0.000116294381086
2.43499999999996,15.3540028122327,-1.38066349464339E-08,-0.000113814937706
2.43749999999996,15.3534356412964,-1.38454421261258E-08,-0.000109595832855
2.43999999999996,15.3529550067041,-1.38855611453437E-08,-9.13330793110845E-05
2.44249999999996,15.3525462912624,-1.39419666922436E-08,-8.91861343892408E-05
2.44499999999996,15.3521788371793,-1.40142892846029E-08,-0.000109841466957
2.44749999999996,15.3518158975754,-1.40983571483844E-08,-0.000143271904907
2.44999999999996,15.3514206161592,-1.4199871500864E-08,-0.000184406694342
2.45249999999996,15.3509652333496,-1.43134117891464E-08,-0.000212015536583
2.45499999999996,15.350435495321,-1.43674174779562E-08,-0.000218449870788
2.45749999999996,15.3498354080309,-1.437981378416E-08,-0.000210706798856
2.45999999999996,15.3491839594798,-1.4379913260143E-08,-0.000188054238994
2.46249999999996,15.3485115617289,-1.43661953444507E-08,-0.000158884585729
2.46499999999996,15.3478509597857,-1.43374387917561E-08,-0.00014635898285
2.46749999999996,15.3472306563238,-1.43127811824684E-08,-0.000142808875441
2.46999999999996,15.3466655270977,-1.43148417564021E-08,-0.000135994476213
2.47249999999996,15.346155664093,-1.43403182661928E-08,-0.000133074301981
2.47499999999996,15.3456877933446,-1.43802543206562E-08,-0.000128127890068
2.47749999999996,15.3452434337566,-1.44470222451787E-08,-0.000136506705498
2.47999999999996,15.3448025808967,-1.44476990371345E-08,-0.000162822774691
2.48249999999996,15.3443497278163,-1.4448396257194E-08,-0.000179662564891
2.48499999999996,15.3438741455713,-1.44485001740691E-08,-0.000196243228003
2.48749999999996,15.3433715932766,-1.45783678462408E-08,-0.000201248694978
2.48999999999996,15.3428414342699,-1.47124037397361E-08,-0.000208579118582
2.49249999999996,15.3422882612372,-1.47317695819993E-08,-0.000221607953937
2.49499999999996,15.3417200515731,-1.47128043082034E-08,-0.000229282965555
2.49749999999996,15.3411472939395,-1.46888856633609E-08,-0.000216590163468
2.49999999999996,15.3405768641395,-1.46684815405251E-08,-0.000203253716592
2.50249999999996,15.340011161839,-1.46508094545084E-08,-0.000209083878037
2.50499999999996,15.3394475492534,-1.46395739974992E-08,-0.000214292435459
2.50749999999996,15.338883447879,-1.4646112767025E-08,-0.000225153746142
2.50999999999996,15.3383176532887,-1.46771759190756E-08,-0.000227383666754
2.51249999999996,15.3377544809592,-1.47480543333245E-08,-0.000217553079953
2.51499999999996,15.3372018941199,-1.48636196684038E-08,-0.000217146812925
2.51749999999996,15.3366701951251,-1.50082923866535E-08,-0.000212894912509
2.51999999999996,15.3361649229569,-1.51659920177849E-08,-0.000222074391466
2.52249999999996,15.3356857280704,-1.53129011692954E-08,-0.000241672756387
2.52499999999996,15.3352241174195,-1.53890633569631E-08,-0.000269612194456
2.52749999999996,15.3347656440511,-1.53988191087251E-08,-0.00028362108593
2.52999999999996,15.3342896610345,-1.53527279778132E-08,-0.000284600277976
2.53249999999996,15.3337758367208,-1.52899932714945E-08,-0.000289053756752
2.53499999999996,15.3332085121063,-1.52460168933999E-08,-0.000293090089619
2.53749999999996,15.3325841488921,-1.52207322301479E-08,-0.000301298224679
2.53999999999996,15.3319123397739,-1.52934402919414E-08,-0.000286364360371
2.54249999999996,15.3312172802026,-1.53929855528645E-08,-0.00026431781052
2.54499999999996,15.3305306363443,-1.54370898286516E-08,-0.000235057157151
2.54749999999996,15.3298852489343,-1.54492978410303E-08,-0.00022022672989
2.54999999999996,15.3293039052246,-1.54669459462298E-08,-0.000212816429321
2.55249999999996,15.3287962720444,-1.5508891948457E-08,-0.000224517283691
2.55499999999996,15.3283537025022,-1.55666759482642E-08,-0.000238019166071
2.55749999999996,15.3279515156422,-1.56175774534972E-08,-0.000243506533873
2.55999999999996,15.3275521823106,-1.56435673304145E-08,-0.000259099613034
2.56249999999996,15.3271180924395,-1.56407420348614E-08,-0.000285314335602
2.56499999999996,15.3266195193066,-1.56297170761377E-08,-0.000315376890672
2.56749999999996,15.3260440128365,-1.56333177514512E-08,-0.000328583704958
2.56999999999996,15.3253966165433,-1.5671711928178E-08,-0.000323172443852
2.57249999999996,15.3247007209449,-1.57286867974449E-08,-0.000302796311024
2.57499999999996,15.3239893970171,-1.57662976008055E-08,-0.000267708796886
2.57749999999996,15.3232991449367,-1.57608681661259E-08,-0.000246838255929
2.57999999999996,15.322658410346,-1.57233790432088E-08,-0.0002314512535
2.58249999999996,15.3220844075709,-1.56743125145908E-08,-0.000228098342512
2.58499999999996,15.3215757407463,-1.56268251672032E-08,-0.000231039232927
2.58749999999996,15.3211156213588,-1.55894053222028E-08,-0.000245890513793
2.58999999999996,15.3206737778248,-1.55666919354758E-08,-0.000268418604948
2.59249999999996,15.3202183176325,-1.55543684599024E-08,-0.000287708536034
2.59499999999996,15.3197217481694,-1.55465897933027E-08,-0.000297051679421
2.59749999999996,15.3191720522753,-1.55427732906333E-08,-0.000293870391228
2.59999999999996,15.3185731253035,-1.55404338286758E-08,-0.0002942618738
2.60249999999996,15.3179449558151,-1.55474673135814E-08,-0.000292282243643
2.60499999999996,15.3173117983264,-1.55670347723458E-08,-0.000282730461316
2.60749999999996,15.3166958769819,-1.55723158812293E-08,-0.000291694141394
2.60999999999996,15.3161090426655,-1.55349608732536E-08,-0.000297114501894
2.61249999999996,15.3155546513448,-1.54538239982571E-08,-0.000288379171366
2.61499999999996,15.3150248965132,-1.53441730432746E-08,-0.000266569042836
2.61749999999996,15.3145069776883,-1.52160550825897E-08,-0.000254063648873
2.61999999999996,15.3139835105616,-1.50757228922771E-08,-0.000266408528582
2.62249999999996,15.3134406130396,-1.4930871650165E-08,-0.000297065122668
2.62499999999996,15.3128679251832,-1.48112517805998E-08,-0.000318527774839
2.62749999999995,15.3122654597906,-1.4756941446592E-08,-0.000311957344694
2.62999999999995,15.3116408852727,-1.47242111836476E-08,-0.000289491090184
2.63249999999995,15.3110117553686,-1.47144261219978E-08,-0.00026571589653
2.63499999999995,15.310397217688,-1.46968366365741E-08,-0.000252594028994
2.63749999999995,15.3098159329134,-1.46454786076333E-08,-0.00025290855766
2.63999999999995,15.309277230768,-1.45677683249801E-08,-0.000258731885616
2.64249999999995,15.3087797860297,-1.44727465567485E-08,-0.000272019773988
2.64499999999995,15.3083071379099,-1.43726861523419E-08,-0.000287485658589
2.64749999999995,15.3078347933452,-1.42784495338333E-08,-0.000303819920781
2.64999999999995,15.3073352877559,-1.42064928709829E-08,-0.000318483509966
2.65249999999995,15.3067897637495,-1.41951641552396E-08,-0.000317751453549
2.65499999999995,15.3061913685799,-1.42468890018677E-08,-0.000311542270187
2.65749999999995,15.3055500417851,-1.43284326625803E-08,-0.000300695369088
2.65999999999995,15.3048859538774,-1.43961305099083E-08,-0.000288566790187
2.66249999999995,15.3042247901358,-1.44216469877279E-08,-0.000284885506015
2.66499999999995,15.3035864430361,-1.44098555310279E-08,-0.000288995314315
2.66749999999995,15.3029839961236,-1.43855887202449E-08,-0.000283338878993
2.66999999999995,15.3024200324538,-1.43613245739971E-08,-0.000272884262079
2.67249999999995,15.3018902130711,-1.43386005291291E-08,-0.000254930311958
2.67499999999995,15.3013815087988,-1.43280338704699E-08,-0.00025438943438
2.67749999999995,15.3008776574739,-1.43224250237495E-08,-0.000268564758981
2.67999999999995,15.3003608807453,-1.43073615177514E-08,-0.000295306007596
2.68249999999995,15.2998192047288,-1.42920475454389E-08,-0.000315323797723
2.68499999999995,15.2992486985605,-1.43356642112735E-08,-0.000318946348017
2.68749999999995,15.2986568593029,-1.43693075216333E-08,-0.000305543787871
2.68999999999995,15.2980580837552,-1.43926639495362E-08,-0.000299465788824
2.69249999999995,15.2974687184219,-1.44307312766045E-08,-0.000295423343497
2.69499999999995,15.2968991176548,-1.44806904245343E-08,-0.000305458936738
2.69749999999995,15.2963512333239,-1.451871423086E-08,-0.000316901303572
2.69999999999995,15.2958162941035,-1.45384930760883E-08,-0.000314755727184
2.70249999999995,15.2952778801842,-1.45399488005182E-08,-0.000309597211118
2.70499999999995,15.2947162107141,-1.45255603101191E-08,-0.000315973407598
2.70749999999995,15.294116784739,-1.45021372688348E-08,-0.000329895026123
2.70999999999995,15.2934751139438,-1.44857059680703E-08,-0.000334117589931
2.71249999999995,15.2928008083653,-1.44948604230422E-08,-0.000316004347339
2.71499999999995,15.2921156615499,-1.45248844063417E-08,-0.000297579814685
2.71749999999995,15.2914498816495,-1.45514595928375E-08,-0.000272323729521
2.71999999999995,15.2908326940531,-1.45602028212011E-08,-0.000260801907232
2.72249999999995,15.2902834913617,-1.45466563239438E-08,-0.000263519108235
2.72499999999995,15.2898052567118,-1.45155514275075E-08,-0.000280628878698
2.72749999999995,15.2893833179631,-1.44819534142471E-08,-0.000300960818894
2.72999999999995,15.2889873633397,-1.44612402053212E-08,-0.000324688971483
2.73249999999995,15.2885769614533,-1.44460914341948E-08,-0.00036737310016
2.73499999999995,15.2881110517014,-1.44243843536174E-08,-0.000393170031914
2.73749999999995,15.2875582830467,-1.44428584647471E-08,-0.000407339648405
2.73999999999995,15.2869074251612,-1.45823646491294E-08,-0.000393370062841
2.74249999999995,15.2861722430096,-1.46623380103961E-08,-0.000372065692668
2.74499999999995,15.2853898247466,-1.47257450677785E-08,-0.000340882598133
2.74749999999995,15.2846089417388,-1.48020724566322E-08,-0.000317581663588
2.74999999999995,15.2838753608454,-1.4867670650176E-08,-0.000309872495993
2.75249999999995,15.2832190749161,-1.48657912646399E-08,-0.000304214728081
2.75499999999995,15.2826501752809,-1.47978456155329E-08,-0.000296789290313
2.75749999999995,15.2821590185583,-1.46918361920712E-08,-0.000278906827509
2.75999999999995,15.2817210700105,-1.4564661476868E-08,-0.000275850080518
2.76249999999995,15.2813026629568,-1.44236498300643E-08,-0.000300555549938
2.76499999999995,15.2808696615715,-1.42899017063769E-08,-0.000335721769886
2.76749999999995,15.2803940175766,-1.41812472875813E-08,-0.000377514849752
2.76999999999995,15.2798611878139,-1.41166411893323E-08,-0.000399335855084
2.77249999999995,15.2792717618396,-1.41123583929925E-08,-0.00039829463817
2.77499999999995,15.278640639297,-1.41801592690172E-08,-0.000390470040998
2.77749999999995,15.2779886578622,-1.42693759030976E-08,-0.000384842615169
2.77999999999995,15.2773365037395,-1.43480658465478E-08,-0.000372933998724
2.78249999999995,15.2766980231482,-1.44147884739709E-08,-0.000365001778771
2.78499999999995,15.2760793132063,-1.44513254696221E-08,-0.000341442502525
2.78749999999995,15.275476354973,-1.44463081497292E-08,-0.000337216846241
2.78999999999995,15.2748788721422,-1.44173926130975E-08,-0.000345694030777
2.79249999999995,15.2742738357023,-1.43919383077673E-08,-0.000361870190981
2.79499999999995,15.2736535380719,-1.43836151877963E-08,-0.000362101693272
2.79749999999995,15.2730198730786,-1.44413130342969E-08,-0.00034006723668
2.79999999999995,15.2723879482173,-1.45297383014054E-08,-0.000319788687533
2.80249999999995,15.271780224861,-1.45924659022967E-08,-0.000301765297192
2.80499999999995,15.2712175700314,-1.46253098520788E-08,-0.000310860845015
2.80749999999995,15.2707072171502,-1.46319694138697E-08,-0.000328169221632
2.80999999999995,15.2702403571202,-1.45851339894421E-08,-0.000356182164728
2.81249999999995,15.2697939936578,-1.46780250176448E-08,-0.000366228779282
2.81499999999995,15.2693392191698,-1.46839971293389E-08,-0.000376461597804
2.81749999999995,15.2688461910046,-1.4689592653383E-08,-0.000394905008963
2.81999999999995,15.2682916785213,-1.47014693752112E-08,-0.000419880752113
2.82249999999995,15.2676626649538,-1.47008201167864E-08,-0.000429812776605
2.82499999999995,15.2669632056276,-1.47016976370651E-08,-0.000410321982754
2.82749999999995,15.2662154509748,-1.48166510172132E-08,-0.000381814417556
2.82999999999995,15.2654580998345,-1.48138896705063E-08,-0.000342905999654
2.83249999999995,15.2647336760213,-1.48142573763721E-08,-0.00031207366634
2.83499999999995,15.2640759202663,-1.4872294507029E-08,-0.000305606824352
2.83749999999995,15.2634982486623,-1.48623433560147E-08,-0.000315203647252
2.83999999999995,15.2629933833403,-1.48005048217215E-08,-0.000329034718295
2.84249999999995,15.2625356884599,-1.47242600334607E-08,-0.000332543185849
2.84499999999995,15.2620898132034,-1.46350380703097E-08,-0.000344149255254
2.84749999999995,15.261618333898,-1.45362273329397E-08,-0.000356085091992
2.84999999999995,15.2610927978176,-1.44541045798974E-08,-0.00037662409929
2.85249999999995,15.2605004174659,-1.44579921368404E-08,-0.00037702077479
2.85499999999995,15.2598497959669,-1.45165843790096E-08,-0.000373231657034
2.85749999999995,15.2591674847108,-1.45680596475017E-08,-0.00035605231907
2.85999999999995,15.2584900196466,-1.45385232741546E-08,-0.000349522191824
2.86249999999995,15.2578488750546,-1.44130263279862E-08,-0.000351017690541
2.86499999999995,15.257261343426,-1.42378837608703E-08,-0.000362703767533
2.86749999999995,15.2567261590991,-1.42374512179799E-08,-0.00036183618233
2.86999999999995,15.2562282879291,-1.40661837733092E-08,-0.000338805255025
2.87249999999995,15.2557428226478,-1.39474218840974E-08,-0.000335207417456
2.87499999999995,15.2552416721404,-1.38766997892503E-08,-0.000350718259178
2.87749999999995,15.2546971429103,-1.38669600246999E-08,-0.000383236701068
2.87999999999995,15.254089512555,-1.39469369386802E-08,-0.000402904425496
2.88249999999995,15.2534131021376,-1.40199345466385E-08,-0.000405285167017
2.88499999999995,15.2526834010557,-1.40636791101656E-08,-0.000377189655212
2.88749999999995,15.2519345145433,-1.40699620843066E-08,-0.000334504414295
2.88999999999995,15.2512096940257,-1.40269564852247E-08,-0.000301478293176
2.89249999999995,15.2505450383931,-1.39716727076689E-08,-0.000288696183873
2.89499999999995,15.2499597531303,-1.39115021724479E-08,-0.000292408804454
2.89749999999995,15.2494521880259,-1.38416593742363E-08,-0.000294202263976
2.89999999999995,15.2490042845105,-1.38108005032223E-08,-0.000293041366762
2.90249999999995,15.2485859887481,-1.38597373577909E-08,-0.000321111898739
2.90499999999995,15.248162378881,-1.39300961876643E-08,-0.000355312401092
2.90749999999995,15.2476991574827,-1.39958791223194E-08,-0.000384418283181
2.90999999999995,15.2471716216483,-1.40731781783643E-08,-0.000401559963863
2.91249999999995,15.2465707473037,-1.41645637441457E-08,-0.000405519382875
2.91499999999995,15.2459074953709,-1.42314959816758E-08,-0.000389189952049
2.91749999999995,15.2452071994694,-1.4251956059752E-08,-0.000373237042738
2.91999999999995,15.2445006374326,-1.42410607750776E-08,-0.000356865950688
2.92249999999995,15.2438126890029,-1.4211944510123E-08,-0.000339585571806
2.92499999999995,15.2431584143746,-1.41620173366164E-08,-0.000328786680615
2.92749999999995,15.2425413147631,-1.41054483648873E-08,-0.00031322677869
2.92999999999995,15.2419559272925,-1.4080353771817E-08,-0.000311500336697
2.93249999999995,15.241388539518,-1.40970604078916E-08,-0.000319875046083
2.93499999999995,15.2408219286582,-1.4145491000761E-08,-0.000327696923744
2.93749999999995,15.2402402243565,-1.42107010603354E-08,-0.00033646166166
2.93999999999995,15.2396372914175,-1.42118015133974E-08,-0.000324154934522
2.94249999999995,15.2390206925345,-1.42154261695282E-08,-0.000302633003948
2.94499999999995,15.2384115956739,-1.42089309207449E-08,-0.000271913468491
2.94749999999995,15.2378346977222,-1.42069440656201E-08,-0.000276661241826
2.94999999999995,15.2373064067422,-1.42060736507688E-08,-0.000305121446225
2.95249999999995,15.2368249377906,-1.417831985151E-08,-0.000338919838013
2.95499999999995,15.2363715854405,-1.40829294892342E-08,-0.000369765351885
2.95749999999995,15.2359167411207,-1.4069829745722E-08,-0.000373807750295
2.95999999999995,15.2354295181053,-1.40621017052922E-08,-0.000375591868806
2.96249999999995,15.2348833641143,-1.39237412710713E-08,-0.000377573567633
2.96499999999995,15.2342619286926,-1.38382256764658E-08,-0.000378287744931
2.96749999999995,15.2335617394465,-1.38439828489823E-08,-0.000377580435084
2.96999999999995,15.2327965521049,-1.38786484527031E-08,-0.000363542583584
2.97249999999995,15.23199717797,-1.39141951294164E-08,-0.000327028032646
2.97499999999995,15.23120813834,-1.3962922373878E-08,-0.000289098342846
2.97749999999995,15.2304750026744,-1.40174272189597E-08,-0.000267027111725
2.97999999999995,15.2298312569982,-1.40424898376068E-08,-0.000248212892331
2.98249999999995,15.2292877502599,-1.40419453842355E-08,-0.000243857836778
2.98499999999995,15.2288325139617,-1.40422482530767E-08,-0.000250312497624
2.98749999999995,15.2284343685769,-1.4042824680871E-08,-0.000256749332112
2.98999999999995,15.2280516899898,-1.40438691786926E-08,-0.000286097950545
2.99249999999995,15.2276403718981,-1.40443372487198E-08,-0.000326569331379
2.99499999999995,15.2271640721605,-1.40445770568931E-08,-0.0003502684768
2.99749999999995,15.2266013642978,-1.40447733443239E-08,-0.000367711732892
2.99999999999995,15.2259524697335,-1.40443727758566E-08,-0.000366651931264
3.00249999999995,15.2252395568038,-1.40957849836809E-08,-0.000340726359454
3.00499999999995,15.2245019191732,-1.41113183360631E-08,-0.00032525480811
3.00749999999995,15.2237822444398,-1.41071305748142E-08,-0.000314743070198
3.00999999999995,15.223113657381,-1.411055006173E-08,-0.000293805775834
3.01249999999995,15.2225103660216,-1.41346383486507E-08,-0.000286126961941
3.01499999999995,15.2219682209792,-1.41728166980215E-08,-0.000267342336279
3.01749999999995,15.221468175787,-1.42192417840192E-08,-0.00024896528487
3.01999999999995,15.2209828172677,-1.42759803978265E-08,-0.000261570411838
3.02249999999995,15.2204802659542,-1.43482274950202E-08,-0.000299341667258
3.02499999999995,15.219930804005,-1.44387168887761E-08,-0.000334278176708
3.02749999999995,15.2193135536594,-1.45415919305947E-08,-0.000349638924159
3.02999999999995,15.2186263354363,-1.46205865192428E-08,-0.000324043719436
3.03249999999995,15.2178898868808,-1.4648628976488E-08,-0.000275418953419
3.03499999999995,15.2171450893898,-1.46150194169081E-08,-0.000231985118871
3.03749999999995,15.2164383097655,-1.45352796465659E-08,-0.000207089708754
3.03999999999995,15.2158054787634,-1.44556704384513E-08,-0.000200193949542
3.04249999999995,15.215260418254,-1.43879939074054E-08,-0.000220265725358
3.04499999999995,15.2147951414539,-1.43114435857683E-08,-0.000231072627386
3.04749999999995,15.2143843966976,-1.42280631720837E-08,-0.000237194060749
3.04999999999995,15.213993385277,-1.42287701621058E-08,-0.000259683420227
3.05249999999995,15.2135830367921,-1.41841622891548E-08,-0.000287301580479
3.05499999999995,15.2131172836826,-1.41765346128864E-08,-0.000322433125951
3.05749999999995,15.2125690977657,-1.42573259864776E-08,-0.000342058495403
3.05999999999995,15.2119283920738,-1.42999629915153E-08,-0.000331041274415
3.06249999999995,15.2112058027999,-1.42987834905739E-08,-0.00030081258422
3.06499999999995,15.2104325667864,-1.43066953839366E-08,-0.000266056399615
3.06749999999995,15.2096505987432,-1.43309888400722E-08,-0.000234999204184
3.06999999999995,15.2089002521596,-1.43544207631408E-08,-0.000215174538785
3.07249999999995,15.2082087613126,-1.43446117206736E-08,-0.000211515910568
3.07499999999995,15.2075870685378,-1.43020519871584E-08,-0.000203077291699
3.07749999999995,15.2070300821606,-1.42617926357502E-08,-0.000185221633074
3.07999999999995,15.2065215442786,-1.42077931641893E-08,-0.000182999686736
3.08249999999995,15.2060377042548,-1.42089957577696E-08,-0.000185401703555
3.08499999999995,15.2055530832842,-1.42120208934671E-08,-0.00020128692543
3.08749999999995,15.2050447823766,-1.42034544126091E-08,-0.000219951617371
3.08999999999995,15.20449936358,-1.42038656392174E-08,-0.000215720734558
3.09249999999995,15.2039168939053,-1.42403164815619E-08,-0.000211430524538
3.09499999999995,15.2033124540337,-1.42715306239438E-08,-0.000202973778354
3.09749999999994,15.2027088805984,-1.42750931075852E-08,-0.000209877034862
3.09999999999994,15.2021265993063,-1.4291747341133E-08,-0.000222847576597
3.10249999999994,15.2015736239984,-1.42089673360601E-08,-0.000245315877014
3.10499999999994,15.2010449539331,-1.40794851333226E-08,-0.000254850827394
3.10749999999994,15.2005262417666,-1.39784352981565E-08,-0.000233608958839
3.10999999999994,15.2000001979111,-1.38902143120845E-08,-0.000220887507237
3.11249999999994,15.199449072653,-1.37924711651749E-08,-0.000218900759112
3.11499999999994,15.1988574334079,-1.37152218471215E-08,-0.000227072279227
3.11749999999994,15.1982137476906,-1.3710188540017E-08,-0.000241627782818
3.11999999999994,15.1975155579055,-1.37496005692128E-08,-0.000239118853369
3.12249999999994,15.1967736346746,-1.37973321656659E-08,-0.000217875768864
3.12499999999994,15.1960155868443,-1.38656544024229E-08,-0.000177720674306
3.12749999999994,15.195280758211,-1.39295641687909E-08,-0.000134102009806
3.12999999999994,15.1946090316712,-1.39735858439849E-08,-0.000105871419399
3.13249999999994,15.1940256687099,-1.39735369941718E-08,-0.000105560095579
3.13499999999994,15.1935340352162,-1.39723832504046E-08,-0.000113623145271
3.13749999999994,15.1931159454952,-1.40024498662683E-08,-0.000133573502219
3.13999999999994,15.1927401192933,-1.39004692201183E-08,-0.000137614564126
3.14249999999994,15.192369953835,-1.38005065153379E-08,-0.000162674426493
3.14499999999994,15.191970895487,-1.37468623151449E-08,-0.000193999214918
3.14749999999994,15.1915134713024,-1.37192426308275E-08,-0.000236278688312
3.14999999999994,15.1909772808683,-1.36813307349826E-08,-0.000262693479128
3.15249999999994,15.1903540298587,-1.36247910731413E-08,-0.00027622656221
3.15499999999994,15.1896525160512,-1.35643869469959E-08,-0.000258877770386
3.15749999999994,15.1888995481419,-1.35266073897355E-08,-0.000204152008889
3.15999999999994,15.1881365368237,-1.3534201315224E-08,-0.00015566393479
3.16249999999994,15.1874070257417,-1.35572379988957E-08,-0.000125958832014
3.16499999999994,15.1867433533638,-1.3565724543696E-08,-0.00010718964123
3.16749999999994,15.1861570010271,-1.3571741064311E-08,-0.000111982561077
3.16999999999994,15.185639277444,-1.35507187692951E-08,-0.000118209673579
3.17249999999994,15.1851664438413,-1.35494220288024E-08,-0.000120330824399
3.17499999999994,15.1847082403803,-1.34806290574829E-08,-0.000138726081156
3.17749999999994,15.1842340684431,-1.34272974960936E-08,-0.000153587212219
3.17999999999994,15.183718978121,-1.34031745702146E-08,-0.000165650021028
3.18249999999994,15.1831465390591,-1.3393131936823E-08,-0.000169645629068
3.18499999999994,15.1825132852654,-1.34019950692732E-08,-0.000153576549333
3.18749999999994,15.1818313258886,-1.34245805583078E-08,-0.000129753127195
3.18999999999994,15.1811295181683,-1.34419968489397E-08,-0.000103111596394
3.19249999999994,15.1804470092744,-1.3445576207971E-08,-7.49493639277121E-05
3.19499999999994,15.1798225031393,-1.34171029841923E-08,-6.90306465086499E-05
3.19749999999994,15.1792805714015,-1.33605011498616E-08,-8.10619114639533E-05
3.19999999999994,15.1788246744619,-1.33067885599303E-08,-0.000108268629965
3.20249999999994,15.1784362613174,-1.32588091616981E-08,-0.00013373158536
3.20499999999994,15.1780811851941,-1.32098216809595E-08,-0.000138812917845
3.20749999999994,15.1777166377986,-1.31588988594444E-08,-0.000150432693713
3.20999999999994,15.1773000695193,-1.31407205117284E-08,-0.000174270613318
3.21249999999994,15.1767962140709,-1.31500046407496E-08,-0.000197640810951
3.21499999999994,15.1761843881796,-1.31437793982059E-08,-0.000213450059697
3.21749999999994,15.1754620160482,-1.3127579912009E-08,-0.000203568396988
3.21999999999994,15.1746479093677,-1.31195765362691E-08,-0.000163197232028
3.22249999999994,15.1737812282222,-1.31300827987957E-08,-0.000127223166601
3.22499999999994,15.1729166535882,-1.31399939817811E-08,-7.51465063322243E-05
3.22749999999994,15.1721115166303,-1.31441684203537E-08,-3.19684814265031E-05
3.22999999999994,15.1714117262816,-1.31452848606273E-08,-3.29389603748176E-06
3.23249999999994,15.1708403247174,-1.31339215059256E-08,6.71445415290073E-06
3.23499999999994,15.1703957614674,-1.30970194689439E-08,5.49561818763422E-06
3.23749999999994,15.1700552767125,-1.30439374856905E-08,4.59481207981671E-06
3.23999999999994,15.1697821492799,-1.29718396024714E-08,-6.56453187586337E-06
3.24249999999994,15.1695306564914,-1.29738308984884E-08,-5.46408891812788E-05
3.24499999999994,15.1692520118249,-1.29754544886396E-08,-0.00011152675964
3.24749999999994,15.1688999017164,-1.29771482448859E-08,-0.000181611378611
3.24999999999994,15.1684387764426,-1.29802479875707E-08,-0.00022936787136
3.25249999999994,15.1678505970078,-1.29886847943794E-08,-0.000243934447596
3.25499999999994,15.1671411225162,-1.2967602103231E-08,-0.0002214045934
3.25749999999994,15.1663403100295,-1.30162662870248E-08,-0.000159468130948
3.25999999999994,15.1654974372681,-1.3047936064936E-08,-9.6973066599837E-05
3.26249999999994,15.1646679631209,-1.30629205230548E-08,-6.21385671144559E-05
3.26499999999994,15.163899817345,-1.30628201588934E-08,-3.6936316167413E-05
3.26749999999994,15.1632226152693,-1.31571509243145E-08,-2.42845694717886E-05
3.26999999999994,15.1626455050218,-1.32482371739684E-08,-2.06898709812497E-05
3.27249999999994,15.162159140832,-1.33232171961595E-08,-5.96646836370507E-06
3.27499999999994,15.161741295651,-1.34094824133513E-08,-1.70544257889205E-05
3.27749999999994,15.1613605414526,-1.34059616740956E-08,-2.92711582341454E-05
3.27999999999994,15.1609807605331,-1.33994344508892E-08,-5.43092593511263E-05
3.28249999999994,15.1605651667804,-1.34025528453208E-08,-8.67984389758547E-05
3.28499999999994,15.1600836761359,-1.33894557663439E-08,-0.000120305882771
3.28749999999994,15.1595200144804,-1.32759430115925E-08,-0.000114483972015
3.28999999999994,15.1588786663674,-1.31441009187938E-08,-9.98579265485411E-05
3.29249999999994,15.1581853356486,-1.29965505024643E-08,-5.35933134709898E-05
3.29499999999994,15.1574814152737,-1.28630643914107E-08,-3.03916727082409E-05
3.29749999999994,15.156810415357,-1.28669421783911E-08,-3.29890097269248E-05
3.29999999999994,15.1562048453601,-1.28656285625084E-08,-4.63490290821822E-05
3.30249999999994,15.1556772408016,-1.28317756420415E-08,-6.97730468244284E-05
3.30499999999994,15.1552205737177,-1.28351027584017E-08,-8.77636306966245E-05
3.30749999999994,15.1548128505797,-1.28367778629013E-08,-6.08998709643593E-05
3.30999999999994,15.1544248676361,-1.2822833461712E-08,-4.49194235424555E-05
3.31249999999994,15.1540252079721,-1.27929062898602E-08,-5.39237375263291E-05
3.31499999999994,15.1535844385707,-1.27619683709668E-08,-7.62592891949687E-05
3.31749999999994,15.1530766412689,-1.27401396099458E-08,-0.000105808598733
3.31999999999994,15.1524828815348,-1.27183250597795E-08,-0.000138446744614
3.32249999999994,15.1517949075662,-1.2697055851163E-08,-0.00015809356189
3.32499999999994,15.1510209525973,-1.27073027655911E-08,-0.000122170921173
3.32749999999994,15.1501884816319,-1.27923565074184E-08,-7.21914569339344E-05
3.32999999999994,15.1493431979888,-1.28713395497471E-08,1.44969606372669E-05
3.33249999999994,15.1485396137258,-1.29360868683648E-08,7.93170937058996E-05
3.33499999999994,15.1478280499843,-1.29833495066123E-08,0.00010536673377
3.33749999999994,15.1472415497009,-1.29981891916486E-08,0.000109132249343
3.33999999999994,15.1467903055242,-1.29825190597899E-08,9.46438915629955E-05
3.34249999999994,15.1464616655354,-1.29510011603884E-08,6.80095900194022E-05
3.34499999999994,15.1462254243001,-1.292301110567E-08,5.11300384573588E-05
3.34749999999994,15.146038644886,-1.28740138549688E-08,1.21183201242658E-05
3.34999999999994,15.1458513560724,-1.280200567777E-08,-4.71060419312552E-05
3.35249999999994,15.1456108452775,-1.27659864901375E-08,-0.000111411278966
3.35499999999994,15.1452682535991,-1.27655503945334E-08,-0.000162041780137
3.35749999999994,15.14478525833,-1.27973658337055E-08,-0.000193131849442
3.35999999999994,15.1441422013924,-1.2855429609715E-08,-0.000194471006342
3.36249999999994,15.1433432953105,-1.29326478415237E-08,-0.000145745626259
3.36499999999994,15.1424196317234,-1.30353372540526E-08,-9.03377280483397E-05
3.36749999999994,15.1414255739445,-1.31513573364828E-08,1.27748265787986E-06
3.36999999999994,15.1404301136567,-1.32584405676539E-08,7.37594250215245E-05
3.37249999999994,15.1395023431453,-1.33498092580453E-08,0.000101972119905
3.37499999999994,15.1386978969565,-1.33972468674415E-08,0.000133656829541
3.37749999999994,15.1380490347426,-1.33508955002526E-08,0.00015495513246
3.37999999999994,15.1375631432882,-1.32566961852376E-08,0.000160168733249
3.38249999999994,15.1372255674733,-1.31556587845694E-08,0.00017648237743
3.38499999999994,15.1370057484049,-1.30570496637006E-08,0.000194096923423
3.38749999999994,15.1368615911338,-1.29559314387961E-08,0.000165464277341
3.38999999999994,15.1367439117681,-1.29592860886874E-08,0.000107287218166
3.39249999999994,15.1365997740609,-1.29825803441008E-08,2.22912749301418E-05
3.39499999999994,15.1363782232955,-1.29760673317492E-08,-8.15061848331577E-05
3.39749999999994,15.1360355970936,-1.29084911648647E-08,-0.000159812659154
3.39999999999994,15.1355422110362,-1.29026842543567E-08,-0.000216164773082
3.40249999999994,15.1348871954968,-1.2971910656745E-08,-0.000200740086974
3.40499999999994,15.134083123998,-1.30383330798622E-08,-0.000142061925764
3.40749999999994,15.1331663628023,-1.30969342038156E-08,-4.39514977053079E-05
3.40999999999994,15.132193420177,-1.31580657480868E-08,5.23965335093024E-05
3.41249999999994,15.1312300072898,-1.32136088737411E-08,0.000122388863835
3.41499999999994,15.1303380223198,-1.3260176068286E-08,0.000162954220841
3.41749999999994,15.1295630553177,-1.33044144590144E-08,0.000175196077832
3.41999999999994,15.1289289746415,-1.33512632061183E-08,0.000155652395799
3.42249999999994,15.1284376304716,-1.34049882305476E-08,0.000139587510937
3.42499999999994,15.1280731814534,-1.34641284788017E-08,0.000170339601506
3.42749999999994,15.1278059959476,-1.35300401993277E-08,0.00019196331125
3.42999999999994,15.1275979992418,-1.35937261447339E-08,0.000183284515782
3.43249999999994,15.1274073697566,-1.36397444450154E-08,0.000147055390767
3.43499999999994,15.127194319834,-1.36578464093873E-08,9.47776256275956E-05
3.43749999999994,15.1269244229268,-1.36491893343305E-08,2.32540654659941E-05
3.43999999999994,15.1265711531032,-1.36234712400096E-08,-5.09316832575379E-05
3.44249999999994,15.1261161371833,-1.35794158140357E-08,-0.000123918760318
3.44499999999994,15.1255509050495,-1.34994637690511E-08,-0.000119230705275
3.44749999999994,15.1248784182214,-1.34216540104148E-08,-0.000103844800435
3.44999999999994,15.1241160013443,-1.34427144971028E-08,-8.16677542505584E-05
3.45249999999994,15.1232951343865,-1.34853754829578E-08,2.93295742832544E-05
3.45499999999994,15.1224580346823,-1.35287505642623E-08,0.000112662339987
3.45749999999994,15.1216488523252,-1.35797515454783E-08,0.000166234965248
3.45999999999994,15.1209048888479,-1.36441444809066E-08,0.000185225693216
3.46249999999994,15.1202490185306,-1.3735733439546E-08,0.000176859645114
3.46499999999994,15.1196877676215,-1.38151765582961E-08,0.000159774904918
3.46749999999994,15.1192129105454,-1.38459190779372E-08,0.000136271501706
3.46999999999994,15.1188072567154,-1.38307996166986E-08,0.000154469123742
3.47249999999994,15.1184497052521,-1.37724169846365E-08,0.000173331154196
3.47499999999994,15.1181197640766,-1.36839632958186E-08,0.000170978011601
3.47749999999994,15.1177984133144,-1.3594985581733E-08,0.000159567944393
3.47999999999994,15.1174684081505,-1.35157209868453E-08,0.000133598019399
3.48249999999994,15.1171130331822,-1.34522828432182E-08,8.88387512860689E-05
3.48499999999994,15.1167165212475,-1.34058728562536E-08,3.60236727914298E-05
3.48749999999994,15.1162648249002,-1.33794371137697E-08,-1.72640609950037E-05
3.48999999999994,15.115748690706,-1.33917996691935E-08,-3.79832430619231E-05
3.49249999999994,15.1151655850819,-1.34564315246166E-08,-1.27074686391282E-05
3.49499999999994,15.1145218779438,-1.35757396435565E-08,5.14288237063454E-06
3.49749999999994,15.1138324920203,-1.37159608115667E-08,5.34405134218208E-05
3.49999999999994,15.1131194627832,-1.38398092985881E-08,0.000110816151462
3.50249999999994,15.1124071910472,-1.3956142019822E-08,0.000148249527103
3.50499999999994,15.1117181811628,-1.40952192140276E-08,0.000163603538732
3.50749999999994,15.1110690288072,-1.42808174175002E-08,0.0001679666978
3.50999999999994,15.1104699096471,-1.44875986762827E-08,0.000160598922548
3.51249999999994,15.1099246495396,-1.46453125182688E-08,0.000152596585234
3.51499999999994,15.1094324994965,-1.47252761095729E-08,0.000152375321918
3.51749999999994,15.1089888303709,-1.47357832602779E-08,0.00018571757242
3.51999999999994,15.1085864324453,-1.46949838963906E-08,0.000193801695758
3.52249999999994,15.1082149722714,-1.46992924499045E-08,0.000183074974624
3.52499999999994,15.107861478902,-1.47506957759447E-08,0.000159278411723
3.52749999999994,15.1075102534693,-1.47495438085343E-08,0.000135914702913
3.52999999999994,15.1071442621867,-1.47491361346397E-08,0.000100094989027
3.53249999999994,15.1067458560919,-1.47793812743657E-08,5.74772871972939E-05
3.53499999999994,15.106299016519,-1.47792862392748E-08,2.60910230124312E-05
3.53749999999994,15.1057909764956,-1.47683927309572E-08,1.19911487352908E-05
3.53999999999994,15.1052153193442,-1.48554546441915E-08,2.33021209002926E-05
3.54249999999994,15.1045743599381,-1.49166377028109E-08,4.36832354119288E-05
3.54499999999994,15.103881760387,-1.49430343654444E-08,9.08662775205293E-05
3.54749999999994,15.1031615531153,-1.49310226404964E-08,0.000134970279668
3.54999999999994,15.1024441760889,-1.48810794797782E-08,0.000165708435381
3.55249999999994,15.1017589490254,-1.48003147515396E-08,0.000184665170599
3.55499999999994,15.1011284919575,-1.47015724039079E-08,0.000194623064778
3.55749999999994,15.1005653282557,-1.45982186339211E-08,0.00018469268693
3.55999999999994,15.1000723005121,-1.45013370200786E-08,0.000178039508294
3.56249999999994,15.09964371744,-1.44119143286048E-08,0.000195980654161
3.56499999999993,15.0992679384195,-1.43191334345261E-08,0.000206777113763
3.56749999999993,15.0989286486719,-1.42288856253003E-08,0.000194255643699
3.56999999999993,15.0986066010402,-1.4172877094154E-08,0.000176665083671
3.57249999999993,15.0982802938183,-1.41857094959619E-08,0.000149020007027
3.57499999999993,15.0979277700107,-1.42322669205441E-08,0.000105230656427
3.57749999999993,15.0975279281745,-1.42764156052522E-08,6.47086152172349E-05
3.57999999999993,15.0970635706378,-1.4326588804181E-08,2.98464752515049E-05
3.58249999999993,15.0965243776825,-1.43888163606221E-08,2.06226446830549E-05
3.58499999999993,15.0959109993865,-1.44642395838446E-08,4.46253186908718E-05
3.58749999999993,15.0952363764088,-1.45543239682411E-08,7.46742044454018E-05
3.58999999999993,15.0945246582073,-1.46458329908228E-08,0.00012495757492
3.59249999999993,15.0938063263789,-1.47270782235864E-08,0.00017197019525
3.59499999999993,15.0931127129719,-1.48004373201616E-08,0.000187972773752
3.59749999999993,15.0924697344031,-1.4869689479724E-08,0.000201061254404
3.59999999999993,15.0918943354909,-1.49361838452933E-08,0.000205218634329
3.60249999999993,15.0913927176608,-1.50071555182763E-08,0.000205190647438
3.60499999999993,15.0909614569384,-1.51001238180015E-08,0.000201653398905
3.60749999999993,15.0905885519253,-1.51023158423413E-08,0.000212600367086
3.60999999999993,15.0902554265655,-1.51110928214848E-08,0.000207126349453
3.61249999999993,15.0899383267578,-1.51169947670837E-08,0.000181242633966
3.61499999999993,15.0896114216293,-1.51174850415714E-08,0.000152266420874
3.61749999999993,15.0892499737271,-1.51179611052044E-08,0.000112166964878
3.61999999999993,15.0888344715068,-1.51738293041603E-08,8.45876456317951E-05
3.62249999999993,15.088353142645,-1.51560284322727E-08,6.73351021618362E-05
3.62499999999993,15.0878038479829,-1.51524996994112E-08,6.08672538320309E-05
3.62749999999993,15.087193501628,-1.51521017954792E-08,8.42277601839081E-05
3.62999999999993,15.0865374390793,-1.51267238734931E-08,0.000106762554076
3.63249999999993,15.0858574200034,-1.5118794216562E-08,0.000125082988095
3.63499999999993,15.0851795464764,-1.50970276280304E-08,0.000171341276047
3.63749999999993,15.0845298611598,-1.5026702548937E-08,0.00020627492206
3.63999999999993,15.0839299471463,-1.49154777417948E-08,0.000226984811247
3.64249999999993,15.0833923587766,-1.49196859311473E-08,0.000233711763793
3.64499999999993,15.0829191493263,-1.49239216540309E-08,0.000229237948147
3.64749999999993,15.0825020401439,-1.49325360965236E-08,0.000212209299285
3.64999999999993,15.0821250557226,-1.49255479087174E-08,0.000191808002551
3.65249999999993,15.0817671500451,-1.48449812442664E-08,0.000185345276265
3.65499999999993,15.0814064852232,-1.4817499227604E-08,0.000174189516647
3.65749999999993,15.0810239434822,-1.48180516745811E-08,0.00016535618082
3.65999999999993,15.0806062494877,-1.48184700066167E-08,0.000156533364056
3.66249999999993,15.0801462296525,-1.48190437698759E-08,0.000138653034846
3.66499999999993,15.0796423275743,-1.48195384852556E-08,0.000122864344234
3.66749999999993,15.0790968564352,-1.48400038924024E-08,0.000111249643791
3.66999999999993,15.078515708597,-1.48875196614995E-08,0.000115705282468
3.67249999999993,15.0779081226098,-1.49450771758097E-08,0.000139345922962
3.67499999999993,15.0772876316791,-1.49819321393352E-08,0.000163476417895
3.67749999999993,15.0766712514651,-1.49918486513911E-08,0.000208385162274
3.67999999999993,15.0760775116154,-1.49774743718467E-08,0.000238061194158
3.68249999999993,15.0755217590328,-1.4936280656741E-08,0.00025004202142
3.68499999999993,15.0750123191433,-1.4869374176385E-08,0.000244772111178
3.68749999999993,15.0745480050878,-1.47900740543605E-08,0.000220568306366
3.68999999999993,15.0741194716728,-1.47108574211074E-08,0.000205588404954
3.69249999999993,15.0737120844349,-1.46382301835502E-08,0.000201863223662
3.69499999999993,15.0733106774827,-1.4591859276436E-08,0.000208224920045
3.69749999999993,15.0729025282744,-1.45652743199776E-08,0.000216298210642
3.69999999999993,15.0724789151816,-1.45398990625267E-08,0.000212624021226
3.70249999999993,15.0720339554027,-1.45094150028058E-08,0.000196322159436
3.70499999999993,15.0715639169084,-1.44837173365886E-08,0.000179040471276
3.70749999999993,15.0710663574174,-1.4477407717095E-08,0.000152157463058
3.70999999999993,15.0705409832235,-1.44754306319328E-08,0.000145402468282
3.71249999999993,15.0699902622204,-1.44447644956358E-08,0.000168730401529
3.71499999999993,15.0694208215869,-1.4372059986556E-08,0.000194249639581
3.71749999999993,15.0688433210681,-1.42696912064366E-08,0.000220541533904
3.71999999999993,15.0682716300758,-1.41604115100336E-08,0.000244689894605
3.72249999999993,15.0677192934614,-1.40616771560076E-08,0.000245379609122
3.72499999999993,15.0671957806572,-1.39838070012388E-08,0.000239459189514
3.72749999999993,15.0667034346338,-1.3931420461688E-08,0.000237233228458
3.72999999999993,15.0662381801983,-1.39275844190934E-08,0.000228013583578
3.73249999999993,15.0657920797503,-1.40035352202972E-08,0.000224918437912
3.73499999999993,15.065357111631,-1.40935769721295E-08,0.000237497547089
3.73749999999993,15.0649267526385,-1.41767442229934E-08,0.000238357111761
3.73999999999993,15.064496341788,-1.42519098744742E-08,0.00023872008104
3.74249999999993,15.0640616597588,-1.43199700985974E-08,0.000227433797523
3.74499999999993,15.0636181796692,-1.43775773508992E-08,0.000204754204441
3.74749999999993,15.0631602876528,-1.44172895844008E-08,0.000193351645587
3.74999999999993,15.0626823580198,-1.4436412065777E-08,0.000184026273902
3.75249999999993,15.0621802425619,-1.44388545564311E-08,0.000188892285308
3.75499999999993,15.0616537962758,-1.44227998433166E-08,0.000198552479661
3.75749999999993,15.0611078561043,-1.43857059597963E-08,0.000206301458428
3.75999999999993,15.0605522723583,-1.43277754105497E-08,0.000230916824786
3.76249999999993,15.0599991775886,-1.42572753603076E-08,0.000243097368219
3.76499999999993,15.0594597287744,-1.41890987848115E-08,0.000247412053844
3.76749999999993,15.0589410413274,-1.41560780875238E-08,0.000243561390119
3.76999999999993,15.058446258316,-1.41883234050511E-08,0.000240038738707
3.77249999999993,15.0579756373105,-1.42345131237676E-08,0.000240675902467
3.77499999999993,15.0575279961065,-1.42844225337058E-08,0.000254058322541
3.77749999999993,15.0571002139504,-1.43348861669779E-08,0.00025880757743
3.77999999999993,15.0566868194009,-1.43818139619611E-08,0.000254633720167
3.78249999999993,15.0562793427121,-1.44176217631298E-08,0.000239727274298
3.78499999999993,15.0558672597376,-1.4432473882664E-08,0.000221103565281
3.78749999999993,15.055439098976,-1.44294052262239E-08,0.000204604510036
3.78999999999993,15.0549847258967,-1.44145895220049E-08,0.000185697581433
3.79249999999993,15.0544973319935,-1.43902294524878E-08,0.000181587534088
3.79499999999993,15.0539761339417,-1.43528291474127E-08,0.000193686265452
3.79749999999993,15.0534273716685,-1.42989575735442E-08,0.000216466741715
3.79999999999993,15.0528637894484,-1.42447920126187E-08,0.000241197783599
3.80249999999993,15.0523011588754,-1.42385596646477E-08,0.000253293509402
3.80499999999993,15.0517544751226,-1.4339209819525E-08,0.000249039198167
3.80749999999993,15.051234434766,-1.44851410865954E-08,0.000249132562969
3.80999999999993,15.0507466300009,-1.46278908985664E-08,0.000252181692918
3.81249999999993,15.0502915031853,-1.47632910341144E-08,0.000252572602092
3.81499999999993,15.0498654114439,-1.48853738224375E-08,0.000268974997793
3.81749999999993,15.0494609806211,-1.49679273420134E-08,0.000268478234727
3.81999999999993,15.0490681107899,-1.49768704105213E-08,0.000251706932938
3.82249999999993,15.0486743972949,-1.49226897505628E-08,0.000232354652523
3.82499999999993,15.0482666966107,-1.48388430432078E-08,0.000210099118113
3.82749999999993,15.0478327802802,-1.47489478408147E-08,0.000193849024265
3.82999999999993,15.0473642062356,-1.46568703840444E-08,0.000188529711194
3.83249999999993,15.0468583734783,-1.4569522477359E-08,0.00020070885151
3.83499999999993,15.04632034559,-1.45226923820019E-08,0.000214449970082
3.83749999999993,15.0457622507912,-1.44758693920721E-08,0.000236695605906
3.83999999999993,15.0452008044264,-1.44223433196089E-08,0.000250944735904
3.84249999999993,15.0446525074157,-1.43659981688415E-08,0.000256490673205
3.84499999999993,15.0441299719909,-1.43180445277835E-08,0.000257449072489
3.84749999999993,15.0436399131749,-1.42963232363513E-08,0.000254806758478
3.84999999999993,15.0431836509944,-1.43040317368559E-08,0.000258149274048
3.85249999999993,15.0427576882162,-1.43124792018057E-08,0.000272891966949
3.85499999999993,15.0423547424356,-1.43030094434948E-08,0.000270753984796
3.85749999999993,15.0419641913554,-1.42767389021969E-08,0.000258491521622
3.85999999999993,15.0415733921437,-1.42436453742789E-08,0.000235275852003
3.86249999999993,15.041169032304,-1.42187515095316E-08,0.000218335476871
3.86499999999993,15.0407394283371,-1.42222296162231E-08,0.000209017390121
3.86749999999993,15.0402763746328,-1.42762059951451E-08,0.00019941543577
3.86999999999993,15.0397775352185,-1.43538461117032E-08,0.000214492656471
3.87249999999993,15.039247703787,-1.44212766173268E-08,0.000222946665568
3.87499999999993,15.0386988930489,-1.4461546626876E-08,0.000243445423195
3.87749999999993,15.0381474201164,-1.4454501595651E-08,0.000259845894231
3.87999999999993,15.037609775718,-1.44002010316058E-08,0.000259569146429
3.88249999999993,15.0370982036701,-1.43230218796475E-08,0.000258972360525
3.88499999999993,15.0366189796243,-1.42374592115857E-08,0.000263914538285
3.88749999999993,15.0361722598279,-1.4145922655473E-08,0.000263069251504
3.88999999999993,15.0357534255276,-1.4050722363379E-08,0.000278218984355
3.89249999999993,15.0353539691944,-1.39584122038627E-08,0.000268804074202
3.89499999999993,15.0349629441501,-1.38836160346045E-08,0.000252659849322
3.89749999999993,15.0345679209359,-1.38658977633099E-08,0.000241267869483
3.89999999999993,15.0341566548302,-1.3905693485583E-08,0.00022340165383
3.90249999999993,15.0337185352121,-1.39668161480699E-08,0.000217039009224
3.90499999999993,15.0332470783917,-1.40296423367658E-08,0.000210954335973
3.90749999999993,15.0327419380498,-1.40734472964255E-08,0.000221929218942
3.90999999999993,15.0322105570387,-1.40797498104917E-08,0.000238316123964
3.91249999999993,15.0316672093618,-1.40283313854184E-08,0.000255633987819
3.91499999999993,15.0311297345392,-1.39153897293909E-08,0.000262691314704
3.91749999999993,15.0306138562048,-1.37862343763118E-08,0.000269033926511
3.91999999999993,15.0301289939201,-1.3781337848684E-08,0.000265235369708
3.92249999999993,15.0296767991606,-1.37812294909168E-08,0.000265019775244
3.92499999999993,15.0292529773347,-1.37810340916644E-08,0.00026381832738
3.92749999999993,15.0288493291767,-1.37807996125616E-08,0.000266557209223
3.92999999999993,15.0284557221769,-1.37972442360024E-08,0.000261258710524
3.93249999999993,15.0280608533623,-1.39325919690236E-08,0.000252481372679
3.93499999999993,15.027653254239,-1.39325866399531E-08,0.000237089495402
3.93749999999993,15.0272222108193,-1.39428264489538E-08,0.000223121907563
3.93999999999993,15.0267600157162,-1.39440006208247E-08,0.000213813411215
3.94249999999993,15.026264242674,-1.40496343448149E-08,0.000218347924443
3.94499999999993,15.025740186835,-1.41593803348883E-08,0.0002329204761
3.94749999999993,15.0252011892053,-1.42746623410517E-08,0.000254797405167
3.94999999999993,15.0246663040359,-1.43632528093463E-08,0.000276676145257
3.95249999999993,15.0241541351944,-1.44400438273351E-08,0.000278029233137
3.95499999999993,15.0236765802792,-1.45208440827105E-08,0.000273141966663
3.95749999999993,15.0232353864359,-1.46109586651733E-08,0.000260545639033
3.95999999999993,15.0228239122327,-1.47047023446589E-08,0.000249687986703
3.96249999999993,15.0224308943814,-1.47942040840121E-08,0.000257919946325
3.96499999999993,15.0220441135568,-1.48721470694113E-08,0.000263405965695
3.96749999999993,15.0216517404946,-1.49324295151132E-08,0.000254276615518
3.96999999999993,15.0212429402039,-1.49777479308E-08,0.00024697968907
3.97249999999993,15.0208080534211,-1.50071963744836E-08,0.000223629719896
3.97499999999993,15.0203402022665,-1.50136925114452E-08,0.000203337352476
3.97749999999993,15.0198374591963,-1.49905696744668E-08,0.00021416555615
3.97999999999993,15.0193056696693,-1.49447911823586E-08,0.000227297541027
3.98249999999993,15.0187594948267,-1.49051961884084E-08,0.000254810755928
3.98499999999993,15.0182204971085,-1.48584788917105E-08,0.000288800903249
3.98749999999993,15.0177106124846,-1.47979140052712E-08,0.000290600602968
3.98999999999993,15.0172443852548,-1.47334775491004E-08,0.000278915998786
3.99249999999993,15.0168237190889,-1.47368615088794E-08,0.000261603661623
3.99499999999993,15.0164387578529,-1.47386751692125E-08,0.000242082728637
3.99749999999993,15.0160726798056,-1.47391299165633E-08,0.000249581300666
3.99999999999993,15.0157075971532,-1.47432732688912E-08,0.000257133585587
4.00249999999993,15.0153278478853,-1.47491077129303E-08,0.000250707357003
4.00499999999993,15.0149212086193,-1.46502801001702E-08,0.000237146393347
4.00749999999993,15.0144786996598,-1.47817926787752E-08,0.000216224141075
4.00999999999993,15.0139954437176,-1.4893033473129E-08,0.000197678026131
4.01249999999993,15.0134723644925,-1.49830770013182E-08,0.000201804896241
4.01499999999993,15.0129188564518,-1.50445798041687E-08,0.000225928272021
4.01749999999993,15.0123537417414,-1.50615449001634E-08,0.000256006440929
4.01999999999993,15.0118028538448,-1.50383980823676E-08,0.000288778335394
4.02249999999993,15.0112916247287,-1.49877008581711E-08,0.000301229732601
4.02499999999993,15.010836437644,-1.49270471538898E-08,0.00028779829365
4.02749999999993,15.0104388738904,-1.48754972784104E-08,0.000258634105692
4.02999999999993,15.0100862411354,-1.48560852508695E-08,0.000249181577657
4.03249999999993,15.0097563622308,-1.48697667512465E-08,0.00024941581334
4.03499999999993,15.0094242962512,-1.49016488038001E-08,0.000246934071051
4.03749999999993,15.0090675984345,-1.4942591164413E-08,0.000236594984177
4.03999999999993,15.0086695015029,-1.49822882988815E-08,0.000211599594154
4.04249999999993,15.0082198228665,-1.50099710438667E-08,0.000199103972974
4.04499999999993,15.00771584546,-1.50270045295997E-08,0.000191399228661
4.04749999999993,15.0071635657423,-1.50504524398798E-08,0.000200214044254
4.04999999999993,15.006579395892,-1.51150700844482E-08,0.000217954117401
4.05249999999993,15.0059895217891,-1.51790660041229E-08,0.000261058537063
4.05499999999993,15.0054253429266,-1.52077843651455E-08,0.000283762935745
4.05749999999993,15.0049145259054,-1.51936925263385E-08,0.00029573837523
4.05999999999994,15.0044724610963,-1.51336037035321E-08,0.000282139612649
4.06249999999994,15.0040980563396,-1.51373784618158E-08,0.00026624086421
4.06499999999994,15.0037755180357,-1.5143310605481E-08,0.000261887175187
4.06749999999994,15.0034790487205,-1.51742591825155E-08,0.000257531953003
4.06999999999994,15.0031787345321,-1.51714951712734E-08,0.000235970975957
4.07249999999994,15.002845796018,-1.51711487816897E-08,0.000210222439829
4.07499999999994,15.0024574765512,-1.51265169279213E-08,0.000186511434241
4.07749999999994,15.0020005293744,-1.51713637208672E-08,0.000174749172347
4.07999999999994,15.0014739901973,-1.51703476447551E-08,0.000180866295166
4.08249999999994,15.0008906754321,-1.51675596526957E-08,0.000200737870077
4.08499999999994,15.0002770476096,-1.51471661880009E-08,0.000235740718293
4.08749999999994,14.9996687490398,-1.51530512582099E-08,0.000258482366089
4.08999999999994,14.9991018988559,-1.52211088177978E-08,0.000275000307061
4.09249999999994,14.9986026701451,-1.51536410086806E-08,0.000274148091279
4.09499999999994,14.9981808953245,-1.50854422287239E-08,0.000265900926611
4.09749999999994,14.9978295496832,-1.50857522029924E-08,0.000271436777923
4.09999999999994,14.997528800937,-1.50855665737026E-08,0.000272507358019
4.10249999999994,14.9972507946556,-1.50853765035208E-08,0.000258832229855
4.10499999999994,14.996964185724,-1.50856207525862E-08,0.000225062875791
4.10749999999994,14.9966381165228,-1.5087404214853E-08,0.000189287519749
4.10999999999994,14.9962471623045,-1.51518007029949E-08,0.000159748960647
4.11249999999994,14.9957768305204,-1.51507739687418E-08,0.000149439072389
4.11499999999994,14.9952290373864,-1.51508006140944E-08,0.000171536056493
4.11749999999994,14.9946244796906,-1.51511825308148E-08,0.00021047029301
4.11999999999994,14.9939996963132,-1.51221248856359E-08,0.000244325987786
4.12249999999994,14.9933971327867,-1.51127723668765E-08,0.000263415971452
4.12499999999995,14.9928521990038,-1.5103398531835E-08,0.000253041034865
4.12749999999995,14.9923835174486,-1.50694319245304E-08,0.000244442569995
4.12999999999995,14.9919910525686,-1.50051278069441E-08,0.00025060310019
4.13249999999995,14.9916599316401,-1.49369396851284E-08,0.000263490925138
4.13499999999995,14.991366209428,-1.49389274284317E-08,0.000263292053958
4.13749999999995,14.9910813923928,-1.49407393124079E-08,0.000241533863133
4.13999999999995,14.9907760058284,-1.49420946726764E-08,0.000207066605257
4.14249999999995,14.9904228406534,-1.49424872475379E-08,0.000168379415319
4.14499999999995,14.9900015634617,-1.49416168326866E-08,0.000144547121481
4.14749999999995,14.9895043940208,-1.50210590632582E-08,0.000150073207304
4.14999999999995,14.9889415191162,-1.50796131137554E-08,0.000174736903861
4.15249999999995,14.9883416811009,-1.51360497469E-08,0.000220559260134
4.15499999999995,14.9877450971144,-1.52054786539679E-08,0.000246085849206
4.15749999999995,14.9871899607008,-1.52779024986671E-08,0.000244115513944
4.15999999999995,14.98670036812,-1.53372790023809E-08,0.000235477195693
4.16249999999995,14.9862813584778,-1.53681858350296E-08,0.000225844988962
4.16499999999995,14.9859217460735,-1.5360051897062E-08,0.000236094136844
4.16749999999995,14.985599915801,-1.53301895622349E-08,0.000242701749569
4.16999999999995,14.9852896173103,-1.52708263811974E-08,0.000227109861781
4.17249999999995,14.9849640055364,-1.52715688983562E-08,0.000201750319195
4.17499999999995,14.9845992976066,-1.52733088398804E-08,0.000177237742045
4.17749999999995,14.9841785065054,-1.52796877372907E-08,0.000157980439064
4.17999999999995,14.9836961974136,-1.52354671101307E-08,0.000160531351741
4.18249999999995,14.9831621823,-1.52350745352692E-08,0.000177589532663
4.18499999999995,14.9826015009069,-1.52347263693287E-08,0.000209531674355
4.18749999999996,14.9820475233457,-1.5240197548394E-08,0.000219321172444
4.18999999999996,14.9815306580105,-1.52675303510819E-08,0.000227120834843
4.19249999999996,14.9810685501519,-1.52673562681116E-08,0.000215080345527
4.19499999999996,14.9806630248368,-1.52268837538827E-08,0.000209461247151
4.19749999999996,14.9803024874002,-1.51955745764099E-08,0.000227280251767
4.19999999999996,14.9799666495959,-1.51799648406836E-08,0.000223202243706
4.20249999999996,14.9796309426448,-1.51690686678307E-08,0.000199309652465
4.20499999999996,14.9792707394268,-1.51504311318718E-08,0.000175236128064
4.20749999999996,14.9788654901,-1.50925574260441E-08,0.000149341276619
4.20999999999996,14.9784035545332,-1.50100643026008E-08,0.000144992994418
4.21249999999996,14.9778869518189,-1.505929869694E-08,0.000167362918202
4.21499999999996,14.9773343696676,-1.50923833430738E-08,0.000199816909359
4.21749999999996,14.9767783693164,-1.51289247796171E-08,0.000228524629784
4.21999999999996,14.9762552044006,-1.51770587208944E-08,0.000230796849068
4.22249999999996,14.9757908273941,-1.52193715408089E-08,0.000217900940335
4.22499999999996,14.9753919746078,-1.52478971671144E-08,0.000192835922991
4.22749999999996,14.9750466092073,-1.52592765090276E-08,0.000189363104899
4.22999999999996,14.9747311913163,-1.52491832494661E-08,0.000201468970641
4.23249999999996,14.9744181727026,-1.52228336602889E-08,0.000197648862499


==> Energy_data_400_800_Re35We10.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.593,0,0
0.005,15.5929504377334,-7.72819142014214E-10,4.72180036219516E-05
0.0075,15.592945119567,-1.08164410761447E-09,0.000100617859643
0.01,15.592934925074,-1.27189014875739E-09,0.000125923890848
0.0125,15.5929340987318,-1.50609924531864E-09,0.000150246053406
0.015,15.5929276241534,-1.6573933336872E-09,0.000167712906842
0.0175,15.5929274596525,-1.58414348305769E-09,0.000181855669747
0.02,15.5929223909882,-1.49992285258804E-09,0.000195299864504
0.0225,15.5929222477978,-1.25608767831409E-09,0.000204777114654
0.025,15.5929178643579,-1.01521990814035E-09,0.000215894256896
0.0275,15.5929175674269,-6.29454710576738E-10,0.000222830173776
0.03,15.592913541206,-2.58681964737661E-10,0.000232327656543
0.0325,15.5929130244272,2.31680452600358E-10,0.000237754270871
0.035,15.5929091691167,6.89800216946423E-10,0.000246005568369
0.0375,15.5929083987971,1.24114496458105E-09,0.000250362412864
0.04,15.5929045923618,1.74946901410067E-09,0.000257831947755
0.0425,15.5929035458991,2.33098251811725E-09,0.000261553269321
0.045,15.5928997002037,2.86650969627544E-09,0.000268304098754
0.0475,15.5928983591844,3.46078898871838E-09,0.000271406155626
0.05,15.5928944059923,4.01059452315167E-09,0.000277159453229
0.0525,15.5928927537959,4.60851001804485E-09,0.000279780543816
0.055,15.5928886375521,5.16520071158766E-09,0.000285045556291
0.0575,15.5928866585345,5.7618878557264E-09,0.000287387873248
0.06,15.5928823323526,6.32099617092763E-09,0.000292410142036
0.0625,15.5928800116124,6.91375046102394E-09,0.000294762168431
0.065,15.5928754349275,7.47234008002806E-09,0.000299207908095
0.0675,15.5928727582696,8.05942956816352E-09,0.000300895890542
0.07,15.5928678954189,8.61536886276326E-09,0.000304845407304
0.0725,15.5928648493416,9.19549858480195E-09,0.000306416361387
0.075,15.5928596686778,9.74697389466428E-09,0.000309874491556
0.0775,15.5928562402869,1.03188506628271E-08,0.000311734653831
0.08,15.5928507011381,1.03177271171262E-08,0.000315208963455
0.0825,15.5928468781149,1.03177066890225E-08,0.000317041974397
0.085,15.5928409722956,1.03165751497158E-08,0.000319692981244
0.0875,15.5928367439486,1.03165511688985E-08,0.000321373081265
0.09,15.5928304444836,1.03155253228238E-08,0.000324678976935
0.0925,15.5928257959774,1.03154933484007E-08,0.000327142408067
0.095,15.5928190822639,1.03145305629937E-08,0.000330192614267
0.0975,15.5928139981773,1.03144630614338E-08,0.000332089372939
0.1,15.5928068515,1.03135446849478E-08,0.000334261316526
0.1025,15.5928013142135,1.0313426557218E-08,0.000335552158869
0.105,15.5927937169275,1.03125303851925E-08,0.00033781576349
0.1075,15.5927877054839,1.03123332095834E-08,0.000339640743135
0.11,15.5927796404592,1.03114441429852E-08,0.000341454651406
0.1125,15.5927731296456,1.0311143050501E-08,0.000342283718851
0.115,15.5927645799118,1.03102673065791E-08,0.000344045876484
0.1175,15.5927575397015,1.03098498627219E-08,0.000346089291099
0.12,15.5927484884027,1.0308980336049E-08,0.000348179210822
0.1225,15.5927408839823,1.03084420999267E-08,0.000349392884635
0.125,15.5927313148192,1.03076009949632E-08,0.000351251074045
0.1275,15.5927231074312,1.03069348611484E-08,0.000353281292722
0.13,15.5927130056923,1.0306138165106E-08,0.000354123239666
0.1325,15.5927041544375,1.03053503508477E-08,0.000355529999196
0.135,15.592693508636,1.0304627373614E-08,0.000357007113503
0.1375,15.5926839731995,1.03037391951943E-08,0.000358665529348
0.14,15.5926727770774,1.03031103648732E-08,0.000360611843929
0.1425,15.5926625210276,1.03021644548562E-08,0.000362339020612
0.145,15.5926507753545,1.03016786212606E-08,0.000363890634567
0.1475,15.5926397692899,1.03007753438078E-08,0.00036561293701
0.15,15.5926274825741,1.03004937912488E-08,0.000367092080652
0.1525,15.592615706077,1.02998027884382E-08,0.000368645409636
0.155,15.5926028931759,1.0299783248513E-08,0.000369642316157
0.1575,15.5925903345868,1.02994439643567E-08,0.000369862436806
0.16,15.5925770125084,1.02997619322309E-08,0.000371140468416
0.1625,15.5925636660797,1.02998392037534E-08,0.0003720111819
0.165,15.5925498471984,1.0300502673033E-08,0.000374130587155
0.1675,15.5925357082081,1.0300944985886E-08,0.000376087621528
0.17,15.5925213922645,1.03018926722598E-08,0.000377723333778
0.1725,15.5925064517685,1.03025676878588E-08,0.000379037056559
0.175,15.5924916190252,1.03036379428545E-08,0.000380961812636
0.1775,15.5924758606233,1.03042916421714E-08,0.000381555297982
0.18,15.5924604688581,1.03052038014084E-08,0.000381879697034
0.1825,15.5924438695504,1.03055102229632E-08,0.000382675904579
0.185,15.5924278568138,1.03059125677873E-08,0.000383024682484
0.1875,15.5924103929042,1.03055439737432E-08,0.000383904400284
0.19,15.5923936864447,1.03051789324127E-08,0.000384571861597
0.1925,15.5923753436092,1.0303875974671E-08,0.000385676201274
0.195,15.5923578732001,1.03025401543277E-08,0.000387267675722
0.1975,15.5923386576417,1.03000363793626E-08,0.000388935230696
0.2,15.5923203691497,1.02973318760746E-08,0.000390289788557
0.2025,15.5923003146639,1.02932684598045E-08,0.000391897224757
0.205,15.5922811779712,1.02886108521716E-08,0.000393770982065
0.2075,15.592260343264,1.0282605877876E-08,0.000393912788364
0.21,15.5922403494168,1.02756585462771E-08,0.000393886201046
0.2125,15.5922188026765,1.02677715219102E-08,0.000394204819198
0.215,15.5921979496199,1.02589199357794E-08,0.000394417155228
0.2175,15.5921757438538,1.0249800119766E-08,0.000396254641892
0.22,15.5921540171106,1.02400941059955E-08,0.000397887069599
0.2225,15.5921311665055,1.02308321814348E-08,0.000400275801905
0.225,15.5921085263808,1.02215960140484E-08,0.000401648723696
0.2275,15.5920849962136,1.02133261847825E-08,0.000401413029302
0.23,15.5920613813767,1.02056505468795E-08,0.000401849114536
0.2325,15.5920370988097,1.01992121415151E-08,0.000401299572428
0.235,15.5920124479491,1.01937294161303E-08,0.000401466816352
0.2375,15.591987330664,1.01894581661099E-08,0.000402125862258
0.24,15.5919616132727,1.01862323020896E-08,0.000403984108786
0.2425,15.5919356026035,1.01840269550735E-08,0.000405361967219
0.245,15.5919088421294,1.01827737353233E-08,0.000406130630505
0.2475,15.5918819221524,1.01823021125824E-08,0.000408715323992
0.25,15.5918541938804,1.01824904064074E-08,0.000408633794396
0.2525,15.5918263821846,1.01831405530106E-08,0.000409115129996
0.255,15.5917977795931,1.01840642585671E-08,0.000409286740829
0.2575,15.5917690918758,1.01850528011482E-08,0.000409545166598
0.26,15.5917396759714,1.01859356504974E-08,0.000409912984967
0.2625,15.59171008799,1.01864943147234E-08,0.000411734174114
0.265,15.5916798515688,1.01866559631958E-08,0.000414138858406
0.2675,15.5916492894102,1.01861177270735E-08,0.000414031838128
0.27,15.5916181627512,1.01849639833063E-08,0.000414323649943
0.2725,15.5915865345364,1.01828341314558E-08,0.000413701474999
0.275,15.5915544308622,1.01800301521848E-08,0.000413240032195
0.2775,15.5915216810874,1.01761221671381E-08,0.00041492877653
0.28,15.5914885508153,1.0171578246343E-08,0.000417136495362
0.2825,15.5914546982676,1.0165881469959E-08,0.000417568833819
0.285,15.5914205517476,1.01596064894238E-08,0.000418304888811
0.2875,15.5913856781735,1.01523616180543E-08,0.000418602614252
0.29,15.5913505566678,1.01447916733832E-08,0.000418842493878
0.2925,15.5913147468508,1.01368042848549E-08,0.000420896310712
0.295,15.5912786630345,1.01289181486663E-08,0.000419935498182
0.2975,15.5912419398674,1.01212132008754E-08,0.000420331694548
0.3,15.5912048420287,1.01137587193989E-08,0.000421170648531
0.3025,15.5911671530986,1.010645167554E-08,0.00042284546145
0.305,15.5911289520827,1.00986712325835E-08,0.00042406265559
0.3075,15.5910902197966,1.00901358379701E-08,0.000423250740172
0.31,15.5910508561991,1.00799626423509E-08,0.000422651113916
0.3125,15.5910110420153,1.00682555626008E-08,0.00042419934187
0.315,15.5909705289187,1.00547135062357E-08,0.000424959247611
0.3175,15.5909296493065,1.00400567859538E-08,0.000425380380653
0.32,15.5908880479626,1.00245145517874E-08,0.00042524664516
0.3225,15.5908461288272,1.00087556020867E-08,0.000427633197601
0.325,15.5908034804326,9.99303129134432E-09,0.00042875680575
0.3275,15.5907605016691,9.97771376631818E-09,0.000427446286262
0.33,15.5907167875348,9.96303928246789E-09,0.00042639252123
0.3325,15.5906726870161,9.94929116870935E-09,0.000426720717668
0.335,15.5906278639444,9.93687176986668E-09,0.000429155435061
0.3375,15.5905826018111,9.92613369277251E-09,0.000430197440353
0.34,15.5905366644427,9.91746240686098E-09,0.000430473013654
0.3425,15.5904902615515,9.91102755421025E-09,0.000430727153381
0.345,15.5904432392385,9.90696680247538E-09,0.000429999346389
0.3475,15.5903957279579,9.90522952548645E-09,0.000429058286512
0.35,15.5903476120668,9.9057366753641E-09,0.000430218707179
0.3525,15.5902989607766,9.90817650148301E-09,0.000433733341082
0.355,15.5902496679277,9.91219017976164E-09,0.000434471808902
0.3575,15.5901997954486,9.91719684151349E-09,0.000432406316752
0.36,15.5901492468682,9.92258986087791E-09,0.000431556201341
0.3625,15.5900981371491,9.9276569187623E-09,0.000433496293925
0.365,15.5900463746967,9.93178161934338E-09,0.000435870791598
0.3675,15.5899941378284,9.93454563058549E-09,0.000437891157582
0.37,15.5899412941732,9.93587701003662E-09,0.000436986503119
0.3725,15.5898880357912,9.93610083099838E-09,0.000435896273336
0.375,15.5898341370971,9.9357544414147E-09,0.000434504792907
0.3775,15.5897797672151,9.93545778982252E-09,0.0004373400877
0.38,15.5897246274072,9.93563986639856E-09,0.000439993762747
0.3825,15.5896689053819,9.93658932912922E-09,0.000440755953942
0.385,15.5896123267048,9.93837279139598E-09,0.000438841779175
0.3875,15.5895551665133,9.94093785067207E-09,0.000437805572417
0.39,15.5894972372579,9.94403404064315E-09,0.000439621692018
0.3925,15.5894388762187,9.94730431358448E-09,0.000442912113213
0.395,15.5893799145027,9.95033122563882E-09,0.000445115035166
0.3975,15.5893206198355,9.95270266201942E-09,0.000443589157422
0.4,15.5892607268499,9.95402249515109E-09,0.000441636690115
0.4025,15.5892003630886,9.95392657188177E-09,0.000441802285301
0.405,15.589139192174,9.95226034916641E-09,0.00044387553071
0.4075,15.5890773204199,9.94911975027435E-09,0.00044497828059
0.41,15.5890145096013,9.94496840434067E-09,0.00044570790676
0.4125,15.588951007642,9.94035787016401E-09,0.000445435140401
0.415,15.5888867401602,9.93583171293722E-09,0.000446305502349
0.4175,15.5888220473471,9.93176296759657E-09,0.000447301737884
0.42,15.5887568382843,9.92845183844793E-09,0.000447774764863
0.4225,15.5886913283619,9.92606885574787E-09,0.000448510736388
0.425,15.5886252259989,9.92460602589063E-09,0.000449265142352
0.4275,15.5885585799922,9.92379245445818E-09,0.000447381208696
0.43,15.5884910130851,9.92319471038172E-09,0.00044572677936
0.4325,15.5884226502365,9.92238735619821E-09,0.00044731873177
0.435,15.5883532903232,9.92111193198753E-09,0.000449698891789
0.4375,15.5882832893292,9.91929471894082E-09,0.000451655335132
0.44,15.5882125973526,9.91692328256022E-09,0.000448864140458
0.4425,15.5881415849994,9.91398341199101E-09,0.00044768881924
0.445,15.5880700609554,9.91041293474382E-09,0.000449822134595
0.4475,15.5879981644591,9.90612658569034E-09,0.000451982595824
0.45,15.5879255051211,9.90110837761904E-09,0.000449047461508
0.4525,15.5878521385214,9.89561144137952E-09,0.000448032054182
0.455,15.5877777676272,9.89028503539657E-09,0.000446540473972
0.4575,15.5877026461573,9.88607418150878E-09,0.000448070954255
0.46,15.5876266942514,9.8840375883924E-09,0.000449469188617
0.4625,15.5875502690982,9.88515491684439E-09,0.00044849305155
0.465,15.5874732423943,9.88995996209496E-09,0.000447787750499
0.4675,15.5873958015119,9.89822357411185E-09,0.000450224864771
0.47,15.5873176328965,9.90906823261639E-09,0.000449597642759
0.4725,15.5872388362062,9.92127002774623E-09,0.000450123104341
0.475,15.5871591448567,9.93350202094234E-09,0.000450242385494
0.4775,15.5870788048823,9.94444970814357E-09,0.000451175509098
0.48,15.5869976808473,9.9529273711596E-09,0.000449529345445
0.4825,15.5869160481119,9.95782567514425E-09,0.00045185114316
0.485,15.5868336798697,9.95729454444927E-09,0.000454345503564
0.4875,15.5867507131422,9.94704940637803E-09,0.00045293676361
0.49,15.5866668550042,9.92140147815235E-09,0.000451417692254
0.4925,15.5865823077211,9.88176829253007E-09,0.000453195743556
0.495,15.5864969514721,9.83501902140915E-09,0.000456704347549
0.4975,15.5864111312624,9.78646585991783E-09,0.000457004509024
0.5,15.5863247222799,9.7386338993033E-09,0.00045374867474
0.5025,15.5862378756553,9.69127444960805E-09,0.000453743237377
0.505,15.5861502041556,9.64221680277433E-09,0.00045703103918
0.5075,15.5860617101615,9.5882670692049E-09,0.000456420714242
0.51,15.5859721092255,9.52615497595843E-09,0.000454990842983
0.5125,15.5858817223959,9.454098837125E-09,0.000455852354799
0.515,15.5857906031688,9.37304722725685E-09,0.000457213327861
0.5175,15.5856991869652,9.28614518613813E-09,0.000456371407665
0.52,15.5856073138116,9.19693388112819E-09,0.000457231424116
0.5225,15.5855149950991,9.10867203884891E-09,0.000456029849495
0.525,15.5854217250125,9.02517172107764E-09,0.000452901398228
0.5275,15.5853274889727,8.95161900160701E-09,0.000452538111591
0.53,15.5852321115631,8.89181972496544E-09,0.00045533440737
0.5325,15.5851360286971,8.84558648550637E-09,0.000455500628088
0.535,15.5850393206414,8.81084627479822E-09,0.000452603810257
0.5375,15.5849422970793,8.78592576469828E-09,0.000454432259908
0.539999999999999,15.5848446485167,8.7693399208888E-09,0.000455066924711
0.542499999999999,15.5847463322301,8.75851835502317E-09,0.000453771714185
0.544999999999999,15.5846469942503,8.74963657082617E-09,0.000453242524111
0.547499999999999,15.5845468529011,8.73927685773879E-09,0.000453289048347
0.549999999999999,15.5844458770559,8.72622862857497E-09,0.000453665078591
0.552499999999999,15.5843443769302,8.71119443246471E-09,0.000452835779592
0.554999999999999,15.5842421235699,8.69588934193644E-09,0.00045317379503
0.557499999999999,15.5841391494893,8.68231797568342E-09,0.000452494530296
0.559999999999999,15.5840351691272,8.67197424980759E-09,0.000452155310902
0.562499999999999,15.5839304606539,8.66534488608295E-09,0.000455603854488
0.564999999999999,15.5838250657683,8.66221583351035E-09,0.000456423700505
0.567499999999999,15.5837193185117,8.66233218488333E-09,0.000452025603222
0.569999999999999,15.5836129264029,8.66633786955617E-09,0.000455211423387
0.572499999999999,15.5835057528634,8.67570992824085E-09,0.000455544543744
0.574999999999999,15.5833973458833,8.69175043050063E-09,0.000455534564377
0.577499999999999,15.5832879229442,8.71470717811462E-09,0.000457059079095
0.579999999999999,15.5831776477913,8.74359873392905E-09,0.000455966331852
0.582499999999999,15.5830670751067,8.77684858124894E-09,0.0004564193738
0.584999999999998,15.5829561045963,8.81343265035639E-09,0.000459493089659
0.587499999999998,15.5828446301572,8.85312889664647E-09,0.000456454366074
0.589999999999998,15.5827320795104,8.893738190352E-09,0.000454891797536
0.592499999999998,15.5826184774023,8.92758844628361E-09,0.000455412986145
0.594999999999998,15.582503844072,8.94948737339973E-09,0.000456747470553
0.597499999999998,15.582388682126,8.95742502393659E-09,0.000455123138464
0.599999999999998,15.5822729400162,8.94774832005396E-09,0.000454320483115
0.602499999999998,15.5821566311801,8.92224605308911E-09,0.0004530703034
0.604999999999998,15.5820393543435,8.89518236846243E-09,0.000453952486305
0.607499999999998,15.5819212831625,8.8762588390523E-09,0.000453727949663
0.609999999999998,15.5818024710319,8.86498074947895E-09,0.000452715228572
0.612499999999998,15.581683265664,8.85638939962519E-09,0.00045237994384
0.614999999999998,15.5815633464455,8.8465164083118E-09,0.000454870313136
0.617499999999998,15.5814425272158,8.83642847782085E-09,0.000454142645374
0.619999999999998,15.5813204444322,8.82841355576147E-09,0.000454766101575
0.622499999999998,15.5811975193449,8.82233575083546E-09,0.00045496529839
0.624999999999998,15.5810740584081,8.81743478231556E-09,0.000457081720017
0.627499999999998,15.5809504674218,8.81359962789929E-09,0.000456339830764
0.629999999999998,15.5808262898439,8.81005668418311E-09,0.000455777178847
0.632499999999998,15.5807011844347,8.80485462317893E-09,0.000454968449746
0.634999999999998,15.5805747488623,8.79642314544071E-09,0.000452163904298
0.637499999999998,15.5804474301064,8.78423289663033E-09,0.000455436474026
0.639999999999997,15.5803194791344,8.76857519926944E-09,0.000453597653656
0.642499999999997,15.5801911730837,8.75085159890432E-09,0.000452054066893
0.644999999999997,15.5800620501506,8.73309513593767E-09,0.000450871394853
0.647499999999997,15.5799320311408,8.716599886327E-09,0.000451033329955
0.649999999999997,15.5798010599141,8.69999094987861E-09,0.00045274053728
0.652499999999997,15.5796696382182,8.68081961868938E-09,0.000449028895797
0.654999999999997,15.5795376258037,8.65936033989101E-09,0.000449020072388
0.657499999999997,15.5794048087735,8.63721361099579E-09,0.00044876574607
0.659999999999997,15.5792706318501,8.61420712539029E-09,0.000449763649087
0.662499999999997,15.5791354276237,8.58799698022494E-09,0.000447081737887
0.664999999999997,15.578999597288,8.55732640303586E-09,0.000446944139328
0.667499999999997,15.5788636707472,8.52478176938121E-09,0.000450332337329
0.669999999999997,15.5787271606789,8.49318926299247E-09,0.000449910052553
0.672499999999997,15.5785896458748,8.46348147121034E-09,0.000447847948218
0.674999999999997,15.5784507560744,8.43740100009427E-09,0.000447604443168
0.677499999999997,15.5783110703491,8.41778735605203E-09,0.000450397071297
0.679999999999997,15.5781708184174,8.40647995659083E-09,0.000451271747037
0.682499999999997,15.5780300818815,8.40490788078796E-09,0.000448561517239
0.684999999999997,15.5778882868951,8.41339442558819E-09,0.000447221957023
0.687499999999996,15.5777455819478,8.42780156773415E-09,0.000449699201101
0.689999999999996,15.5776022152752,8.44224690155215E-09,0.000448341064644
0.692499999999996,15.5774586446195,8.4532496558154E-09,0.000445533635355
0.694999999999996,15.5773143061037,8.45894643219935E-09,0.000442494491377
0.697499999999996,15.5771687790277,8.45752623490625E-09,0.000443096102665
0.699999999999996,15.5770218653539,8.44801650856653E-09,0.000446489747825
0.702499999999996,15.5768744190385,8.43200353983775E-09,0.000441692589617
0.704999999999996,15.576726754638,8.41212166591276E-09,0.000444062106798
0.707499999999996,15.576578771141,8.38958857940497E-09,0.000445021455777
0.709999999999996,15.5764296509598,8.36408897697538E-09,0.000444805840138
0.712499999999996,15.5762794910097,8.33410940259682E-09,0.000444626089564
0.714999999999996,15.5761285754043,8.29780422151316E-09,0.000442122734567
0.717499999999996,15.5759773175056,8.2545605906148E-09,0.000445588559857
0.719999999999996,15.5758251111484,8.20460144268509E-09,0.000441430465452
0.722499999999996,15.5756717778528,8.14832556983447E-09,0.000440932430523
0.724999999999996,15.5755174957848,8.08733080503998E-09,0.000442198046684
0.727499999999996,15.5753631233842,8.02345656580883E-09,0.000437706398979
0.729999999999996,15.575208411302,7.95746668558195E-09,0.000438797208437
0.732499999999996,15.5750527559149,7.88870213597193E-09,0.000435524557282
0.734999999999995,15.5748955143059,7.81929099247236E-09,0.000436617596016
0.737499999999995,15.5747373886166,7.75470265779177E-09,0.000435092717438
0.739999999999995,15.5745788416473,7.69496555363958E-09,0.00043516841679
0.742499999999995,15.5744199213189,7.63700658268362E-09,0.000433418423876
0.744999999999995,15.5742598423968,7.57536433582118E-09,0.000433235243327
0.747499999999995,15.5740988261788,7.50514317360285E-09,0.000433969999104
0.749999999999995,15.5739372744987,7.42617078941521E-09,0.000431155678634
0.752499999999995,15.5737754669635,7.34065874752332E-09,0.000434977054946
0.754999999999995,15.5736124655829,7.249554734301E-09,0.000431759539941
0.757499999999995,15.573448045254,7.15752079827325E-09,0.000434250384541
0.759999999999995,15.5732826620715,7.07329750326835E-09,0.000432363912119
0.762499999999995,15.5731173305657,6.99830504657939E-09,0.000431327103705
0.764999999999995,15.572951609643,6.92898005638654E-09,0.000431674018894
0.767499999999995,15.5727848774267,6.86008938544092E-09,0.000427048380964
0.769999999999995,15.572616865865,6.78753586669245E-09,0.000426383893881
0.772499999999995,15.5724484531578,6.71124400497547E-09,0.000422706231765
0.774999999999995,15.5722795484911,6.63306387593821E-09,0.000427484702618
0.777499999999995,15.5721096669614,6.55166942920005E-09,0.000424844938887
0.779999999999995,15.5719384097574,6.46311537622069E-09,0.000424636011771
0.782499999999994,15.5717668267603,6.36541042098315E-09,0.000425020217183
0.784999999999994,15.5715952582939,6.25916474206178E-09,0.000427263285301
0.787499999999994,15.5714231823933,6.14354878081258E-09,0.000423104222447
0.789999999999994,15.5712495205699,6.01625860241484E-09,0.000421171448533
0.792499999999994,15.5710748399752,5.87731108225853E-09,0.000420855371301
0.794999999999994,15.5708997690262,5.72725422642861E-09,0.000419988800326
0.797499999999994,15.5707243432376,5.56716717170502E-09,0.00041597647459
0.799999999999994,15.5705476167246,5.39826938705801E-09,0.000415156554165
0.802499999999994,15.5703700235224,5.22462961782821E-09,0.000418528469206
0.804999999999994,15.57019221306,5.05342701018208E-09,0.000411194976403
0.807499999999994,15.5700142164207,4.89390483693342E-09,0.000411427438498
0.809999999999994,15.5698347078754,4.74815120554695E-09,0.000410419844702
0.812499999999994,15.5696537457172,4.61846916266495E-09,0.000413068462385
0.814999999999994,15.5694721975221,4.51509318821763E-09,0.000408949870959
0.817499999999994,15.569290709372,4.4487267203408E-09,0.000411522264382
0.819999999999994,15.5691082306484,4.41779235416107E-09,0.000411542747213
0.822499999999993,15.5689246071025,4.4179335745298E-09,0.000409966319162
0.824999999999993,15.5687404397497,4.45192593900856E-09,0.000407516272526
0.827499999999993,15.5685562423182,4.51424231329156E-09,0.000406016843918
0.829999999999993,15.5683707935439,4.51552928382171E-09,0.000402984190391
0.832499999999993,15.5681838505674,4.45223502509862E-09,0.000402962443889
0.834999999999993,15.5679962926263,4.41600267464537E-09,0.000398835574339
0.837499999999993,15.5678090984058,4.38775504818523E-09,0.000400796569926
0.839999999999993,15.567621175157,4.42509229259258E-09,0.000399343070335
0.842499999999993,15.5674319885088,4.39232916704668E-09,0.000400716247193
0.844999999999993,15.5672420587554,4.29876667595863E-09,0.000397007454019
0.847499999999993,15.5670521623731,4.11841138969749E-09,0.000398460770588
0.849999999999993,15.5668611624027,4.12137080019193E-09,0.000395396772933
0.852499999999993,15.5666687151327,4.1221719371265E-09,0.000395435609537
0.854999999999993,15.5664757176531,4.12046219366857E-09,0.000391356748913
0.857499999999993,15.5662831669652,4.11591649651655E-09,0.000391928401798
0.859999999999993,15.5660897701475,4.10827727392871E-09,0.000385392051614
0.862499999999993,15.5658948704812,4.10027833908089E-09,0.000387041680668
0.864999999999993,15.5656991254733,4.09315425997647E-09,0.000382725541039
0.867499999999992,15.56550339397,3.9174459232072E-09,0.000384430846724
0.869999999999993,15.5653064758964,3.77557096697956E-09,0.00038042887755
0.872499999999992,15.5651081614873,3.63749652620982E-09,0.000382518519987
0.874999999999992,15.564909515184,3.53193563285004E-09,0.000381055640132
0.877499999999992,15.5647112761737,3.46174910959007E-09,0.000382346690973
0.879999999999992,15.5645118335347,3.39337180577104E-09,0.000376710070439
0.882499999999992,15.5643108075275,3.32886607168348E-09,0.000377734049706
0.884999999999992,15.5641092412316,3.28262661497547E-09,0.000374494716975
0.887499999999992,15.5639077813967,3.25700444392396E-09,0.000373010411055
0.889999999999992,15.5637050234032,3.24752225111524E-09,0.000368456171195
0.892499999999992,15.5635011901958,3.25027915692999E-09,0.000370486191527
0.894999999999992,15.5632974998466,3.26988303100961E-09,0.000367535471945
0.897499999999992,15.5630939995928,3.30364002820716E-09,0.000366565688325
0.899999999999992,15.5628888171493,3.32945138126206E-09,0.000364951446153
0.902499999999992,15.5626823364695,3.3361438056545E-09,0.000365409126875
0.904999999999992,15.5624758567056,3.32492522403527E-09,0.000364640618203
0.907499999999992,15.5622692720388,3.29145510846729E-09,0.000358759623965
0.909999999999992,15.562061097653,3.22806847918855E-09,0.000357374776426
0.912499999999992,15.5618523338071,3.13514281202742E-09,0.000356234692726
0.914999999999992,15.5616439186357,3.02334868251819E-09,0.000355158715372
0.917499999999991,15.5614348388178,2.89710655465569E-09,0.000346922924707
0.919999999999991,15.5612236113613,2.75145506378749E-09,0.000349139287246
0.922499999999991,15.56101179779,2.60503529858624E-09,0.000345351702002
0.924999999999991,15.5608002453296,2.4806574572267E-09,0.000346251327828
0.927499999999991,15.5605878406834,2.37228547916857E-09,0.000343983621799
0.929999999999991,15.5603738343763,2.27024354870764E-09,0.000346341704605
0.932499999999991,15.5601600382957,2.18052687017689E-09,0.000341269716599
0.934999999999991,15.559946241378,2.10400319389237E-09,0.000339038322178
0.937499999999991,15.5597307722969,2.02527150605647E-09,0.000337107262904
0.939999999999991,15.559513700773,1.91713755981482E-09,0.000335526209953
0.942499999999991,15.559297220089,1.91918125835855E-09,0.00033012972169
0.944999999999991,15.5590805947282,1.92542604082746E-09,0.000327496543141
0.947499999999991,15.5588624811227,1.83314163848536E-09,0.000330715241182
0.949999999999991,15.5586437173428,1.77562942127452E-09,0.000326396002023
0.952499999999991,15.5584256889705,1.71140346338916E-09,0.000326630072077
0.954999999999991,15.5582064332857,1.65397917584187E-09,0.000322993980022
0.957499999999991,15.5579852475444,1.60434687757061E-09,0.000323573300509
0.959999999999991,15.557763979414,1.53740753461307E-09,0.000314387608857
0.96249999999999,15.5575434313727,1.4254721847351E-09,0.000315712797453
0.96499999999999,15.5573213302474,1.21426868560093E-09,0.000310593636032
0.96749999999999,15.5570980122265,8.92463880575178E-10,0.000309657489018
0.96999999999999,15.5568751303474,6.09852612853956E-10,0.000307100525441
0.97249999999999,15.5566518555504,4.47793802038632E-10,0.000300472757639
0.97499999999999,15.5564261151328,3.50774520541108E-10,0.000304873972003
0.97749999999999,15.5561998618027,3.04360092684419E-10,0.000299795199525
0.97999999999999,15.55597448885,2.87903922924215E-10,0.000301752107369
0.98249999999999,15.5557482295482,2.84172685383055E-10,0.000296059625855
0.98499999999999,15.5555200154026,2.90449442275076E-10,0.000297185806452
0.98749999999999,15.5552923108177,3.09912984164384E-10,0.000290440698528
0.98999999999999,15.5550646995893,3.26821236740216E-10,0.000284627511224
0.99249999999999,15.5548349657352,3.3030467250228E-10,0.000284014449571
0.99499999999999,15.5546040243225,2.97891489253743E-10,0.000282526689521
0.99749999999999,15.5543745376899,1.60073732047294E-10,0.000284751380323
0.99999999999999,15.5541445327243,-1.44071421459557E-11,0.000278491680858
1.00249999999999,15.5539124714242,-1.266480254003E-10,0.000280105968161
1.00499999999999,15.5536804162718,-2.14549267241182E-10,0.000271004901123
1.00749999999999,15.5534492092098,-3.13117531902662E-10,0.000270709700613
1.00999999999999,15.5532157179108,-4.46560122213668E-10,0.00026620631504
1.01249999999999,15.5529806342572,-6.39748698461062E-10,0.000263833760903
1.01499999999999,15.5527468285175,-7.81589015730333E-10,0.0002651366969
1.01749999999999,15.5525131197251,-8.82075745778366E-10,0.000254821724411
1.01999999999999,15.5522766734863,-9.83521708519675E-10,0.000256571517711
1.02249999999999,15.5520400250272,-1.0827907459543E-09,0.000248562899381
1.02499999999999,15.5518044187944,-1.17051879300334E-09,0.000253877796681
1.02749999999999,15.5515668517931,-1.25499166614418E-09,0.000247522334069
1.02999999999999,15.551326929036,-1.33903910182198E-09,0.000249423748742
1.03249999999999,15.5510886979709,-1.3970957724041E-09,0.00024661622297
1.03499999999999,15.5508509363196,-1.42985623341474E-09,0.000234938224994
1.03749999999999,15.5506104124062,-1.45710554733114E-09,0.000236623010518
1.03999999999999,15.5503692042308,-1.48697942847775E-09,0.000227272750479
1.04249999999999,15.5501299387531,-1.50409906751747E-09,0.000232399441791
1.04499999999999,15.5498887632016,-1.51580081819702E-09,0.000227377684366
1.04749999999999,15.54964494403,-1.54301904586873E-09,0.000228364966337
1.04999999999999,15.5494027935657,-1.58361945779006E-09,0.000226021583101
1.05249999999999,15.5491619863446,-1.62848134976912E-09,0.000214082711161
1.05499999999999,15.5489177462462,-1.68669611610994E-09,0.000215914453618
1.05749999999999,15.5486724729136,-1.77013337321341E-09,0.000205003535032
1.05999999999999,15.5484294485342,-1.84804171965425E-09,0.000211956057594
1.06249999999999,15.5481849095915,-1.92272420207473E-09,0.000201013067175
1.06499999999999,15.5479366080215,-2.01323047122059E-09,0.000204273453174
1.06749999999999,15.5476901429565,-2.10755679574959E-09,0.00020025089183
1.06999999999999,15.5474455507198,-2.18710027866109E-09,0.000192819532694
1.07249999999999,15.5471973367582,-2.26560015192945E-09,0.000192808646348
1.07499999999999,15.5469470633743,-2.33601671340011E-09,0.000185405075956
1.07749999999999,15.5466999840005,-2.37940067648879E-09,0.00019291467161
1.07999999999999,15.5464518803511,-2.41376785226066E-09,0.000176799854378
1.08249999999999,15.5461994810617,-2.46091413913518E-09,0.000182816766117
1.08499999999999,15.5459485164749,-2.51095322312267E-09,0.000176223148714
1.08749999999999,15.5457008896097,-2.55495091749935E-09,0.000168416352303
1.08999999999999,15.5454495182765,-2.59117793888208E-09,0.000167008525335
1.09249999999999,15.5451952045871,-2.62993626876096E-09,0.000164968472851
1.09499999999999,15.5449442559084,-2.69941935471252E-09,0.000169735519997
1.09749999999999,15.5446937117289,-2.78899037198244E-09,0.000150364747463
1.09999999999999,15.5444379297084,-2.91133606111771E-09,0.000159669675476
1.10249999999999,15.5441826685659,-3.07237790764248E-09,0.000143594454733
1.10499999999999,15.5439314061816,-3.23301474480786E-09,0.00014597444022
1.10749999999999,15.5436773452223,-3.3918414743539E-09,0.000134532686552
1.10999999999999,15.5434186431941,-3.54102436261883E-09,0.000139474934772
1.11249999999999,15.5431628036107,-3.6528113867007E-09,0.000140759010809
1.11499999999999,15.5429086784229,-3.71474850879849E-09,0.000128355239477
1.11749999999999,15.5426499062808,-3.74387010282362E-09,0.000130292437129
1.11999999999999,15.5423897063368,-3.74342690179219E-09,0.00012661439985
1.12249999999999,15.5421338004107,-3.71615005434478E-09,0.000121712150879
1.12499999999999,15.5418768683213,-3.67973473913707E-09,0.000107602746477
1.12749999999999,15.5416152799864,-3.64899932492335E-09,0.000110028794179
1.12999999999999,15.5413545019168,-3.62390828456682E-09,0.000111911211425
1.13249999999999,15.541096626585,-3.59731355814574E-09,0.000105782262146
1.13499999999999,15.5408360157146,-3.58369778297174E-09,0.00010079992176
1.13749999999999,15.5405730650123,-3.63087160337727E-09,0.000102720822541
1.13999999999999,15.5403122153313,-3.82493947626017E-09,8.69915001744381E-05
1.14249999999999,15.5400520910665,-4.10327594124738E-09,8.92212989526131E-05
1.14499999999999,15.5397887541776,-4.33816449429969E-09,7.80442545594839E-05
1.14749999999999,15.5395243447788,-4.5081529620461E-09,8.39558767450344E-05
1.14999999999999,15.5392609369494,-4.64702321067989E-09,6.73532913408881E-05
1.15249999999999,15.5389972399681,-4.78564654571301E-09,7.55637164138179E-05
1.15499999999999,15.538732160873,-4.92638729809869E-09,6.89746054947093E-05
1.15749999999999,15.5384667503997,-5.06967712254891E-09,6.56735749658965E-05
1.15999999999999,15.5382007996461,-5.22836973715357E-09,5.72638732450059E-05
1.16249999999999,15.537934614707,-5.39763167495266E-09,5.41454988716161E-05
1.16499999999999,15.5376679662749,-5.57192780803462E-09,4.96698220046055E-05
1.16749999999999,15.5373999845579,-5.7733213765232E-09,4.47188720349434E-05
1.16999999999999,15.5371312240571,-5.95148197390927E-09,4.12657388380033E-05
1.17249999999999,15.536864176582,-6.08740347018966E-09,4.22558377185522E-05
1.17499999999999,15.5365969560533,-6.21534912426114E-09,3.19657577236843E-05
1.17749999999999,15.536326845061,-6.35013908123483E-09,3.27713193272183E-05
1.17999999999999,15.536056060581,-6.47629061489852E-09,2.08818321216775E-05
1.18249999999999,15.5357875415313,-6.5813106076007E-09,2.28269933671976E-05
1.18499999999999,15.5355177128518,-6.67789024078047E-09,9.63683657784209E-06
1.18749999999999,15.5352448547638,-6.77318556796536E-09,1.30707570998867E-05
1.18999999999999,15.5349728766002,-6.85386591925408E-09,4.27350574327967E-06
1.19249999999999,15.5347030135342,-6.90868251496113E-09,1.98185684641139E-07
1.19499999999999,15.5344305097191,-6.95012403184592E-09,-3.91756894968509E-06
1.19749999999999,15.5341552828424,-6.99111701862876E-09,-2.94034782899466E-06
1.19999999999999,15.5338812206666,-7.02450808631738E-09,-1.18059948609472E-05
1.20249999999999,15.5336083249802,-7.06058855826086E-09,-1.43439417585878E-05
1.20499999999999,15.5333334570093,-7.11363856709113E-09,-2.50256092452217E-05
1.20749999999999,15.5330576825443,-7.18084880446668E-09,-2.50934263190672E-05
1.20999999999999,15.5327824806942,-7.26689020069671E-09,-3.30193157576097E-05
1.21249999999999,15.5325070583577,-7.37130267935981E-09,-3.12323045006391E-05
1.21499999999999,15.5322305137927,-7.49211803707794E-09,-3.9992650831655E-05
1.21749999999999,15.5319535774889,-7.61602070298295E-09,-4.52440140428223E-05
1.21999999999999,15.5316758057368,-7.74906627754035E-09,-4.92884792059334E-05
1.22249999999999,15.5313979877822,-7.9090431981399E-09,-5.33706893602881E-05
1.22499999999999,15.5311209203367,-8.06931677033163E-09,-5.99761969687362E-05
1.22749999999999,15.5308430203321,-8.22082046880723E-09,-6.9558651406787E-05
1.22999999999998,15.5305623392794,-8.40903702226115E-09,-6.70372114122131E-05
1.23249999999998,15.5302816772366,-8.63165450226688E-09,-7.6072886531886E-05
1.23499999999998,15.5300025775741,-8.84100437303914E-09,-7.701620342071E-05
1.23749999999998,15.5297222502196,-9.04180375016495E-09,-8.55339976258973E-05
1.23999999999998,15.5294393092178,-9.22761689281515E-09,-8.43201007388883E-05
1.24249999999998,15.5291573747526,-9.3534557876751E-09,-9.44918060263866E-05
1.24499999999998,15.5288767394143,-9.44871381136636E-09,-0.000100890486876
1.24749999999998,15.5285942053901,-9.53833811934146E-09,-0.000105396847066
1.24999999999998,15.5283094927886,-9.62360502398951E-09,-0.000107398874257
1.25249999999998,15.5280257607811,-9.70406954792225E-09,-0.000112798894912
1.25499999999998,15.5277427237609,-9.78818004426785E-09,-0.000114643217235
1.25749999999998,15.5274588504059,-9.87257831042143E-09,-0.000124483678068
1.25999999999998,15.5271740853451,-9.9524539720619E-09,-0.000130011903307
1.26249999999998,15.5268888826228,-1.00298516159114E-08,-0.000136207609629
1.26499999999998,15.5266026043615,-1.01116475192953E-08,-0.000141074910632
1.26749999999998,15.5263163617353,-1.02115889077936E-08,-0.000146253309279
1.26999999999998,15.5260302133731,-1.03317310262696E-08,-0.000153732385004
1.27249999999998,15.5257426604908,-1.04677875256698E-08,-0.00015460167549
1.27499999999998,15.5254537529847,-1.06288871037918E-08,-0.000161134789798
1.27749999999998,15.5251661246256,-1.07974882368467E-08,-0.000161676684176
1.27999999999998,15.5248786425214,-1.09452740204574E-08,-0.000173643738571
1.28249999999998,15.5245886013221,-1.10925890695057E-08,-0.000177729195916
1.28499999999998,15.5242971053598,-1.12529088269753E-08,-0.000182828955506
1.28749999999998,15.5240075141122,-1.14016875940592E-08,-0.00018844216699
1.28999999999998,15.5237184360201,-1.15584013471448E-08,-0.000190899884085
1.29249999999998,15.5234275411329,-1.17481713246548E-08,-0.000197040328799
1.29499999999998,15.5231355387675,-1.1959927270766E-08,-0.00020069785983
1.29749999999998,15.5228440592534,-1.21661516416793E-08,-0.000209831231757
1.29999999999998,15.5225520110538,-1.23538423935088E-08,-0.000211601879243
1.30249999999998,15.5222592429232,-1.2508519553478E-08,-0.000224315941301
1.30499999999998,15.5219661820947,-1.26149917178964E-08,-0.000226499110593
1.30749999999998,15.5216725121883,-1.26874768469065E-08,-0.000230961485053
1.30999999999998,15.5213778373998,-1.27352013379323E-08,-0.000239652024635
1.31249999999998,15.5210836557934,-1.27624533163839E-08,-0.00023966869333
1.31499999999998,15.5207892177732,-1.27842954000812E-08,-0.000249045501531
1.31749999999998,15.5204926715675,-1.28008794675338E-08,-0.000251772073332
1.31999999999998,15.520194896921,-1.28227819473636E-08,-0.000260929594982
1.32249999999998,15.519898921384,-1.28761419304624E-08,-0.000263505168393
1.32499999999998,15.5196034987837,-1.2956834716249E-08,-0.000273150126051
1.32749999999998,15.5193060322438,-1.30349588900458E-08,-0.000275762783908
1.32999999999998,15.519007100537,-1.31337971609469E-08,-0.000278071661993
1.33249999999998,15.5187090601899,-1.3279410460143E-08,-0.000286799118537
1.33499999999998,15.5184109800117,-1.34151107999969E-08,-0.000292503554447
1.33749999999998,15.5181118624968,-1.35516922128431E-08,-0.000301996301588
1.33999999999998,15.5178122103237,-1.37009301681701E-08,-0.000304109723207
1.34249999999998,15.5175124920076,-1.38467974863943E-08,-0.000312162150408
1.34499999999998,15.5172117745937,-1.39898421736007E-08,-0.00031992868093
1.34749999999998,15.516910764304,-1.41188758462363E-08,-0.0003220630577
1.34999999999998,15.5166096401926,-1.42248604007023E-08,-0.000327862146283
1.35249999999998,15.5163072471075,-1.43125520324361E-08,-0.000335613029884
1.35499999999998,15.5160033103272,-1.4389768487888E-08,-0.000336505859354
1.35749999999998,15.5157003969392,-1.44624623388268E-08,-0.000345756424615
1.35999999999998,15.5153985107411,-1.45330654177656E-08,-0.00035315490105
1.36249999999998,15.5150951009399,-1.46059280226041E-08,-0.000361820794253
1.36499999999998,15.5147894591338,-1.46806300449498E-08,-0.000361726056408
1.36749999999998,15.5144843032958,-1.47554590768095E-08,-0.000365102298535
1.36999999999998,15.5141800073212,-1.48311265490975E-08,-0.000375892627794
1.37249999999998,15.5138750474863,-1.49028460683098E-08,-0.000378307902389
1.37499999999998,15.5135689550872,-1.49700589702206E-08,-0.000389967995726
1.37749999999998,15.5132627854417,-1.50429997347601E-08,-0.000394435833366
1.37999999999998,15.5129558919786,-1.51341597032229E-08,-0.000403377723097
1.38249999999998,15.5126481738095,-1.52559573862732E-08,-0.000404255858025
1.38499999999998,15.5123403066733,-1.5419570509323E-08,-0.000411707030072
1.38749999999998,15.5120322640229,-1.56210999691098E-08,-0.000418976293682
1.38999999999998,15.5117226493145,-1.58426169960535E-08,-0.000419176346591
1.39249999999998,15.5114125706738,-1.60675535099131E-08,-0.000431863788119
1.39499999999998,15.5111034885976,-1.62738089670711E-08,-0.000435637210865
1.39749999999998,15.5107943677227,-1.64461928520154E-08,-0.000445614948082
1.39999999999998,15.5104829060047,-1.65963642828615E-08,-0.000448625482456
1.40249999999998,15.5101704950873,-1.67293157105064E-08,-0.000452646177698
1.40499999999998,15.5098591911601,-1.68455285276536E-08,-0.000459578963966
1.40749999999998,15.5095485243197,-1.6958383142196E-08,-0.000465272425819
1.40999999999998,15.5092365172736,-1.70758722717324E-08,-0.000474703063786
1.41249999999998,15.5089235922792,-1.71886433975033E-08,-0.000482481166934
1.41499999999998,15.508610195803,-1.72849174973067E-08,-0.00048685857017
1.41749999999998,15.5082961235439,-1.73728880170643E-08,-0.000494728140353
1.41999999999998,15.5079814224619,-1.7474660829464E-08,-0.000501109049595
1.42249999999998,15.5076671666099,-1.7606715196905E-08,-0.000503427876179
1.42499999999998,15.5073523706824,-1.77491203956492E-08,-0.000510612241349
1.42749999999998,15.5070360007382,-1.78845933618277E-08,-0.000514737327344
1.42999999999998,15.506718928258,-1.80135399929782E-08,-0.000526407333142
1.43249999999998,15.5064028421002,-1.8134524104596E-08,-0.000528557351914
1.43499999999998,15.5060863524163,-1.82492501110687E-08,-0.000540111366236
1.43749999999998,15.5057681254739,-1.83548554133495E-08,-0.00054399227631
1.43999999999998,15.5054492464537,-1.84464630237358E-08,-0.000545035306075
1.44249999999998,15.5051315915404,-1.85279356301749E-08,-0.000555435336919
1.44499999999998,15.5048139147765,-1.86100921339971E-08,-0.000561644637652
1.44749999999998,15.5044948274815,-1.86948732050496E-08,-0.000570025378901
1.44999999999998,15.5041745788382,-1.87650757155211E-08,-0.000574666836565
1.45249999999998,15.5038541891025,-1.88119653188323E-08,-0.000583876780331
1.45499999999998,15.5035331931287,-1.88538100687197E-08,-0.000589990458827
1.45749999999998,15.5032119633915,-1.89045108456298E-08,-0.000594928803195
1.45999999999998,15.5028909249899,-1.89585689369665E-08,-0.000600076112006
1.46249999999998,15.5025693804999,-1.90120958976081E-08,-0.000608778116782
1.46499999999998,15.5022457867092,-1.90723534743142E-08,-0.000610325123454
1.46749999999998,15.5019213859315,-1.91347551137255E-08,-0.000621888483728
1.46999999999998,15.5015979456116,-1.91958919870672E-08,-0.000627003231583
1.47249999999998,15.5012750734971,-1.92697902079431E-08,-0.000635896112648
1.47499999999998,15.5009506526807,-1.9364249759235E-08,-0.000638422114935
1.47749999999998,15.5006251711667,-1.94691009980374E-08,-0.00064484263774
1.47999999999998,15.5002999817829,-1.95721563400753E-08,-0.000652356377436
1.48249999999998,15.4999750021176,-1.96808294106177E-08,-0.000662049784414
1.48499999999998,15.4996487787785,-1.9810662443831E-08,-0.000665380133359
1.48749999999998,15.4993217696659,-1.99577199211376E-08,-0.000677607562564
1.48999999999998,15.4989946032196,-2.01074099592802E-08,-0.000681124523315
1.49249999999998,15.4986670907053,-2.02645535907209E-08,-0.000687527953613
1.49499999999998,15.4983386470844,-2.04416776838912E-08,-0.000695272772749
1.49749999999998,15.4980101420256,-2.06268691016476E-08,-0.000698266063849
1.49999999999998,15.4976813605095,-2.0798743172179E-08,-0.000707166593601
1.50249999999998,15.497351279628,-2.09635198089586E-08,-0.00071658319808
1.50499999999998,15.4970198273961,-2.11257313864621E-08,-0.000720455167175
1.50749999999998,15.4966891297257,-2.12706368074578E-08,-0.00072666991791
1.50999999999998,15.4963594534199,-2.1396910021565E-08,-0.000732611565993
1.51249999999998,15.4960289937062,-2.1510813574821E-08,-0.000741581673546
1.51499999999998,15.4956964421653,-2.16112505668775E-08,-0.000746893890317
1.51749999999998,15.4953633806504,-2.16984465950532E-08,-0.000751521964292
1.51999999999998,15.4950307830253,-2.17814708491915E-08,-0.000764198370262
1.52249999999998,15.4946981310081,-2.18634879090018E-08,-0.000767188824669
1.52499999999998,15.4943645289116,-2.19367981557639E-08,-0.000776877602587
1.52749999999998,15.4940305286231,-2.19976152848744E-08,-0.000783508269852
1.52999999999998,15.4936958682103,-2.20518296956129E-08,-0.000788322809375
1.53249999999998,15.4933600947457,-2.21044542669802E-08,-0.000793981702286
1.53499999999998,15.4930234947724,-2.21642659781196E-08,-0.000799918772357
1.53749999999998,15.4926874391271,-2.22333014221476E-08,-0.000807459848896
1.53999999999998,15.4923513710741,-2.23014984257475E-08,-0.000819274900922
1.54249999999998,15.4920140984576,-2.23594502912761E-08,-0.000823715767374
1.54499999999998,15.4916756742721,-2.24040954677207E-08,-0.000829010950062
1.54749999999998,15.4913378244163,-2.24382770142029E-08,-0.000835702513664
1.54999999999998,15.4910002966597,-2.24654987945883E-08,-0.00083906166315
1.55249999999998,15.4906616541044,-2.24851586239083E-08,-0.000850633722438
1.55499999999998,15.4903214261258,-2.25011342891435E-08,-0.000858463168157
1.55749999999998,15.4899812702931,-2.25182716917516E-08,-0.000860818101675
1.55999999999998,15.4896415372936,-2.25391865171787E-08,-0.000872379283541
1.56249999999998,15.489301300566,-2.25694840594315E-08,-0.000879671066794
1.56499999999998,15.4889597129534,-2.26181677831505E-08,-0.000885962903005
1.56749999999998,15.4886175017852,-2.26840173311871E-08,-0.000888589211563
1.56999999999998,15.4882747067037,-2.27585870149483E-08,-0.000898158146949
1.57249999999998,15.4879312369903,-2.28397327717289E-08,-0.000902484805978
1.57499999999998,15.487587430735,-2.29209797808494E-08,-0.000913364244311
1.57749999999998,15.4872443132295,-2.29932624051798E-08,-0.000918677916219
1.57999999999998,15.4869009852074,-2.30593046879335E-08,-0.000928336055782
1.58249999999998,15.4865560776191,-2.3128008841411E-08,-0.000931823889403
1.58499999999998,15.4862096240286,-2.32011343470617E-08,-0.000936674947166
1.58749999999998,15.4858636775333,-2.32753585294176E-08,-0.000946379289512
1.58999999999998,15.4855185823561,-2.33472148281066E-08,-0.000952464630095
1.59249999999998,15.4851729729239,-2.34159953649282E-08,-0.00096103345293
1.59499999999998,15.4848256123351,-2.34782495667218E-08,-0.000970626654458
1.59749999999998,15.4844774892949,-2.35345600785308E-08,-0.000976298927599
1.59999999999998,15.484129241608,-2.35915971202871E-08,-0.00098132785083
1.60249999999998,15.4837806272329,-2.36560566690969E-08,-0.00098837688489
1.60499999999998,15.4834310694375,-2.37256045920731E-08,-0.000993127263018
1.60749999999998,15.4830813063263,-2.37919159928879E-08,-0.001002959667371
1.60999999999998,15.4827314022496,-2.38522632756144E-08,-0.001011632018429
1.61249999999998,15.4823808465589,-2.39106716648507E-08,-0.00101870285913
1.61499999999998,15.4820292217971,-2.39703181748041E-08,-0.001023978243234
1.61749999999998,15.4816776093854,-2.40300837006657E-08,-0.001027504236599
1.61999999999998,15.4813262079823,-2.40903208492682E-08,-0.001034943555988
1.62249999999998,15.4809741817881,-2.41500872633082E-08,-0.00104719959991
1.62499999999998,15.4806206779274,-2.41998865391224E-08,-0.001048713461502
1.62749999999998,15.4802668914221,-2.42339872613684E-08,-0.001060607961021
1.62999999999998,15.4799136242736,-2.42616957635278E-08,-0.001069099541896
1.63249999999998,15.4795601710016,-2.4296745060326E-08,-0.001075735161208
1.63499999999998,15.4792048847747,-2.43492470630713E-08,-0.001079624017704
1.63749999999998,15.4788482416984,-2.44233104851332E-08,-0.001091110718047
1.63999999999998,15.4784915763901,-2.4515410146364E-08,-0.001088325531313
1.64249999999998,15.4781355060569,-2.46174414186839E-08,-0.001101425510458
1.64499999999998,15.477778919577,-2.47247058382527E-08,-0.001108579775034
1.64749999999998,15.4774214565996,-2.48346152531553E-08,-0.00111874995979
1.64999999999998,15.4770633017503,-2.49426559406629E-08,-0.001122238319668
1.65249999999998,15.476704793388,-2.50454714745274E-08,-0.001128304595871
1.65499999999998,15.4763454751342,-2.51457832334268E-08,-0.001135017222522
1.65749999999998,15.4759858604854,-2.5247506307835E-08,-0.001142637871507
1.65999999999998,15.4756265471113,-2.53543932515754E-08,-0.001148807279992
1.66249999999998,15.4752674128653,-2.54694860757354E-08,-0.00116099079687
1.66499999999998,15.4749068312993,-2.55921799308112E-08,-0.001170110647089
1.66749999999998,15.4745444705902,-2.57167886985599E-08,-0.001171593111611
1.66999999999998,15.4741814859863,-2.58330885571922E-08,-0.00118060866988
1.67249999999998,15.4738193114555,-2.59289887338809E-08,-0.001184645059516
1.67499999999998,15.4734571270655,-2.60005093011273E-08,-0.001191743056007
1.67749999999998,15.4730937365754,-2.60573402854902E-08,-0.001200511420177
1.67999999999998,15.4727289599168,-2.61112909072381E-08,-0.001211112330853
1.68249999999998,15.4723641015135,-2.616600358607E-08,-0.001214366591393
1.68499999999998,15.4719993390995,-2.62235095860319E-08,-0.001223068272995
1.68749999999998,15.4716341507797,-2.62852344334874E-08,-0.001226685277932
1.68999999999998,15.4712680407208,-2.63426196411842E-08,-0.001235303691358
1.69249999999998,15.4709017360323,-2.63816817280826E-08,-0.001241730679215
1.69499999999998,15.470535278961,-2.63998956029354E-08,-0.00125017517693
1.69749999999998,15.4701682330071,-2.64100430413805E-08,-0.001262014087546
1.69999999999997,15.4698000503234,-2.64198822819139E-08,-0.00126583613467
1.70249999999997,15.4694314440673,-2.64263446680957E-08,-0.001272049373619
1.70499999999997,15.4690626329633,-2.64283865902826E-08,-0.001281006849888
1.70749999999997,15.4686932397245,-2.64370321190199E-08,-0.001287397531282
1.70999999999997,15.4683225627663,-2.64661093041241E-08,-0.001287320005039
1.71249999999997,15.4679514247114,-2.65247477315711E-08,-0.001303128544437
1.71499999999997,15.4675805814921,-2.66270658855205E-08,-0.001308681127693
1.71749999999997,15.467209838113,-2.67532112019353E-08,-0.001316362940613
1.71999999999997,15.4668377343648,-2.68812909709482E-08,-0.001323680826136
1.72249999999997,15.4664642425264,-2.7015260251062E-08,-0.001328796951972
1.72499999999997,15.4660905085953,-2.71678226582139E-08,-0.001331635259047
1.72749999999997,15.4657176863505,-2.73433906627929E-08,-0.001342409282043
1.72999999999997,15.4653448350652,-2.75392455506562E-08,-0.001352281690277
1.73249999999997,15.4649707530776,-2.77689400363101E-08,-0.001359614878645
1.73499999999997,15.464595077657,-2.80130905139231E-08,-0.001368141117774
1.73749999999997,15.4642188982175,-2.8189361067632E-08,-0.001372483555441
1.73999999999997,15.463842577061,-2.82899508263768E-08,-0.001380994407152
1.74249999999997,15.4634660079829,-2.83568075687413E-08,-0.001386690259779
1.74499999999997,15.4630887704454,-2.84133703232214E-08,-0.001390250744373
1.74749999999997,15.4627112148699,-2.84659371629914E-08,-0.001400364454361
1.74999999999997,15.4623330821546,-2.85179462267138E-08,-0.001410573935668
1.75249999999997,15.4619540285569,-2.85701631241864E-08,-0.001416485875037
1.75499999999997,15.4615738566545,-2.86208292621382E-08,-0.001420116138794
1.75749999999997,15.4611936826532,-2.86726047349362E-08,-0.001430704053723
1.75999999999997,15.4608140699489,-2.87257080344716E-08,-0.00143251616133
1.76249999999997,15.4604345224129,-2.87708550317234E-08,-0.001444639171635
1.76499999999997,15.4600535092294,-2.88028259021189E-08,-0.001453185644304
1.76749999999997,15.4596709807231,-2.88269506043548E-08,-0.001457282752219
1.76999999999997,15.4592879330812,-2.88498354095168E-08,-0.001464946838224
1.77249999999997,15.4589054170929,-2.88715247265259E-08,-0.001473423647321
1.77499999999997,15.4585226596831,-2.8890791092806E-08,-0.001480345373613
1.77749999999997,15.4581387495153,-2.89080857029944E-08,-0.001485843456675
1.77999999999997,15.4577535077133,-2.89230701611132E-08,-0.001495159998297
1.78249999999997,15.4573680456535,-2.89323756064164E-08,-0.00149796543699
1.78499999999997,15.4569826104689,-2.8943872187881E-08,-0.001509945659379
1.78749999999997,15.4565967886431,-2.89617192450464E-08,-0.001514924973759
1.78999999999997,15.4562098759114,-2.89877091219637E-08,-0.001522692616973
1.79249999999997,15.4558224213004,-2.90191364271664E-08,-0.001529200985453
1.79499999999997,15.4554348904966,-2.90538668679119E-08,-0.001532011488778
1.79749999999997,15.4550473564346,-2.9091942188586E-08,-0.001542068365088
1.79999999999997,15.4546590045846,-2.91320940704054E-08,-0.001554862060026
1.80249999999997,15.4542698020928,-2.91733686097473E-08,-0.00155577141765
1.80499999999997,15.4538799715884,-2.921931319122E-08,-0.001566516682741
1.80749999999997,15.4534898756001,-2.92765838239006E-08,-0.001574875704271
1.80999999999997,15.4530989786494,-2.9345533114622E-08,-0.001579608586441
1.81249999999997,15.4527072442519,-2.94277997525683E-08,-0.001582591635223
1.81499999999997,15.4523149826365,-2.95304696251719E-08,-0.001595836175236
1.81749999999997,15.4519228658364,-2.96481799111348E-08,-0.001597216033095
1.81999999999997,15.4515303225527,-2.97769542356718E-08,-0.001610204108575
1.82249999999997,15.4511366219021,-2.99108782186863E-08,-0.001617886899997
1.82499999999997,15.4507415342715,-3.00415239351537E-08,-0.001619539952507
1.82749999999997,15.4503463531764,-3.01790352708053E-08,-0.001627707403415
1.82999999999997,15.4499518465466,-3.03322282846352E-08,-0.001633400178026
1.83249999999997,15.4495576377534,-3.04920586557955E-08,-0.001641217251949
1.83499999999997,15.4491621117933,-3.06499030600094E-08,-0.001652991862063
1.83749999999997,15.4487648620035,-3.08085112976642E-08,-0.001657663532204
1.83999999999997,15.4483666486493,-3.09727665737114E-08,-0.00166302754836
1.84249999999997,15.4479688163307,-3.11402672537042E-08,-0.001672978601045
1.84499999999997,15.4475711979439,-3.13073691415866E-08,-0.001678737537423
1.84749999999997,15.4471729811982,-3.14702370829423E-08,-0.001683360184224
1.84999999999997,15.4467733534921,-3.1624227680993E-08,-0.001692130542143
1.85249999999997,15.4463728050059,-3.17653512382776E-08,-0.001699366131942
1.85499999999997,15.445971792134,-3.18914592511987E-08,-0.001702644144624
1.85749999999997,15.4455706307507,-3.20063957559569E-08,-0.001716598012793
1.85999999999997,15.4451689592089,-3.21143156511994E-08,-0.0017203049427
1.86249999999997,15.4447669593084,-3.22125588425592E-08,-0.001724498689286
1.86499999999997,15.4443646473539,-3.22939213148743E-08,-0.001734530062031
1.86749999999997,15.4439620275832,-3.2356821222379E-08,-0.001741741449254
1.86999999999997,15.4435584240787,-3.24068230028729E-08,-0.001748265729538
1.87249999999997,15.4431538353317,-3.24511342242317E-08,-0.001754595869402
1.87499999999997,15.442748639405,-3.24954765318353E-08,-0.001764593547374
1.87749999999997,15.4423436057976,-3.2542991412754E-08,-0.001770645971191
1.87999999999997,15.4419383630268,-3.25952465018986E-08,-0.001777206294011
1.88249999999997,15.4415322231952,-3.2653145076722E-08,-0.00178731116779
1.88499999999997,15.4411246064228,-3.27142588574247E-08,-0.001787865303671
1.88749999999997,15.4407162724734,-3.2775299807497E-08,-0.001797441576153
1.88999999999997,15.4403079138406,-3.28431069007706E-08,-0.001800182672975
1.89249999999997,15.4398997136235,-3.29262830334187E-08,-0.001815831965542
1.89499999999997,15.4394907235095,-3.3019477818641E-08,-0.001821162836579
1.89749999999997,15.4390806317488,-3.31120793006789E-08,-0.001823643354541
1.89999999999997,15.4386697946419,-3.31952749732523E-08,-0.001831514292177
1.90249999999997,15.4382591922147,-3.32651035606091E-08,-0.001837943089795
1.90499999999997,15.4378486340903,-3.33253993289873E-08,-0.001844317295101
1.90749999999997,15.4374373620661,-3.33788827688863E-08,-0.001854251229144
1.90999999999997,15.4370245523522,-3.34222622910829E-08,-0.001861132049527
1.91249999999997,15.4366108172655,-3.34548655445133E-08,-0.001867881376853
1.91499999999997,15.4361970017776,-3.34848495597839E-08,-0.001873059967177
1.91749999999997,15.4357835591029,-3.35173746535133E-08,-0.001882433191996
1.91999999999997,15.4353695358404,-3.3548431588315E-08,-0.00188876371118
1.92249999999997,15.4349541743408,-3.35724648081737E-08,-0.001891499120195
1.92499999999997,15.434537358933,-3.35894529968073E-08,-0.001901551807753
1.92749999999997,15.4341201595201,-3.36039631676499E-08,-0.001907215242531
1.92999999999997,15.4337031372698,-3.36232615083532E-08,-0.001913336704001
1.93249999999997,15.4332862746848,-3.36566756686807E-08,-0.001924039215058
1.93499999999997,15.4328687171721,-3.37162431307547E-08,-0.001925785693114
1.93749999999997,15.4324502358015,-3.38085230922047E-08,-0.001934798162123
1.93999999999997,15.4320308652807,-3.39236621016425E-08,-0.001941049120796
1.94249999999997,15.4316111038367,-3.40416734800897E-08,-0.001946949647202
1.94499999999997,15.4311908779882,-3.41457750963059E-08,-0.001956248253323
1.94749999999997,15.4307702568841,-3.42274590892089E-08,-0.001963963234177
1.94999999999997,15.4303490890231,-3.42855974722056E-08,-0.001968216631701
1.95249999999997,15.4299275568528,-3.43213555353827E-08,-0.001978980917868
1.95499999999997,15.4295052862423,-3.43355344156748E-08,-0.001984321912546
1.95749999999997,15.429082049979,-3.43316379769476E-08,-0.001987199470471
1.95999999999997,15.4286576435065,-3.43167094740693E-08,-0.001993966152065
1.96249999999997,15.4282327687666,-3.4298678563971E-08,-0.002003933649886
1.96499999999997,15.427807948033,-3.42840698053237E-08,-0.002008726776449
1.96749999999997,15.4273833599594,-3.42772965566951E-08,-0.002015795814836
1.96999999999997,15.4269581018428,-3.42795001273544E-08,-0.002026640709587
1.97249999999997,15.4265315981082,-3.42893722304893E-08,-0.002030744258032
1.97499999999997,15.4261038424229,-3.43067316777024E-08,-0.002031660799779
1.97749999999997,15.4256758872253,-3.43335866404004E-08,-0.00204496266222
1.97999999999997,15.4252482197725,-3.43712089900805E-08,-0.002047756642094
1.98249999999997,15.4248206221211,-3.44230128845879E-08,-0.002057488790921
1.98499999999997,15.4243919679996,-3.45050912287093E-08,-0.002066859343887
1.98749999999997,15.4239619123496,-3.46376340942811E-08,-0.002070675707974
1.98999999999997,15.4235308022637,-3.47968276415145E-08,-0.002078219831715
1.99249999999997,15.4230996401059,-3.49553426204352E-08,-0.002083477939644
1.99499999999997,15.422668480057,-3.51090330141801E-08,-0.002086787753456
1.99749999999997,15.4222368437635,-3.52627456123855E-08,-0.002097652977986
1.99999999999997,15.4218039427644,-3.5423276756319E-08,-0.002101858423967
2.00249999999997,15.4213700822127,-3.55931266682319E-08,-0.002109299412736
2.00499999999997,15.4209358899728,-3.57700900011082E-08,-0.00211757751327
2.00749999999997,15.4205019711634,-3.59517065007253E-08,-0.002123053065964
2.00999999999997,15.420067757662,-3.6134987446701E-08,-0.002127884728202
2.01249999999997,15.4196325879561,-3.631984579755E-08,-0.002136848809857
2.01499999999997,15.4191960859379,-3.6496010658027E-08,-0.002140928909589
2.01749999999997,15.418759044681,-3.66436578858043E-08,-0.002147232993988
2.01999999999997,15.4183221002975,-3.67583643523517E-08,-0.002155885617052
2.02249999999997,15.4178853829419,-3.68519961213565E-08,-0.002164657501762
2.02499999999997,15.4174478852062,-3.69333195138211E-08,-0.002170953997539
2.02749999999997,15.4170089506996,-3.70027075646817E-08,-0.002176964911301
2.02999999999997,15.4165685606771,-3.70586255016292E-08,-0.002183140979598
2.03249999999997,15.4161277830203,-3.71039945434859E-08,-0.002185008575824
2.03499999999997,15.4156872278801,-3.71472559379526E-08,-0.002190896312221
2.03749999999997,15.4152468672509,-3.71960728884346E-08,-0.002202932712527
2.03999999999997,15.4148056950636,-3.72504533885376E-08,-0.00220769661844
2.04249999999997,15.4143632261482,-3.73034287903806E-08,-0.002216472761048
2.04499999999997,15.4139195492403,-3.73470641079621E-08,-0.002221610748916
2.04749999999997,15.4134756041566,-3.73770001615981E-08,-0.002223545362797
2.04999999999997,15.413031791676,-3.73919855078952E-08,-0.002232125145199
2.05249999999997,15.412588058959,-3.73922608432053E-08,-0.002239775424505
2.05499999999997,15.4121436165574,-3.7381695960903E-08,-0.002243476868025
2.05749999999997,15.4116981602537,-3.7369557226441E-08,-0.002255474564318
2.05999999999997,15.4112516469946,-3.7367942518074E-08,-0.00226083981256
2.06249999999997,15.410804620058,-3.7387022366886E-08,-0.002261813463869
2.06499999999997,15.4103571975896,-3.7430955224238E-08,-0.002274343748088
2.06749999999997,15.4099094465075,-3.74970463568047E-08,-0.002280155450414
2.06999999999997,15.4094610114777,-3.75776965100272E-08,-0.00228008375235
2.07249999999997,15.4090119269751,-3.76646509536727E-08,-0.002292990348444
2.07499999999997,15.4085621009093,-3.77515503302561E-08,-0.002296000287904
2.07749999999997,15.4081117307308,-3.7833014054911E-08,-0.002301503489356
2.07999999999997,15.4076606755788,-3.79052238486111E-08,-0.002309813124712
2.08249999999997,15.4072090875321,-3.79681113216179E-08,-0.002318064676865
2.08499999999997,15.4067569551699,-3.80247504594422E-08,-0.002319144239506
2.08749999999997,15.4063045781645,-3.80788058862436E-08,-0.00232846706952
2.08999999999997,15.4058518290213,-3.81331615173508E-08,-0.002331764848181
2.09249999999997,15.4053986235807,-3.8190393070181E-08,-0.002339277691561
2.09499999999997,15.4049445490398,-3.82524980580001E-08,-0.002348163481803
2.09749999999997,15.4044896729752,-3.83195866149322E-08,-0.002350428700872
2.09999999999997,15.4040340775176,-3.83908442813663E-08,-0.00235991064745
2.10249999999997,15.4035781841128,-3.84650720164359E-08,-0.002367559050994
2.10499999999997,15.4031219222605,-3.85397056490433E-08,-0.002371126555077
2.10749999999997,15.4026651977588,-3.86117680051257E-08,-0.002376804895808
2.10999999999997,15.402207575389,-3.86799543505845E-08,-0.002386615710677
2.11249999999997,15.4017490994578,-3.87444307747842E-08,-0.002386839562953
2.11499999999997,15.4012898299294,-3.88050267474682E-08,-0.002393515272847
2.11749999999997,15.4008301805857,-3.88617698021676E-08,-0.002403142759936
2.11999999999997,15.4003701454332,-3.8916582845161E-08,-0.002407895841943
2.12249999999997,15.3999097737935,-3.89724714722206E-08,-0.002412421554981
2.12499999999997,15.399448780214,-3.90298025010338E-08,-0.002421739501573
2.12749999999997,15.398987228527,-3.90849903553203E-08,-0.002425268951837
2.12999999999997,15.3985250200719,-3.91333800919824E-08,-0.00242999018896
2.13249999999997,15.3980623250336,-3.91723729009641E-08,-0.002436376708144
2.13499999999997,15.3975990004256,-3.92038996821498E-08,-0.002444255873103
2.13749999999997,15.3971351615657,-3.92330674614527E-08,-0.002448874985512
2.13999999999997,15.3966707234164,-3.92631429591006E-08,-0.002454957097628
2.14249999999997,15.3962058868614,-3.92936163606805E-08,-0.002462190382172
2.14499999999997,15.3957404956936,-3.9322905820427E-08,-0.002469856982069
2.14749999999997,15.3952745029383,-3.93524155484215E-08,-0.002474561792469
2.14999999999997,15.3948075805848,-3.93871344428476E-08,-0.002479129847911
2.15249999999997,15.3943398488822,-3.94318471208521E-08,-0.002484909559027
2.15499999999997,15.3938714295914,-3.94861627839305E-08,-0.002489068485095
2.15749999999996,15.3934027785049,-3.95447115053571E-08,-0.002493412362838
2.15999999999996,15.3929338745276,-3.96019110837642E-08,-0.002503437949525
2.16249999999996,15.3924646112324,-3.96548953673914E-08,-0.002510972722382
2.16499999999996,15.3919944852034,-3.97024875198326E-08,-0.002515663201828
2.16749999999996,15.3915234620465,-3.97431785259528E-08,-0.002518730944077
2.16999999999996,15.3910516380014,-3.97748953773203E-08,-0.002526019683459
2.17249999999996,15.3905795661115,-3.97961477105468E-08,-0.002527611645736
2.17499999999996,15.390107365439,-3.98067525608781E-08,-0.002535125766464
2.17749999999996,15.389634998075,-3.98088131348118E-08,-0.002543320897522
2.17999999999996,15.3891618973765,-3.98065038709206E-08,-0.00255000613011
2.18249999999996,15.3886878482219,-3.98040400639843E-08,-0.002554457498409
2.18499999999996,15.3882127563077,-3.98040240767727E-08,-0.002561490836986
2.18749999999996,15.3877370951022,-3.98081825281338E-08,-0.002566655239298
2.18999999999996,15.3872610835364,-3.98191017936256E-08,-0.00257210819095
2.19249999999996,15.3867849046252,-3.98393451561674E-08,-0.002577278458147
2.19499999999996,15.3863081897156,-3.98689836700328E-08,-0.002581858942617
2.19749999999996,15.3858307506115,-3.99044983723229E-08,-0.002586909275594
2.19999999999996,15.3853523339343,-3.99422530605875E-08,-0.002593826793667
2.20249999999996,15.3848731993352,-3.99816020291155E-08,-0.002597768404387
2.20499999999996,15.3843934941557,-4.00235959929773E-08,-0.002606156742423
2.20749999999996,15.3839135538551,-4.00701889446964E-08,-0.002612107482521
2.20999999999996,15.3834332872333,-4.0124993994084E-08,-0.002614357872469
2.21249999999996,15.3829526844192,-4.01915736247815E-08,-0.002619860317095
2.21499999999996,15.3824714170786,-4.02729911641586E-08,-0.002628377228665
2.21749999999996,15.381989453488,-4.03708879659348E-08,-0.00262899350026
2.21999999999996,15.381506657091,-4.04818996102563E-08,-0.002636744907274
2.22249999999996,15.3810232979142,-4.060006464357E-08,-0.002643584229061
2.22499999999996,15.3805394734034,-4.07219067355413E-08,-0.002648735907564
2.22749999999996,15.3800554371605,-4.08460367751218E-08,-0.002652423605696
2.22999999999996,15.3795709729254,-4.0970356884884E-08,-0.002662720829477
2.23249999999996,15.3790859121775,-4.10919902549267E-08,-0.002665591122344
2.23499999999996,15.3785998556428,-4.12077083566942E-08,-0.002670727975368
2.23749999999996,15.3781129077127,-4.13130445409138E-08,-0.00267709793581
2.23999999999996,15.3776252391815,-4.14046272823043E-08,-0.00267920270098
2.24249999999996,15.3771373527605,-4.14836369699856E-08,-0.002685300854797
2.24499999999996,15.3766492650141,-4.15527745545319E-08,-0.002691241935786
2.24749999999996,15.376160858392,-4.16132559521998E-08,-0.002694734607967
2.24999999999996,15.3756716019803,-4.16649568180105E-08,-0.002701731103483
2.25249999999996,15.3751814199938,-4.17077083980644E-08,-0.002711186583677
2.25499999999996,15.3746904071848,-4.17431325061557E-08,-0.00271196364792
2.25749999999996,15.3741991319812,-4.17740606550865E-08,-0.00271431290293
2.25999999999996,15.3737077389689,-4.18032906068788E-08,-0.002724529433691
2.26249999999996,15.3732161811348,-4.18337311458572E-08,-0.002726031996453
2.26499999999996,15.3727238945366,-4.18685548453368E-08,-0.002729103594308
2.26749999999996,15.3722307049186,-4.19082297753448E-08,-0.002739625324491
2.26999999999996,15.3717366192906,-4.19494101677742E-08,-0.002744367497262
2.27249999999996,15.3712421660366,-4.19897610015596E-08,-0.002744915664553
2.27499999999996,15.3707474901374,-4.20310080073705E-08,-0.002754349594948
2.27749999999996,15.3702525557327,-4.20757357844082E-08,-0.002761690653176
2.27999999999996,15.3697568164787,-4.21248653736939E-08,-0.002764374827065
2.28249999999996,15.3692601361314,-4.21783248327756E-08,-0.002768326177453
2.28499999999996,15.3687625827424,-4.22362811391963E-08,-0.002775688153601
2.28749999999996,15.3682647283524,-4.22982093795099E-08,-0.00277715384212
2.28999999999996,15.3677667031369,-4.23614290312457E-08,-0.002783397386684
2.29249999999996,15.3672683999641,-4.24211439309374E-08,-0.002785285142978
2.29499999999996,15.3667692077924,-4.24731609882656E-08,-0.002796474388339
2.29749999999996,15.3662690058068,-4.25164214945539E-08,-0.002796865547445
2.29999999999996,15.3657679793644,-4.25529353975662E-08,-0.002802356654481
2.30249999999996,15.3652668456275,-4.25860529063016E-08,-0.002809218953576
2.30499999999996,15.3647657915303,-4.26183097701482E-08,-0.002814288075696
2.30749999999996,15.3642646143894,-4.26496269412269E-08,-0.002815860094326
2.30999999999996,15.3637625112883,-4.26777289064262E-08,-0.002822635989055
2.31249999999996,15.3632592080172,-4.26997095459569E-08,-0.002829215685923
2.31499999999996,15.36275489051,-4.27127284652329E-08,-0.00282765063528
2.31749999999996,15.3622504313987,-4.27155635307486E-08,-0.002835225927729
2.31999999999996,15.3617462061359,-4.27101740640978E-08,-0.002842366468898
2.32249999999996,15.3612420772508,-4.27007709191685E-08,-0.002845178841341
2.32499999999996,15.3607371177544,-4.26918527196563E-08,-0.002853636121793
2.32749999999996,15.3602308183642,-4.26868123071245E-08,-0.002858138259235
2.32999999999996,15.3597231883589,-4.26890265359248E-08,-0.002861215288856
2.33249999999996,15.3592151208721,-4.27036139782899E-08,-0.002864440505228
2.33499999999996,15.3587072116137,-4.2737116068281E-08,-0.002871674615197
2.33749999999996,15.3581995975332,-4.27975157535343E-08,-0.002872111227425
2.33999999999996,15.3576914862026,-4.28945430286376E-08,-0.002879751613164
2.34249999999996,15.3571822604813,-4.3019940498823E-08,-0.00288466265579
2.34499999999996,15.3566716525533,-4.31506679277049E-08,-0.002885243085393
2.34749999999996,15.3561603162577,-4.32751470214043E-08,-0.002891423890461
2.34999999999996,15.3556488408458,-4.33914024711157E-08,-0.002898133791964
2.35249999999996,15.3551376208128,-4.34980629293591E-08,-0.002900146882474
2.35499999999996,15.3546262102128,-4.35930305187071E-08,-0.002906515713294
2.35749999999996,15.3541141655396,-4.36756986132991E-08,-0.002913384117309
2.35999999999996,15.3536010650863,-4.37500897731979E-08,-0.002915049796028
2.36249999999996,15.3530871712581,-4.38267244717849E-08,-0.002917999589465
2.36499999999996,15.3525727281823,-4.39140146468731E-08,-0.002921426860997
2.36749999999996,15.3520581015448,-4.40094893860987E-08,-0.00292758205218
2.36999999999996,15.3515431667873,-4.41056604572054E-08,-0.002930844068851
2.37249999999996,15.3510279111855,-4.41957075381083E-08,-0.002935733953681
2.37499999999996,15.3505121088511,-4.42739587214192E-08,-0.002941169992756
2.37749999999996,15.3499958101961,-4.43379963854795E-08,-0.002948109788705
2.37999999999996,15.3494787828751,-4.43895347146395E-08,-0.002949495232874
2.38249999999996,15.348961019522,-4.4432776569181E-08,-0.002952820254974
2.38499999999996,15.3484424216048,-4.44704184587863E-08,-0.002963036526798
2.38749999999996,15.347923392921,-4.45036381080399E-08,-0.002962580699413
2.38999999999996,15.3474041975479,-4.45339702892511E-08,-0.002964028363957
2.39249999999996,15.3468850791778,-4.4563127410413E-08,-0.002974186704954
2.39499999999996,15.3463655569294,-4.45919070557466E-08,-0.002975524761342
2.39749999999996,15.3458451344749,-4.46199956982696E-08,-0.002978792260193
2.39999999999996,15.3453233639123,-4.46460068914689E-08,-0.002982815324947
2.40249999999996,15.3448007077517,-4.46682060228909E-08,-0.002988740475043
2.40499999999996,15.3442778437518,-4.46869803383265E-08,-0.002987653101782
2.40749999999996,15.3437554753262,-4.47055930052898E-08,-0.002994369025357
2.40999999999996,15.3432332931857,-4.47273835746387E-08,-0.003000633534605
2.41249999999996,15.3427105759262,-4.47537660264175E-08,-0.003006382819228
2.41499999999996,15.3421864235802,-4.47835981631783E-08,-0.00301068789255
2.41749999999996,15.3416609464692,-4.48142474240854E-08,-0.003010345704358
2.41999999999996,15.3411348032973,-4.4844574276226E-08,-0.003014332297839
2.42249999999996,15.3406090111522,-4.48758905591262E-08,-0.003019781329807
2.42499999999996,15.3400836788338,-4.49073400687894E-08,-0.003018774108169
2.42749999999996,15.3395583253039,-4.49347554720703E-08,-0.003026687265688
2.42999999999996,15.3390319432648,-4.49547767900071E-08,-0.003032300482361
2.43249999999996,15.3385042541118,-4.4966989243278E-08,-0.00303569829519
2.43499999999996,15.3379754960508,-4.49742350028259E-08,-0.003036466988434
2.43749999999996,15.3374465249862,-4.49809300917536E-08,-0.003043430757318
2.43999999999996,15.3369176659837,-4.49907266997229E-08,-0.00304697973635
2.44249999999996,15.3363889037673,-4.50055024359131E-08,-0.003048988055144
2.44499999999996,15.3358596259156,-4.50258399453674E-08,-0.003055051122092
2.44749999999996,15.3353295921179,-4.50518662375998E-08,-0.003058820574386
2.44999999999996,15.3347986661461,-4.50832828846615E-08,-0.003064794736743
2.45249999999996,15.3342671773771,-4.51187007755038E-08,-0.003066433903317
2.45499999999996,15.3337351567555,-4.51554837965773E-08,-0.003066455818508
2.45749999999996,15.333202767648,-4.51914328181147E-08,-0.003075725234985
2.45999999999996,15.332669932166,-4.52258737126954E-08,-0.003074824050219
2.46249999999996,15.3321369217723,-4.52585835475361E-08,-0.003075482518194
2.46499999999996,15.3316037045683,-4.52891315561033E-08,-0.003083930738733
2.46749999999996,15.3310702313554,-4.53171864478463E-08,-0.003088298229015
2.46999999999996,15.3305359469199,-4.53428334878936E-08,-0.003088901104538
2.47249999999996,15.3300006639179,-4.53662236665764E-08,-0.003093120566462
2.47499999999996,15.3294644338201,-4.5386800984204E-08,-0.003100722438722
2.47749999999996,15.3289280337779,-4.54041728659149E-08,-0.003098484877148
2.47999999999996,15.3283919306811,-4.54195552279657E-08,-0.003103688762916
2.48249999999996,15.3278562250456,-4.54345929767896E-08,-0.003109357553558
2.48499999999996,15.3273200718404,-4.54497230961692E-08,-0.00311177717882
2.48749999999996,15.3267827837461,-4.5464248366045E-08,-0.003118575150007
2.48999999999996,15.3262440397073,-4.54767050683813E-08,-0.003116664081291
2.49249999999996,15.325704608035,-4.54854625075996E-08,-0.003118987401035
2.49499999999996,15.3251652767886,-4.54904300895009E-08,-0.003124479056693
2.49749999999996,15.3246265826163,-4.54935573657167E-08,-0.003124126279065
2.49999999999996,15.3240879517655,-4.5497364986602E-08,-0.003128768643034
2.50249999999996,15.3235486552226,-4.55033903890012E-08,-0.003135894952947
2.50499999999996,15.3230080337991,-4.55115065634004E-08,-0.003140283739162
2.50749999999996,15.3224664318087,-4.55208999383672E-08,-0.00313942178032
2.50999999999996,15.321924377848,-4.55328121873322E-08,-0.003144538884299
2.51249999999996,15.3213824997914,-4.55508564201068E-08,-0.003147355781919
2.51499999999996,15.3208406203237,-4.55773214724786E-08,-0.003150210103161
2.51749999999996,15.3202984817486,-4.56125386349981E-08,-0.00315458629901
2.51999999999996,15.3197556413924,-4.56564874795618E-08,-0.003156190823382
2.52249999999996,15.319212245591,-4.570706568785E-08,-0.00316179791293
2.52499999999996,15.3186683138636,-4.57598030578765E-08,-0.003167405460352
2.52749999999996,15.3181240173323,-4.5810826243553E-08,-0.00316497666803
2.52999999999996,15.317579097409,-4.58591467022984E-08,-0.003169279343734
2.53249999999996,15.31703367002,-4.59065736535536E-08,-0.00317393716482
2.53499999999996,15.3164878454849,-4.59564271082513E-08,-0.00317458933548
2.53749999999996,15.3159421177175,-4.60118263490017E-08,-0.003174883467222
2.53999999999996,15.315396397106,-4.60735387619593E-08,-0.003182956602703
2.54249999999996,15.314850401365,-4.61401450380095E-08,-0.003183697571701
2.54499999999996,15.3143033983617,-4.62103368903399E-08,-0.003187634735985
2.54749999999996,15.3137553484127,-4.62836693415625E-08,-0.003189465849721
2.54999999999996,15.3132065772965,-4.63600331457315E-08,-0.00318850956017
2.55249999999996,15.3126579946604,-4.64390534915538E-08,-0.003195440399088
2.55499999999996,15.3121098209409,-4.65189868847915E-08,-0.003198119057425
2.55749999999996,15.3115618285114,-4.65966936147311E-08,-0.003198833059119
2.55999999999996,15.3110130801794,-4.66686103095526E-08,-0.003208633135272
2.56249999999996,15.3104632456698,-4.67309098084456E-08,-0.003208454723858
2.56499999999996,15.3099124126007,-4.67811309690092E-08,-0.003210556919579
2.56749999999996,15.309361428232,-4.68205554327028E-08,-0.003211024730196
2.56999999999996,15.3088106224249,-4.6850815671462E-08,-0.003213208354309
2.57249999999996,15.3082600177712,-4.68713787782349E-08,-0.003217413486982
2.57499999999996,15.3077089262503,-4.68812180187683E-08,-0.003221267147992
2.57749999999996,15.3071571452097,-4.68806975462144E-08,-0.003221550818788
2.57999999999996,15.3066046525392,-4.68726808477982E-08,-0.003222172172583
2.58249999999996,15.3060520115942,-4.68615963811203E-08,-0.003229150838318
2.58499999999996,15.3054992453207,-4.68517535878732E-08,-0.003229525614569
2.58749999999996,15.3049462818298,-4.68461101021944E-08,-0.003227616104089
2.58999999999996,15.3043925993913,-4.68460248370661E-08,-0.003236454808346
2.59249999999996,15.3038383323332,-4.68517695750847E-08,-0.003238729992618
2.59499999999996,15.3032836905567,-4.6863386060636E-08,-0.003237117699132
2.59749999999996,15.3027292507476,-4.68815724019578E-08,-0.003242387928736
2.59999999999996,15.3021748106255,-4.69072150011129E-08,-0.003244476604616
2.60249999999996,15.3016200718518,-4.69402392511142E-08,-0.003250890445782
2.60499999999996,15.3010643830851,-4.69796903601605E-08,-0.003250679546787
2.60749999999996,15.300507950839,-4.7024773408566E-08,-0.003251784027902
2.60999999999996,15.2999510815091,-4.70753205306096E-08,-0.003253749008187
2.61249999999996,15.2993944547973,-4.71315297900787E-08,-0.003261574705966
2.61499999999996,15.2988378774291,-4.71946366431553E-08,-0.003258032473373
2.61749999999996,15.298281113318,-4.72677852414449E-08,-0.003261073729364
2.61999999999996,15.2977235585343,-4.73564325531584E-08,-0.003267247752935
2.62249999999996,15.2971654686694,-4.74668055971961E-08,-0.003267712711999
2.62499999999996,15.2966070345408,-4.75998964688529E-08,-0.003269221676828
2.62749999999995,15.2960487394343,-4.77474779714271E-08,-0.003272393222744
2.62999999999995,15.2954901846131,-4.78993014141338E-08,-0.00327100835708
2.63249999999995,15.2949311476718,-4.80480810693962E-08,-0.003280142105194
2.63499999999995,15.2943712455518,-4.81887854064667E-08,-0.003276905980346
2.63749999999995,15.2938110721395,-4.8318491430166E-08,-0.003275854282938
2.63999999999995,15.293250997601,-4.84359956587355E-08,-0.003281862485992
2.64249999999995,15.2926914312922,-4.85409303863094E-08,-0.003283137437795
2.64499999999995,15.2921316627578,-4.86336420024713E-08,-0.003286865116508
2.64749999999995,15.2915711623532,-4.87155231709835E-08,-0.003287317376062
2.64999999999995,15.2910093860274,-4.87883902167141E-08,-0.003289084376972
2.65249999999995,15.2904470303299,-4.88532316822443E-08,-0.003292291357269
2.65499999999995,15.289884695742,-4.89096700917457E-08,-0.003291918654307
2.65749999999995,15.2893231059042,-4.89564913053187E-08,-0.003292139833733
2.65999999999995,15.2887617155823,-4.89926481606062E-08,-0.003295196359915
2.66249999999995,15.2882000583264,-4.90174576484037E-08,-0.003300806015334
2.66499999999995,15.2876373457,-4.90305920308742E-08,-0.003303191698634
2.66749999999995,15.2870739727975,-4.90327840552141E-08,-0.003301695885704
2.66999999999995,15.2865101231737,-4.9026441573119E-08,-0.003306096532722
2.67249999999995,15.2859464678376,-4.90154112853247E-08,-0.003303536957893
2.67499999999995,15.2853826378584,-4.9003927138358E-08,-0.003310404776418
2.67749999999995,15.2848187587222,-4.89957283633657E-08,-0.003312071508284
2.67999999999995,15.2842544485964,-4.89934786074286E-08,-0.003309175139513
2.68249999999995,15.283690272657,-4.89984275375832E-08,-0.003314706738248
2.68499999999995,15.283125963825,-4.90106542017088E-08,-0.003320881906562
2.68749999999995,15.2825616150793,-4.90298797117816E-08,-0.003318553179934
2.68999999999995,15.2819963332371,-4.90559637356114E-08,-0.00331818526734
2.69249999999995,15.2814302981974,-4.90880864845167E-08,-0.003321041435138
2.69499999999995,15.2808635634188,-4.9123112688676E-08,-0.003324676876596
2.69749999999995,15.2802973209442,-4.91549929648727E-08,-0.003320622318181
2.69999999999995,15.2797316694967,-4.91782463640789E-08,-0.003325597729635
2.70249999999995,15.2791666240589,-4.91916836153905E-08,-0.003326194559178
2.70499999999995,15.2786009203036,-4.91984408768076E-08,-0.003330653870123
2.70749999999995,15.2780341947912,-4.92033231935807E-08,-0.003335050186343
2.70999999999995,15.2774662633876,-4.92098628512849E-08,-0.003328939787899
2.71249999999995,15.2768982200761,-4.92186993383825E-08,-0.003330624579021
2.71499999999995,15.2763305360424,-4.92280367581088E-08,-0.003334742537394
2.71749999999995,15.2757635115599,-4.92360063830688E-08,-0.003333646642499
2.71999999999995,15.2751963680256,-4.92418203990042E-08,-0.003338262876013
2.72249999999995,15.2746287327158,-4.9244420985417E-08,-0.003337469696911
2.72499999999995,15.2740603932603,-4.92415042074867E-08,-0.003337934764289
2.72749999999995,15.2734918824437,-4.92307465904673E-08,-0.003342129673666
2.72999999999995,15.2729234139419,-4.92131544405083E-08,-0.003344233774672
2.73249999999995,15.2723549523041,-4.91943579206122E-08,-0.00334125767889
2.73499999999995,15.2717860520441,-4.91833151983201E-08,-0.00334376446909
2.73749999999995,15.271216590415,-4.9197269369472E-08,-0.003350147288041
2.73999999999995,15.2706468786592,-4.92670677587626E-08,-0.003346012419415
2.74249999999995,15.270077423495,-4.93945977453336E-08,-0.003347453402446
2.74499999999995,15.2695084032059,-4.95737335626245E-08,-0.003349039130127
2.74749999999995,15.2689393712552,-4.9787726830175E-08,-0.003350931702758
2.74999999999995,15.2683697773512,-4.97841252666831E-08,-0.003356894536314
2.75249999999995,15.2677993529769,-4.97802199461717E-08,-0.003356087883528
2.75499999999995,15.2672285543859,-4.98854060282383E-08,-0.003351500960341
2.75749999999995,15.2666578866357,-4.99834955647316E-08,-0.003355977865088
2.75999999999995,15.2660876276908,-5.00857391116938E-08,-0.003359615478886
2.76249999999995,15.2655173418686,-5.01990138346287E-08,-0.00335940064521
2.76499999999995,15.2649466435154,-5.03269150797792E-08,-0.003359373496609
2.76749999999995,15.2643753914936,-5.04607164941717E-08,-0.003361272386274
2.76999999999995,15.263804118701,-5.05848287701838E-08,-0.003362494365886
2.77249999999995,15.263233188934,-5.0694134223761E-08,-0.003365743345051
2.77499999999995,15.2626625933993,-5.07873263444481E-08,-0.003365342401125
2.77749999999995,15.2620916175142,-5.08635560336757E-08,-0.003365779025267
2.77999999999995,15.2615197656013,-5.09247222169051E-08,-0.003368046897262
2.78249999999995,15.2609470714373,-5.09746120869181E-08,-0.003370296847863
2.78499999999995,15.2603743895079,-5.10171185297281E-08,-0.003367391616146
2.78749999999995,15.2598024455908,-5.105388556359E-08,-0.003370020504153
2.78999999999995,15.2592313765382,-5.10846351886585E-08,-0.003367540927324
2.79249999999995,15.2586604058038,-5.1109770637936E-08,-0.003372214439821
2.79499999999995,15.2580887051963,-5.1128977496262E-08,-0.003378126127205
2.79749999999995,15.2575159339863,-5.11392697077895E-08,-0.003374609279513
2.79999999999995,15.2569426170924,-5.11390014779067E-08,-0.003371683610156
2.80249999999995,15.2563694564576,-5.113200796103E-08,-0.003375148395369
2.80499999999995,15.2557968380666,-5.11253928081601E-08,-0.003377537236628
2.80749999999995,15.2552244911991,-5.11258093638389E-08,-0.003377628196146
2.80999999999995,15.2546520207947,-5.11382332035737E-08,-0.003375523031601
2.81249999999995,15.2540792609083,-5.11634707933695E-08,-0.003378181787614
2.81499999999995,15.2535064602089,-5.11981941286876E-08,-0.003380776220614
2.81749999999995,15.2529337858728,-5.12389135565172E-08,-0.003382791691595
2.81999999999995,15.2523610818502,-5.12823481457758E-08,-0.003381600352701
2.82249999999995,15.2517878911798,-5.13250206779503E-08,-0.003382571196538
2.82499999999995,15.2512140458072,-5.13624085485276E-08,-0.003381417523724
2.82749999999995,15.2506399089652,-5.13900353382724E-08,-0.003383335969638
2.82999999999995,15.2500662175982,-5.14074924851116E-08,-0.003383374437558
2.83249999999995,15.2494933536364,-5.14170510612644E-08,-0.003384405104095
2.83499999999995,15.248920998034,-5.14213898128446E-08,-0.003382229109281
2.83749999999995,15.2483483071441,-5.1423265645667E-08,-0.003388002808049
2.83999999999995,15.2477747115218,-5.14238029936109E-08,-0.003389031432549
2.84249999999995,15.2472003645396,-5.14226261572048E-08,-0.003387272485279
2.84499999999995,15.2466260340155,-5.14200042545099E-08,-0.003385049359908
2.84749999999995,15.2460523200976,-5.14171079046832E-08,-0.003387088226007
2.84999999999995,15.2454791719497,-5.14148732477793E-08,-0.003389118576638
2.85249999999995,15.2449059492201,-5.1412587076527E-08,-0.00339229425505
2.85499999999995,15.2443321551652,-5.14084659286596E-08,-0.003389349123083
2.85749999999995,15.2437578992557,-5.14079774305287E-08,-0.003386712641023
2.85999999999995,15.2431838323854,-5.14200708678914E-08,-0.00339031944846
2.86249999999995,15.2426104194391,-5.14480262836514E-08,-0.003394989255509
2.86499999999995,15.2420374807291,-5.14852649402542E-08,-0.003391246454191
2.86749999999995,15.2414642716062,-5.1523083577365E-08,-0.003392908103733
2.86999999999995,15.240890227548,-5.15579001714173E-08,-0.003393129190597
2.87249999999995,15.2403154672253,-5.15892759622716E-08,-0.003391639718919
2.87499999999995,15.2397407617192,-5.16167615316476E-08,-0.003392150522833
2.87749999999995,15.2391668090288,-5.16405496142625E-08,-0.003395009096102
2.87999999999995,15.238593686266,-5.16646041504032E-08,-0.003390072692431
2.88249999999995,15.2380207980217,-5.16944576034462E-08,-0.003394331596039
2.88499999999995,15.2374475014928,-5.17321918636071E-08,-0.003395006132976
2.88749999999995,15.2368736125665,-5.17748368622506E-08,-0.003397395706395
2.88999999999995,15.2362995001061,-5.18181701991693E-08,-0.003395480136374
2.89249999999995,15.2357255731956,-5.18603746613167E-08,-0.003394996959879
2.89499999999995,15.2351518927832,-5.19017371303221E-08,-0.003392536121085
2.89749999999995,15.2345781520904,-5.19436182955246E-08,-0.003400464326282
2.89999999999995,15.234004164261,-5.19872838111724E-08,-0.003396926919039
2.90249999999995,15.2334301543439,-5.20323313324411E-08,-0.003393218904406
2.90499999999995,15.2328566478156,-5.20760190525493E-08,-0.003392509861231
2.90749999999995,15.2322838765624,-5.21148537657723E-08,-0.003401289221373
2.90999999999995,15.2317114568345,-5.21476595238823E-08,-0.003396824290649
2.91249999999995,15.2311385796491,-5.2175459508419E-08,-0.003399527820253
2.91499999999995,15.2305647426171,-5.21993870350457E-08,-0.003399079179145
2.91749999999995,15.2299902132114,-5.22193968066631E-08,-0.003395045130165
2.91999999999995,15.2294159056822,-5.22344434372712E-08,-0.003394181135132
2.92249999999995,15.2288425960264,-5.22442755723773E-08,-0.003400435950253
2.92499999999995,15.2282703082644,-5.22513703415939E-08,-0.003394238436305
2.92749999999995,15.2276982884105,-5.22589083118419E-08,-0.003397746942568
2.92999999999995,15.2271257207535,-5.22683887282938E-08,-0.003398484606067
2.93249999999995,15.2265523948066,-5.22805043701169E-08,-0.003398800451567
2.93499999999995,15.2259788613055,-5.22959391346944E-08,-0.003398796043968
2.93749999999995,15.2254058260676,-5.23146796993501E-08,-0.003401525082713
2.93999999999995,15.2248335037579,-5.23352943204714E-08,-0.003393575674173
2.94249999999995,15.2242614123641,-5.2354864443771E-08,-0.003395215964378
2.94499999999995,15.2236889087035,-5.23708054700478E-08,-0.003404156375449
2.94749999999995,15.2231158165321,-5.23857517364945E-08,-0.003400437041032
2.94999999999995,15.2225426720892,-5.24089971420949E-08,-0.003390602737833
2.95249999999995,15.22197022259,-5.24480912034164E-08,-0.003396725306738
2.95499999999995,15.2213987650564,-5.25015471097845E-08,-0.003398238187093
2.95749999999995,15.2208278199596,-5.25623287117583E-08,-0.003395020790605
2.95999999999995,15.22025655967,-5.26246548560039E-08,-0.003402537119638
2.96249999999995,15.2196844786707,-5.26844727843923E-08,-0.003399742268813
2.96499999999995,15.2191118285081,-5.27389287796609E-08,-0.003392881743379
2.96749999999995,15.2185393314448,-5.27862242805099E-08,-0.003394907524591
2.96999999999995,15.2179675773597,-5.28245127640048E-08,-0.00339880267311
2.97249999999995,15.2173965482217,-5.28520693876544E-08,-0.003395141952737
2.97499999999995,15.2168257819423,-5.28688497425378E-08,-0.003396295046303
2.97749999999995,15.2162548520875,-5.28774739549931E-08,-0.003394221328929
2.97999999999995,15.215683789319,-5.28824370960024E-08,-0.003394102747302
2.98249999999995,15.2151129399583,-5.28879695593787E-08,-0.003396027918912
2.98499999999995,15.2145425391929,-5.2896178992512E-08,-0.003402549689862
2.98749999999995,15.213972354418,-5.29085264489027E-08,-0.003390365218923
2.98999999999995,15.2134018887164,-5.29282386807495E-08,-0.003393921474923
2.99249999999995,15.2128308669827,-5.29603951804347E-08,-0.003397672894953
2.99499999999995,15.2122596378557,-5.3008213818373E-08,-0.003395158771652
2.99749999999995,15.2116889637529,-5.30670583032133E-08,-0.003389991277361
2.99999999999995,15.2111194299417,-5.31277990489798E-08,-0.003394548878188
3.00249999999995,15.2105508798027,-5.31849080331881E-08,-0.003391731199453
3.00499999999995,15.2099825039424,-5.32381321249886E-08,-0.003394357134008
3.00749999999995,15.2094134405584,-5.32890451765411E-08,-0.003397349408678
3.00999999999995,15.2088434912125,-5.33409902914173E-08,-0.003399056702308
3.01249999999995,15.2082732466987,-5.33998152363324E-08,-0.003389471518573
3.01499999999995,15.2077036094771,-5.34675370644777E-08,-0.003390005015591
3.01749999999995,15.2071350257912,-5.35403179569016E-08,-0.003392746842096
3.01999999999995,15.2065671803128,-5.36131601336365E-08,-0.003393327705939
3.02249999999995,15.2059993073807,-5.3682101430752E-08,-0.003395939540067
3.02499999999995,15.2054309198466,-5.37425313140716E-08,-0.003390294968956
3.02749999999995,15.2048622209171,-5.3792244436579E-08,-0.003387841511665
3.02999999999995,15.2042939302756,-5.3838318692101E-08,-0.003392784703224
3.03249999999995,15.2037265905729,-5.38887618972694E-08,-0.003395982533804
3.03499999999995,15.2031600608861,-5.39441922242645E-08,-0.003390041530225
3.03749999999995,15.2025935649266,-5.39984119640735E-08,-0.003391125227815
3.03999999999995,15.2020263523624,-5.40488676037398E-08,-0.003393800255606
3.04249999999995,15.2014583338905,-5.4099479562808E-08,-0.003392379128703
3.04499999999995,15.2008902354249,-5.41554845412406E-08,-0.003387090121696
3.04749999999995,15.2003230400301,-5.42202673869952E-08,-0.003391348586111
3.04999999999995,15.1997572498458,-5.42937419467648E-08,-0.003387597838791
3.05249999999995,15.1991924849939,-5.43728040369729E-08,-0.00338319687086
3.05499999999995,15.1986278133263,-5.44534861646184E-08,-0.003392247957497
3.05749999999995,15.1980624438604,-5.45313509903167E-08,-0.003392851819084
3.05999999999995,15.1974963081639,-5.46020659797364E-08,-0.003388988898534
3.06249999999995,15.1969300097644,-5.46647695998104E-08,-0.003383221656461
3.06499999999995,15.1963643054036,-5.47217657853594E-08,-0.003385309764192
3.06749999999995,15.1957994989301,-5.47745448997716E-08,-0.003384264638634
3.06999999999995,15.1952353130264,-5.48232472752375E-08,-0.003385752318269
3.07249999999995,15.1946712176724,-5.48693686042157E-08,-0.003385721536788
3.07499999999995,15.1941069603478,-5.49164669294555E-08,-0.003382752549281
3.07749999999995,15.1935427589291,-5.4968634977115E-08,-0.003378137085566
3.07999999999995,15.1929790751376,-5.50283862921219E-08,-0.003384601365588
3.08249999999995,15.1924161200857,-5.50958105804966E-08,-0.003384118663155
3.08499999999995,15.1918536154708,-5.51698979833759E-08,-0.003381452640709
3.08749999999995,15.1912909670406,-5.52502639195041E-08,-0.003384436080986
3.08999999999995,15.190727779758,-5.53371011235981E-08,-0.003379203361294
3.09249999999995,15.1901642164115,-5.54284858012011E-08,-0.003379655005911
3.09499999999995,15.1896009520903,-5.55187940065593E-08,-0.003379318270151
3.09749999999994,15.1890386709052,-5.56023493913926E-08,-0.003382927553186
3.09999999999994,15.1884775650925,-5.5677469745774E-08,-0.003375165915913
3.10249999999994,15.1879171742166,-5.57458834649083E-08,-0.003372288123695
3.10499999999994,15.1873567509269,-5.58099904068854E-08,-0.003386156691284
3.10749999999994,15.1867957999108,-5.58719408516595E-08,-0.003381359811548
3.10999999999994,15.1862344329602,-5.59334987215721E-08,-0.003377567963988
3.11249999999994,15.1856732134435,-5.59952608725212E-08,-0.003375770465667
3.11499999999994,15.1851126908598,-5.60551383088637E-08,-0.003378147850699
3.11749999999994,15.1845529562172,-5.61093314033201E-08,-0.003374257771383
3.11999999999994,15.1839936334128,-5.6157070993379E-08,-0.003376214443525
3.12249999999994,15.1834342363119,-5.62015918248449E-08,-0.003380085066616
3.12499999999994,15.1828746387944,-5.62434347983754E-08,-0.003376305528347
3.12749999999994,15.1823152085034,-5.62783979418668E-08,-0.003367732086147
3.12999999999994,15.1817565348417,-5.63033530909252E-08,-0.003371190181121
3.13249999999994,15.1811989029519,-5.63180213575265E-08,-0.003377885738821
3.13499999999994,15.1806419973733,-5.63220527993735E-08,-0.003375457350513
3.13749999999994,15.1800850474004,-5.63146222987143E-08,-0.00337097494891
3.13999999999994,15.1795273848751,-5.62975150941725E-08,-0.003371291992198
3.14249999999994,15.1789689564151,-5.62775737122934E-08,-0.003372374888353
3.14499999999994,15.178410449111,-5.62646542690004E-08,-0.003370163620244
3.14749999999994,15.1778528579684,-5.62662094694133E-08,-0.00336532042689
3.14999999999994,15.1772968297245,-5.62840529738651E-08,-0.003369815299461
3.15249999999994,15.1767421983585,-5.63151578703014E-08,-0.00336319897919
3.15499999999994,15.1761880978731,-5.63542004172746E-08,-0.003367195723686
3.15749999999994,15.1756335264382,-5.63957227583956E-08,-0.003372013481851
3.15999999999994,15.1750780161782,-5.64349980081147E-08,-0.003371030632453
3.16249999999994,15.1745219033938,-5.64689903725935E-08,-0.003366556881171
3.16499999999994,15.173966072022,-5.64980320305608E-08,-0.003357730077073
3.16749999999994,15.1734113205295,-5.65257289864007E-08,-0.003362304035031
3.16999999999994,15.1728578468579,-5.65557245479909E-08,-0.003363206499435
3.17249999999994,15.1723051620552,-5.65895295068231E-08,-0.00336156913965
3.17499999999994,15.171752508049,-5.66273437030418E-08,-0.003363989119056
3.17749999999994,15.1711994190614,-5.66687976544245E-08,-0.003358561117774
3.17999999999994,15.1706460616794,-5.67124596173585E-08,-0.003358852854022
3.18249999999994,15.1700930758114,-5.675642089642E-08,-0.003357385213937
3.18499999999994,15.1695410784748,-5.67998705847117E-08,-0.003361414703829
3.18749999999994,15.1689901610591,-5.68432083625225E-08,-0.003361610711204
3.18999999999994,15.1684397916139,-5.68869902295432E-08,-0.003352741495423
3.19249999999994,15.167889165267,-5.69316052079216E-08,-0.003358240532341
3.19499999999994,15.1673377963344,-5.69771421154996E-08,-0.003359715434617
3.19749999999994,15.1667859024112,-5.70230236363045E-08,-0.003359340688868
3.19999999999994,15.1662343351261,-5.70680986911043E-08,-0.003352412328735
3.20249999999994,15.1656840478309,-5.71109799452074E-08,-0.003349380798546
3.20499999999994,15.1651354766923,-5.71501326263046E-08,-0.003354914002442
3.20749999999994,15.1645882140241,-5.71840610419372E-08,-0.003352929101768
3.20999999999994,15.1640412287489,-5.72116567454373E-08,-0.003355922281618
3.21249999999994,15.1634934715475,-5.72321061653724E-08,-0.003363759776851
3.21499999999994,15.1629445209494,-5.72450726821216E-08,-0.003354154622852
3.21749999999994,15.1623948384291,-5.72516460906058E-08,-0.00334778376424
3.21999999999994,15.1618455033699,-5.72549510025056E-08,-0.003346428366373
3.22249999999994,15.1612975630189,-5.72587266489677E-08,-0.00335453886773
3.22499999999994,15.1607514300339,-5.72649012653415E-08,-0.003350289999807
3.22749999999994,15.1602066652945,-5.72732874459803E-08,-0.003340953724618
3.22999999999994,15.1596622868526,-5.72824960798357E-08,-0.003347907830717
3.23249999999994,15.1591173669762,-5.72903218198917E-08,-0.003353623044554
3.23499999999994,15.1585715712945,-5.72948275490148E-08,-0.003350412104299
3.23749999999994,15.1580252972757,-5.72966740719494E-08,-0.003346379550664
3.23999999999994,15.1574793772536,-5.72997462811031E-08,-0.003342441555583
3.24249999999994,15.156934531937,-5.73093243971812E-08,-0.003343161969837
3.24499999999994,15.1563909485883,-5.73296023986813E-08,-0.003339235091573
3.24749999999994,15.1558482128691,-5.73619667321168E-08,-0.00334404315198
3.24999999999994,15.1553056335111,-5.74051606250237E-08,-0.003347433461586
3.25249999999994,15.1547627120278,-5.74564795741139E-08,-0.003342868597335
3.25499999999994,15.1542194760358,-5.75128042967776E-08,-0.003340616274361
3.25749999999994,15.1536764446204,-5.75710021877285E-08,-0.003337013383341
3.25999999999994,15.1531342751951,-5.76279157726844E-08,-0.003338605463235
3.26249999999994,15.152593303682,-5.76805074814502E-08,-0.003349039892597
3.26499999999994,15.1520532982649,-5.77264449574955E-08,-0.003340120289985
3.26749999999994,15.1515135709756,-5.77649545974168E-08,-0.003333240979466
3.26999999999994,15.1509733994057,-5.77972434356866E-08,-0.003338717885751
3.27249999999994,15.1504324829913,-5.7825963573066E-08,-0.003346532628041
3.27499999999994,15.1498911729322,-5.78538346118762E-08,-0.003343244791446
3.27749999999994,15.1493503140818,-5.78821683916431E-08,-0.003330572972013
3.27999999999994,15.1488107928512,-5.79104151299248E-08,-0.003325451412804
3.28249999999994,15.1482730276983,-5.79371191022915E-08,-0.003337841989947
3.28499999999994,15.1477367075246,-5.79610333062419E-08,-0.003339471190407
3.28749999999994,15.147200919306,-5.79812322598627E-08,-0.003334565537232
3.28999999999994,15.146664616015,-5.79965124813953E-08,-0.003336896516956
3.29249999999994,15.1461271600575,-5.80052406107257E-08,-0.003339922319796
3.29499999999994,15.1455886667122,-5.80058463484079E-08,-0.003333179828919
3.29749999999994,15.1450499554787,-5.79971759506748E-08,-0.003329566081379
3.29999999999994,15.1445121505635,-5.79784513732307E-08,-0.003326322215902
3.30249999999994,15.1439761260964,-5.79492658303593E-08,-0.003328611279527
3.30499999999994,15.1434420897315,-5.79096619546249E-08,-0.00333246285057
3.30749999999994,15.1429094946877,-5.78601566658676E-08,-0.003320431662402
3.30999999999994,15.1423773179133,-5.78012748775336E-08,-0.003326397189584
3.31249999999994,15.1418445402976,-5.77327226025659E-08,-0.003338489711328
3.31499999999994,15.1413106075265,-5.76541099306382E-08,-0.003337434203631
3.31749999999994,15.1407756573139,-5.75666403435093E-08,-0.003327657847575
3.31999999999994,15.1402404354478,-5.74739091874221E-08,-0.003311568802796
3.32249999999994,15.1397059445411,-5.73810972070987E-08,-0.00331861989792
3.32499999999994,15.1391730041987,-5.729042396041E-08,-0.003333725807961
3.32749999999994,15.1386419131657,-5.72085836481051E-08,-0.00332571868981
3.32999999999994,15.1381123554434,-5.71386058467738E-08,-0.003309740051599
3.33249999999994,15.1375835576105,-5.70815075207065E-08,-0.003314957019023
3.33499999999994,15.1370546199907,-5.70363987151268E-08,-0.003334021432338
3.33749999999994,15.1365248763526,-5.70027616220159E-08,-0.003331370002303
3.33999999999994,15.1359941558419,-5.69802551808607E-08,-0.003330127473884
3.34249999999994,15.1354628431756,-5.6967780714956E-08,-0.003312100981615
3.34499999999994,15.1349317222896,-5.6964335470866E-08,-0.003306700122887
3.34749999999994,15.1344016568104,-5.6967128791996E-08,-0.003323334590703
3.34999999999994,15.133873239516,-5.69706894992805E-08,-0.003334288058335
3.35249999999994,15.1333465457841,-5.69689690976816E-08,-0.003309596074997
3.35499999999994,15.1328210986817,-5.6956753091697E-08,-0.003307348487695
3.35749999999994,15.1322960594374,-5.69309239750737E-08,-0.003320310473008
3.35999999999994,15.1317705753971,-5.68937519318524E-08,-0.003330290874697
3.36249999999994,15.1312441417653,-5.68472584561164E-08,-0.003326638501846
3.36499999999994,15.1307168274459,-5.6798506342659E-08,-0.003318080430756
3.36749999999994,15.1301892553934,-5.67538300799697E-08,-0.003305415588017
3.36999999999994,15.1296623367213,-5.67242439686311E-08,-0.003306575107902
3.37249999999994,15.1291368669708,-5.67158986441996E-08,-0.003324031427156
3.37499999999994,15.128613172409,-5.6731644271224E-08,-0.003316146913127
3.37749999999994,15.1280909669378,-5.67715412458369E-08,-0.003302201199369
3.37999999999994,15.1275694900416,-5.68338593964768E-08,-0.003306866162833
3.38249999999994,15.127047854466,-5.69152431850739E-08,-0.003320259821369
3.38499999999994,15.1265254470498,-5.70096867491543E-08,-0.003320563255186
3.38749999999994,15.1260021923242,-5.71090561507504E-08,-0.003317518384877
3.38999999999994,15.1254785646668,-5.72055887104739E-08,-0.003306099686981
3.39249999999994,15.12495534868,-5.72935183740242E-08,-0.003302511099955
3.39499999999994,15.1244332744534,-5.73712926055237E-08,-0.003306679353312
3.39749999999994,15.1239126996331,-5.74357699179018E-08,-0.003318454221068
3.39999999999994,15.1233934832935,-5.74893457283565E-08,-0.003307906356793
3.40249999999994,15.1228750899911,-5.75370604494196E-08,-0.00330340723988
3.40499999999994,15.1223568591896,-5.75838514649263E-08,-0.003307994482872
3.40749999999994,15.1218382971675,-5.76313805566997E-08,-0.003315667434924
3.40999999999994,15.121319263293,-5.76779735084187E-08,-0.003315425943442
3.41249999999994,15.1207999797095,-5.77208103536009E-08,-0.003314001182504
3.41499999999994,15.1202808933966,-5.77577647931093E-08,-0.003302429383836
3.41749999999994,15.11976246893,-5.7788102303391E-08,-0.003300222334331
3.41999999999994,15.1192450136515,-5.78123700023525E-08,-0.00331012986176
3.42249999999994,15.1187285928773,-5.78319436783659E-08,-0.003316033394067
3.42499999999994,15.1182130503287,-5.78486361035857E-08,-0.003302561002755
3.42749999999994,15.117698091798,-5.78645957816093E-08,-0.003300131041442
3.42999999999994,15.1171833927073,-5.78821719443567E-08,-0.00330749674941
3.43249999999994,15.1166686918569,-5.79030219327592E-08,-0.003313962056979
3.43499999999994,15.1161538637752,-5.79273313761064E-08,-0.003307055494657
3.43749999999994,15.1156389546268,-5.79542804857169E-08,-0.003307833863267
3.43999999999994,15.115124178789,-5.79831409552867E-08,-0.003300055138207
3.44249999999994,15.1146098618156,-5.80138106442973E-08,-0.003299721185877
3.44499999999994,15.1140963374855,-5.80462833355E-08,-0.00330476541768
3.44749999999994,15.1135838175736,-5.80797303584291E-08,-0.00330669480772
3.44999999999994,15.1130722884762,-5.81123273946105E-08,-0.003299583828124
3.45249999999994,15.1125614847607,-5.81417962663977E-08,-0.00329852947859
3.45499999999994,15.1120509770058,-5.81662833454288E-08,-0.003302731434076
3.45749999999994,15.1115403480282,-5.81851873349137E-08,-0.003308760460095
3.45999999999994,15.1110293903761,-5.81992862791481E-08,-0.003305164676957
3.46249999999994,15.1105182223779,-5.82096904011564E-08,-0.003298927333396
3.46499999999994,15.110007257003,-5.82170311957952E-08,-0.003293676555505
3.46749999999994,15.1094970189973,-5.82220183176219E-08,-0.003298386755097
3.46999999999994,15.1089878983555,-5.82258907755318E-08,-0.003304090847146
3.47249999999994,15.1084799584412,-5.8229681521027E-08,-0.003296765110688
3.47499999999994,15.1079729011069,-5.82338612886701E-08,-0.003295094352823
3.47749999999994,15.1074662041852,-5.82395056625273E-08,-0.003298978641892
3.47999999999994,15.1069593708488,-5.82490278233649E-08,-0.003303491076783
3.48249999999994,15.1064521656107,-5.82647894376009E-08,-0.003301735500902
3.48499999999994,15.1059447240712,-5.82871972909516E-08,-0.00330074877241
3.48749999999994,15.1054374777433,-5.83144244004075E-08,-0.00329513113129
3.48999999999994,15.1049309388182,-5.83434403012006E-08,-0.003293494907364
3.49249999999994,15.1044254523807,-5.83708423818052E-08,-0.003297927872645
3.49499999999994,15.1039210440586,-5.83934047782009E-08,-0.003303055238534
3.49749999999994,15.1034174294047,-5.84087018751234E-08,-0.003295145180449
3.49999999999994,15.1029141719578,-5.84157371363858E-08,-0.003295846572598
3.50249999999994,15.1024108967575,-5.84152095584045E-08,-0.003299719474958
3.50499999999994,15.1019074537719,-5.84092836319883E-08,-0.003302122908967
3.50749999999994,15.101403956864,-5.84012651572152E-08,-0.003301459541893
3.50999999999994,15.1009007019046,-5.8395521307375E-08,-0.003296762402538
3.51249999999994,15.1003980148325,-5.83969859135891E-08,-0.003292938074445
3.51499999999994,15.0998961112079,-5.84097863409738E-08,-0.003296703851601
3.51749999999994,15.0993950238528,-5.84359289845793E-08,-0.003301847962311
3.51999999999994,15.0988946210713,-5.84748400811463E-08,-0.003297109307259
3.52249999999994,15.0983946858978,-5.8524003421212E-08,-0.00329294104151
3.52499999999994,15.0978950104316,-5.85802748531705E-08,-0.003295259073429
3.52749999999994,15.0973954618629,-5.8640988065406E-08,-0.003300667699817
3.52999999999994,15.096896010471,-5.87042432442786E-08,-0.003297806142003
3.53249999999994,15.0963967225602,-5.87689870101826E-08,-0.003296261197662
3.53499999999994,15.0958977358677,-5.88359432285301E-08,-0.003292551318374
3.53749999999994,15.0953992209292,-5.89078688051359E-08,-0.003293942212555
3.53999999999994,15.0949013353936,-5.89876725243244E-08,-0.003298450280748
3.54249999999994,15.0944041693322,-5.90758117979817E-08,-0.003294681758381
3.54499999999994,15.0939076993903,-5.91687241424665E-08,-0.003292530555901
3.54749999999994,15.0934117730887,-5.92597251269922E-08,-0.003294832368804
3.54999999999994,15.0929161509719,-5.93426774386785E-08,-0.003296617122473
3.55249999999994,15.0924206011864,-5.94150098010005E-08,-0.003298323688522
3.55499999999994,15.0919250136462,-5.94769149486751E-08,-0.003298141117947
3.55749999999994,15.0914294733628,-5.95291078653304E-08,-0.003294514405329
3.55999999999994,15.0909342464017,-5.95717359885839E-08,-0.00329171827004
3.56249999999994,15.0904396664985,-5.96046314527143E-08,-0.003295657707586
3.56499999999993,15.0899459724141,-5.96280411713224E-08,-0.003301306190508
3.56749999999993,15.0894531752643,-5.96431899424488E-08,-0.003292890822104
3.56999999999993,15.0889610333273,-5.96520921547494E-08,-0.003293285003351
3.57249999999993,15.0884691547059,-5.96566147592625E-08,-0.003300316383643
3.57499999999993,15.0879771889777,-5.96578404454817E-08,-0.003300965673489
3.57749999999993,15.0874850110475,-5.96563136667783E-08,-0.003299195648558
3.57999999999993,15.0869928015645,-5.96525895346645E-08,-0.003295651568572
3.58249999999993,15.086500967507,-5.96473377356688E-08,-0.003293897078017
3.58499999999993,15.0860099384328,-5.96412013109671E-08,-0.003298910542991
3.58749999999993,15.0855199402788,-5.96347433656774E-08,-0.003300827786957
3.58999999999993,15.0850308720566,-5.96285234522043E-08,-0.003294103417196
3.59249999999993,15.08454235112,-5.96233302729843E-08,-0.003297855087306
3.59499999999993,15.0840539090033,-5.96203513225646E-08,-0.003300836563587
3.59749999999993,15.0835652345872,-5.96209455139274E-08,-0.003301375172162
3.59999999999993,15.0830763383756,-5.96261697793921E-08,-0.003298953103691
3.60249999999993,15.0825875464158,-5.96367186744828E-08,-0.003296068798318
3.60499999999993,15.0820993281868,-5.96534608376942E-08,-0.003295620947863
3.60749999999993,15.0816120495197,-5.96777667283277E-08,-0.003298758441243
3.60999999999993,15.0811257838875,-5.97111524669458E-08,-0.003300692548338
3.61249999999993,15.0806402790523,-5.97545461999971E-08,-0.003295707761566
3.61499999999993,15.080155095625,-5.98074958446659E-08,-0.003299277472283
3.61749999999993,15.0796698389227,-5.98678218111104E-08,-0.003302842439908
3.61999999999993,15.079184362543,-5.99323852767952E-08,-0.003299928642731
3.62249999999993,15.0786988350955,-5.99988885241487E-08,-0.003302720480757
3.62499999999993,15.0782136413484,-6.00674310291538E-08,-0.003296542928173
3.62749999999993,15.0777291736899,-6.01396505928165E-08,-0.003297017561048
3.62999999999993,15.0772456287972,-6.02155623141698E-08,-0.003299664477533
3.63249999999993,15.0767629151924,-6.02924670189964E-08,-0.003301820857801
3.63499999999993,15.0762807165199,-6.03682144273421E-08,-0.003299352335311
3.63749999999993,15.075798667102,-6.04416792171492E-08,-0.003298674952026
3.63999999999993,15.0753165415176,-6.05103744888424E-08,-0.003302333367073
3.64249999999993,15.0748343573867,-6.05714101098442E-08,-0.003304334851743
3.64499999999993,15.0743523481866,-6.06242780420985E-08,-0.00330115543306
3.64749999999993,15.0738708298775,-6.0671513146815E-08,-0.003295232257181
3.64999999999993,15.0733900373988,-6.07168741950659E-08,-0.003301533288597
3.65249999999993,15.0729100137554,-6.07628729554222E-08,-0.003304535281966
3.65499999999993,15.072430605347,-6.08095032106348E-08,-0.003301344006319
3.65749999999993,15.0719515539538,-6.08545942526462E-08,-0.003299444836817
3.65999999999993,15.0714726310135,-6.08950845304435E-08,-0.003304310341774
3.66249999999993,15.0709937425504,-6.09284658281695E-08,-0.003306292488906
3.66499999999993,15.0705149612422,-6.09540613538684E-08,-0.003304350497022
3.66749999999993,15.0700364775026,-6.0973627036276E-08,-0.003303357201806
3.66999999999993,15.0695585009468,-6.09908097359835E-08,-0.003301100561894
3.67249999999993,15.069081159752,-6.10098362940903E-08,-0.003306455570571
3.67499999999993,15.0686044479066,-6.1034278076022E-08,-0.003308617809592
3.67749999999993,15.0681282383605,-6.10661876621066E-08,-0.003303906852852
3.67999999999993,15.0676523503035,-6.11057702215589E-08,-0.003305195424396
3.68249999999993,15.0671766326314,-6.11522033011624E-08,-0.003310319837885
3.68499999999993,15.0667010289006,-6.12047132975135E-08,-0.00330993156911
3.68749999999993,15.0662255978646,-6.12626411822248E-08,-0.003308483042832
3.68999999999993,15.0657504838215,-6.13251538439386E-08,-0.003306109313461
3.69249999999993,15.0652758485029,-6.13914163949403E-08,-0.003309654206348
3.69499999999993,15.0648017969376,-6.14609048099624E-08,-0.003313323813543
3.69749999999993,15.0643283285432,-6.15333490827652E-08,-0.003308760541988
3.69999999999993,15.063855335965,-6.16079463000574E-08,-0.00330868947621
3.70249999999993,15.0633826518487,-6.16827895427718E-08,-0.003314907522246
3.70499999999993,15.0629101268681,-6.17547444292654E-08,-0.003314260074157
3.70749999999993,15.0624377037821,-6.18192217416436E-08,-0.00331394082136
3.70999999999993,15.0619654513647,-6.1871622492049E-08,-0.003312881643524
3.71249999999993,15.0614935351283,-6.1911248572244E-08,-0.003312913872516
3.71499999999993,15.0610221362371,-6.19426341330609E-08,-0.003316021759524
3.71749999999993,15.0605513564366,-6.19719999761514E-08,-0.003316684367961
3.71999999999993,15.0600811595514,-6.2003782552722E-08,-0.003313474213345
3.72249999999993,15.0596113826522,-6.20393691974641E-08,-0.003316672325057
3.72499999999993,15.0591418166762,-6.20777376170167E-08,-0.003319703095184
3.72749999999993,15.0586723172555,-6.21173645853901E-08,-0.003318405445027
3.72999999999993,15.0582028870467,-6.21581994764142E-08,-0.003317750901259
3.73249999999993,15.0577336813083,-6.22024165508606E-08,-0.003315620545281
3.73499999999993,15.057264928386,-6.22530986760239E-08,-0.003319967776826
3.73749999999993,15.0567968046876,-6.23115496978244E-08,-0.003320554641869
3.73999999999993,15.0563293326123,-6.23759293105763E-08,-0.003318088847869
3.74249999999993,15.0558623602856,-6.24426013118296E-08,-0.003319199063523
3.74499999999993,15.0553956395193,-6.2507921505528E-08,-0.003323315122139
3.74749999999993,15.0549289623927,-6.25688381106215E-08,-0.00332302048107
3.74999999999993,15.0544622822568,-6.26231839717661E-08,-0.003321732103274
3.75249999999993,15.0539957470728,-6.26704279582668E-08,-0.003322124846483
3.75499999999993,15.0535296210002,-6.27121314877854E-08,-0.0033238839186
3.75749999999993,15.0530641336062,-6.2751301932451E-08,-0.003325099315362
3.75999999999993,15.0525993431487,-6.27908525174803E-08,-0.00332442009199
3.76249999999993,15.0521350958476,-6.28328455931637E-08,-0.003324995331674
3.76499999999993,15.0516711095413,-6.2879252915593E-08,-0.003327509247001
3.76749999999993,15.0512071359701,-6.29327852053052E-08,-0.003329961835985
3.76999999999993,15.0507431090876,-6.29967171761336E-08,-0.003329997675034
3.77249999999993,15.0502791892531,-6.30736369799934E-08,-0.003326563427283
3.77499999999993,15.0498156721409,-6.31637062653567E-08,-0.003329168501749
3.77749999999993,15.0493528126048,-6.32635659414405E-08,-0.00333361962117
3.77999999999993,15.0488906695723,-6.33671781713474E-08,-0.003330183895908
3.78249999999993,15.0484290668829,-6.34679890865186E-08,-0.003329699355998
3.78499999999993,15.0479676959407,-6.35604155974079E-08,-0.003337145643504
3.78749999999993,15.0475062999479,-6.3640698932943E-08,-0.003335324273968
3.78999999999993,15.0470448299851,-6.37078150234061E-08,-0.003334868714963
3.79249999999993,15.0465834763518,-6.37631885069823E-08,-0.00333515170635
3.79499999999993,15.0461225535541,-6.38087040982782E-08,-0.003336985392304
3.79749999999993,15.0456623075695,-6.38450607937102E-08,-0.003339264582367
3.79999999999993,15.0452027641783,-6.38715382805799E-08,-0.003337146231338
3.80249999999993,15.0447437125871,-6.38869899205474E-08,-0.003340046555353
3.80499999999993,15.0442848344388,-6.38914885442432E-08,-0.003342706317134
3.80749999999993,15.0438258986833,-6.38870796265678E-08,-0.003344370017777
3.80999999999993,15.0433669031461,-6.38768407057455E-08,-0.003342634752748
3.81249999999993,15.0429080749595,-6.38635926364373E-08,-0.003342253430769
3.81499999999993,15.0424497278227,-6.3849133979943E-08,-0.003343904597195
3.81749999999993,15.041992065354,-6.38341708381063E-08,-0.003347606301881
3.81999999999993,15.0415350544044,-6.38189439072789E-08,-0.003345609640453
3.82249999999993,15.0410784477449,-6.38039869826912E-08,-0.003347086273228
3.82499999999993,15.0406219398275,-6.37902131117585E-08,-0.003350520601032
3.82749999999993,15.0401653581586,-6.37782457957314E-08,-0.003353107360467
3.82999999999993,15.0397087699629,-6.37676604853255E-08,-0.003349048040375
3.83249999999993,15.0392524364717,-6.37568930983434E-08,-0.003350765411853
3.83499999999993,15.0387966434876,-6.37442019169043E-08,-0.003356077633446
3.83749999999993,15.0383415182281,-6.37291153182673E-08,-0.003351693507426
3.83999999999993,15.037886949872,-6.3712908726643E-08,-0.003354701338863
3.84249999999993,15.0374326638882,-6.36977270929151E-08,-0.003358470555727
3.84499999999993,15.0369784005125,-6.36855101987521E-08,-0.003358334683581
3.84749999999993,15.0365240818569,-6.36772634621252E-08,-0.003360066812924
3.84999999999993,15.0360698587869,-6.36727159886163E-08,-0.003359098868396
3.85249999999993,15.0356160074988,-6.36703889611567E-08,-0.003362024593345
3.85499999999993,15.0351627445423,-6.36679775567472E-08,-0.003363434405784
3.85749999999993,15.0347100840029,-6.36633270545417E-08,-0.003362190461961
3.85999999999993,15.0342578315622,-6.36556798383481E-08,-0.003365262770417
3.86249999999993,15.0338057175542,-6.36456167768529E-08,-0.003367272692036
3.86499999999993,15.0333535785943,-6.36345367510671E-08,-0.003367552410686
3.86749999999993,15.0329014659808,-6.36246531016127E-08,-0.003368029210978
3.86999999999993,15.032449606639,-6.3618184498182E-08,-0.003368473586248
3.87249999999993,15.0319982430011,-6.36160431000121E-08,-0.003372006757094
3.87499999999993,15.0315474637018,-6.36180805813069E-08,-0.003370347175174
3.87749999999993,15.0310971433959,-6.36239461115906E-08,-0.003372172985974
3.87999999999993,15.0306470316893,-6.3632492164345E-08,-0.003375793937167
3.88249999999993,15.0301969300831,-6.3640538172649E-08,-0.003375933447068
3.88499999999993,15.0297468330034,-6.36440438128716E-08,-0.003377153574129
3.88749999999993,15.0292969323822,-6.36400772080492E-08,-0.003375255837959
3.88999999999993,15.0288474783653,-6.36278736365625E-08,-0.00338034161919
3.89249999999993,15.0283985958464,-6.36087555960785E-08,-0.003381765907576
3.89499999999993,15.0279501899187,-6.3585029685953E-08,-0.003378112563921
3.89749999999993,15.027502010398,-6.35593968567605E-08,-0.00338292653734
3.89999999999993,15.0270538313288,-6.35351407041185E-08,-0.00338739286136
3.90249999999993,15.0266056193599,-6.35160839479454E-08,-0.003385718177148
3.90499999999993,15.0261575666285,-6.35056780495802E-08,-0.003382771952237
3.90749999999993,15.0257099566086,-6.35060599663007E-08,-0.003387290230818
3.90999999999993,15.025262953603,-6.35175396723753E-08,-0.003393084320271
3.91249999999993,15.0248164715375,-6.35379802105263E-08,-0.003387747637202
3.91499999999993,15.0243702236815,-6.35638341961453E-08,-0.003389164644807
3.91749999999993,15.0239239244169,-6.35917407620923E-08,-0.00339720294468
3.91999999999993,15.0234775013504,-6.3618588619363E-08,-0.003395997613954
3.92249999999993,15.0230311639472,-6.36410222298878E-08,-0.003393047710137
3.92499999999993,15.0225852664069,-6.36555324007304E-08,-0.003394465170478
3.92749999999993,15.0221400524829,-6.36596828584857E-08,-0.00340087182635
3.92999999999993,15.021695463876,-6.3653567750066E-08,-0.003399567738629
3.93249999999993,15.0212511628104,-6.36392103459116E-08,-0.003400228820657
3.93499999999993,15.0208067615993,-6.36177110990843E-08,-0.003403379204443
3.93749999999993,15.0203621034432,-6.35872821064254E-08,-0.003406019600808
3.93999999999993,15.0199173915893,-6.35446406604956E-08,-0.003406779883308
3.94249999999993,15.0194730647713,-6.34904333551845E-08,-0.003402533710616
3.94499999999993,15.0190294902475,-6.34343866323661E-08,-0.003409149751723
3.94749999999993,15.018586689497,-6.33910550718042E-08,-0.003410278323839
3.94999999999993,15.0181443011312,-6.33689003493032E-08,-0.003411539110902
3.95249999999993,15.017701821647,-6.33670937943975E-08,-0.003413358318907
3.95499999999993,15.017258960901,-6.33793737492283E-08,-0.003415362067059
3.95749999999993,15.0168158613958,-6.33980157260794E-08,-0.003417427383044
3.95999999999993,15.016373016318,-6.3416895734747E-08,-0.003414572118247
3.96249999999993,15.0159309298922,-6.34334167415318E-08,-0.003417831308325
3.96499999999993,15.0154897531733,-6.34479908612207E-08,-0.003420943383531
3.96749999999993,15.0150491609322,-6.34615373584779E-08,-0.00342059572607
3.96999999999993,15.014608567155,-6.34737702398525E-08,-0.003425617423721
3.97249999999993,15.0141675354713,-6.34831751611387E-08,-0.003426762599213
3.97499999999993,15.0137260944353,-6.34872092675209E-08,-0.003426414794647
3.97749999999993,15.0132847292313,-6.34834202983825E-08,-0.003426677867922
3.97999999999993,15.012844043659,-6.34718047010097E-08,-0.003428832587572
3.98249999999993,15.0124043295208,-6.34549133238238E-08,-0.003432318922563
3.98499999999993,15.0119653526786,-6.34350110217952E-08,-0.003430022044824
3.98749999999993,15.0115265146895,-6.34128900500741E-08,-0.003435978298534
3.98999999999993,15.0110872756329,-6.33903747271347E-08,-0.003438811539275
3.99249999999993,15.0106475392548,-6.33726164878112E-08,-0.003439175999543
3.99499999999993,15.0102077210569,-6.33616190626185E-08,-0.003435906088539
3.99749999999993,15.0097684476283,-6.33530490290468E-08,-0.003441230945991
3.99999999999993,15.0093301031372,-6.33452605924845E-08,-0.003445011130475
4.00249999999993,15.0088925574229,-6.33403010041889E-08,-0.003440696587085
4.00499999999993,15.0084552689601,-6.33395824678473E-08,-0.003447527154665
4.00749999999993,15.008017682883,-6.33427950091914E-08,-0.003449925993533
4.00999999999993,15.0075796294566,-6.33486081369483E-08,-0.003452525393956
4.01249999999993,15.0071414349596,-6.33555412576925E-08,-0.003447614184451
4.01499999999993,15.0067036652333,-6.33631094260068E-08,-0.003452555992408
4.01749999999993,15.0062667007473,-6.33718215681256E-08,-0.003457606846549
4.01999999999993,15.0058304653996,-6.33818819650855E-08,-0.003453104462449
4.02249999999993,15.0053945065955,-6.33926786619554E-08,-0.003458713941018
4.02499999999993,15.004958350545,-6.34035144386758E-08,-0.003462955535508
4.02749999999993,15.0045218567403,-6.34143324518277E-08,-0.003462209020896
4.02999999999993,15.0040853029629,-6.34256807074962E-08,-0.003461702328798
4.03249999999993,15.0036491456746,-6.3438275965666E-08,-0.003466797566928
4.03499999999993,15.003213652661,-6.34529211396284E-08,-0.003466312386172
4.03749999999993,15.002778704275,-6.34703658519697E-08,-0.003467644803508
4.03999999999993,15.0023439120331,-6.34909813612694E-08,-0.003472880819982
4.04249999999993,15.0019089482223,-6.35152801464756E-08,-0.003474283007951
4.04499999999993,15.0014738127734,-6.35446282259977E-08,-0.003472671387001
4.04749999999993,15.0010388216281,-6.35801535864289E-08,-0.003475641547912
4.04999999999993,15.0006043266591,-6.36212416083026E-08,-0.003480998975462
4.05249999999993,15.0001704072623,-6.36658068486895E-08,-0.003478140613917
4.05499999999993,14.9997367955257,-6.37110018075759E-08,-0.003479984057658
4.05749999999993,14.9993031028848,-6.37533803526935E-08,-0.003487520030413
4.05999999999994,14.9988691587503,-6.37890069654645E-08,-0.003487979392132
4.06249999999994,14.9984351774945,-6.38166435251719E-08,-0.003483341770013
4.06499999999994,14.9980015973846,-6.38431867372447E-08,-0.003489097142703
4.06749999999994,14.9975687107567,-6.38793045126818E-08,-0.003495070421359
4.06999999999994,14.9971363919192,-6.39298578519743E-08,-0.003491867385277
4.07249999999994,14.9967041671398,-6.39914068401026E-08,-0.003494439003116
4.07499999999994,14.9962715865341,-6.40576756083533E-08,-0.003500210610646
4.07749999999994,14.9958386055366,-6.41249124910814E-08,-0.003501750435533
4.07999999999994,14.9954056573386,-6.41933981526677E-08,-0.003498585872543
4.08249999999994,14.9949733334353,-6.42660120675487E-08,-0.003501531448639
4.08499999999994,14.9945419069052,-6.43449169501764E-08,-0.003508163129418
4.08749999999994,14.9941110861702,-6.44297832863572E-08,-0.003505431207641
4.08999999999994,14.9936802145285,-6.45176712055218E-08,-0.003511637776678
4.09249999999994,14.9932487760458,-6.46033422313508E-08,-0.003512639817517
4.09499999999994,14.9928168121792,-6.46816324945121E-08,-0.003511947781057
4.09749999999994,14.9923849117983,-6.47504778683583E-08,-0.003514614712263
4.09999999999994,14.9919537629653,-6.48100995093159E-08,-0.003517131130088
4.10249999999994,14.9915236125561,-6.48605649189449E-08,-0.003516995294212
4.10499999999994,14.9910940642851,-6.49009672670786E-08,-0.003518987799741
4.10749999999994,14.9906643825475,-6.4929920107204E-08,-0.00352747987623
4.10999999999994,14.9902340634399,-6.4946765299112E-08,-0.003527709926209
4.11249999999994,14.9898032259474,-6.4953280975999E-08,-0.003523627873651
4.11499999999994,14.9893725102356,-6.4953750822383E-08,-0.003527461760271
4.11749999999994,14.9889425648511,-6.49524194429318E-08,-0.003535145934937
4.11999999999994,14.9885135369047,-6.49515898842878E-08,-0.003530018047149
4.12249999999994,14.9880849765347,-6.49520162099293E-08,-0.003533068996149
4.12499999999995,14.9876562167805,-6.49538938191085E-08,-0.003541655580243
4.12749999999995,14.9872269112992,-6.49565459198698E-08,-0.003540838094349
4.12999999999995,14.9867972912686,-6.49577760469811E-08,-0.003539251095856
4.13249999999995,14.986367943025,-6.49551159526141E-08,-0.003543568240949
4.13499999999995,14.9859393034414,-6.49473399505496E-08,-0.003545498519338
4.13749999999995,14.9855113079285,-6.49344089609372E-08,-0.003546859334325
4.13999999999995,14.9850834789167,-6.49169917821268E-08,-0.003551748659364
4.14249999999995,14.9846553611144,-6.48961266946913E-08,-0.00355184810893
4.14499999999995,14.9842269165543,-6.48734177488564E-08,-0.003553231386448
4.14749999999995,14.983798539495,-6.48513811540852E-08,-0.00355507711693
4.14999999999995,14.983370681417,-6.4832817336935E-08,-0.003561513424082
4.15249999999995,14.9829434286924,-6.48195088714942E-08,-0.003556552728002
4.15499999999995,14.9825164161732,-6.48112683521163E-08,-0.003561050690506
4.15749999999995,14.9820891588923,-6.48066675879022E-08,-0.003570638820861
4.15999999999995,14.9816615063824,-6.48054818697119E-08,-0.00356666161204
4.16249999999995,14.9812338108631,-6.48096598609982E-08,-0.003565320455933
4.16499999999995,14.9808066359193,-6.48207523212818E-08,-0.003572005110185
4.16749999999995,14.9803802454434,-6.48377307399528E-08,-0.003576073201577
4.16999999999995,14.9799543286405,-6.48581259810044E-08,-0.003573907138454
4.17249999999995,14.9795282295409,-6.48796687485742E-08,-0.00357888129287
4.17499999999995,14.9791015030672,-6.49018234710752E-08,-0.003582105352433
4.17749999999995,14.9786743265352,-6.49261950869118E-08,-0.003582261655129
4.17999999999995,14.9782473935711,-6.49541957997712E-08,-0.003582647004946
4.18249999999995,14.977821349384,-6.49857048173885E-08,-0.003588541290866
4.18499999999995,14.97739623214,-6.50195541851417E-08,-0.003586475958961
4.18749999999996,14.9769714092529,-6.50551053027471E-08,-0.003592588738523
4.18999999999996,14.9765460806682,-6.50939719903931E-08,-0.003599325830941
4.19249999999996,14.9761199408851,-6.51396225848089E-08,-0.003596604258567
4.19499999999996,14.9756934432251,-6.51944285223749E-08,-0.003594589256972
4.19749999999996,14.9752674335434,-6.52575922188703E-08,-0.003604080696929
4.19999999999996,14.9748424498949,-6.53260601168881E-08,-0.003603656163689
4.20249999999996,14.9744182815621,-6.539636920877E-08,-0.003601619882608
4.20499999999996,14.9739941558241,-6.54656782117513E-08,-0.003611495160305
4.20749999999996,14.9735693884077,-6.55316334530198E-08,-0.003613663349777
4.20999999999996,14.9731439435802,-6.55922791636954E-08,-0.003613389034789
4.21249999999996,14.9727184361057,-6.56470575677304E-08,-0.003612263820227
4.21499999999996,14.9722935818283,-6.56963363709906E-08,-0.00362125248136
4.21749999999996,14.9718695861088,-6.57404060078193E-08,-0.003619860020034
4.21999999999996,14.9714460005781,-6.57796990211068E-08,-0.00362241193106
4.22249999999996,14.9710221536914,-6.58166321443332E-08,-0.003629069167753
4.22499999999996,14.9705977531145,-6.58541425835324E-08,-0.003630350585377
4.22749999999996,14.9701731247504,-6.58923982044257E-08,-0.003628854609421
4.22999999999996,14.9697488813021,-6.59290790849809E-08,-0.003636863188169
4.23249999999996,14.9693253364502,-6.5961590856034E-08,-0.003635679794336
4.23499999999996,14.968902210895,-6.59887602338927E-08,-0.003636019453802
4.23749999999996,14.9684789032062,-6.60117924766723E-08,-0.003646829239018


==> Energy_data_600_1200_Re35We10.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.5909,0,0
0.005,15.5909368507502,-4.64197569272073E-11,2.21746178032944E-05
0.0075,15.5909319810165,-1.85503168381729E-10,4.47440786329745E-05
0.01,15.5909272751455,3.3394620402305E-11,5.68565154097644E-05
0.0125,15.5909245875481,1.93516314084263E-11,6.65008972344783E-05
0.015,15.5909213048864,1.06703090807514E-10,7.49285017169754E-05
0.0175,15.5909191833139,9.91748905221357E-11,8.02059325796245E-05
0.02,15.590916416205,9.19149201195069E-11,8.67529791920285E-05
0.0225,15.5909144807885,8.41353653413535E-11,9.00169384282501E-05
0.025,15.5909119187346,7.49809103695043E-11,9.53393538745129E-05
0.0275,15.5909100138947,8.28324075996534E-11,9.75880013782682E-05
0.03,15.5909075043628,5.100275757286E-11,0.000102243035638
0.0325,15.5909055430113,2.99502644907079E-11,0.00010400585335
0.035,15.5909029932666,5.44471134844571E-11,0.000108051175598
0.0375,15.5909009163313,1.05126574112546E-10,0.000109345037419
0.04,15.5908982615151,1.85551130016393E-10,0.000112959179398
0.0425,15.5908960236896,2.93240987048193E-10,0.000113856862922
0.045,15.5908932139482,4.11582767867458E-10,0.000116900172851
0.0475,15.590890777722,5.4651749792356E-10,0.000117480805681
0.05,15.5908877721323,6.84050149857285E-10,0.000120284591757
0.0525,15.5908851048689,8.24679879940504E-10,0.000120995340145
0.055,15.590881868247,9.70749702844387E-10,0.000123476622401
0.0575,15.590878940599,1.1133627353388E-09,0.000123729051151
0.06,15.5908754416813,1.26702914826637E-09,0.000125769984838
0.0625,15.5908722266488,1.41514533424925E-09,0.000126080572562
0.065,15.5908684369883,1.57881352436107E-09,0.000127878191152
0.0675,15.5908649093224,1.73653713630983E-09,0.000127984421048
0.07,15.590860802589,1.91282367723034E-09,0.000129456738633
0.0725,15.5908569383864,2.0822197299708E-09,0.000129678543679
0.075,15.5908524899089,2.27205720904067E-09,0.000131631246839
0.0775,15.5908482663194,2.4530431019798E-09,0.000132138071726
0.08,15.590843452781,2.65607624783115E-09,0.000133595760921
0.0825,15.5908388477842,2.85125167920341E-09,0.000133553450842
0.085,15.5908336470193,3.0703413145261E-09,0.000134625073588
0.0875,15.5908286392397,3.28570415319973E-09,0.000135093671153
0.09,15.5908230300985,3.52706130968272E-09,0.000136461605167
0.0925,15.59081759865,3.76918141142823E-09,0.000136964923479
0.095,15.5908115552835,3.76996567297283E-09,0.000138035729662
0.0975,15.5908056772584,3.77053854805354E-09,0.000138668427866
0.1,15.5907991893604,3.77130238149448E-09,0.000139355702227
0.1025,15.5907928478231,3.77189479650042E-09,0.000140195225223
0.105,15.5907858939661,3.77264797180032E-09,0.000140829197413
0.1075,15.5907790678663,3.77324926859046E-09,0.000140653628804
0.11,15.5907716301952,3.77397935125145E-09,0.000140558446612
0.1125,15.5907642991957,3.77455489086742E-09,0.000140450541515
0.115,15.590756360837,3.77522280103903E-09,0.000141305247485
0.1175,15.590748504831,3.7757441617714E-09,0.000142223023204
0.12,15.5907400496842,3.77634457038312E-09,0.000143137698888
0.1225,15.5907316487185,3.77685260843918E-09,0.000143872630033
0.125,15.5907226613488,3.77740949630834E-09,0.000144486706138
0.1275,15.5907136956457,3.77798592410272E-09,0.000144929047774
0.13,15.590704161145,3.77852860111716E-09,0.000145155102408
0.1325,15.5906946111691,3.77941233864476E-09,0.0001448701621
0.135,15.5906845149696,3.77997011469233E-09,0.000145446198164
0.1375,15.5906743615382,3.78215325724795E-09,0.000146039565943
0.14,15.5906636891792,3.78316489246799E-09,0.000146123369028
0.1425,15.5906529136067,3.79196851696406E-09,0.000146520588634
0.145,15.5906416504817,3.79487552493174E-09,0.000146582272532
0.1475,15.5906302347519,3.79434705877202E-09,0.000147458521417
0.15,15.590618365864,3.79483466872443E-09,0.000147728660481
0.1525,15.5906062928597,3.7954013265562E-09,0.000148392985866
0.155,15.5905938026431,3.79206266387655E-09,0.000148774067426
0.1575,15.5905810563616,3.79044973186637E-09,0.000148443189147
0.16,15.5905679285692,3.78794240418756E-09,0.00014841296097
0.1625,15.5905544942972,3.78609055218249E-09,0.000148531135415
0.165,15.5905407119669,3.7838461253159E-09,0.000149241338146
0.1675,15.5905265763476,3.78185038840684E-09,0.000149868982765
0.17,15.5905121218307,3.77965214681808E-09,0.000150239333068
0.1725,15.5904972727461,3.77752851221658E-09,0.000150141883776
0.175,15.5904821277779,3.77526454542476E-09,0.000150244203409
0.1775,15.5904665540391,3.77297393328035E-09,0.00015033159323
0.18,15.5904506998888,3.77066733392439E-09,0.000150623496864
0.1825,15.5904343908068,3.7682781339754E-09,0.000150778902569
0.185,15.5904178085473,3.7659741991547E-09,0.000151095204099
0.1875,15.5904007534937,3.76363118448353E-09,0.000151034543999
0.19,15.5903834244272,3.76142672564583E-09,0.000151736228468
0.1925,15.5903656125055,3.75920361506132E-09,0.000151679956129
0.195,15.5903475186994,3.75708086863824E-09,0.000151645320639
0.1975,15.5903289385454,3.75493680593308E-09,0.000151828286311
0.2,15.5903100633091,3.75285402753889E-09,0.000151939667679
0.2025,15.5902907029497,3.75070197122795E-09,0.000152109623634
0.205,15.5902710310355,3.74855879670122E-09,0.000152560982783
0.2075,15.590250877721,3.74636055511246E-09,0.000152144033133
0.21,15.5902303951414,3.74412678638691E-09,0.000152693167093
0.2125,15.5902094352027,3.74179798257046E-09,0.000152827208542
0.215,15.5901881288135,3.73947894871662E-09,0.000152736131543
0.2175,15.5901663477323,3.73702846445667E-09,0.000152876298436
0.22,15.5901442048375,3.7345859738025E-09,0.000152913944861
0.2225,15.5901215876738,3.73201380909904E-09,0.000153196131644
0.225,15.5900985958625,3.72942654536246E-09,0.000153186731904
0.2275,15.5900751279297,3.72672559478815E-09,0.000153057266176
0.23,15.5900512750308,3.72400599246703E-09,0.000153475350143
0.2325,15.5900269424272,3.72120556590971E-09,0.000153491524719
0.235,15.5900022163253,3.71833142054356E-09,0.000153421560861
0.2375,15.5899770059574,3.71537467458438E-09,0.000153593070313
0.24,15.58995139417,3.71236197338476E-09,0.000153455558343
0.2425,15.5899252933586,3.70927200066262E-09,0.000154089109776
0.245,15.5898987827775,3.70614028355476E-09,0.000153629279773
0.2475,15.5898717789533,3.70299879648428E-09,0.000153651127883
0.25,15.5898443560681,3.69991681736792E-09,0.000153506978788
0.2525,15.5898164368586,3.69687214174519E-09,0.000153949869166
0.255,15.5897880884174,3.69403529987267E-09,0.000153867348496
0.2575,15.5897592418454,3.69143116074611E-09,0.000153906032802
0.26,15.5897299553002,3.68918051663059E-09,0.000153875326599
0.2625,15.5897001696311,3.6873100128787E-09,0.000154067545823
0.265,15.5896699328835,3.68601948963487E-09,0.000153927827925
0.2675,15.5896391961114,3.68520325366717E-09,0.000153765014395
0.27,15.5896079970584,3.68499541991696E-09,0.000154061514436
0.2725,15.5895762966984,3.68516595017354E-09,0.000154157155927
0.275,15.589544123206,3.68561003938339E-09,0.000153795371496
0.2775,15.5895114467511,3.68510821857626E-09,0.000153879746888
0.28,15.5894782870864,3.6830360983231E-09,0.000153953920084
0.2825,15.5894446225419,3.68033692410563E-09,0.000153394509302
0.285,15.5894104653907,3.67649910515411E-09,0.000153664077965
0.2875,15.5893758010971,3.67227759312527E-09,0.000154547064476
0.29,15.5893406351328,3.66724073330715E-09,0.0001537260417
0.2925,15.5893049593104,3.66183883215854E-09,0.000153131620978
0.295,15.589268772979,3.65573171734468E-09,0.000153863683724
0.2975,15.5892320737889,3.64905439198537E-09,0.000153737551388
0.3,15.5891948557074,3.64174823630492E-09,0.000153573351095
0.3025,15.589157121617,3.6340424003356E-09,0.000153703773871
0.305,15.5891188607818,3.62591734415218E-09,0.000152806594421
0.3075,15.5890800804463,3.61760665867905E-09,0.000153683276267
0.31,15.5890407658632,3.60932439491535E-09,0.000153930518603
0.3125,15.5890009278018,3.60117269337934E-09,0.000152833822356
0.315,15.5889605483881,3.59336382871334E-09,0.000152336321969
0.3175,15.5889196413557,3.58590401816627E-09,0.000153403786441
0.32,15.5888781863797,3.57934482053679E-09,0.000153487382641
0.3225,15.5888361996973,3.57319507315879E-09,0.000152749009718
0.325,15.5887936585836,3.56730378570091E-09,0.000152239411215
0.3275,15.5887505814574,3.56187879191339E-09,0.000152274166595
0.33,15.5887069430661,3.55646623262373E-09,0.000153119540278
0.3325,15.588662764271,3.55129525786424E-09,0.000152526756702
0.335,15.5886180174657,3.54624063447773E-09,0.000151422201145
0.3375,15.5885727264866,3.54122420276326E-09,0.000151794839152
0.34,15.5885268613225,3.53619178383724E-09,0.000152980771924
0.3425,15.5884804485062,3.53124995911003E-09,0.000151925846129
0.345,15.5884334551391,3.52653906077194E-09,0.000151445234986
0.3475,15.5883859098152,3.52258044955533E-09,0.000151595298178
0.35,15.5883377770306,3.52613049869888E-09,0.00015203174877
0.3525,15.5882890876532,3.52957663096731E-09,0.000152140567082
0.355,15.5882398047479,3.53181750512022E-09,0.000150978008081
0.3575,15.5881899615756,3.53812357190009E-09,0.000151673855696
0.36,15.5881395199795,3.54930662638253E-09,0.000151853691555
0.3625,15.5880885142809,3.56641738363805E-09,0.000151057278216
0.365,15.5880369043349,3.58997898075586E-09,0.00015189964136
0.3675,15.5879847249561,3.6207694620316E-09,0.000150911963208
0.37,15.5879319348592,3.61933594206221E-09,0.000151460772622
0.3725,15.5878785706115,3.6174014894641E-09,0.000151591464282
0.375,15.5878245908863,3.6150256121914E-09,0.000150906495721
0.3775,15.5877700339254,3.61216034860945E-09,0.000150871495118
0.38,15.5877148570041,3.60891583284228E-09,0.000151091585447
0.3825,15.5876590984187,3.60512331099017E-09,0.000151311877336
0.385,15.5876027133429,3.60087515360874E-09,0.000150037984615
0.3875,15.5875457410935,3.59591378895629E-09,0.000150500745991
0.39,15.5874881366546,3.59046481435143E-09,0.000151215687753
0.3925,15.5874299417693,3.5845841850346E-09,0.000150182024545
0.395,15.5873711109674,3.57835450159882E-09,0.000149471035633
0.3975,15.5873116864979,3.5718477064961E-09,0.000150769496562
0.4,15.5872516205326,3.56500784448599E-09,0.000149836357606
0.4025,15.5871909553766,3.55772478144445E-09,0.000149146496908
0.405,15.5871296424706,3.54983598072067E-09,0.000149064057469
0.4075,15.5870677263243,3.5410909760003E-09,0.000149921729064
0.41,15.5870051586336,3.53123841279057E-09,0.000148406535456
0.4125,15.5869419849477,3.5200136139224E-09,0.000147857815217
0.415,15.5868781550525,3.50725493092341E-09,0.000149064891768
0.4175,15.5868137142767,3.49286821688111E-09,0.000147596062911
0.42,15.5867486113052,3.4769662704548E-09,0.000146872184668
0.4225,15.5866828931851,3.46009620955101E-09,0.000146635373764
0.425,15.5866165087401,3.44321104961409E-09,0.000146437534012
0.4275,15.5865495060648,3.42713057932542E-09,0.000146355592918
0.43,15.5864818325414,3.41227757161278E-09,0.000145168496984
0.4325,15.5864135364101,3.39855876774209E-09,0.000145932245294
0.435,15.5863445643755,3.3858542636267E-09,0.00014564806832
0.4375,15.5862749660552,3.37412231488088E-09,0.000145134895246
0.44,15.5862046877278,3.36316929860914E-09,0.000144055690234
0.4425,15.5861337792718,3.35305827547927E-09,0.000146357638155
0.445,15.5860621856749,3.34357874720581E-09,0.000144462753911
0.4475,15.5859899577499,3.33443406219658E-09,0.000144540563108
0.45,15.5859170408224,3.32540128766823E-09,0.000145464432696
0.4525,15.585843487022,3.31618643656384E-09,0.000144517287941
0.455,15.5857692402969,3.30654259528274E-09,0.000144376084324
0.4575,15.5856943519092,3.29633564888354E-09,0.000144314881945
0.46,15.5856187647124,3.28571925223287E-09,0.000144634653664
0.4625,15.5855425319375,3.27527160948193E-09,0.000143993093859
0.465,15.5854655978219,3.26615001711161E-09,0.000143684964286
0.4675,15.5853880163946,3.2596840782162E-09,0.000144009380305
0.47,15.585309729445,3.25793259037255E-09,0.000143039175342
0.4725,15.5852307895444,3.26199067757216E-09,0.000142797204279
0.475,15.5851511383201,3.27085469820076E-09,0.000143272737618
0.4775,15.5850708312023,3.28206617439264E-09,0.000142261319714
0.48,15.5849898110218,3.29324834069666E-09,0.000140988877146
0.4825,15.5849081327059,3.30397220693612E-09,0.000142067792847
0.485,15.584825736366,3.31566063493938E-09,0.000140332620812
0.4875,15.584742676598,3.33183436396212E-09,0.000140554002544
0.49,15.5846588946329,3.35329275458207E-09,0.0001401693233
0.4925,15.5845744470913,3.37928707239143E-09,0.000139859769585
0.495,15.5844892745468,3.40899042328147E-09,0.000139021990878
0.4975,15.584403432617,3.44180417499729E-09,0.000139464635096
0.5,15.5843168612947,3.47686679447179E-09,0.000139527985749
0.5025,15.5842296176789,3.51275808441187E-09,0.000138008340113
0.505,15.5841416418508,3.54718565631629E-09,0.000137747862291
0.5075,15.5840529900014,3.57773011216977E-09,0.000137962059976
0.51,15.5839636010259,3.6007019588169E-09,0.00013699282904
0.5125,15.5838735328136,3.61400331883033E-09,0.000137489725191
0.515,15.5837827260151,3.61877994237147E-09,0.000136880154682
0.5175,15.5836912382957,3.61960772465864E-09,0.00013694480167
0.52,15.5835990071813,3.61992213981921E-09,0.000135976950265
0.5225,15.5835060894644,3.61980845298149E-09,0.000136427483567
0.525,15.5834124249349,3.61817154015398E-09,0.000136656247166
0.5275,15.58331807354,3.61461260922624E-09,0.000135734502458
0.53,15.5832229739095,3.61122687309034E-09,0.000136107092899
0.5325,15.5831271830015,3.60962992829172E-09,0.000135081703721
0.535,15.5830306383369,3.61084140365619E-09,0.000134791552869
0.5375,15.5829333997049,3.61560914541315E-09,0.000134477990934
0.539999999999999,15.5828354061012,3.6220724197733E-09,0.000133942932164
0.542499999999999,15.5827367162397,3.62805607778682E-09,0.000132545950186
0.544999999999999,15.5826372672769,3.63209196052594E-09,0.000132613884349
0.547499999999999,15.5825371192941,3.63332386399406E-09,0.00013106986752
0.549999999999999,15.5824362104164,3.63045415952001E-09,0.000130704022235
0.552499999999999,15.5823345996692,3.62210084148273E-09,0.000131215314142
0.554999999999999,15.582232223209,3.60809337962564E-09,0.000130543919541
0.557499999999999,15.5821291422543,3.59018681450607E-09,0.000130809788297
0.559999999999999,15.5820252954606,3.57446161558528E-09,0.000130136191018
0.562499999999999,15.5819207431693,3.57217455615455E-09,0.000130625025242
0.564999999999999,15.5818154197352,3.57880658441445E-09,0.000128863437734
0.567499999999999,15.5817093858514,3.58619001161742E-09,0.000130242264714
0.569999999999999,15.5816025795868,3.58997809257744E-09,0.000128362336857
0.572499999999999,15.5814950636463,3.58818752488332E-09,0.000129299041601
0.574999999999999,15.5813867724073,3.58333007710598E-09,0.000128252289746
0.577499999999999,15.581277767025,3.580138852044E-09,0.000128082200214
0.579999999999999,15.5811679836288,3.57902774084096E-09,0.00012567803324
0.582499999999999,15.5810574854578,3.5742822035445E-09,0.000127197592214
0.584999999999998,15.5809462062436,3.56685792013422E-09,0.000124459031507
0.587499999999998,15.5808342092203,3.55855611644529E-09,0.000125530121013
0.589999999999998,15.5807214302341,3.55144891273085E-09,0.000124525685045
0.592499999999998,15.5806079333669,3.54706664040805E-09,0.000123633003168
0.594999999999998,15.5804936500624,3.5457299318864E-09,0.000123413153726
0.597499999999998,15.5803786443117,3.54861917628568E-09,0.00012366386561
0.599999999999998,15.5802628515777,3.55824880671207E-09,0.000121934998157
0.602499999999998,15.5801463382681,3.57528939787244E-09,0.000122909417675
0.604999999999998,15.5800290348604,3.5993990010752E-09,0.000122171714295
0.607499999999998,15.5799110062455,3.62721142010969E-09,0.000121674101226
0.609999999999998,15.5797921857359,3.65463304063951E-09,0.00012154639773
0.612499999999998,15.5796726405905,3.68124108973689E-09,0.000120843463687
0.614999999999998,15.5795523007834,3.70869734922508E-09,0.000120390573895
0.617499999999998,15.5794312342514,3.73776387618818E-09,0.000120004794314
0.619999999999998,15.579309373063,3.76694941905953E-09,0.000118721634079
0.622499999999998,15.5791867841963,3.79457709698272E-09,0.00011704416939
0.624999999999998,15.5790633955057,3.81931997139873E-09,0.000117254980989
0.627499999999998,15.5789392775749,3.83981646479015E-09,0.000115932136133
0.629999999999998,15.5788143620459,3.85451848217144E-09,0.000116633221714
0.632499999999998,15.5786887170947,3.86282472675248E-09,0.000115831964845
0.634999999999998,15.5785622692619,3.86470944135908E-09,0.00011562464461
0.637499999999998,15.5784350903132,3.86086718151546E-09,0.000114866482892
0.639999999999997,15.578307109334,3.85224296906017E-09,0.000115038588764
0.642499999999997,15.5781783960239,3.83937592829397E-09,0.000113594191531
0.644999999999997,15.5780488780619,3.8225289600291E-09,0.000113833621678
0.647499999999997,15.5779186289979,3.80136988553659E-09,0.000112302673761
0.649999999999997,15.5777875741586,3.77457087807897E-09,0.000110856215486
0.652499999999997,15.5776557837843,3.73296948907864E-09,0.000111127544048
0.654999999999997,15.577523186476,3.75069220126534E-09,0.000109644425128
0.657499999999997,15.5773898572995,3.76355657749627E-09,0.000109719834509
0.659999999999997,15.5772557197499,3.78048170546208E-09,0.000108926620183
0.662499999999997,15.5771208461694,3.80827636092818E-09,0.000107791698466
0.664999999999997,15.5769851639784,3.84982001833123E-09,0.000107053796183
0.667499999999997,15.5768487469366,3.90071352995847E-09,0.000106980890569
0.669999999999997,15.5767115187575,3.94629751099274E-09,0.000106569484553
0.672499999999997,15.5765735560792,3.979266693932E-09,0.000105971863711
0.674999999999997,15.5764347842076,4.00115496290709E-09,0.00010576986926
0.677499999999997,15.5762952748575,4.01477695533004E-09,0.000104708370406
0.679999999999997,15.576154952701,4.01930577709209E-09,0.000104505356327
0.682499999999997,15.5760138964859,4.01926314452794E-09,0.000102293630761
0.684999999999997,15.5758720292194,4.01650446235635E-09,0.000101237097165
0.687499999999996,15.5757294247127,4.01200583866057E-09,0.000100683720458
0.689999999999996,15.5755860086266,4.00527522259608E-09,9.98349540903831E-05
0.692499999999996,15.575441856786,3.99504251902272E-09,9.96383699130021E-05
0.694999999999996,15.5752968908651,3.98053678907217E-09,9.92827554897602E-05
0.697499999999996,15.5751511898584,3.96081567544115E-09,9.87208621584523E-05
0.699999999999996,15.575004678476,3.93446164537181E-09,9.79901344100309E-05
0.702499999999996,15.5748574297345,3.90169763164749E-09,9.65377201191942E-05
0.704999999999996,15.5747093668601,3.86624687820358E-09,9.60028645400346E-05
0.707499999999996,15.5745605699435,3.83403353509948E-09,9.42535869337124E-05
0.709999999999996,15.5744109604181,3.80974629621278E-09,9.4111938503838E-05
0.712499999999996,15.5742606149581,3.79509046410931E-09,9.29788080509253E-05
0.714999999999996,15.5741094585933,3.78991948934981E-09,9.20699905770928E-05
0.717499999999996,15.5739575667619,3.79366582592411E-09,9.13361811927249E-05
0.719999999999996,15.5738048605161,3.80530096322218E-09,9.05276745489791E-05
0.722499999999996,15.5736514218842,3.82256715170115E-09,9.00618931350961E-05
0.724999999999996,15.573497172897,3.84267018205264E-09,8.91580158672856E-05
0.727499999999996,15.5733421886791,3.86376086680684E-09,8.90531914461423E-05
0.729999999999996,15.5731863934251,3.88466681044974E-09,8.74180482738352E-05
0.732499999999996,15.5730298662068,3.90290733065512E-09,8.63303104514657E-05
0.734999999999995,15.5728725267761,3.91517307463118E-09,8.46147898405647E-05
0.737499999999995,15.5727144573046,3.92211418898114E-09,8.35374050075499E-05
0.739999999999995,15.5725555796424,3.9251872863133E-09,8.22265899638186E-05
0.742499999999995,15.5723959690899,3.92567134355204E-09,8.2583331818098E-05
0.744999999999995,15.5722355492096,3.92495103085366E-09,8.14049359674218E-05
0.747499999999995,15.572074401994,3.92497501167099E-09,8.06734988587632E-05
0.749999999999995,15.571912445574,3.92726828835066E-09,8.0632643921108E-05
0.752499999999995,15.5717497618679,3.93152532751628E-09,7.74456243428645E-05
0.754999999999995,15.5715862720485,3.93683308175241E-09,7.74044355063008E-05
0.757499999999995,15.5714220530489,3.94305210704715E-09,7.65110742200203E-05
0.759999999999995,15.5712570282414,3.95070820502497E-09,7.40195635071661E-05
0.762499999999995,15.5710912808592,3.96035115812765E-09,7.40044356709602E-05
0.764999999999995,15.5709247269191,3.97191168843847E-09,7.26865463296367E-05
0.767499999999995,15.570757449369,3.98428134928963E-09,7.12626427556984E-05
0.769999999999995,15.5705893689924,3.99609501045006E-09,7.10210179422077E-05
0.772499999999995,15.5704205648532,4.00575927983482E-09,6.99796294569843E-05
0.774999999999995,15.570250960074,4.00954380808116E-09,6.9339102083843E-05
0.777499999999995,15.5700806373799,4.00603994421545E-09,6.75085755089677E-05
0.779999999999995,15.5699095114781,3.99860233812888E-09,6.63908435568627E-05
0.782499999999994,15.5697376681738,3.99444388676784E-09,6.4312718773496E-05
0.784999999999994,15.5695650271779,3.99826305397255E-09,6.29395591195125E-05
0.787499999999994,15.5693916691333,4.00982891335389E-09,6.31296431595762E-05
0.789999999999994,15.5692175163355,4.02422628553722E-09,6.26149025639844E-05
0.792499999999994,15.5690426499383,4.0389860345158E-09,6.00489736308774E-05
0.794999999999994,15.5688669856304,4.04726474556583E-09,6.02778003362392E-05
0.797499999999994,15.5686906121244,4.03731625908677E-09,5.77943827853033E-05
0.799999999999994,15.5685134459035,4.00120292454176E-09,5.65592786989644E-05
0.802499999999994,15.5683355694561,3.92552301775595E-09,5.45810560617088E-05
0.804999999999994,15.5681569037548,3.75894160242751E-09,5.38156902907261E-05
0.807499999999994,15.5679775292147,3.79388609417219E-09,5.20569475932486E-05
0.809999999999994,15.5677973649914,3.62036001178012E-09,5.05682416195308E-05
0.812499999999994,15.567616499694,3.55655593864412E-09,5.00926184903161E-05
0.814999999999994,15.5674348461231,3.50795570369655E-09,4.92519701774663E-05
0.817499999999994,15.5672524908763,3.47068951356277E-09,4.77384596868635E-05
0.819999999999994,15.5670693523897,3.4422287242819E-09,4.57142524175058E-05
0.822499999999993,15.5668855127501,3.41807293580132E-09,4.4022051453485E-05
0.824999999999993,15.5667008943059,3.3966749413139E-09,4.29047535785987E-05
0.827499999999993,15.5665155807249,3.37829408891821E-09,4.04738353256828E-05
0.829999999999993,15.5663294856706,3.35776118021158E-09,4.06456858291771E-05
0.832499999999993,15.5661426994886,3.33690763909544E-09,3.95789719558337E-05
0.834999999999993,15.5659551361566,3.31425020760889E-09,3.72459239675882E-05
0.837499999999993,15.5657668828813,3.29162297418861E-09,3.50490909635237E-05
0.839999999999993,15.5655778589438,3.2697968777029E-09,3.38947248691435E-05
0.842499999999993,15.5653881446604,3.2378855152615E-09,3.26564570565235E-05
0.844999999999993,15.5651976600763,3.19241166835127E-09,3.12851083661414E-05
0.847499999999993,15.5650064928827,3.3082994121969E-09,2.84499919827041E-05
0.849999999999993,15.5648145562165,3.28161853246911E-09,2.81890601975254E-05
0.852499999999993,15.5646219414284,3.25624327501828E-09,2.65270135795248E-05
0.854999999999993,15.5644285601079,3.2327820420619E-09,2.57340054492516E-05
0.857499999999993,15.564234499649,3.21748760967466E-09,2.29136617772019E-05
0.859999999999993,15.564039680854,3.20333803927042E-09,2.1241221247581E-05
0.862499999999993,15.5638441863099,3.19067972043285E-09,1.91643611155978E-05
0.864999999999993,15.5636479350142,3.18606385718567E-09,1.76279565122783E-05
0.867499999999992,15.5634510132976,3.18191606396567E-09,1.61224950376848E-05
0.869999999999993,15.5632533338103,3.17730552978901E-09,1.46116019574816E-05
0.872499999999992,15.5630549909806,3.17475823408131E-09,1.41284255436025E-05
0.874999999999992,15.5628558956515,3.1740228223498E-09,1.1232359462765E-05
0.877499999999992,15.5626561364544,3.17221449108729E-09,8.08892776782422E-06
0.879999999999992,15.5624556302647,3.1711016035274E-09,7.34710500649438E-06
0.882499999999992,15.562254460731,3.17055004472877E-09,5.05484111479326E-06
0.884999999999992,15.5620525494793,3.17292947471515E-09,3.78940175560505E-06
0.887499999999992,15.5618499819367,3.18350590333694E-09,2.11392963367363E-06
0.889999999999992,15.5616466711129,3.19747428534356E-09,-5.02686256842466E-07
0.892499999999992,15.5614427097942,3.18215587213899E-09,-9.67369578774857E-07
0.894999999999992,15.5612380076549,3.18814485922303E-09,-3.14686323554803E-06
0.897499999999992,15.5610326596353,3.20984838708682E-09,-5.23907322613759E-06
0.899999999999992,15.560826578599,3.24367732673636E-09,-8.9944921513041E-06
0.902499999999992,15.5606198501178,3.28453708675625E-09,-1.02124633670764E-05
0.904999999999992,15.5604123940529,3.32282912296478E-09,-1.1216183263274E-05
0.907499999999992,15.560204294579,3.35167626985822E-09,-1.24855533114587E-05
0.909999999999992,15.5599954709566,3.36361161146215E-09,-1.45011056451594E-05
0.912499999999992,15.5597860116281,3.3600340287876E-09,-1.82068469574137E-05
0.914999999999992,15.5595758260077,3.35113359284378E-09,-2.01476901627862E-05
0.917499999999991,15.559365010111,3.34449534733494E-09,-2.22704337653479E-05
0.919999999999991,15.5591534726497,3.3323068748814E-09,-2.41316561713223E-05
0.922499999999991,15.5589413080711,3.32808181013888E-09,-2.61380230052177E-05
0.924999999999991,15.5587284293164,3.3250078246283E-09,-2.82732545475728E-05
0.927499999999991,15.558514921657,3.31824789867596E-09,-2.97738901291478E-05
0.929999999999991,15.5583007060537,3.31119665020196E-09,-3.24954321309079E-05
0.932499999999991,15.5580858672077,3.30683036509072E-09,-3.46129323899325E-05
0.934999999999991,15.5578703235236,3.30659233327424E-09,-3.71758043810066E-05
0.937499999999991,15.5576541638067,3.30706662055036E-09,-4.05922076465171E-05
0.939999999999991,15.5574372973224,3.30246763269315E-09,-4.11618003777203E-05
0.942499999999991,15.5572198220743,3.29585958525058E-09,-4.39389476192265E-05
0.944999999999991,15.5570016449885,3.29140092958369E-09,-4.52438945310885E-05
0.947499999999991,15.5567828620178,3.28884297573495E-09,-4.86829797756716E-05
0.949999999999991,15.5565633832174,3.28450155961946E-09,-5.14322623453856E-05
0.952499999999991,15.5563432965884,3.27626104024148E-09,-5.45866107952708E-05
0.954999999999991,15.5561225225281,3.26468452271911E-09,-5.68627193467952E-05
0.957499999999991,15.5559011447482,3.25193916239641E-09,-5.67576360674948E-05
0.959999999999991,15.5556790829335,3.23578408512049E-09,-5.93621170141834E-05
0.96249999999999,15.5554564229155,3.22100923710877E-09,-6.27941859823178E-05
0.96499999999999,15.5552330778336,3.20088844318889E-09,-6.76137517061637E-05
0.96749999999999,15.5550091447856,3.17630721724527E-09,-6.91939486479054E-05
0.96999999999999,15.5547845292987,3.14310621973846E-09,-7.12423446713739E-05
0.97249999999999,15.5545593303229,3.08905079293709E-09,-7.2718577801667E-05
0.97499999999999,15.5543334526969,3.00204749947852E-09,-7.50355340414233E-05
0.97749999999999,15.5541069917295,2.89757728921813E-09,-7.82987655514322E-05
0.97999999999999,15.5538798625396,2.81591994166774E-09,-8.14196642664466E-05
0.98249999999999,15.5536521504177,2.76235567753247E-09,-8.51772507844961E-05
0.98499999999999,15.5534237754655,2.69860933599375E-09,-8.76138709349217E-05
0.98749999999999,15.5531948193194,2.58720156409709E-09,-8.8230651332788E-05
0.98999999999999,15.5529652029296,2.44074360722379E-09,-9.12282787839391E-05
0.99249999999999,15.5527350154954,2.27891128190549E-09,-9.42066599017855E-05
0.99499999999999,15.5525041671746,2.12535145038828E-09,-9.83318370572084E-05
0.99749999999999,15.5522727551775,1.99618632734655E-09,-0.000101795942166
0.99999999999999,15.5520406822853,1.89119653271064E-09,-0.000104729427027
1.00249999999999,15.5518080521784,1.80561698925885E-09,-0.000105545761936
1.00499999999999,15.5515747687216,1.7440422439563E-09,-0.000107775817553
1.00749999999999,15.55134092726,1.70277036914968E-09,-0.000111294114715
1.00999999999999,15.5511064397825,1.6964101234862E-09,-0.000115152156483
1.01249999999999,15.5508713924265,1.74629555260708E-09,-0.000119257233935
1.01499999999999,15.5506357086601,1.81107751018317E-09,-0.000121662081654
1.01749999999999,15.5503994680015,1.90600779603756E-09,-0.000123912889274
1.01999999999999,15.5501625921794,1.9790249439211E-09,-0.000126393668309
1.02249999999999,15.5499251656528,2.04858530139518E-09,-0.000128666602812
1.02499999999999,15.5496871030324,2.12532214050043E-09,-0.000132872502454
1.02749999999999,15.5494485021373,2.17988205264419E-09,-0.000136237498164
1.02999999999999,15.5492092638191,2.20403872930319E-09,-0.000141167258451
1.03249999999999,15.5489694928477,2.21401030842117E-09,-0.000142615233056
1.03499999999999,15.5487290871563,2.22078533340664E-09,-0.000144286876895
1.03749999999999,15.5484881512265,2.22748841594012E-09,-0.000146550593988
1.03999999999999,15.5482465914081,2.23920260111754E-09,-0.000152554697893
1.04249999999999,15.5480044967373,2.2589752290969E-09,-0.000156348769873
1.04499999999999,15.5477617870679,2.28405028224188E-09,-0.00015867402393
1.04749999999999,15.5475185403572,2.30644836562988E-09,-0.000163556352592
1.04999999999999,15.5472746868378,2.31980656906217E-09,-0.00016487780583
1.05249999999999,15.5470303018431,2.32180941139859E-09,-0.00016609020307
1.05499999999999,15.5467853072695,2.30755148322714E-09,-0.000169822899185
1.05749999999999,15.5465397916951,2.28050645034727E-09,-0.000176276918592
1.05999999999999,15.5462936621597,2.25026575151332E-09,-0.000180960966973
1.06249999999999,15.5460470260162,2.22351204115512E-09,-0.000182421164485
1.06499999999999,15.5457997733352,2.18947260322011E-09,-0.000185850471272
1.06749999999999,15.5455520171974,2.13712603169824E-09,-0.000187990391622
1.06999999999999,15.5453036507507,2.08662331857568E-09,-0.000190967756753
1.07249999999999,15.545054777713,2.04632666367388E-09,-0.000193660318323
1.07499999999999,15.5448053099765,2.01917593756207E-09,-0.000202150048587
1.07749999999999,15.544555325631,2.00216199175429E-09,-0.000207516425168
1.07999999999999,15.5443047578847,1.98115479577154E-09,-0.00020725946845
1.08249999999999,15.5440536725415,2.01980654424005E-09,-0.000209195386282
1.08499999999999,15.5438020081948,2.32126939891941E-09,-0.000211825452218
1.08749999999999,15.5435498377799,2.51252174621186E-09,-0.000216694088515
1.08999999999999,15.5432970770845,2.6276705256123E-09,-0.000219843218752
1.09249999999999,15.5430438277767,2.69930211516112E-09,-0.000227262959762
1.09499999999999,15.5427899797281,2.74020184320989E-09,-0.000232390576824
1.09749999999999,15.542535655767,2.75961298257243E-09,-0.000234086923109
1.09999999999999,15.5422807346782,2.76760303563606E-09,-0.000234937279285
1.10249999999999,15.5420253308512,2.76754086314668E-09,-0.000237611364659
1.10499999999999,15.54176934684,2.76302536406092E-09,-0.000245110364373
1.10749999999999,15.5415128682548,2.75821854245351E-09,-0.000249367648729
1.10999999999999,15.5412558279067,2.75574585373306E-09,-0.000254131424244
1.11249999999999,15.5409982858023,2.75673350813577E-09,-0.000255853051796
1.11499999999999,15.5407401839504,2.75738099020373E-09,-0.000259954326463
1.11749999999999,15.540481593207,2.75097278290559E-09,-0.000264775813882
1.11999999999999,15.5402224337108,2.7306761296586E-09,-0.000269593210264
1.12249999999999,15.5399628029188,2.70050914963349E-09,-0.000272620452856
1.12499999999999,15.5397025926146,2.65757726936044E-09,-0.000273801038258
1.12749999999999,15.5394419179117,2.62168420306352E-09,-0.000280266693652
1.12999999999999,15.5391806711115,2.58931720509281E-09,-0.000285264686187
1.13249999999999,15.5389189546867,2.54965026869058E-09,-0.000291500638889
1.13499999999999,15.5386566772179,2.48487896925553E-09,-0.000294653003377
1.13749999999999,15.5383939236114,2.44368081325774E-09,-0.000295542391883
1.13999999999999,15.5381306151674,2.46405207349198E-09,-0.000299034886004
1.14249999999999,15.5378668380781,2.54253595954879E-09,-0.000305242509801
1.14499999999999,15.5376025038033,2.63934030186874E-09,-0.000311745554698
1.14749999999999,15.5373377054197,2.69301558830648E-09,-0.000314169121724
1.14999999999999,15.5370723524094,2.71980660215831E-09,-0.000317605212064
1.15249999999999,15.536806534514,2.74168066027869E-09,-0.000322497659762
1.15499999999999,15.5365401725207,2.76163625301251E-09,-0.00032805034933
1.15749999999999,15.5362733412154,2.7704363247949E-09,-0.000330934360443
1.15999999999999,15.5360059654145,2.76029865631244E-09,-0.000334474082302
1.16249999999999,15.5357381304868,2.73320921451159E-09,-0.000340563968168
1.16499999999999,15.5354697436903,2.69845035205662E-09,-0.000345696521488
1.16749999999999,15.5352009110988,2.66811817084545E-09,-0.000350248023483
1.16999999999999,15.5349315221915,2.64643951197741E-09,-0.000354392671691
1.17249999999999,15.5346616860559,2.63213628670655E-09,-0.00035886060796
1.17499999999999,15.5343913077176,2.62489585622916E-09,-0.000362433968587
1.17749999999999,15.5341204741684,2.61966626169396E-09,-0.000366106534613
1.17999999999999,15.5338491071108,2.60175703203913E-09,-0.000370658758069
1.18249999999999,15.5335772836512,2.59936960844698E-09,-0.000376103794835
1.18499999999999,15.5333049243129,2.74559219803905E-09,-0.000383477985551
1.18749999999999,15.5330321183319,2.90367552224779E-09,-0.00038762030737
1.18999999999999,15.532758775373,3.02686498088178E-09,-0.000390673711974
1.19249999999999,15.532484983544,3.11539949393591E-09,-0.000394507287503
1.19499999999999,15.5322106610772,3.19062198883557E-09,-0.000400532285521
1.19749999999999,15.531935890215,3.22370308225572E-09,-0.000404192026947
1.19999999999999,15.5316605901567,3.19736948029004E-09,-0.000409580835537
1.20249999999999,15.5313848509125,3.13696091325255E-09,-0.000414836663923
1.20499999999999,15.5311085723891,3.09563574774074E-09,-0.000419112379557
1.20749999999999,15.5308318625447,3.09580627799733E-09,-0.000423885188761
1.20999999999999,15.5305546189902,3.10971692840667E-09,-0.000429886359753
1.21249999999999,15.5302769365762,3.1142359802061E-09,-0.000435100502316
1.21499999999999,15.5299987304615,3.10691472549252E-09,-0.000438842870394
1.21749999999999,15.5297200796025,3.09783132479424E-09,-0.000442811659263
1.21999999999999,15.529440907576,3.10035996875513E-09,-0.000449547157841
1.22249999999999,15.5291612995154,3.11574321898433E-09,-0.000455280404824
1.22499999999999,15.5288811668359,3.14845483018189E-09,-0.000459538743558
1.22749999999999,15.5286005975291,3.23577253880103E-09,-0.000463391067117
1.22999999999998,15.5283195101887,3.27007665390511E-09,-0.000469601785008
1.23249999999998,15.528037985691,3.31390914709573E-09,-0.000471886314247
1.23499999999998,15.5277559430747,3.35288330433059E-09,-0.00047820877866
1.23749999999998,15.5274734702815,3.39831274231983E-09,-0.000484544350665
1.23999999999998,15.5271904694311,3.45084494313141E-09,-0.000490579650531
1.24249999999998,15.5269070458557,3.49355211426428E-09,-0.000493489295946
1.24499999999998,15.5266231004059,3.49375106623029E-09,-0.000500405023304
1.24749999999998,15.5263387236237,3.40142403132404E-09,-0.000505289622683
1.24999999999998,15.5260538329908,3.40091155237587E-09,-0.000509788016023
1.25249999999998,15.5257685104165,3.32211946840744E-09,-0.000516064193705
1.25499999999998,15.5254826743512,3.27702931457452E-09,-0.000520703385561
1.25749999999998,15.5251964117466,3.08920178326844E-09,-0.000525351515655
1.25999999999998,15.5249096352666,3.08579295449363E-09,-0.000531825325213
1.26249999999998,15.5246224266249,2.91401658358836E-09,-0.000538155066576
1.26499999999998,15.5243347108973,2.79424661187022E-09,-0.000542145219127
1.26749999999998,15.5240465666997,2.71900546522374E-09,-0.000547605101129
1.26999999999998,15.5237579071186,2.70293298854085E-09,-0.000553471586884
1.27249999999998,15.5234688279036,2.7023716597796E-09,-0.000557573536262
1.27499999999998,15.5231792305126,2.68257771551816E-09,-0.000565208949676
1.27749999999998,15.5228892132029,2.64943356143021E-09,-0.000570826019288
1.27999999999998,15.5225986872337,2.61927191047562E-09,-0.000574590430525
1.28249999999998,15.5223077351918,2.59715626782508E-09,-0.000579375161407
1.28499999999998,15.5220162734274,2.56208476656639E-09,-0.000586810653624
1.28749999999998,15.5217243908601,2.53215048928723E-09,-0.000591008709373
1.28999999999998,15.521432000444,2.51673526463492E-09,-0.000597570414868
1.29249999999998,15.5211391831802,2.50461518191969E-09,-0.000605136276676
1.29499999999998,15.5208458632516,2.4901840589564E-09,-0.000607969198324
1.29749999999998,15.5205521162658,2.47760834071187E-09,-0.000613089868654
1.29999999999998,15.5202578632013,2.46890508037723E-09,-0.000619766832224
1.30249999999998,15.5199631943632,2.46644482615466E-09,-0.000625804557002
1.30499999999998,15.5196680130083,2.47379627893451E-09,-0.000630959976914
1.30749999999998,15.5193724134715,2.51621301572413E-09,-0.000637100166021
1.30999999999998,15.5190763093319,2.6390587493097E-09,-0.000642125654406
1.31249999999998,15.5187797858077,2.81865286666516E-09,-0.000648598329959
1.31499999999998,15.518482754639,2.81502110510701E-09,-0.000654192398721
1.31749999999998,15.5181853048455,2.87635604223624E-09,-0.000658751315686
1.31999999999998,15.517887350369,3.00680813580811E-09,-0.000666140741889
1.32249999999998,15.5175889722831,3.16462234195569E-09,-0.000671140186976
1.32499999999998,15.5172900973643,3.32999761099018E-09,-0.000676628507175
1.32749999999998,15.5169907982976,3.52332385489262E-09,-0.000683549383814
1.32999999999998,15.5166909944361,3.7784673168062E-09,-0.000689123188143
1.33249999999998,15.5163907765693,3.74816266912603E-09,-0.000692957259927
1.33499999999998,15.5160900537576,3.69822572565681E-09,-0.00070075767408
1.33749999999998,15.5157889124215,3.82617937333407E-09,-0.000707446205547
1.33999999999998,15.515487266877,4.00508248787901E-09,-0.000712346519876
1.34249999999998,15.5151852048821,4.27658441992662E-09,-0.000719145864463
1.34499999999998,15.5148826371133,4.61458871114928E-09,-0.000722790184037
1.34749999999998,15.5145796524724,4.57367388406738E-09,-0.000729841079961
1.34999999999998,15.5142761679745,4.46786696528534E-09,-0.000736814507676
1.35249999999998,15.5139722580921,4.39833680587753E-09,-0.00074347020619
1.35499999999998,15.5136678524493,4.32060609512064E-09,-0.00074842113516
1.35749999999998,15.5133630290628,3.87296505977019E-09,-0.000754663086562
1.35999999999998,15.513057701702,3.88781007387706E-09,-0.000759569328309
1.36249999999998,15.5127519566281,4.23005452887537E-09,-0.000767483624319
1.36499999999998,15.5124457101073,4.3585748343844E-09,-0.000773291829437
1.36749999999998,15.5121390461292,4.04625843941631E-09,-0.000779327125418
1.36999999999998,15.5118318773704,3.85612874964636E-09,-0.000785693675063
1.37249999999998,15.5115242935428,3.74039110795366E-09,-0.000790148868774
1.37499999999998,15.5112162062455,3.67734820372334E-09,-0.000798292057657
1.37749999999998,15.5109076978002,3.63555940907645E-09,-0.000804023749076
1.37999999999998,15.5105986955764,3.61291796480145E-09,-0.000809595541238
1.38249999999998,15.5102892705781,3.58846818926395E-09,-0.000817062007112
1.38499999999998,15.5099793437802,3.54962903514888E-09,-0.000821598764403
1.38749999999998,15.50966899938,3.50372353352668E-09,-0.000828641159481
1.38999999999998,15.5093581549199,3.4569804796547E-09,-0.000835464402196
1.39249999999998,15.5090468902754,3.41242234469519E-09,-0.000841300840435
1.39499999999998,15.508735121459,3.37350591905761E-09,-0.00084779772504
1.39749999999998,15.5084229370902,3.33950378461623E-09,-0.000854484537941
1.39999999999998,15.508110248446,3.30887317545603E-09,-0.000860349922082
1.40249999999998,15.5077971404746,3.28498828139345E-09,-0.000867277287439
1.40499999999998,15.5074835361873,3.27311155956522E-09,-0.000872330848888
1.40749999999998,15.5071695062916,3.27846549907917E-09,-0.000879591056284
1.40999999999998,15.5068549770592,3.30028004924543E-09,-0.000885942860549
1.41249999999998,15.5065400289973,3.33491900761373E-09,-0.000891062252507
1.41499999999998,15.5062245796043,3.38781624975581E-09,-0.000898864364081
1.41749999999998,15.5059087066839,3.45873907292571E-09,-0.000904178144313
1.41999999999998,15.5055923305329,3.54059359608527E-09,-0.000911730171606
1.42249999999998,15.5052755380075,3.61796459458219E-09,-0.000918277284785
1.42499999999998,15.504958240076,3.68172337061878E-09,-0.000924858787969
1.42749999999998,15.5046405205142,3.72525477132513E-09,-0.000931391307598
1.42999999999998,15.504322302695,3.74681885517702E-09,-0.000936472306816
1.43249999999998,15.5040036583788,3.7478455894302E-09,-0.000944371300105
1.43499999999998,15.5036845149034,3.73065134340322E-09,-0.000950640829902
1.43749999999998,15.5033649490476,3.70846997554963E-09,-0.000956601716247
1.43999999999998,15.5030448795276,3.6869902686476E-09,-0.000963640827665
1.44249999999998,15.502724384735,3.66328656298265E-09,-0.000970117871078
1.44499999999998,15.5024033868687,3.63659324875698E-09,-0.000976097828591
1.44749999999998,15.5020819700154,3.61200847009968E-09,-0.000984037032657
1.44999999999998,15.5017600455561,3.59623797407949E-09,-0.000990238040243
1.45249999999998,15.501437695788,3.58474849804224E-09,-0.000996868152737
1.45499999999998,15.5011148480161,3.57418450391833E-09,-0.00100216787153
1.45749999999998,15.5007915720239,3.56536666856755E-09,-0.001010450654507
1.45999999999998,15.5004677935364,3.55846907496016E-09,-0.00101725449254
1.46249999999998,15.50014358882,3.55275275865097E-09,-0.001022426706811
1.46499999999998,15.4998188791983,3.53976137290601E-09,-0.001030735304626
1.46749999999998,15.4994937432658,3.51370932349937E-09,-0.001035229726257
1.46999999999998,15.4991681014639,3.50260798143154E-09,-0.00104460234929
1.47249999999998,15.4988420362089,3.53376172768094E-09,-0.001050540745178
1.47499999999998,15.4985154628558,3.55397222762122E-09,-0.001056704296825
1.47749999999998,15.4981884601005,3.56342777507734E-09,-0.001062846164304
1.47999999999998,15.4978609587865,3.57372798021061E-09,-0.001069431663332
1.48249999999998,15.4975330258608,3.5767753203686E-09,-0.001078383413353
1.48499999999998,15.4972045853893,3.56632146036873E-09,-0.001082706879909
1.48749999999998,15.4968757165676,3.54170204275306E-09,-0.00109149166181
1.48999999999998,15.4965463415833,3.50899664880444E-09,-0.001096839769098
1.49249999999998,15.4962165374578,3.47159812008613E-09,-0.001104185431131
1.49499999999998,15.4958862229748,3.43249073608831E-09,-0.001111180241834
1.49749999999998,15.4955554799527,3.40364891826539E-09,-0.001116934072997
1.49999999999998,15.49522423123,3.40073036397825E-09,-0.001124996147405
1.50249999999998,15.4948925475055,3.4159848283366E-09,-0.001130738985616
1.50499999999998,15.4945603606235,3.433423323429E-09,-0.001139207730831
1.50749999999998,15.4942277401666,3.44306538835326E-09,-0.001144590966595
1.50999999999998,15.4938946078429,3.43728512319785E-09,-0.001153017714901
1.51249999999998,15.4935610448511,3.41398820324912E-09,-0.001159706907917
1.51499999999998,15.4932269726667,3.37761552060556E-09,-0.001165139543507
1.51749999999998,15.4928924663296,3.3362201889986E-09,-0.001172043930851
1.51999999999998,15.4925574477687,3.29538352161762E-09,-0.001179557655513
1.52249999999998,15.492221994574,3.26656479643361E-09,-0.00118717001714
1.52499999999998,15.4918860368299,3.24159721287742E-09,-0.001193607404964
1.52749999999998,15.4915496391711,3.22350857118181E-09,-0.0012000860933
1.52999999999998,15.49121272972,3.21129967062461E-09,-0.001207128303448
1.53249999999998,15.4908753871934,3.19932169645654E-09,-0.001214444507449
1.53499999999998,15.4905375304193,3.17679749173294E-09,-0.001222653819411
1.53749999999998,15.4901992363556,3.14025161429754E-09,-0.00122754408712
1.53999999999998,15.4898604299783,3.09341707804833E-09,-0.001234823853026
1.54249999999998,15.4895211839301,3.04724956379232E-09,-0.00124206206366
1.54499999999998,15.4891814265079,3.01360003618356E-09,-0.0012503350373
1.54749999999998,15.4888412280498,2.99496427658141E-09,-0.001255841591215
1.54999999999998,15.4885005192046,2.98163449485855E-09,-0.00126188703157
1.55249999999998,15.4881593704058,2.9724303018952E-09,-0.001270751312668
1.55499999999998,15.4878177022866,2.96555580092672E-09,-0.001278127384158
1.55749999999998,15.4874755968862,2.9591031847076E-09,-0.001285032601714
1.55999999999998,15.4871329778795,2.94860136307307E-09,-0.001290845613976
1.56249999999998,15.4867899120022,2.93199065026783E-09,-0.0012977024182
1.56499999999998,15.486446331004,2.90991053475409E-09,-0.001305446615771
1.56749999999998,15.4861023071895,2.88379986557175E-09,-0.001312149348904
1.56999999999998,15.485757768938,2.85302448332914E-09,-0.001320173966674
1.57249999999998,15.4854127862538,2.82007306395826E-09,-0.001326272049702
1.57499999999998,15.4850672833132,2.80091150273165E-09,-0.001334354160108
1.57749999999998,15.4847213390721,2.80672196595333E-09,-0.00134055845015
1.57999999999998,15.4843748765953,2.82564016629294E-09,-0.001348060024202
1.58249999999998,15.4840279643357,2.84629919633517E-09,-0.001355315726802
1.58499999999998,15.4836805363574,2.86168777563489E-09,-0.001362323598962
1.58749999999998,15.4833326594295,2.8679281172117E-09,-0.001368606911003
1.58999999999998,15.482984260857,2.86712342756346E-09,-0.001376192022628
1.59249999999998,15.4826354172093,2.85919732334605E-09,-0.001384320167871
1.59499999999998,15.4822860529031,2.8400339857626E-09,-0.001390388611776
1.59749999999998,15.4819362394343,2.80426615262286E-09,-0.001397086076703
1.59999999999998,15.481585903863,2.75076761369064E-09,-0.001405192204278
1.60249999999998,15.4812351172221,2.68320654583931E-09,-0.001413304448274
1.60499999999998,15.4808838126702,2.61120014499738E-09,-0.001420171102704
1.60749999999998,15.4805320536733,2.54589238579683E-09,-0.001425744216832
1.60999999999998,15.4801797674494,2.49537457364113E-09,-0.001433092299266
1.61249999999998,15.4798270337516,2.46144615800858E-09,-0.001440474569976
1.61499999999998,15.4794737765039,2.43935893706748E-09,-0.00144873032223
1.61749999999998,15.4791200634393,2.42370035152817E-09,-0.00145461941279
1.61999999999998,15.4787658272613,2.41804531952994E-09,-0.001462117899259
1.62249999999998,15.4784111363125,2.41980124826568E-09,-0.00146889660831
1.62499999999998,15.4780559212221,2.41706121784091E-09,-0.001476599697189
1.62749999999998,15.4777002504047,2.42809239381359E-09,-0.001484011861249
1.62999999999998,15.4773440502178,2.46306619544612E-09,-0.001492192465873
1.63249999999998,15.4769873956512,2.53703991148768E-09,-0.001497071545337
1.63499999999998,15.4766302130851,2.67688804456156E-09,-0.001504987719765
1.63749999999998,15.4762725704304,2.90922308465724E-09,-0.001513690711272
1.63999999999998,15.4759144039084,3.23331494911372E-09,-0.001520364533615
1.64249999999998,15.4755557778658,3.21738902187008E-09,-0.001526178949573
1.64499999999998,15.4751966192783,2.89878254733367E-09,-0.001535063787515
1.64749999999998,15.4748370044232,2.83374035348061E-09,-0.001541489162481
1.64999999999998,15.4744768601912,2.72064770712177E-09,-0.001548052974197
1.65249999999998,15.4741162530421,2.62056687461154E-09,-0.001556096196596
1.65499999999998,15.473755114134,2.60150478936794E-09,-0.001562990862751
1.65749999999998,15.4733935118611,2.62458321742542E-09,-0.001569706063296
1.65999999999998,15.4730313807946,2.67051269986496E-09,-0.001577503353319
1.66249999999998,15.4726687875616,2.7380293587953E-09,-0.001586438039723
1.66499999999998,15.4723056568459,2.89584178858604E-09,-0.001591269655452
1.66749999999998,15.4719420646565,3.03851521721299E-09,-0.001599202320131
1.66999999999998,15.4715779423153,3.08843794982749E-09,-0.001606734314905
1.67249999999998,15.4712133507231,2.79997891539097E-09,-0.001615122088911
1.67499999999998,15.4708482243111,2.62418264895814E-09,-0.001620831870166
1.67749999999998,15.4704826326695,2.57718735241497E-09,-0.001628047909328
1.67999999999998,15.4701165036275,2.66522270919722E-09,-0.00163644534285
1.68249999999998,15.469749908256,2.74628142449274E-09,-0.001643155952193
1.68499999999998,15.4693827762826,2.76789613451456E-09,-0.001651379259779
1.68749999999998,15.4690151748212,2.7373214805948E-09,-0.001656684128942
1.68999999999998,15.4686470379943,2.68505750966597E-09,-0.001665331607683
1.69249999999998,15.4682784303091,2.61812260760053E-09,-0.001670725997044
1.69499999999998,15.467909283855,2.55631515955201E-09,-0.001680588679872
1.69749999999998,15.4675396697277,2.51044163235292E-09,-0.001686625454017
1.69999999999997,15.4671695126696,2.47904097250284E-09,-0.001693636353411
1.70249999999997,15.4667988809803,2.45501485807154E-09,-0.001700371803206
1.70499999999997,15.4664277136683,2.42788456006338E-09,-0.001708405589559
1.70749999999997,15.4660560731144,2.40057396183602E-09,-0.001715985383618
1.70999999999997,15.4656838879258,2.39890596276382E-09,-0.001722969806618
1.71249999999997,15.4653112303526,2.40937758633208E-09,-0.001730397030377
1.71499999999997,15.4649380318653,2.41201281170333E-09,-0.001735736560096
1.71749999999997,15.4645643587227,2.4016868493959E-09,-0.001744994842038
1.71999999999997,15.4641901420086,2.37898767352362E-09,-0.001752581273689
1.72249999999997,15.4638154455539,2.34742181248748E-09,-0.001759641945021
1.72499999999997,15.4634402061517,2.3115802605389E-09,-0.001765212259461
1.72749999999997,15.4630644923598,2.27437091382399E-09,-0.001774311509307
1.72999999999997,15.4626882296824,2.23767493423566E-09,-0.001781352360965
1.73249999999997,15.46231148768,2.20352802671186E-09,-0.00178858527884
1.73499999999997,15.4619342036132,2.17390372370119E-09,-0.001795303119427
1.73749999999997,15.4615564385412,2.15026929595297E-09,-0.001802258162658
1.73999999999997,15.4611781253766,2.13447393093702E-09,-0.001810169653212
1.74249999999997,15.4607993338861,2.12816253508663E-09,-0.001818610622437
1.74499999999997,15.4604199925553,2.13135731286229E-09,-0.001824175990829
1.74749999999997,15.460040167655,2.14265316600404E-09,-0.00183207436853
1.74999999999997,15.45965979552,2.16023110510832E-09,-0.001838278900501
1.75249999999997,15.4592789398705,2.18353868319809E-09,-0.001846729474604
1.75499999999997,15.4588975341434,2.21259099930649E-09,-0.001853528508296
1.75749999999997,15.4585156449763,2.24152785222032E-09,-0.001862132490525
1.75999999999997,15.4581332035389,2.26603447117668E-09,-0.001866827769377
1.76249999999997,15.4577502790005,2.28811636304727E-09,-0.001875858919662
1.76499999999997,15.4573668050865,2.30876651130529E-09,-0.001883309637261
1.76749999999997,15.4569828401626,2.32677432876471E-09,-0.001890734839488
1.76999999999997,15.4565983210105,2.34071784177559E-09,-0.00189745471486
1.77249999999997,15.4562133192654,2.34721131420201E-09,-0.001903436429943
1.77499999999997,15.4558277626877,2.34322783398966E-09,-0.00191173032586
1.77749999999997,15.4554417138455,2.33599628529646E-09,-0.001920356553187
1.77999999999997,15.4550551125899,2.33483454792349E-09,-0.001927531251002
1.78249999999997,15.4546680235467,2.33756480838565E-09,-0.001932390360241
1.78499999999997,15.4542803785597,2.34277663935245E-09,-0.00194189286501
1.78749999999997,15.4538922431553,2.34720243241782E-09,-0.001948620485688
1.78999999999997,15.4535035498189,2.33906227720126E-09,-0.00195555889303
1.79249999999997,15.4531143641645,2.31357066837745E-09,-0.001963418010325
1.79499999999997,15.4527246233882,2.2780506370168E-09,-0.001970073049868
1.79749999999997,15.4523343880568,2.24231389012175E-09,-0.001976486907894
1.79999999999997,15.451943592399,2.20878781931333E-09,-0.001986427824916
1.80249999999997,15.4515523056891,2.17127471557887E-09,-0.001991972690551
1.80499999999997,15.4511604602412,2.13767314960478E-09,-0.001999076472945
1.80749999999997,15.4507681174938,2.12599360338572E-09,-0.002005645529331
1.80999999999997,15.4503752173756,2.12790141063124E-09,-0.002014252989732
1.81249999999997,15.449981822099,2.14115125629633E-09,-0.002020799284406
1.81499999999997,15.4495878617833,2.1602932775977E-09,-0.002028926018427
1.81749999999997,15.4491934047583,2.19752216423785E-09,-0.002033575532795
1.81999999999997,15.4487983891294,2.25281837629154E-09,-0.002042215595547
1.82249999999997,15.4484028730143,2.31760299840289E-09,-0.00204924743738
1.82499999999997,15.4480067923759,2.38220199122452E-09,-0.002057296288619
1.82749999999997,15.4476102144696,2.44278286487543E-09,-0.002063592989098
1.82999999999997,15.4472130742191,2.49987230915849E-09,-0.00207025008739
1.83249999999997,15.4468154338619,2.55425902651041E-09,-0.002079126899041
1.83499999999997,15.4464172287786,2.60284771513852E-09,-0.002085845806166
1.83749999999997,15.4460185198989,2.63935451272346E-09,-0.002093018362423
1.83999999999997,15.4456192466704,2.65852051484217E-09,-0.002100157309718
1.84249999999997,15.4452194738953,2.66164068563057E-09,-0.002107043119126
1.84499999999997,15.4448191321932,2.65413913069779E-09,-0.002114088725506
1.84749999999997,15.4444182838526,2.59421906179114E-09,-0.002122683274854
1.84999999999997,15.4440168727032,2.38995490065008E-09,-0.002128885837253
1.85249999999997,15.4436149591986,2.17774331900955E-09,-0.002135806340748
1.85499999999997,15.4432124746277,2.04144878779289E-09,-0.002142831636532
1.85749999999997,15.442809484775,1.99720417981553E-09,-0.002149765134183
1.85999999999997,15.4424059290593,2.04120809144115E-09,-0.002157729151809
1.86249999999997,15.442001864936,2.13597495246631E-09,-0.002164393666111
1.86499999999997,15.4415972304687,2.26223839661088E-09,-0.0021710007374
1.86749999999997,15.4411920901033,2.39781705602127E-09,-0.002178895690889
1.86999999999997,15.440786378768,2.52381937571045E-09,-0.002184605608855
1.87249999999997,15.4403801575873,2.63193378202686E-09,-0.002194696668514
1.87499999999997,15.4399733677596,2.72233613429762E-09,-0.002199702638701
1.87749999999997,15.4395660692578,2.79958101145894E-09,-0.002207642076954
1.87999999999997,15.4391581981727,2.86856938203073E-09,-0.002214079368346
1.88249999999997,15.4387498168912,2.93214519331286E-09,-0.00222160342228
1.88499999999997,15.438340863033,2.98599012182876E-09,-0.00222843009352
1.88749999999997,15.437931396781,3.02308400534912E-09,-0.002236314207569
1.88999999999997,15.4375213591029,3.04242320225967E-09,-0.002241549160194
1.89249999999997,15.4371108086812,3.04467384637519E-09,-0.002249743994986
1.89499999999997,15.4366996812571,3.03093550257927E-09,-0.002256858948152
1.89749999999997,15.4362880420034,3.01102964783695E-09,-0.002264949312999
1.89999999999997,15.4358758329971,2.99662161751257E-09,-0.002270019064519
1.90249999999997,15.4354631075554,2.98919999863756E-09,-0.002277929162083
1.90499999999997,15.4350498032646,2.99251823321356E-09,-0.00228496440197
1.90749999999997,15.4346359868634,2.99652924695692E-09,-0.002292507530377
1.90999999999997,15.4342215974311,2.98820168609382E-09,-0.002299522067495
1.91249999999997,15.4338066882084,2.96992741510849E-09,-0.002306335935053
1.91499999999997,15.4333912007434,2.95187696508492E-09,-0.002311353150058
1.91749999999997,15.4329751987455,2.94016722079959E-09,-0.002321435598219
1.91999999999997,15.4325586202239,2.93519253347085E-09,-0.002327213877969
1.92249999999997,15.4321415228375,2.93557533836974E-09,-0.002334652830264
1.92499999999997,15.4317238488778,2.94125079847163E-09,-0.002340819979159
1.92749999999997,15.4313056563966,2.95192847943326E-09,-0.002347891005625
1.92999999999997,15.4308868848184,2.96688895673469E-09,-0.002355765482481
1.93249999999997,15.4304675945165,2.98460189895877E-09,-0.002361232427231
1.93499999999997,15.430047725805,3.00323854673934E-09,-0.002369636476089
1.93749999999997,15.4296273347152,3.02125524598296E-09,-0.002374787422912
1.93999999999997,15.4292063639479,3.03624680952907E-09,-0.002382778454235
1.94249999999997,15.4287848732354,3.04419778274223E-09,-0.002390270454754
1.94499999999997,15.4283628021736,3.04252800731319E-09,-0.002397148098072
1.94749999999997,15.4279402090228,3.03589509087487E-09,-0.002404337725983
1.94999999999997,15.4275170371047,3.03074720875429E-09,-0.002409582999454
1.95249999999997,15.4270933416292,3.02692804154958E-09,-0.002418285323927
1.95499999999997,15.4266690634121,3.02290992237886E-09,-0.002423573323697
1.95749999999997,15.4262442636711,3.01772828947833E-09,-0.002431337191527
1.95999999999997,15.4258188839761,3.01451841266953E-09,-0.002438669916573
1.96249999999997,15.4253929759638,3.01925506818179E-09,-0.002444073822144
1.96499999999997,15.4249664841975,3.03717051508556E-09,-0.002452117425068
1.96749999999997,15.4245394718251,3.0706388542967E-09,-0.002458521471767
1.96999999999997,15.424111878528,3.11599812619079E-09,-0.002466469499869
1.97249999999997,15.4236837551467,3.16715009773816E-09,-0.002471805294629
1.97499999999997,15.4232550485927,3.21898241395502E-09,-0.002479104917001
1.97749999999997,15.4228258199805,3.26809601602918E-09,-0.002485917573129
1.97999999999997,15.42239600808,3.31326255320619E-09,-0.002493323391881
1.98249999999997,15.4219656652902,3.35461258771375E-09,-0.002501256988122
1.98499999999997,15.4215347389268,3.39211858602084E-09,-0.002505424517072
1.98749999999997,15.4211032866741,3.426615435842E-09,-0.002513423275718
1.98999999999997,15.4206712493908,3.46121620253825E-09,-0.002518839568928
1.99249999999997,15.4202386827128,3.5007534648912E-09,-0.002527648882071
1.99499999999997,15.4198055329475,3.54928797463572E-09,-0.002533948026671
1.99749999999997,15.4193718543417,3.605611809121E-09,-0.002539465609547
1.99999999999997,15.4189375901693,3.66183439126644E-09,-0.002547299179071
2.00249999999997,15.4185027974202,3.70923736170425E-09,-0.00255391869274
2.00499999999997,15.4180674204869,3.74500341848716E-09,-0.002561451086323
2.00749999999997,15.4176315116899,3.77195519263296E-09,-0.002566138242951
2.00999999999997,15.4171950163636,3.78999054362339E-09,-0.002574948410621
2.01249999999997,15.4167579912689,3.80094355989513E-09,-0.00257936704273
2.01499999999997,15.4163203808404,3.81053588682789E-09,-0.002587018097093
2.01749999999997,15.4158822383138,3.81881104516424E-09,-0.002594281172286
2.01999999999997,15.4154435100359,3.82005893584392E-09,-0.002600711401917
2.02249999999997,15.4150042504561,3.80715903247619E-09,-0.002606988299432
2.02499999999997,15.414564404654,3.78315068161328E-09,-0.002613036781537
2.02749999999997,15.4141240275244,3.76233266763393E-09,-0.00262106341256
2.02999999999997,15.4136830647427,3.75260178486769E-09,-0.002626892927797
2.03249999999997,15.4132415673654,3.7530032415134E-09,-0.002634592400158
2.03499999999997,15.4127994818349,3.75552922093902E-09,-0.002639866835926
2.03749999999997,15.4123568653919,3.75421826959155E-09,-0.002646036720483
2.03999999999997,15.4119136636949,3.74967790151004E-09,-0.00265356401396
2.04249999999997,15.4114699254307,3.74271458269959E-09,-0.002660174558704
2.04499999999997,15.4110255986442,3.73107322815258E-09,-0.002667430108143
2.04749999999997,15.4105807417842,3.7106868688852E-09,-0.002671623101791
2.04999999999997,15.410135300205,3.67753028029938E-09,-0.002679587107757
2.05249999999997,15.4096893210763,3.62995145053446E-09,-0.002685950074196
2.05499999999997,15.4092427529906,3.5787053320746E-09,-0.002693399334112
2.05749999999997,15.4087956536183,3.54982887529331E-09,-0.002698575840497
2.05999999999997,15.4083479683242,3.5505225426391E-09,-0.002706127047326
2.06249999999997,15.4078997448408,3.56969032111465E-09,-0.002711079403873
2.06499999999997,15.407450933083,3.59721763487641E-09,-0.002718311075009
2.06749999999997,15.4070015890726,3.62597418757105E-09,-0.002724564322043
2.06999999999997,15.4065516581888,3.64988395062937E-09,-0.002732614975062
2.07249999999997,15.4061011898946,3.6636045308569E-09,-0.00273675109383
2.07499999999997,15.4056501354672,3.6647271883794E-09,-0.002744302547894
2.07749999999997,15.4051985481294,3.65592534024017E-09,-0.002749370316584
2.07999999999997,15.4047463720921,3.64198093905088E-09,-0.002757802787813
2.08249999999997,15.404293658094,3.62493235428474E-09,-0.002762994237194
2.08499999999997,15.4038403591516,3.60408947130963E-09,-0.002770298646462
2.08749999999997,15.403386526593,3.57849216925388E-09,-0.002775534551847
2.08999999999997,15.4029321038895,3.54980311811914E-09,-0.002781476583462
2.09249999999997,15.4024771427274,3.52252982338541E-09,-0.002789168092289
2.09499999999997,15.4020215980357,3.498985989836E-09,-0.002794927692652
2.09749999999997,15.4015655206044,3.47821504931289E-09,-0.002801437728688
2.09999999999997,15.4011088535273,3.45873374385519E-09,-0.002806583159628
2.10249999999997,15.4006516479242,3.44065753665745E-09,-0.002813710217021
2.10499999999997,15.400193859006,3.4255833725183E-09,-0.002819755898384
2.10749999999997,15.3997355371694,3.41385764102142E-09,-0.00282656330998
2.10999999999997,15.3992766262423,3.40252181985079E-09,-0.002832586560353
2.11249999999997,15.3988171765414,3.3870311000328E-09,-0.002838709443882
2.11499999999997,15.3983571427226,3.3661748943814E-09,-0.002845683412199
2.11749999999997,15.3978965753433,3.34536842672151E-09,-0.002849802293564
2.11999999999997,15.3974354202842,3.32812355452461E-09,-0.002856904457757
2.12249999999997,15.3969737280428,3.31361604821723E-09,-0.002863933802725
2.12499999999997,15.3965114522671,3.29931815201689E-09,-0.00287004943417
2.12749999999997,15.3960486424917,3.28345262090579E-09,-0.002875520704932
2.12999999999997,15.3955852462016,3.2663791671439E-09,-0.002881211211741
2.13249999999997,15.3951213142939,3.25006865864452E-09,-0.002887225943013
2.13499999999997,15.3946567994146,3.23646887068207E-09,-0.002894960119003
2.13749999999997,15.3941917494248,3.22637028205008E-09,-0.002900186727716
2.13999999999997,15.393726112671,3.21926840740616E-09,-0.002906086409915
2.14249999999997,15.3932599412229,3.21297122241049E-09,-0.002911443388206
2.14499999999997,15.3927931883319,3.2043470099552E-09,-0.00291872821014
2.14749999999997,15.392325900649,3.1905376118857E-09,-0.002923650161724
2.14999999999997,15.3918580266168,3.16937587285793E-09,-0.002931370485616
2.15249999999997,15.3913896189921,3.13844417121345E-09,-0.002935838415396
2.15499999999997,15.3909206321715,3.09477687920889E-09,-0.002942487493305
2.15749999999996,15.3904511120411,3.03767322407111E-09,-0.002948173427829
2.15999999999996,15.3899810060124,2.97234237223165E-09,-0.00295389693292
2.16249999999996,15.3895103661591,2.9053124350753E-09,-0.002960276416516
2.16499999999996,15.3890391480375,2.84411960649322E-09,-0.002966239391512
2.16749999999996,15.3885673979776,2.79387002422027E-09,-0.002972083767791
2.16999999999996,15.3880950630453,2.75776379510262E-09,-0.002977967111706
2.17249999999996,15.3876221943433,2.73455480481743E-09,-0.002982578029546
2.17499999999996,15.3871487481404,2.71996025702492E-09,-0.002990081226467
2.17749999999996,15.386674771917,2.70813593772345E-09,-0.002995609719555
2.17999999999996,15.3862002135014,2.6945450315452E-09,-0.003001658036232
2.18249999999996,15.3857251227794,2.67737121362188E-09,-0.003006041379239
2.18499999999996,15.3852494553606,2.65850630398745E-09,-0.00301361912471
2.18749999999996,15.3847732589139,2.64316657450081E-09,-0.003018378806634
2.18999999999996,15.3842964822185,2.63432298197586E-09,-0.003024206784376
2.19249999999996,15.383819174903,2.63313104653662E-09,-0.003030743913903
2.19499999999996,15.383341291789,2.63878163764275E-09,-0.003036409934172
2.19749999999996,15.3828628798559,2.64419952600292E-09,-0.003042824250699
2.19999999999996,15.3823838889061,2.64280863859767E-09,-0.00304604866763
2.20249999999996,15.3819043695179,2.63338684192149E-09,-0.003052565083188
2.20499999999996,15.3814242768444,2.6244286743804E-09,-0.003059065341829
2.20749999999996,15.3809436569928,2.62520494231921E-09,-0.00306550463345
2.20999999999996,15.3804624594689,2.62597943390119E-09,-0.003069921053984
2.21249999999996,15.3799807355428,2.61979682392166E-09,-0.003075287726582
2.21499999999996,15.3794984413499,2.60862886847235E-09,-0.003081205148829
2.21749999999996,15.3790156221988,2.59612065178771E-09,-0.003086563978721
2.21999999999996,15.3785322262921,2.58926124985237E-09,-0.003091991860338
2.22249999999996,15.3780483046694,2.59077914677164E-09,-0.003098308328338
2.22499999999996,15.3775638149559,2.60132981821926E-09,-0.003103671256324
2.22749999999996,15.377078803133,2.61928434497349E-09,-0.003109806100083
2.22999999999996,15.3765932164924,2.64835620100712E-09,-0.003113814478552
2.23249999999996,15.3761071049325,2.69298716659705E-09,-0.003120556465989
2.23499999999996,15.3756204272176,2.72875322337995E-09,-0.003125276485483
2.23749999999996,15.3751332311278,2.73875677692104E-09,-0.003132128048052
2.23999999999996,15.3746454638441,2.71719891031807E-09,-0.003137035779643
2.24249999999996,15.374157173394,2.68140354364732E-09,-0.003141895304958
2.24499999999996,15.3736683180308,2.64338062549996E-09,-0.003146968533801
2.24749999999996,15.3731789468752,2.60305199617505E-09,-0.00315237256401
2.24999999999996,15.3726890082861,2.56336285531233E-09,-0.003158887469422
2.25249999999996,15.37219854906,2.52909337916662E-09,-0.003162605281191
2.25499999999996,15.371707525894,2.50567744330965E-09,-0.003168742921876
2.25749999999996,15.3712159884385,2.49289033860123E-09,-0.003174658449948
2.25999999999996,15.3707238869215,2.4904949214033E-09,-0.003179668259633
2.26249999999996,15.3702312684264,2.49639064975327E-09,-0.003183290809012
2.26499999999996,15.3697380883872,2.50696352566138E-09,-0.003190682539896
2.26749999999996,15.3692443961607,2.51825582608944E-09,-0.003195093219827
2.26999999999996,15.368750143133,2.52682497148271E-09,-0.003201624103781
2.27249999999996,15.3682553772544,2.52991938509695E-09,-0.003205184106526
2.27499999999996,15.3677600531521,2.52567389225078E-09,-0.003211690225837
2.27749999999996,15.3672642192322,2.51362930470123E-09,-0.003215546827485
2.27999999999996,15.3667678270554,2.49549181319253E-09,-0.003221815121687
2.28249999999996,15.3662709253131,2.47491271920808E-09,-0.003226770685103
2.28499999999996,15.3657734685796,2.4570194767648E-09,-0.003231295316204
2.28749999999996,15.3652755048368,2.44603359789153E-09,-0.003237915995579
2.28999999999996,15.3647769856527,2.44346054500966E-09,-0.003241725107003
2.29249999999996,15.3642779600682,2.44867237597646E-09,-0.00324809271664
2.29499999999996,15.3637783826344,2.4607347270944E-09,-0.003250197009486
2.29749999999996,15.3632783017111,2.48016007731167E-09,-0.003258174932421
2.29999999999996,15.3627776695424,2.50809240043282E-09,-0.003262034980604
2.30249999999996,15.3622765352004,2.5467112862998E-09,-0.003267360615493
2.30499999999996,15.3617748522343,2.59579202577243E-09,-0.003272056486358
2.30749999999996,15.3612726688728,2.65014143963072E-09,-0.003277404593902
2.30999999999996,15.360769938266,2.70323230466829E-09,-0.003281102037813
2.31249999999996,15.3602667102865,2.75210165767703E-09,-0.003287461640155
2.31499999999996,15.3597629371694,2.79617484721939E-09,-0.00329198180218
2.31749999999996,15.3592586660858,2.83512946452902E-09,-0.003297508853597
2.31999999999996,15.3587538508076,2.86787127379284E-09,-0.00330185200102
2.32249999999996,15.3582485431288,2.89264079356144E-09,-0.00330765475036
2.32499999999996,15.3577426950631,2.90824253568189E-09,-0.003310752772089
2.32749999999996,15.3572363521347,2.91612334279989E-09,-0.003316311004814
2.32999999999996,15.3567294676472,2.92085466924163E-09,-0.003321003084952
2.33249999999996,15.3562220956189,2.92742363683374E-09,-0.003325710758402
2.33499999999996,15.355714189308,2.93831980968662E-09,-0.003331145746129
2.33749999999996,15.3552057931512,2.95323410171022E-09,-0.003336257425794
2.33999999999996,15.3546968582786,2.97103142088417E-09,-0.003339871151605
2.34249999999996,15.3541874392976,2.99086266863924E-09,-0.003344984383389
2.34499999999996,15.3536774913486,3.01207947472903E-09,-0.003348946869216
2.34749999999996,15.3531670598048,3.03460723216631E-09,-0.003354281605456
2.34999999999996,15.35265609355,3.05904990227646E-09,-0.003357925830773
2.35249999999996,15.3521446458327,3.08731351594815E-09,-0.00336531774072
2.35499999999996,15.3516326728114,3.12145687075827E-09,-0.003367088387939
2.35749999999996,15.3511202224771,3.16063974992176E-09,-0.003373865379424
2.35999999999996,15.3506072434133,3.19901172218806E-09,-0.003377702813167
2.36249999999996,15.3500937866917,3.22971072108658E-09,-0.003381346792945
2.36499999999996,15.349579807256,3.25118421073967E-09,-0.003387199364495
2.36749999999996,15.3490653559844,3.26575921860694E-09,-0.003389942662081
2.36999999999996,15.3485503834687,3.2725377963061E-09,-0.003395400249327
2.37249999999996,15.3480349396134,3.27006688394249E-09,-0.003401200339577
2.37499999999996,15.3475189760238,3.2568348018458E-09,-0.003404372344183
2.37749999999996,15.3470025442601,3.23345616948245E-09,-0.003409298146554
2.37999999999996,15.3464855976106,3.20367909978359E-09,-0.00341214125534
2.38249999999996,15.3459681874534,3.17153947548832E-09,-0.003418666925982
2.38499999999996,15.345450262361,3.14077563956516E-09,-0.003421007835949
2.38749999999996,15.3449318721326,3.11576364708799E-09,-0.003427867665363
2.38999999999996,15.3444129713344,3.09894421235413E-09,-0.00342969939959
2.39249999999996,15.3438936145938,3.08665626391758E-09,-0.003436352663394
2.39499999999996,15.3433737497258,3.06792813375978E-09,-0.003439876567245
2.39749999999996,15.3428534242777,3.02714120437031E-09,-0.003443282345983
2.39999999999996,15.3423325914818,2.97770164081612E-09,-0.003448827800603
2.40249999999996,15.3418113087704,3.00839975153622E-09,-0.003451103420108
2.40499999999996,15.3412895258013,3.07232284058045E-09,-0.003456786210823
2.40749999999996,15.3407672896945,3.12668468893662E-09,-0.003460749273614
2.40999999999996,15.3402445507007,3.16241433040432E-09,-0.003463959578814
2.41249999999996,15.3397213661713,3.18636139695627E-09,-0.003470321866898
2.41499999999996,15.339197687645,3.22403259644943E-09,-0.003473004549602
2.41749999999996,15.3386735646521,3.24527160699972E-09,-0.003477710373833
2.41999999999996,15.3381489454434,3.28406901672906E-09,-0.003481459255641
2.42249999999996,15.3376238852136,3.33637917293572E-09,-0.003484569485312
2.42499999999996,15.3370983350936,3.39370131996475E-09,-0.003489913146194
2.42749999999996,15.3365723481957,3.46135209383647E-09,-0.00349355712974
2.42999999999996,15.3360458732343,3.14279446911314E-09,-0.003498528757769
2.43249999999996,15.3355189640027,2.95537994077222E-09,-0.003501033155401
2.43499999999996,15.3349915684208,2.86356538481414E-09,-0.003506977388967
2.43749999999996,15.3344637417276,2.88994073116555E-09,-0.00350996706173
2.43999999999996,15.3339354355231,2.98085822691974E-09,-0.003514248302547
2.44249999999996,15.3334067040754,3.11171177713732E-09,-0.003517608098718
2.44499999999996,15.3328774918788,3.26986970833332E-09,-0.00352099907327
2.44749999999996,15.3323478533648,3.44032002885797E-09,-0.0035260362336
2.44999999999996,15.331817741522,3.60567575796722E-09,-0.003528590635889
2.45249999999996,15.3312872140052,3.74953845749815E-09,-0.003532810306827
2.45499999999996,15.3307562139991,3.86066645319261E-09,-0.003538101278364
2.45749999999996,15.3302247940365,3.93474230975244E-09,-0.003540206456743
2.45999999999996,15.3296929052136,3.97356192394227E-09,-0.003545819934396
2.46249999999996,15.3291606078796,3.98212840480028E-09,-0.003546789765676
2.46499999999996,15.3286278469917,3.96738464303326E-09,-0.003552185923572
2.46749999999996,15.328094675535,3.93732335624008E-09,-0.003555128228579
2.46999999999996,15.3275610409167,3.89855614457701E-09,-0.003558956626889
2.47249999999996,15.3270270030378,3.85606213626488E-09,-0.003563535131596
2.47499999999996,15.3264925083166,3.81352727174544E-09,-0.003566380381183
2.47749999999996,15.3259576135832,3.77325370948256E-09,-0.003570007013481
2.47999999999996,15.3254222643383,3.73547859311429E-09,-0.003575507174488
2.48249999999996,15.3248865179961,3.69960240220735E-09,-0.003576261778842
2.48499999999996,15.3243503193355,3.66517127758925E-09,-0.003582982550912
2.48749999999996,15.3238137293546,3.63185481688788E-09,-0.003583380949892
2.48999999999996,15.3232766951216,3.5987497426504E-09,-0.003588982308836
2.49249999999996,15.3227392733513,3.56559226588615E-09,-0.003592160675467
2.49499999999996,15.3222014046376,3.53385498641501E-09,-0.003593934683132
2.49749999999996,15.3216631511437,3.50627438194806E-09,-0.003599072478334
2.49999999999996,15.3211244618356,3.4841800555796E-09,-0.003601956010693
2.50249999999996,15.3205853962457,3.46745476775823E-09,-0.003605947892269
2.50499999999996,15.3200458922157,3.45779493926557E-09,-0.003610290472967
2.50749999999996,15.3195060102936,3.4533735870923E-09,-0.003611491360534
2.50999999999996,15.3189656979566,3.45158568393344E-09,-0.003616871746416
2.51249999999996,15.3184250187307,3.4500100554169E-09,-0.003618551149083
2.51499999999996,15.3178839114965,3.4467415588324E-09,-0.003622336936537
2.51749999999996,15.3173424367598,3.44023831644336E-09,-0.003625808157742
2.51999999999996,15.3168005374096,3.42937855890568E-09,-0.003627812004605
2.52249999999996,15.3162582777057,3.41311601204097E-09,-0.003633260925499
2.52499999999996,15.3157155983526,3.39061045906419E-09,-0.003635306447744
2.52749999999996,15.3151725639447,3.36053851412998E-09,-0.003638756772829
2.52999999999996,15.3146291141237,3.32158922589088E-09,-0.003642796999161
2.53249999999996,15.314085311082,3.27373772535111E-09,-0.003644591789993
2.53499999999996,15.3135410939073,3.22090620841209E-09,-0.003649729188536
2.53749999999996,15.3129965321782,3.17179260633793E-09,-0.003651485110964
2.53999999999996,15.3124515659872,3.13481329783372E-09,-0.003654257179987
2.54249999999996,15.3119062574134,3.11258308016704E-09,-0.003658611840966
2.54499999999996,15.3113605411226,3.10117265200915E-09,-0.003659515362687
2.54749999999996,15.3108144883091,3.09579917256997E-09,-0.003664702619022
2.54999999999996,15.3102680397215,3.09324565961333E-09,-0.00366516323613
2.55249999999996,15.3097212613068,3.09162651035422E-09,-0.003669944844848
2.55499999999996,15.3091740849812,3.08972047946554E-09,-0.003672425680625
2.55749999999996,15.3086265812896,3.08650527358623E-09,-0.003676222021832
2.55999999999996,15.308078687781,3.08110870150813E-09,-0.003678607402202
2.56249999999996,15.3075304745449,3.07288416934171E-09,-0.00368247549177
2.56499999999996,15.30698187398,3.06148706386011E-09,-0.003684338420748
2.56749999999996,15.3064329585725,3.04729397271331E-09,-0.003688229817006
2.56999999999996,15.3058836606184,3.0314870613779E-09,-0.003690165567224
2.57249999999996,15.3053340514797,3.01558511495159E-09,-0.003692598111014
2.57499999999996,15.3047840632071,3.00114244566885E-09,-0.003695786179299
2.57749999999996,15.3042337730987,2.98918756413968E-09,-0.003698574387794
2.57999999999996,15.3036831102374,2.97988833608542E-09,-0.003701087504986
2.58249999999996,15.3031321466652,2.97221092182554E-09,-0.00370521664888
2.58499999999996,15.3025808108543,2.9632420961434E-09,-0.003705695258541
2.58749999999996,15.3020291842424,2.94816349111215E-09,-0.003711523660532
2.58999999999996,15.3014771940692,2.92437984938942E-09,-0.003712313011513
2.59249999999996,15.3009249160367,2.90328117102945E-09,-0.003715318775224
2.59499999999996,15.30037227451,2.89033863509758E-09,-0.0037180841834
2.59749999999996,15.2998193534305,2.88062196318606E-09,-0.00372059714872
2.59999999999996,15.2992660758662,2.87045587299417E-09,-0.003723138927182
2.60249999999996,15.2987125226197,2.85835710656102E-09,-0.003726672295172
2.60499999999996,15.2981586153158,2.84438428366229E-09,-0.003726777170482
2.60749999999996,15.2976044419559,2.82947443253079E-09,-0.003731341564716
2.60999999999996,15.2970499199988,2.81465339924125E-09,-0.003733332372802
2.61249999999996,15.2964951343139,2.80102074867727E-09,-0.003734809702825
2.61499999999996,15.2959400021576,2.78971690192975E-09,-0.003739094530142
2.61749999999996,15.2953846175386,2.7813289449341E-09,-0.003738850203039
2.61999999999996,15.2948288928426,2.77544920379569E-09,-0.003744055774208
2.62249999999996,15.2942729189136,2.77101097623245E-09,-0.003745590261633
2.62499999999996,15.2937166061569,2.76680811595043E-09,-0.003747472516944
2.62749999999995,15.2931600536997,2.76219580541692E-09,-0.003750851952655
2.62999999999995,15.2926031671522,2.75817590988936E-09,-0.003752928469965
2.63249999999995,15.2920460464664,2.75964495699554E-09,-0.003755728017749
2.63499999999995,15.2914885961795,2.77284506466913E-09,-0.003757983764809
2.63749999999995,15.2909309217347,2.79826828375462E-09,-0.003759486550863
2.63999999999995,15.2903729181897,2.83245249477204E-09,-0.003762290261149
2.64249999999995,15.289814693824,2.87279178223798E-09,-0.003764671787894
2.64499999999995,15.2892561467393,2.9182380956172E-09,-0.003766737839576
2.64749999999995,15.2886973937587,2.96789615106263E-09,-0.003767810684756
2.64999999999995,15.288138319226,3.02045677358365E-09,-0.003771416209718
2.65249999999995,15.2875790392617,3.07495007234593E-09,-0.003772297609157
2.65499999999995,15.2870194398708,3.13174197685839E-09,-0.003775346945896
2.65749999999995,15.2864596502154,3.19244364277438E-09,-0.00377671477931
2.65999999999995,15.2858995465773,3.25858806604629E-09,-0.003779067539043
2.66249999999995,15.2853392570647,3.32963878690862E-09,-0.003781045465539
2.66499999999995,15.2847786545323,3.40222428008019E-09,-0.003785056252357
2.66749999999995,15.2842178751312,3.47132100841918E-09,-0.003784120107686
2.66999999999995,15.2836567860858,3.53318085899446E-09,-0.003789528384052
2.67249999999995,15.283095528426,3.58711993442284E-09,-0.003788878879157
2.67499999999995,15.2825339684338,3.63468277697621E-09,-0.003792893124563
2.67749999999995,15.2819722482553,3.67784380728153E-09,-0.003794272006848
2.67999999999995,15.2814102233947,3.71839004031926E-09,-0.003795362384954
2.68249999999995,15.2808480434573,3.75645914374445E-09,-0.003797679146758
2.68499999999995,15.2802855680703,3.79159992291989E-09,-0.003800651011771
2.68749999999995,15.2797229519747,3.8229615029195E-09,-0.00380115539827
2.68999999999995,15.2791600386879,3.85019482962434E-09,-0.003804390752547
2.69249999999995,15.2785969878635,3.87394560874554E-09,-0.003805462977376
2.69499999999995,15.278033644921,3.8955798586926E-09,-0.003807381958529
2.69749999999995,15.2774701775948,3.91657195564221E-09,-0.003809242267658
2.69999999999995,15.2769064210634,3.93731802716957E-09,-0.003811407537573
2.70249999999995,15.2763425440402,3.95919652618204E-09,-0.003811661062891
2.70499999999995,15.2757783869065,3.98334698559211E-09,-0.00381452699022
2.70749999999995,15.2752141137388,4.01137523198258E-09,-0.003816418030375
2.70999999999995,15.2746495677931,4.04538091913764E-09,-0.003817242206464
2.71249999999995,15.2740849032566,4.08752764968767E-09,-0.003819775178601
2.71499999999995,15.2735199855491,4.14050216335227E-09,-0.00382067518769
2.71749999999995,15.2729549464328,4.20472368034552E-09,-0.003822623406947
2.71999999999995,15.2723896690432,4.27668389590963E-09,-0.003824942367584
2.72249999999995,15.2718242600424,4.34952518446607E-09,-0.003825269378541
2.72499999999995,15.2712586365097,4.41558967168021E-09,-0.003826769692032
2.72749999999995,15.2706928733777,4.47032011408055E-09,-0.00383052454927
2.72999999999995,15.270126913637,4.51302195614289E-09,-0.003830155425768
2.73249999999995,15.2695608071858,4.54564208496322E-09,-0.003833005227909
2.73499999999995,15.2689945277813,4.57127313779893E-09,-0.003834009557487
2.73749999999995,15.2684280944936,4.59160176546902E-09,-0.003836203751299
2.73999999999995,15.2678614979461,4.6054644542437E-09,-0.003837036271227
2.74249999999995,15.2672947447955,4.60964244552997E-09,-0.003839626053208
2.74499999999995,15.2667278499934,4.60240556776625E-09,-0.003839727282145
2.74749999999995,15.2661608009976,4.58626026045295E-09,-0.003842697510976
2.74999999999995,15.2655936150101,4.56640769641581E-09,-0.003844273478848
2.75249999999995,15.2650262727989,4.5477870358468E-09,-0.003844273449643
2.75499999999995,15.2644588067344,4.53362414276626E-09,-0.003845521195055
2.75749999999995,15.2638911911522,4.52568293951572E-09,-0.00384851934498
2.75999999999995,15.2633234589635,4.5248569335854E-09,-0.003847998509351
2.76249999999995,15.2627555816083,4.53134507694131E-09,-0.003850887174297
2.76499999999995,15.2621875962244,4.54470061583834E-09,-0.003851275314134
2.76749999999995,15.2616194680973,4.56400961468262E-09,-0.003852591573363
2.76999999999995,15.2610512352865,4.58818938398053E-09,-0.003853507686027
2.77249999999995,15.2604828698631,4.61630556003456E-09,-0.003856221709719
2.77499999999995,15.2599144115244,4.64783767029076E-09,-0.003854934628964
2.77749999999995,15.2593458253582,4.68255478835999E-09,-0.00385817479606
2.77999999999995,15.2587771439153,4.72008920837652E-09,-0.003858611766737
2.78249999999995,15.2582083431996,4.75939199162667E-09,-0.003860320176166
2.78499999999995,15.2576394574377,4.79852868551234E-09,-0.003860141657752
2.78749999999995,15.257070461358,4.83481699120603E-09,-0.003862935661611
2.78999999999995,15.2565013794325,4.86546802846988E-09,-0.003861792747734
2.79249999999995,15.2559321964488,4.88858553637783E-09,-0.003865135689483
2.79499999999995,15.2553629357649,4.90370055672429E-09,-0.003865484258194
2.79749999999995,15.2547935807894,4.91154406034866E-09,-0.003866054004938
2.79999999999995,15.2542241472824,4.91338614239112E-09,-0.003867277941104
2.80249999999995,15.2536546288504,4.91045248907085E-09,-0.003869278104793
2.80499999999995,15.2530850427148,4.90396079300126E-09,-0.00386837883578
2.80749999999995,15.2525153790523,4.8943684660685E-09,-0.003870839942387
2.80999999999995,15.2519456480874,4.88189044745013E-09,-0.003871901830254
2.81249999999995,15.2513758456846,4.86643791930419E-09,-0.003872937585429
2.81499999999995,15.2508059844908,4.84765205754911E-09,-0.003872295288361
2.81749999999995,15.2502360581187,4.82521667066749E-09,-0.003875639460435
2.81999999999995,15.2496660775953,4.79989381574342E-09,-0.003873988212746
2.82249999999995,15.2490960417451,4.77420236677517E-09,-0.003877515047849
2.82499999999995,15.2485259601986,4.75166395119686E-09,-0.003877025159833
2.82749999999995,15.2479558244736,4.73431960301696E-09,-0.003878117003803
2.82999999999995,15.2473856435138,4.72186201250224E-09,-0.00387789200851
2.83249999999995,15.246815419575,4.71251304645648E-09,-0.00388141081
2.83499999999995,15.2462451645524,4.70396877005896E-09,-0.00387910895367
2.83749999999995,15.2456748712508,4.69397321012366E-09,-0.003882479295521
2.83999999999995,15.2451045449752,4.68049954349681E-09,-0.003881986031874
2.84249999999995,15.2445341859253,4.66183625036365E-09,-0.003883797958877
2.84499999999995,15.2439638056106,4.63673366368766E-09,-0.003882471144888
2.84749999999995,15.2433933999765,4.60443061456317E-09,-0.003886098154693
2.84999999999995,15.2428229758516,4.56499549272849E-09,-0.003884636343397
2.85249999999995,15.2422525333486,4.51961934544443E-09,-0.003886622193474
2.85499999999995,15.2416820817479,4.47337811237958E-09,-0.003886790117983
2.85749999999995,15.2411116159765,4.43466596777853E-09,-0.003887726488719
2.85999999999995,15.2405411426756,4.4084522698995E-09,-0.003887244607908
2.86249999999995,15.2399706632433,4.39456382395065E-09,-0.003890670411734
2.86499999999995,15.2394001877384,4.39060343637721E-09,-0.003888455568488
2.86749999999995,15.2388297118343,4.39357350501268E-09,-0.00389081741208
2.86999999999995,15.2382592415252,4.39982272837369E-09,-0.003890131653357
2.87249999999995,15.2376887775636,4.40461445094797E-09,-0.003892719601646
2.87499999999995,15.2371183284854,4.40415703906183E-09,-0.003890522910735
2.87749999999995,15.236547889875,4.39795133644338E-09,-0.003894069704684
2.87999999999995,15.2359774683009,4.38745750841463E-09,-0.003893227297445
2.88249999999995,15.2354070670686,4.37229985550403E-09,-0.00389338075748
2.88499999999995,15.234836695463,4.35018954192401E-09,-0.003893803594001
2.88749999999995,15.2342663477738,4.32106084247152E-09,-0.003896729894202
2.88999999999995,15.2336960268518,4.28924806783471E-09,-0.003894275561687
2.89249999999995,15.2331257353829,4.26235757799986E-09,-0.003896417346607
2.89499999999995,15.2325554850406,4.24583923575028E-09,-0.003896066084265
2.89749999999995,15.2319852739544,4.24147206246062E-09,-0.003896862963305
2.89999999999995,15.2314151046153,4.24464374759737E-09,-0.003897896141957
2.90249999999995,15.230844976893,4.2485002182957E-09,-0.003897718388095
2.90499999999995,15.2302748996074,4.24722923497711E-09,-0.003898355648919
2.90749999999995,15.2297048715813,4.23850821107408E-09,-0.003897889756599
2.90999999999995,15.2291348972253,4.22338075622974E-09,-0.003900851703656
2.91249999999995,15.2285649783942,4.20434531633873E-09,-0.003898992682014
2.91499999999995,15.2279951238039,4.18650003553012E-09,-0.003899231876266
2.91749999999995,15.227425331153,4.18831902493366E-09,-0.003900890748274
2.91999999999995,15.2268556028111,4.20332568751292E-09,-0.0039012424405
2.92249999999995,15.2262859401806,4.2172203507107E-09,-0.003899990357226
2.92499999999995,15.2257163527898,4.22535695321358E-09,-0.003902211034248
2.92749999999995,15.2251468400226,4.22772394870208E-09,-0.003901891736783
2.92999999999995,15.2245774045072,4.22645385356191E-09,-0.00390200946242
2.93249999999995,15.2240080475125,4.22371293495871E-09,-0.003901700152619
2.93499999999995,15.2234387779013,4.22033075153649E-09,-0.003904504874907
2.93749999999995,15.222869594337,4.21549195550597E-09,-0.003902295796064
2.93999999999995,15.2223004978307,4.207765691433E-09,-0.003903134738026
2.94249999999995,15.2217314895452,4.19622558922583E-09,-0.003904258722467
2.94499999999995,15.221162580776,4.18029788562535E-09,-0.003904422487151
2.94749999999995,15.2205937731895,4.15975875966979E-09,-0.003903560557882
2.94999999999995,15.2200250666689,4.13439238400315E-09,-0.003905122227978
2.95249999999995,15.2194564583,4.10576994624989E-09,-0.003904466053699
2.95499999999995,15.2188879568862,4.07901268317801E-09,-0.00390508329278
2.95749999999995,15.2183195665759,4.06059896818078E-09,-0.003904827433389
2.95999999999995,15.2177512908032,4.05013622639672E-09,-0.003906554352001
2.96249999999995,15.2171831276033,4.04321909286409E-09,-0.003904604480615
2.96499999999995,15.2166150835829,4.03632505197038E-09,-0.003906413856672
2.96749999999995,15.2160471610046,4.02742283966973E-09,-0.00390590152833
2.96999999999995,15.2154793624421,4.01565714014396E-09,-0.003906531621076
2.97249999999995,15.2149116863109,4.00105992781619E-09,-0.003905648756528
2.97499999999995,15.2143441401764,3.98425825665072E-09,-0.003907561429591
2.97749999999995,15.2137767281534,3.96610211339521E-09,-0.003905618262918
2.97999999999995,15.2132094534221,3.94697075023487E-09,-0.003906653575247
2.98249999999995,15.2126423128864,3.92617138800233E-09,-0.003906974899857
2.98499999999995,15.2120753118249,3.90183707565939E-09,-0.003906323205407
2.98749999999995,15.2115084542284,3.87134146961898E-09,-0.003906867551385
2.98999999999995,15.2109417442293,3.83336029585735E-09,-0.003906501962121
2.99249999999995,15.2103751796054,3.79073306078226E-09,-0.00390673173224
2.99499999999995,15.2098087658316,3.74935016367317E-09,-0.003904932001519
2.99749999999995,15.2092425080402,3.71412056665576E-09,-0.00390741508962
2.99999999999995,15.2086764104172,3.68740771250486E-09,-0.003905899681065
3.00249999999995,15.2081104682816,3.67019481473108E-09,-0.00390671239528
3.00499999999995,15.2075446838819,3.66376973204296E-09,-0.003904735632571
3.00749999999995,15.2069790634227,3.66956420805309E-09,-0.003908133509739
3.00999999999995,15.2064136158423,3.68562425023811E-09,-0.003904550068296
3.01249999999995,15.2058483391629,3.70474140254373E-09,-0.003906302821112
3.01499999999995,15.2052832322101,3.71838204671349E-09,-0.00390646608205
3.01749999999995,15.2047182966023,3.7241534300847E-09,-0.003905954295051
3.01999999999995,15.2041535407523,3.72638897516708E-09,-0.003905700106688
3.02249999999995,15.2035889661101,3.7286440601747E-09,-0.003904919334586
3.02499999999995,15.2030245733427,3.73171182843635E-09,-0.003907376134721
3.02749999999995,15.202460363218,3.73496078509561E-09,-0.003904430846958
3.02999999999995,15.2018963433345,3.73755071336745E-09,-0.003906756635429
3.03249999999995,15.2013325156774,3.73912989459768E-09,-0.00390597591749
3.03499999999995,15.2007688801056,3.73999942127057E-09,-0.003905963549637
3.03749999999995,15.200205435233,3.74073927389418E-09,-0.003905011006143
3.03999999999995,15.1996421879912,3.74155995075398E-09,-0.003906477552548
3.04249999999995,15.1990791433332,3.74212927312101E-09,-0.003905120196786
3.04499999999995,15.1985163037564,3.74194009111761E-09,-0.003905814488457
3.04749999999995,15.1979536670323,3.74075170839205E-09,-0.003905486553537
3.04999999999995,15.1973912369243,3.73925868046854E-09,-0.003905691626256
3.05249999999995,15.1968290169723,3.73761999128419E-09,-0.003906199321336
3.05499999999995,15.1962670102543,3.73679931442439E-09,-0.003902902708754
3.05749999999995,15.1957052155285,3.73794328822896E-09,-0.00390682093676
3.05999999999995,15.1951436371775,3.74201292174803E-09,-0.003902829240315
3.06249999999995,15.1945822804791,3.74912367817615E-09,-0.003904901027215
3.06499999999995,15.1940211493471,3.76133701962544E-09,-0.003903377304282
3.06749999999995,15.1934602401053,3.77666253825737E-09,-0.003905284337756
3.06999999999995,15.1928995528542,3.79325548749421E-09,-0.00390426860937
3.07249999999995,15.1923390924276,3.8052929696164E-09,-0.003901409974323
3.07499999999995,15.1917788673353,3.81056963760784E-09,-0.003905704804549
3.07749999999995,15.1912188780929,3.81067266630453E-09,-0.003901627671737
3.07999999999995,15.190659122834,3.80729581195283E-09,-0.00390270349177
3.08249999999995,15.1900996016085,3.80074105521544E-09,-0.003902096035137
3.08499999999995,15.1895403215361,3.79171183340077E-09,-0.003903089770941
3.08749999999995,15.1889812859863,3.78333719908142E-09,-0.003900045047647
3.08999999999995,15.1884224945825,3.78143649726326E-09,-0.003902331962884
3.09249999999995,15.1878639456855,3.78671671796837E-09,-0.003901833495582
3.09499999999995,15.1873056453725,3.79796105676178E-09,-0.003899746826122
3.09749999999994,15.1867475998855,3.81550169237244E-09,-0.003901955249061
3.09999999999994,15.1861898109207,3.83838472117759E-09,-0.003900131526669
3.10249999999994,15.1856322735755,3.86262044571595E-09,-0.003901310445417
3.10499999999994,15.1850749883787,3.88352994207253E-09,-0.003897908855628
3.10749999999994,15.1845179618268,3.89696097613523E-09,-0.003901564414166
3.10999999999994,15.183961201948,3.90247834047841E-09,-0.003898467492183
3.11249999999994,15.1834047083962,3.90703291941463E-09,-0.003898874577551
3.11499999999994,15.1828484783698,3.9175995780738E-09,-0.00389982785442
3.11749999999994,15.1822925119826,3.93456645042534E-09,-0.00389824998287
3.11999999999994,15.1817368156694,3.95714394585411E-09,-0.003900130787829
3.12249999999994,15.1811813932513,3.98627530984186E-09,-0.003896142056411
3.12499999999994,15.1806262448184,4.0234224840674E-09,-0.003900310750754
3.12749999999994,15.1800713692794,4.0687826441399E-09,-0.003898229461982
3.12999999999994,15.1795167710539,4.1199088585131E-09,-0.003894944763787
3.13249999999994,15.1789624550672,4.17206180713947E-09,-0.00389816023179
3.13499999999994,15.1784084228087,4.22224744056621E-09,-0.00389633197431
3.13749999999994,15.1778546710809,4.26777457818162E-09,-0.003895320982666
3.13999999999994,15.177301200431,4.30592983491351E-09,-0.003894262488646
3.14249999999994,15.1767480163511,4.33706759395136E-09,-0.003896378453182
3.14499999999994,15.1761951255515,4.36409841597651E-09,-0.003893504190056
3.14749999999994,15.1756425284941,4.38863700935599E-09,-0.003893479168373
3.14999999999994,15.175090222658,4.41003145112973E-09,-0.003894236793413
3.15249999999994,15.1745382074915,4.42695125002501E-09,-0.003893605245061
3.15499999999994,15.1739864878568,4.43897274493565E-09,-0.003893320261618
3.15749999999994,15.1734350681471,4.44653380782256E-09,-0.003891053795564
3.15999999999994,15.1728839496623,4.45011316685395E-09,-0.003894738418819
3.16249999999994,15.1723331315535,4.44991332670952E-09,-0.003891568046861
3.16499999999994,15.1717826160858,4.44540226851586E-09,-0.003890791226443
3.16749999999994,15.1712324070345,4.43633219049389E-09,-0.003893646339327
3.16999999999994,15.1706825065908,4.42257075405905E-09,-0.003890633623985
3.17249999999994,15.1701329130687,4.40438441273727E-09,-0.003891078736721
3.17499999999994,15.169583626296,4.38259384338835E-09,-0.00389056152034
3.17749999999994,15.1690346501903,4.3588226361635E-09,-0.003889897544564
3.17999999999994,15.1684859909681,4.33571578639658E-09,-0.003890785106557
3.18249999999994,15.1679376505884,4.31670521550132E-09,-0.003887377903035
3.18499999999994,15.1673896266431,4.30378399585152E-09,-0.003890683491785
3.18749999999994,15.1668419166608,4.29688640224413E-09,-0.003888939618455
3.18999999999994,15.1662945236065,4.29530899737074E-09,-0.003885773865514
3.19249999999994,15.1657474534046,4.29862012651938E-09,-0.003890214243332
3.19499999999994,15.1652007098744,4.30616253765948E-09,-0.003886043257677
3.19749999999994,15.1646542920237,4.3169166019652E-09,-0.003887021643981
3.19999999999994,15.1641081983919,4.33051372539239E-09,-0.003886596613468
3.20249999999994,15.1635624303849,4.34723190778641E-09,-0.00388512626782
3.20499999999994,15.1630169919734,4.36727098929168E-09,-0.003887535413016
3.20749999999994,15.1624718853174,4.3901344781716E-09,-0.00388201605863
3.20999999999994,15.1619271101715,4.41299263798101E-09,-0.003887060715401
3.21249999999994,15.1613826664363,4.43070380384825E-09,-0.00388509501569
3.21499999999994,15.1608385573011,4.44169234725678E-09,-0.003881300150455
3.21749999999994,15.1602947869582,4.44808812005704E-09,-0.003886206851401
3.21999999999994,15.1597513568205,4.45148717886923E-09,-0.003882873127812
3.22249999999994,15.1592082644729,4.45215420086242E-09,-0.003883901718908
3.22499999999994,15.1586655082718,4.44967263035778E-09,-0.003881914968878
3.22749999999994,15.1581230909943,4.44336301086423E-09,-0.003883469343815
3.22999999999994,15.1575810189415,4.43302194952366E-09,-0.003882926550572
3.23249999999994,15.1570392961001,4.41808190032589E-09,-0.003880244537469
3.23499999999994,15.1564979212134,4.39874270341534E-09,-0.003880814084381
3.23749999999994,15.1559568902662,4.37557723387272E-09,-0.003882702291376
3.23999999999994,15.1554162024786,4.35041513924261E-09,-0.003879466566001
3.24249999999994,15.1548758621137,4.32563673768982E-09,-0.003877501550785
3.24499999999994,15.1543358753202,4.30274127438679E-09,-0.003883448781682
3.24749999999994,15.1537962445492,4.28302637800471E-09,-0.003876360860496
3.24999999999994,15.1532569679713,4.26698409938808E-09,-0.00387867871431
3.25249999999994,15.1527180428509,4.25335500153778E-09,-0.003878862341276
3.25499999999994,15.1521794700193,4.23788470982345E-09,-0.003877228955281
3.25749999999994,15.151641253305,4.21697876618055E-09,-0.00387777021372
3.25999999999994,15.1511033964919,4.1946055517883E-09,-0.003874706392782
3.26249999999994,15.1505659000878,4.17316847745042E-09,-0.003877885382956
3.26499999999994,15.1500287629352,4.15216483418135E-09,-0.003876505241618
3.26749999999994,15.1494919849906,4.12949674455376E-09,-0.003874433474531
3.26999999999994,15.1489555690304,4.1028940245269E-09,-0.003875699115582
3.27249999999994,15.1484195179776,4.07091249599034E-09,-0.0038793216101
3.27499999999994,15.1478838324121,4.03600175502561E-09,-0.003871309379664
3.27749999999994,15.1473485103957,4.00508781694953E-09,-0.003875478071642
3.27999999999994,15.1468135513356,3.98636768039751E-09,-0.003876180753644
3.28249999999994,15.146278958286,3.97887323089208E-09,-0.003870228823649
3.28499999999994,15.1457447365435,3.97963795251144E-09,-0.003874073849823
3.28749999999994,15.1452108885078,3.98755339858781E-09,-0.003873331503204
3.28999999999994,15.1446774116276,4.01074196076934E-09,-0.00387179694284
3.29249999999994,15.1441443011472,4.04401490072814E-09,-0.003872230359719
3.29499999999994,15.1436115565582,4.0789176480871E-09,-0.003873294387222
3.29749999999994,15.1430791835607,4.11317557791335E-09,-0.003869656718733
3.29999999999994,15.1425471899156,4.14525835878976E-09,-0.003871990717445
3.30249999999994,15.1420155779017,4.17369694361014E-09,-0.003869045846455
3.30499999999994,15.1414843427037,4.19813339647135E-09,-0.003869997933655
3.30749999999994,15.1409534774355,4.22064694305391E-09,-0.003872144289883
3.30999999999994,15.1404229813306,4.2451411275124E-09,-0.003867458602481
3.31249999999994,15.1398928613239,4.27819557557996E-09,-0.003869933345252
3.31499999999994,15.1393631263616,4.32555324891837E-09,-0.00387282998465
3.31749999999994,15.1388337789767,4.38683489534242E-09,-0.003864334766736
3.31999999999994,15.1383048139906,4.45445813568313E-09,-0.003868944237134
3.32249999999994,15.1377762240848,4.52083881441467E-09,-0.003871269292925
3.32499999999994,15.1372480079295,4.58150495319387E-09,-0.003868162017645
3.32749999999994,15.1367201714047,4.63459581823145E-09,-0.003862971430236
3.32999999999994,15.1361927227129,4.67725147501596E-09,-0.003873788412579
3.33249999999994,15.1356656650528,4.70706940092214E-09,-0.003864322276169
3.33499999999994,15.1351389951512,4.72340477841726E-09,-0.003862227958041
3.33749999999994,15.1346127070178,4.729037605955E-09,-0.003869353511627
3.33999999999994,15.1340867982262,4.72989825084369E-09,-0.003868734548027
3.34249999999994,15.1335612717219,4.7322474827638E-09,-0.003859386953979
3.34499999999994,15.133036133701,4.73989469895741E-09,-0.003865876364082
3.34749999999994,15.1325113885265,4.75407446742793E-09,-0.003866679938195
3.34999999999994,15.1319870362476,4.77398121034867E-09,-0.003859473681198
3.35249999999994,15.1314630729875,4.79979789247409E-09,-0.003866289142316
3.35499999999994,15.130939494891,4.83083795188577E-09,-0.003865147492266
3.35749999999994,15.1304163013173,4.86449636127873E-09,-0.00386225796131
3.35999999999994,15.1298934962616,4.89679674586796E-09,-0.003859612349049
3.36249999999994,15.1293710851143,4.92422103093304E-09,-0.003869953571411
3.36499999999994,15.1288490709632,4.94510210558019E-09,-0.003860312579882
3.36749999999994,15.1283274517804,4.95976948400312E-09,-0.003860178431218
3.36999999999994,15.1278062228099,4.96942842431736E-09,-0.003865338568406
3.37249999999994,15.1272853809276,4.97507635088823E-09,-0.003863794303261
3.37499999999994,15.1267649283355,4.97816188271827E-09,-0.003858617315185
3.37749999999994,15.1262448706177,4.97962826528919E-09,-0.00386198948903
3.37999999999994,15.1257252122249,4.98010255256531E-09,-0.00386442588236
3.38249999999994,15.1252059524575,4.97995245041238E-09,-0.003858041933119
3.38499999999994,15.1246870870089,4.97937513443958E-09,-0.003861773288111
3.38749999999994,15.1241686121841,4.97829688583806E-09,-0.003861533320683
3.38999999999994,15.12365052884,4.97630825435635E-09,-0.003860181669049
3.39249999999994,15.1231328411896,4.97275021160704E-09,-0.003857354834117
3.39499999999994,15.1226155532083,4.96698859819844E-09,-0.003862635739346
3.39749999999994,15.122098665377,4.95868945904476E-09,-0.003858561048536
3.39999999999994,15.1215821752744,4.94827911978746E-09,-0.00385694912641
3.40249999999994,15.1210660800994,4.93692375869159E-09,-0.003861437673031
3.40499999999994,15.1205503793098,4.92617857617006E-09,-0.003859362256937
3.40749999999994,15.1200350745053,4.91613683095693E-09,-0.003856527366996
3.40999999999994,15.1195201683771,4.90891416404793E-09,-0.003858113437876
3.41249999999994,15.1190056627125,4.91368812305382E-09,-0.003861629085998
3.41499999999994,15.1184915577363,4.94451501964477E-09,-0.003856146543181
3.41749999999994,15.1179778518347,5.0086228498003E-09,-0.003858367410918
3.41999999999994,15.1174645428912,5.06003061673255E-09,-0.003858634808761
3.42249999999994,15.1169516298511,5.0575623689042E-09,-0.00385928700253
3.42499999999994,15.1164391142914,5.01393682128537E-09,-0.003855622203783
3.42749999999994,15.1159269991713,4.93932894585214E-09,-0.003859688560929
3.42999999999994,15.1154152867252,4.82901540976854E-09,-0.003857453289146
3.43249999999994,15.1149039760797,4.80037876116057E-09,-0.003854872505704
3.43499999999994,15.1143930640725,4.7853667695108E-09,-0.003859101360112
3.43749999999994,15.113882548149,4.73504613296427E-09,-0.003856950705458
3.43999999999994,15.1133724293058,4.67082106325734E-09,-0.003855206779157
3.44249999999994,15.1128627109622,4.60665994239662E-09,-0.003856207755899
3.44499999999994,15.1123533959759,4.54840787256217E-09,-0.003858084552868
3.44749999999994,15.111844483655,4.50082282554831E-09,-0.003854825508278
3.44999999999994,15.1113359709458,4.48127934760123E-09,-0.00385592480541
3.45249999999994,15.110827855244,4.4910795082842E-09,-0.003856764846704
3.45499999999994,15.110320137108,4.52244997006801E-09,-0.003857110693162
3.45749999999994,15.1098128191326,4.56746729327051E-09,-0.003854278174225
3.45999999999994,15.1093059035486,4.62239668763687E-09,-0.003857515712795
3.46249999999994,15.1087993900828,4.68368988038037E-09,-0.00385573817325
3.46499999999994,15.1082932768814,4.74713068854271E-09,-0.003854935503121
3.46749999999994,15.1077875620827,4.80937600855214E-09,-0.003857726485372
3.46999999999994,15.1072822454046,4.86689799572559E-09,-0.003856699475362
3.47249999999994,15.106777327654,4.91232654553642E-09,-0.003854520618504
3.47499999999994,15.1062728101753,4.93325114092613E-09,-0.003856179655673
3.47749999999994,15.1057686936351,4.9222537157334E-09,-0.003857528860569
3.47999999999994,15.1052649779429,4.8838186827993E-09,-0.003854324564719
3.48249999999994,15.1047616617912,4.83095163872349E-09,-0.003856807812716
3.48499999999994,15.1042587436099,4.7741091080411E-09,-0.003855799295584
3.48749999999994,15.1037562224847,4.71940264645809E-09,-0.003855862181686
3.48999999999994,15.1032540993646,4.67003680171274E-09,-0.003854751964979
3.49249999999994,15.1027523761869,4.62865479278207E-09,-0.003857150921195
3.49499999999994,15.1022510541047,4.59685267628629E-09,-0.00385497820577
3.49749999999994,15.1017501317276,4.57315607604869E-09,-0.003854374601224
3.49999999999994,15.1012496062406,4.553801780105E-09,-0.003856665577494
3.50249999999994,15.1007494758052,4.53607995609673E-09,-0.003856000830148
3.50499999999994,15.1002497415288,4.51971970960585E-09,-0.003853686792862
3.50749999999994,15.0997504061013,4.50536052909456E-09,-0.003856949813733
3.50999999999994,15.0992514709278,4.49285941783728E-09,-0.00385496875195
3.51249999999994,15.0987529342193,4.48119497065136E-09,-0.003855062356944
3.51499999999994,15.0982547927314,4.46925696451217E-09,-0.003857201894996
3.51749999999994,15.0977570447169,4.45685799377316E-09,-0.003856550489303
3.51999999999994,15.0972596914879,4.44394565590756E-09,-0.003855754375738
3.52249999999994,15.096762735489,4.4313779312688E-09,-0.003856221403096
3.52499999999994,15.0962661776389,4.41987246802E-09,-0.003858767464664
3.52749999999994,15.0957700160289,4.40830039138973E-09,-0.003855607242464
3.52999999999994,15.0952742480242,4.39568115240263E-09,-0.003858102117766
3.53249999999994,15.0947788722787,4.38199698749031E-09,-0.003857965240013
3.53499999999994,15.0942838897395,4.3670507210436E-09,-0.003856483140359
3.53749999999994,15.0937893017803,4.35013092214831E-09,-0.003856956790586
3.53999999999994,15.0932951088214,4.33067093297268E-09,-0.003858957869974
3.54249999999994,15.0928013096495,4.30850199961697E-09,-0.003856253312629
3.54499999999994,15.0923079026618,4.28360191762067E-09,-0.003857313517485
3.54749999999994,15.0918148866247,4.25603285947318E-09,-0.003857675949907
3.54999999999994,15.0913222613836,4.22643431363667E-09,-0.003857608444087
3.55249999999994,15.0908300272825,4.19691659203636E-09,-0.003857086563997
3.55499999999994,15.0903381849056,4.17441725630852E-09,-0.003859500813683
3.55749999999994,15.0898467341618,4.17150136655664E-09,-0.003857190778161
3.55999999999994,15.0893556740944,4.18797174717156E-09,-0.003858912062978
3.56249999999994,15.0888650028751,4.2163996738509E-09,-0.003858851291772
3.56499999999993,15.0883747190975,4.25180246566015E-09,-0.003859965079311
3.56749999999993,15.0878848227482,4.29131130630367E-09,-0.003858313630221
3.56999999999993,15.0873953151406,4.3332910593108E-09,-0.003860713637969
3.57249999999993,15.0869061970047,4.37690594878859E-09,-0.003859992048666
3.57499999999993,15.0864174672532,4.42125713817632E-09,-0.003859453439882
3.57749999999993,15.0859291230496,4.46544312637798E-09,-0.003861883740203
3.57999999999993,15.0854411624572,4.50787052130863E-09,-0.003861474764656
3.58249999999993,15.0849535858461,4.54738824373635E-09,-0.003860263367396
3.58499999999993,15.0844663952867,4.58353532906131E-09,-0.003863172719987
3.58749999999993,15.083979591586,4.61627891468197E-09,-0.00386144551437
3.58999999999993,15.0834931727886,4.64543692402231E-09,-0.003861391389195
3.59249999999993,15.0830071354893,4.670526188022E-09,-0.003863682793463
3.59499999999993,15.0825214780144,4.69127314772777E-09,-0.003862796310482
3.59749999999993,15.0820362015275,4.70820893383461E-09,-0.003862638758846
3.59999999999993,15.0815513082529,4.72115857519384E-09,-0.003864360676079
3.60249999999993,15.0810667982285,4.72990979716315E-09,-0.003862755291284
3.60499999999993,15.0805826687534,4.73439509818263E-09,-0.003863854988639
3.60749999999993,15.0800989165701,4.73462247185807E-09,-0.003864870909368
3.60999999999993,15.0796155408491,4.73069583506458E-09,-0.003865026121355
3.61249999999993,15.0791325431752,4.72242156490665E-09,-0.003863864282185
3.61499999999993,15.0786499251269,4.71017447267741E-09,-0.003866282364481
3.61749999999993,15.0781676857996,4.69519001455865E-09,-0.003865362404598
3.61999999999993,15.0776858222891,4.67926053460133E-09,-0.003865129175479
3.62249999999993,15.0772043321026,4.66411442801018E-09,-0.003867126600746
3.62499999999993,15.0767232151165,4.65094185386761E-09,-0.003866773675183
3.62749999999993,15.0762424726612,4.63992133603597E-09,-0.003866076497901
3.62999999999993,15.0757621053575,4.63022242769284E-09,-0.003869390550622
3.63249999999993,15.0752821117526,4.6206354298306E-09,-0.003867122001457
3.63499999999993,15.0748024894084,4.61138771612468E-09,-0.003868610302191
3.63749999999993,15.0743232365961,4.60879689967442E-09,-0.003869856574521
3.63999999999993,15.0738443533659,4.62612170792909E-09,-0.003869649723688
3.64249999999993,15.0733658403189,4.66420591038741E-09,-0.003869613975462
3.64499999999993,15.0728876974517,4.71174033123134E-09,-0.003873360755673
3.64749999999993,15.0724099233291,4.76063100052215E-09,-0.003870202713493
3.64999999999993,15.0719325160944,4.80663508994894E-09,-0.003873068486171
3.65249999999993,15.0714554743224,4.84716178306144E-09,-0.003872738971278
3.65499999999993,15.0709787976548,4.87981388630487E-09,-0.003872612962546
3.65749999999993,15.0705024861983,4.90219331794606E-09,-0.00387439019681
3.65999999999993,15.0700265398407,4.91344653852366E-09,-0.003875092307455
3.66249999999993,15.069550957513,4.91380802714048E-09,-0.003874150329091
3.66499999999993,15.069075737505,4.90588547563675E-09,-0.003876247912235
3.66749999999993,15.0686008781601,4.8945354436114E-09,-0.003876517720631
3.66999999999993,15.0681263787862,4.88247131613662E-09,-0.003875406412377
3.67249999999993,15.0676522395731,4.87082196798383E-09,-0.003877570304939
3.67499999999993,15.0671784606685,4.85789186654984E-09,-0.003876857525771
3.67749999999993,15.066705041031,4.84133089173611E-09,-0.003877536667361
3.67999999999993,15.0662319785386,4.82030060311445E-09,-0.003878646784962
3.68249999999993,15.0657592711961,4.79571138356505E-09,-0.003879328757881
3.68499999999993,15.0652869185925,4.76995420939375E-09,-0.003879079227346
3.68749999999993,15.0648149213886,4.74512695802787E-09,-0.003880907047856
3.68999999999993,15.0643432797897,4.72056882472316E-09,-0.003881059365605
3.69249999999993,15.0638719920773,4.69551597603868E-09,-0.003880992696639
3.69499999999993,15.0634010555211,4.67112748481213E-09,-0.003882758366155
3.69749999999993,15.0629304683689,4.6496744232627E-09,-0.003882805512196
3.69999999999993,15.0624602310289,4.63313476473104E-09,-0.003882854073847
3.70249999999993,15.0619903445718,4.62195792749753E-09,-0.003885865103917
3.70499999999993,15.061520808452,4.6145398613362E-09,-0.003884202516374
3.70749999999993,15.0610516199273,4.60818494474324E-09,-0.003887044625383
3.70999999999993,15.0605827761226,4.60092142162694E-09,-0.003887109858574
3.71249999999993,15.0601142763217,4.59251037199238E-09,-0.003886644583018
3.71499999999993,15.0596461218468,4.5842742935065E-09,-0.003889216841565
3.71749999999993,15.0591783133345,4.57837767697811E-09,-0.003888306519059
3.71999999999993,15.0587108488979,4.57606574855163E-09,-0.003889626549628
3.72249999999993,15.0582437250263,4.57680293663998E-09,-0.003891160133209
3.72499999999993,15.0577769397314,4.57920812380053E-09,-0.003890955048659
3.72749999999993,15.0573104936856,4.58162219274527E-09,-0.003891751732139
3.72999999999993,15.0568443884506,4.58236470990414E-09,-0.003894660840269
3.73249999999993,15.0563786232566,4.5796983982882E-09,-0.003892351434073
3.73499999999993,15.0559131948364,4.57167459444463E-09,-0.003895978867329
3.73749999999993,15.0554480999778,4.55627002793335E-09,-0.003895433135677
3.73999999999993,15.0549833383485,4.53164794578242E-09,-0.003895251473669
3.74249999999993,15.054518911596,4.49605153107768E-09,-0.003898071781201
3.74499999999993,15.0540548202817,4.447734625046E-09,-0.003896716622048
3.74749999999993,15.0535910617815,4.38725145102126E-09,-0.003898682129425
3.74999999999993,15.0531276323445,4.32240021552843E-09,-0.003900059075704
3.75249999999993,15.0526645303083,4.26401669528786E-09,-0.003899821352527
3.75499999999993,15.0522017570012,4.21107859693848E-09,-0.003901317836661
3.75749999999993,15.0517393137817,4.15861123315153E-09,-0.003902938355882
3.75999999999993,15.0512771991794,4.10921963123201E-09,-0.003901977143563
3.76249999999993,15.0508154093268,4.06639788508301E-09,-0.003904879166149
3.76499999999993,15.0503539414623,4.03188771258556E-09,-0.003905080878664
3.76749999999993,15.0498927960221,4.00631083863345E-09,-0.003905028367973
3.76999999999993,15.0494319748296,3.99052613175854E-09,-0.003907752619803
3.77249999999993,15.0489714775206,3.98448385396932E-09,-0.003906721913152
3.77499999999993,15.0485113006718,3.98616872843149E-09,-0.003909402680608
3.77749999999993,15.0480514406696,3.99284694196922E-09,-0.003909846704838
3.77999999999993,15.0475918969033,4.00225452779068E-09,-0.003909714474734
3.78249999999993,15.0471326711675,4.01300592756115E-09,-0.003912058838966
3.78499999999993,15.0466737640949,4.02465438753552E-09,-0.003911652769343
3.78749999999993,15.0462151729405,4.03753386279959E-09,-0.003912680255235
3.78999999999993,15.0457568937309,4.05218258947571E-09,-0.003915610371826
3.79249999999993,15.0452989247632,4.06870892533107E-09,-0.003913727784347
3.79499999999993,15.0448412674604,4.0862619954396E-09,-0.003916948021153
3.79749999999993,15.044383923127,4.10357614555323E-09,-0.003917116175848
3.79999999999993,15.0439268899497,4.12010692230069E-09,-0.003917453415259
3.80249999999993,15.0434701638026,4.13605860671851E-09,-0.003920113148962
3.80499999999993,15.0430137421411,4.15157774824593E-09,-0.00392015227197
3.80749999999993,15.042557625726,4.16727985452781E-09,-0.003921270814317
3.80999999999993,15.0421018163165,4.18329015872132E-09,-0.003923423196272
3.81249999999993,15.041646312902,4.19913881444245E-09,-0.003922802959065
3.81499999999993,15.0411911116205,4.21479029455441E-09,-0.003925597235192
3.81749999999993,15.0407362092065,4.23035917407333E-09,-0.003926011340448
3.81999999999993,15.0402816057313,4.24527168974009E-09,-0.003926000831371
3.82249999999993,15.0398273030368,4.25791668590136E-09,-0.003929768867679
3.82499999999993,15.0393733008865,4.265934272496E-09,-0.003927913433532
3.82749999999993,15.0389195957794,4.26724344748664E-09,-0.003931641465973
3.82999999999993,15.038466184023,4.26126245400837E-09,-0.003932442498314
3.83249999999993,15.0380130649937,4.24839541324218E-09,-0.003931454596725
3.83499999999993,15.037560240428,4.22996659921182E-09,-0.003935988581723
3.83749999999993,15.0371077106364,4.20679757695552E-09,-0.003933992615974
3.83999999999993,15.0366554726168,4.17912904282503E-09,-0.003936957975984
3.84249999999993,15.0362035224659,4.14790601865889E-09,-0.003938152388515
3.84499999999993,15.0357518589684,4.11573708447577E-09,-0.003938175714962
3.84749999999993,15.0353004835983,4.08701517073951E-09,-0.003941230689162
3.84999999999993,15.0348493970331,4.06699474098105E-09,-0.003940729938765
3.85249999999993,15.0343985967074,4.05979605488938E-09,-0.003943222475527
3.85499999999993,15.0339480787435,4.06548661402439E-09,-0.003944308411788
3.85749999999993,15.0334978414814,4.07936262547537E-09,-0.003944373250079
3.85999999999993,15.0330478860585,4.09500167108945E-09,-0.003947311507112
3.86249999999993,15.0325982132362,4.10743350442999E-09,-0.003947556083469
3.86499999999993,15.032148820858,4.11565004299064E-09,-0.003948754316638
3.86749999999993,15.031699705177,4.12138945193874E-09,-0.003951461703497
3.86999999999993,15.0312508643405,4.12776834934903E-09,-0.003951061587335
3.87249999999993,15.0308022991521,4.13466594295642E-09,-0.003953456893425
3.87499999999993,15.0303540103069,4.14112211188922E-09,-0.003954312840928
3.87749999999993,15.0299059958284,4.14655509928252E-09,-0.003955542050777
3.87999999999993,15.0294582522545,4.15077749948978E-09,-0.0039575151313
3.88249999999993,15.0290107777488,4.15351486537929E-09,-0.003958313401288
3.88499999999993,15.0285635728487,4.1541010631363E-09,-0.003960739959776
3.88749999999993,15.0281166379472,4.15137435538782E-09,-0.003960814851017
3.88999999999993,15.0276699710985,4.14400247450431E-09,-0.003963181287204
3.89249999999993,15.0272235691534,4.13071798988085E-09,-0.003964199578872
3.89499999999993,15.0267774305536,4.11111678033649E-09,-0.003964870585818
3.89749999999993,15.0263315556753,4.08604172719151E-09,-0.00396756593036
3.89999999999993,15.0258859444495,4.05750277820971E-09,-0.003967920041904
3.90249999999993,15.0254405947156,4.02855437897642E-09,-0.003970156080397
3.90499999999993,15.0249955037288,4.00419963852983E-09,-0.003971577401042
3.90749999999993,15.0245506703997,3.99185484667441E-09,-0.003972024713578
3.90999999999993,15.0241060950738,3.99680999407792E-09,-0.003975243041538
3.91249999999993,15.0236617770742,4.01466770938441E-09,-0.003974728860888
3.91499999999993,15.0232177138217,4.03169941876058E-09,-0.003977880050227
3.91749999999993,15.0227739029413,4.04028099865172E-09,-0.003978932413257
3.91999999999993,15.0223303440159,4.04459843394989E-09,-0.003979058233266
3.92249999999993,15.0218870374398,4.04768485395834E-09,-0.003983294815368
3.92499999999993,15.0214439818157,4.04993549807386E-09,-0.003981487177342
3.92749999999993,15.0210011740947,4.050608737316E-09,-0.003985500840906
3.92999999999993,15.0205586122437,4.04935462938738E-09,-0.003985942662754
3.93249999999993,15.0201162966644,4.04602396031351E-09,-0.003986796266495
3.93499999999993,15.019674227834,4.04035027656846E-09,-0.003990029968948
3.93749999999993,15.0192324036011,4.03186106723297E-09,-0.003989704910918
3.93999999999993,15.0187908203253,4.01963706764263E-09,-0.003992825453505
3.94249999999993,15.0183494764071,4.00246413789773E-09,-0.003993343859577
3.94499999999993,15.0179083730432,3.97806942942225E-09,-0.003995098354902
3.94749999999993,15.0174675107476,3.94473076426038E-09,-0.003996686977717
3.94999999999993,15.0170268866266,3.90174648146058E-09,-0.00399839324851
3.95249999999993,15.016586496543,3.84790510565836E-09,-0.003999715280984
3.95499999999993,15.0161463393662,3.78946474199893E-09,-0.004001947223149
3.95749999999993,15.0157064170093,3.73761821492735E-09,-0.004003018031082
3.95999999999993,15.0152667298981,3.69881814066275E-09,-0.004004357664354
3.96249999999993,15.0148272744227,3.67275010404455E-09,-0.004007028242807
3.96499999999993,15.0143880462178,3.65741747998527E-09,-0.004007710269845
3.96749999999993,15.0139490446964,3.64844598976788E-09,-0.004009365906517
3.96999999999993,15.0135102721752,3.64329011404152E-09,-0.004012379140231
3.97249999999993,15.0130717287155,3.64033780897444E-09,-0.00401216858389
3.97499999999993,15.0126334101766,3.63651153634237E-09,-0.004015338633346
3.97749999999993,15.0121953123472,3.62791752195335E-09,-0.004016899739873
3.97999999999993,15.0117574352405,3.61069218968169E-09,-0.004016999860373
3.98249999999993,15.0113197811753,3.58117979715189E-09,-0.004021471864046
3.98499999999993,15.0108823495406,3.53623264004455E-09,-0.004020172867563
3.98749999999993,15.0104451359731,3.47740947148623E-09,-0.00402445893981
3.98999999999993,15.0100081369613,3.42019035315388E-09,-0.004024822610575
3.99249999999993,15.0095713530999,3.38002337230137E-09,-0.004026395622579
3.99499999999993,15.0091347860954,3.35409833240874E-09,-0.004029009925395
3.99749999999993,15.0086984344538,3.33750449499348E-09,-0.004029505457912
3.99999999999993,15.0082622940091,3.32957306170556E-09,-0.004032398058498
4.00249999999993,15.0078263624673,3.33135208308022E-09,-0.004033414495123
4.00499999999993,15.0073906407007,3.34372352028822E-09,-0.004036133726834
4.00749999999993,15.0069551292449,3.36706929005004E-09,-0.004036550245911
4.00999999999993,15.0065198255807,3.40152528366389E-09,-0.004040466081049
4.01249999999993,15.0060847264041,3.44660744389103E-09,-0.004040688211872
4.01499999999993,15.0056498309369,3.50120732406367E-09,-0.004042764230353
4.01749999999993,15.0052151399447,3.56379370458626E-09,-0.004045927066877
4.01999999999993,15.0047806522236,3.63206353881651E-09,-0.004045647473202
4.02249999999993,15.0043463645118,3.70288599782498E-09,-0.004049530668208
4.02499999999993,15.0039122749184,3.77313291721748E-09,-0.004049796134406
4.02749999999993,15.0034783841828,3.8398866308853E-09,-0.004052934646288
4.02999999999993,15.0030446923307,3.90040888476051E-09,-0.004053884847252
4.03249999999993,15.0026111962664,3.95280252973862E-09,-0.004055977011772
4.03499999999993,15.0021778925483,3.99643518278481E-09,-0.004059089232298
4.03749999999993,15.0017447811131,4.03243571867051E-09,-0.004058875909607
4.03999999999993,15.001311863698,4.06317823831159E-09,-0.004062987806288
4.04249999999993,15.0008791390038,4.09091960307251E-09,-0.004064111678938
4.04499999999993,15.0004466024008,4.11706047032112E-09,-0.004065912666075
4.04749999999993,15.0000142511041,4.14234602175156E-09,-0.004068722702798
4.04999999999993,14.9995820867501,4.16723722196366E-09,-0.00406966265823
4.05249999999993,14.999150111137,4.1922927351834E-09,-0.004071442401458
4.05499999999993,14.9987183213168,4.21778878489931E-09,-0.004073821425697
4.05749999999993,14.9982867121136,4.2434233904487E-09,-0.004075845091655
4.05999999999994,14.9978552820894,4.26843271839061E-09,-0.004076845587768
4.06249999999994,14.9974240338866,4.29205737617622E-09,-0.004080689162579
4.06499999999994,14.9969929681582,4.31395807964918E-09,-0.00408072273942
4.06749999999994,14.9965620807148,4.33442082226065E-09,-0.004084564708379
4.06999999999994,14.9961313671361,4.35557367950423E-09,-0.004086188980576
4.07249999999994,14.9957008276287,4.37790070861865E-09,-0.004086990209333
4.07499999999994,14.9952704644209,4.40211600505336E-09,-0.004090755632457
4.07749999999994,14.994840276313,4.42706937775483E-09,-0.004090881583114
4.07999999999994,14.9944102588661,4.44953585088115E-09,-0.004094519385285
4.08249999999994,14.9939804097021,4.46560921574246E-09,-0.004095466624541
4.08499999999994,14.9935507300197,4.47323067476191E-09,-0.004098344953145
4.08749999999994,14.993121220199,4.47322712204823E-09,-0.004099360647955
4.08999999999994,14.9926918771906,4.4672656684952E-09,-0.004102722843542
4.09249999999994,14.9922626978814,4.45654269043416E-09,-0.00410406690129
4.09499999999994,14.9918336823776,4.44224212969857E-09,-0.004105939753778
4.09749999999994,14.9914048315225,4.42683401047361E-09,-0.004108843019702
4.09999999999994,14.9909761429421,4.41565006781275E-09,-0.004109718104456
4.10249999999994,14.9905476128881,4.41359748748482E-09,-0.004113301646627
4.10499999999994,14.9901192407466,4.4183305902834E-09,-0.004113532394871
4.10749999999994,14.9896910283532,4.42522196664186E-09,-0.004117798264741
4.10999999999994,14.989262974648,4.43187531118383E-09,-0.004118327869389
4.11249999999994,14.9888350749363,4.43696457352871E-09,-0.004121585523156
4.11499999999994,14.9884073263944,4.4386503361693E-09,-0.004123965335699
4.11749999999994,14.9879797310963,4.43638903391275E-09,-0.004124947032574
4.11999999999994,14.9875522907152,4.42904202202499E-09,-0.004127631724427
4.12249999999994,14.9871250017036,4.41575487286627E-09,-0.004129815568363
4.12499999999995,14.9866978587299,4.39658265349863E-09,-0.004131998524002
4.12749999999995,14.9862708613188,4.37375380357707E-09,-0.004133189891028
4.12999999999995,14.985844012617,4.35165681267335E-09,-0.00413762439497
4.13249999999995,14.9854173123791,4.33499636187662E-09,-0.004137286594181
4.13499999999995,14.9849907554289,4.32715552278751E-09,-0.004141465891443
4.13749999999995,14.9845643381763,4.32961133611798E-09,-0.004142574548928
4.13999999999995,14.9841380621818,4.34258584647296E-09,-0.004145135184017
4.14249999999995,14.9837119292848,4.36429203887201E-09,-0.004147302401337
4.14499999999995,14.9832859366497,4.38922498346983E-09,-0.004149735570426
4.14749999999995,14.982860079841,4.40953495939311E-09,-0.004152505788866
4.14999999999995,14.9824343582893,4.41941772066912E-09,-0.004153936878948
4.15249999999995,14.9820087736801,4.41713510213049E-09,-0.0041570252916
4.15499999999995,14.9815833246136,4.4038763746812E-09,-0.00415888997151
4.15749999999995,14.9811580070924,4.38302016902981E-09,-0.004161700784035
4.15999999999995,14.980732819769,4.36098979150756E-09,-0.004162783169508
4.16249999999995,14.9803077643067,4.34803748561308E-09,-0.004167269987392
4.16499999999995,14.9798828399672,4.34851266106762E-09,-0.004167330454894
4.16749999999995,14.9794580423144,4.35107594398687E-09,-0.004171314532627
4.16999999999995,14.9790333687841,4.3469476906921E-09,-0.004173056297531
4.17249999999995,14.9786088215442,4.33314006897945E-09,-0.004175516399846
4.17499999999995,14.9781844018062,4.30891233804687E-09,-0.004177867668521
4.17749999999995,14.9777601054003,4.27569268879324E-09,-0.004180875920443
4.17999999999995,14.9773359273085,4.23711910002567E-09,-0.004182869496057
4.18249999999995,14.9769118682616,4.19879775392928E-09,-0.004185124169985
4.18499999999995,14.976487931623,4.1644527826179E-09,-0.004188217568446
4.18749999999996,14.9760641158526,4.13496437090544E-09,-0.004189952062437
4.18999999999996,14.9756404149225,4.11473699557519E-09,-0.004193255273451
4.19249999999996,14.9752168263996,4.11173850523028E-09,-0.004194092596469
4.19499999999996,14.974793353191,4.12279277384187E-09,-0.004198878488999
4.19749999999996,14.974369996537,4.14112477642448E-09,-0.00419938102435
4.19999999999996,14.9739467520873,4.16205914177681E-09,-0.004203387761845
4.20249999999996,14.9735236156163,4.18272705360323E-09,-0.004205027360836
4.20499999999996,14.9731005880041,4.20149781632517E-09,-0.004207856828149
4.20749999999996,14.9726776710735,4.21785539828079E-09,-0.004209265462861
4.20999999999996,14.9722548621696,4.23153068140891E-09,-0.004213230869571
4.21249999999996,14.9718321571593,4.24203161486503E-09,-0.00421499990436
4.21499999999996,14.971409556013,4.24852419911304E-09,-0.004217419530881
4.21749999999996,14.9709870605448,4.24979695878847E-09,-0.004220844407618
4.21999999999996,14.9705646684792,4.24578860958036E-09,-0.004222501209275
4.22249999999996,14.9701423751107,4.2370800201752E-09,-0.004226146616779
4.22499999999996,14.9697201798827,4.2258179178134E-09,-0.004226676032534
4.22749999999996,14.9692980857936,4.21584367416017E-09,-0.004232208194528
4.22999999999996,14.9688760918688,4.21091073121715E-09,-0.004232075464503
4.23249999999996,14.9684541922925,4.21226431512878E-09,-0.004235942141841
4.23499999999996,14.9680323842058,4.21665546923578E-09,-0.00423762240435
4.23749999999996,14.9676106709421,4.22333634730876E-09,-0.004241196365322
4.23999999999996,14.9671890543814,4.23067625376916E-09,-0.004241767812179
4.24249999999996,14.9667675296907,4.23883150801885E-09,-0.004246861509444
4.24499999999996,14.9663460914315,4.24968860102126E-09,-0.004248017434938
4.24749999999996,14.9659247407805,4.26540047726576E-09,-0.004250134634366
4.24999999999996,14.9655034811796,4.28714486133686E-09,-0.004253188535225
4.25249999999997,14.9650823104743,4.31518110133311E-09,-0.004255303401221
4.25499999999997,14.9646612230043,4.34995328646437E-09,-0.004258985652486
4.25749999999997,14.964240217602,4.39350777980962E-09,-0.004260550791672
4.25999999999997,14.9638192970105,4.44832792823036E-09,-0.004264651995594
4.26249999999997,14.9633984605291,4.51003145940376E-09,-0.004265888317919
4.26499999999997,14.9629777033772,4.56826843020508E-09,-0.004269161481834
4.26749999999997,14.9625570237726,4.61910509841346E-09,-0.00427048390991
4.26999999999997,14.96213642411,4.66414284971961E-09,-0.004275477327565
4.27249999999997,14.9617159040469,4.70394923013373E-09,-0.004275765246807
4.27499999999997,14.9612954584336,4.73642547405007E-09,-0.00428012389306
4.27749999999997,14.960875084694,4.75922945497587E-09,-0.004282025080921
4.27999999999997,14.9604547859184,4.77123407449653E-09,-0.004285518608796
4.28249999999997,14.9600345634665,4.77264094911334E-09,-0.004287628340128
4.28499999999997,14.9596144119526,4.76528327908454E-09,-0.004291343184411
4.28749999999997,14.9591943264074,4.75266759281112E-09,-0.004294256372097
4.28999999999997,14.9587743090764,4.73891592633891E-09,-0.004296689000542
4.29249999999997,14.9583543637685,4.72700989462282E-09,-0.00429894175527
4.29499999999997,14.957934487141,4.71793537570875E-09,-0.004302892830099
4.29749999999997,14.9575146725945,4.71132199919566E-09,-0.004305787337343
4.29999999999997,14.9570949196314,4.70617678161034E-09,-0.004306833344744
4.30249999999997,14.9566752324005,4.70134509100717E-09,-0.004312098950181
4.30499999999997,14.9562556101989,4.69584726658923E-09,-0.004313042847936
4.30749999999997,14.9558360471985,4.68843275314157E-09,-0.004316146620934
4.30999999999997,14.9554165411052,4.67750638222242E-09,-0.004318325854304
4.31249999999997,14.9549970948807,4.66174121527274E-09,-0.00432299276386
4.31499999999997,14.9545777086466,4.64083882434352E-09,-0.004323332364507
4.31749999999998,14.9541583774211,4.6165506972784E-09,-0.00432783009387
4.31999999999998,14.9537390986638,4.59189664070436E-09,-0.004328681450147
4.32249999999998,14.9533198752958,4.56827287109718E-09,-0.004333861372469
4.32499999999998,14.9529007079048,4.54560389329117E-09,-0.004334331848905
4.32749999999998,14.9524815909626,4.52360460201362E-09,-0.00433934824407
4.32999999999998,14.9520625206722,4.49997550333592E-09,-0.004340891910716
4.33249999999998,14.9516435004275,4.46810766163708E-09,-0.004344166422772
4.33499999999998,14.9512245329345,4.42018155411006E-09,-0.004345984749911
4.33749999999998,14.9508056130633,4.36781988355506E-09,-0.004350522426761
4.33999999999998,14.9503867345761,4.3210643951852E-09,-0.004352794603231
4.34249999999998,14.9499678992692,4.27953139592319E-09,-0.0043552323195
4.34499999999998,14.9495491118474,4.24314983149543E-09,-0.004358251290983
4.34749999999998,14.9491303697272,4.21047730014834E-09,-0.004361019947168
4.34999999999998,14.9487116657979,4.18038048621838E-09,-0.00436516119522
4.35249999999998,14.9482929991007,4.15183443180922E-09,-0.004365902461697
4.35499999999998,14.9478743740175,4.12323064580278E-09,-0.004371749626326
4.35749999999998,14.9474557901549,4.09304412585243E-09,-0.004372683558742
4.35999999999998,14.9470372414397,4.06133260355546E-09,-0.004376452414879
4.36249999999998,14.9466187257343,4.02911837227293E-09,-0.004377851421816
4.36499999999998,14.9462002464984,3.99623267810512E-09,-0.004383796152853
4.36749999999998,14.9457818037526,3.96217991749381E-09,-0.00438373803428
4.36999999999998,14.9453633916682,3.93048082969472E-09,-0.004388572422057
4.37249999999998,14.9449450078214,3.90862986421325E-09,-0.004389966749698
4.37499999999998,14.9445266561923,3.89343668416586E-09,-0.004395231359318
4.37749999999998,14.9441083377575,3.87882082009128E-09,-0.004396020097809
4.37999999999999,14.9436900459169,3.86509668715007E-09,-0.004400838884459
4.38249999999999,14.943271776326,3.85494125509922E-09,-0.004403194591605
4.38499999999999,14.9428535331943,3.84963705357677E-09,-0.004406431621524
4.38749999999999,14.9424353201027,3.84846199352751E-09,-0.00440765921659
4.38999999999999,14.9420171314002,3.84960419097524E-09,-0.004413430197382
4.39249999999999,14.9415989602119,3.85006426739665E-09,-0.004415002441233
4.39499999999999,14.9411808086661,3.84733578329133E-09,-0.004417528065332
4.39749999999999,14.9407626820428,3.83960596650468E-09,-0.004420463422888
4.39999999999999,14.9403445773941,3.82572462598318E-09,-0.004423783134418
4.40249999999999,14.9399264873686,3.80469611371836E-09,-0.004427272781714
4.40499999999999,14.9395084116325,3.77489151048849E-09,-0.004429236434084
4.40749999999999,14.9390903550107,3.73597863756458E-09,-0.004433582427576
4.40999999999999,14.9386723161817,3.6987257701071E-09,-0.004435622723659
4.41249999999999,14.9382542886073,3.71342245841788E-09,-0.004439874673687
4.41499999999999,14.9378362711421,3.68961039498572E-09,-0.00444054867991
4.41749999999999,14.9374182684273,3.69947183997965E-09,-0.00444763664783
4.41999999999999,14.9370002794484,3.67608521401053E-09,-0.004446912332144
4.42249999999999,14.936582297082,3.65319596795643E-09,-0.004452443928896
4.42499999999999,14.936164319511,3.62948338050728E-09,-0.004453223810804
4.42749999999999,14.9357463524759,3.6419773863372E-09,-0.004460144810534
4.42999999999999,14.9353283967932,3.73728781255522E-09,-0.004460066199008
4.43249999999999,14.9349104442386,3.76881637009774E-09,-0.004465354760754
4.43499999999999,14.9344924903715,3.77928088823864E-09,-0.004467019329079
4.43749999999999,14.9340745408825,3.77009801155737E-09,-0.004472272817342
4.43999999999999,14.9336565996181,3.73810493670135E-09,-0.004472240494446
4.44249999999999,14.9332386597712,3.68937591588292E-09,-0.004478892270355
4.445,14.9328207142746,3.63844776529731E-09,-0.00447998115715
4.4475,14.9324027665542,3.59731355814574E-09,-0.004483495388615
4.45,14.9319848220709,3.57188056909763E-09,-0.004485278884831
4.4525,14.9315668765692,3.56553542246729E-09,-0.004490065389222
4.455,14.9311489225076,3.57718477062008E-09,-0.004492768795625
4.4575,14.9307309612551,3.5977443246793E-09,-0.004495349007755
4.46,14.9303129981306,3.62302010614712E-09,-0.004497716906683
4.4625,14.9298950300731,3.65009089620116E-09,-0.004502011371445
4.465,14.9294770495339,3.67816355151262E-09,-0.004505612939155
4.4675,14.9290590573154,3.7066154590093E-09,-0.004506640443156
4.47,14.9286410594734,3.73511621631906E-09,-0.004512686193535
4.4725,14.9282230536526,3.76343312069594E-09,-0.004513738531028
4.475,14.9278050308005,3.79138764827758E-09,-0.004518254500371
4.4775,14.9273869902493,3.81873554999856E-09,-0.004519519702818
4.48,14.9269689397642,3.84499720951226E-09,-0.004526529657297
4.4825,14.9265508796221,3.86949139397075E-09,-0.004526527882146
4.485,14.926132799689,3.8918468447946E-09,-0.004531747313253
4.4875,14.9257146958114,3.91235843721915E-09,-0.004532005511803
4.49,14.92529657566,3.93163102074823E-09,-0.004540115194931
4.4925,14.9248784431234,3.95093380234357E-09,-0.004538532502691
4.495,14.9244602895249,3.97094090942573E-09,-0.004544918364086
4.4975,14.9240421077761,3.99168520459625E-09,-0.004546477509452
4.5,14.9236239032998,4.01251032400296E-09,-0.004552022011135
4.5025,14.9232056818478,4.03227584655497E-09,-0.004551963979757
4.505,14.9227874370403,4.04974720424889E-09,-0.004559314552099
4.50750000000001,14.9223691608463,4.06423872334472E-09,-0.00456034102405
4.51000000000001,14.92195085696,4.07582145811602E-09,-0.004563921029377
4.51250000000001,14.9215325318568,4.08525124839798E-09,-0.004565284274498
4.51500000000001,14.9211141802396,4.09311695648285E-09,-0.00457078605237
4.51750000000001,14.9206957929574,4.09939815426696E-09,-0.004574604829491
4.52000000000001,14.9202773728299,4.10324929589478E-09,-0.004574905004452
4.52250000000001,14.9198589282632,4.10388345528645E-09,-0.004579510465234
4.52500000000001,14.9194404554421,4.10071443468496E-09,-0.004583448719288
4.52750000000001,14.9190219427447,4.09269773626875E-09,-0.004586517441357
4.53000000000001,14.9186033903679,4.07916811440145E-09,-0.004588043527625
4.53250000000001,14.9181848090137,4.06002964581376E-09,-0.004595378298072
4.53500000000001,14.9177661987735,4.03567845808084E-09,-0.004595117060211
4.53750000000001,14.9173475468036,4.00738908723497E-09,-0.004600717174112
4.54000000000001,14.9169288486191,3.97901711579607E-09,-0.004600886086604


==> Energy_data_800_1600.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.2394,0,0
0.005,15.2393735267368,5.07256459059136E-11,-6.22794314952824E-06
0.0075,15.2393730438016,7.84208253890029E-11,2.55263613448964E-05
0.01,15.2393726329066,9.58504386971981E-11,2.41876070474767E-05
0.0125,15.2393724138352,-4.51052528660512E-10,3.73127140735896E-05
0.015,15.2393720918964,-4.46446435375947E-10,3.77755276075309E-05
0.0175,15.2393718496561,-4.32557101248676E-10,4.45440310624656E-05
0.02,15.2393714803085,1.64561697602039E-11,4.57191615819141E-05
0.0225,15.2393711389986,4.63044713683303E-10,4.95307422894165E-05
0.025,15.2393706650331,8.1249051930854E-10,5.1044381839116E-05
0.0275,15.239370181402,1.13863052320085E-09,5.32362724133817E-05
0.03,15.2393695633331,1.4083534338738E-09,5.4681356415287E-05
0.0325,15.2393689034263,1.65406532914858E-09,5.59585055814882E-05
0.035,15.239368107633,1.86992643591566E-09,5.76500348455911E-05
0.0375,15.2393672411979,2.08309813842789E-09,5.85278642146747E-05
0.04,15.2393662367216,2.27479812764386E-09,6.01289284399842E-05
0.0425,15.2393651354903,2.49130494012206E-09,6.05720241559915E-05
0.045,15.2393638929197,2.66353694655663E-09,6.23272863133906E-05
0.0475,15.2393625301754,3.10807557468706E-09,6.2865542064916E-05
0.05,15.2393610212764,3.36377325993453E-09,6.44377443281829E-05
0.0525,15.2393593709471,2.87224466433145E-09,6.43795904604616E-05
0.055,15.2393575671349,2.87391799247416E-09,6.47149065646779E-05
0.0575,15.2393556056383,2.87390733433313E-09,6.47877655522988E-05
0.06,15.2393534817173,2.87605139703828E-09,6.58077844724048E-05
0.0625,15.2393511845132,2.8698394771709E-09,6.61780741055828E-05
0.065,15.2393487140245,2.86987944519979E-09,6.75948236319446E-05
0.0675,15.2393460568886,2.86240720015485E-09,6.78054320314425E-05
0.07,15.2393432135408,2.85997359128487E-09,6.8493304840711E-05
0.0725,15.2393401714345,2.85158296975396E-09,6.87849789389183E-05
0.075,15.2393369284092,2.84631163083304E-09,6.89102047028989E-05
0.0775,15.2393334747763,2.8374955718391E-09,6.88284766323655E-05
0.08,15.2393298046412,2.829267486959E-09,6.87987715548566E-05
0.0825,15.2393259114258,2.82025602871272E-09,6.89160169469183E-05
0.085,15.2393217868205,2.80937584307139E-09,7.01037105946822E-05
0.0875,15.2393174253721,2.80025602705791E-09,7.04421888784168E-05
0.09,15.2393128206175,2.78753908844465E-09,7.07382796680811E-05
0.0925,15.2393079638112,2.77894152134195E-09,7.09566319898602E-05
0.095,15.2393028568878,2.76527245546276E-09,7.15357990417331E-05
0.0975,15.2392974808239,2.75793787807288E-09,7.18241360758709E-05
0.1,15.2392918542389,2.74394640342734E-09,7.2297048232528E-05
0.1025,15.2392859389083,2.7374928990298E-09,7.22306119116389E-05
0.105,15.2392797777106,2.72364530928826E-09,7.19734513494608E-05
0.1075,15.2392733041413,2.7163613580683E-09,7.21240975911641E-05
0.11,15.239266590903,2.70278910363686E-09,7.34497161216652E-05
0.1125,15.2392595368394,2.69316924317309E-09,7.3717668127693E-05
0.115,15.2392522463442,2.68037148032363E-09,7.4005152795098E-05
0.1175,15.2392445836088,2.66881983179701E-09,7.3043886204105E-05
0.12,15.2392366820602,2.65847610592118E-09,7.28138969784409E-05
0.1225,15.239228380084,2.64760569024247E-09,7.30608392758292E-05
0.125,15.239219831758,2.64205013422725E-09,7.38554061753271E-05
0.1275,15.239210866896,2.63526533927916E-09,7.39274599785844E-05
0.13,15.23920164459,2.63637289776852E-09,7.52096750137321E-05
0.1325,15.2391920072438,2.63538169065214E-09,7.47566189596149E-05
0.135,15.2391820960228,2.64376609493411E-09,7.49544913656308E-05
0.1375,15.2391717847957,2.64505040092899E-09,7.34503184340873E-05
0.14,15.239161171756,2.65120370102068E-09,7.52508092976001E-05
0.1425,15.2391501753183,2.64946820038858E-09,7.56412301439191E-05
0.145,15.2391388343829,2.64794675075564E-09,7.60962393600018E-05
0.1475,15.2391271190596,2.64300581420684E-09,7.45697475825757E-05
0.15,15.2391150113226,2.63832156122135E-09,7.46290241004921E-05
0.1525,15.2391025325032,2.63393751254171E-09,7.48234318503904E-05
0.155,15.2390896288187,2.63243649101241E-09,7.56113768833888E-05
0.1575,15.2390763580748,2.63344102080509E-09,7.63746570653367E-05
0.16,15.2390626583883,2.63698218816444E-09,7.63317686273135E-05
0.1625,15.2390485910273,2.64242316916352E-09,7.54736989106997E-05
0.165,15.2390341065149,2.64792365811672E-09,7.53896122328568E-05
0.1675,15.2390192314538,2.65509036978528E-09,7.68580922709816E-05
0.17,15.2390039436594,2.66287436545554E-09,7.67585500117685E-05
0.1725,15.2389882191924,2.67374034024215E-09,7.57342350964363E-05
0.175,15.2389720761144,2.68641109357759E-09,7.56233803179684E-05
0.1775,15.2389554581731,2.70482747311007E-09,7.609553524901E-05
0.18,15.238938422655,2.72506994747346E-09,7.70685224754652E-05
0.1825,15.2389209110677,2.75115930037373E-09,7.71522783611367E-05
0.185,15.2389029866228,2.7767210752927E-09,7.61333291301458E-05
0.1875,15.2388846046376,2.80468626101538E-09,7.64852935297711E-05
0.19,15.2388657853978,2.8295561449454E-09,7.75494030726964E-05
0.1925,15.2388465099623,2.85459833548884E-09,7.68571753330116E-05
0.195,15.2388267425264,2.87525292463897E-09,7.62938977355576E-05
0.1975,15.2388065107395,2.89527690711111E-09,7.60793418991268E-05
0.2,15.2387857546911,2.91171531330292E-09,7.73774545950179E-05
0.2025,15.2387645460969,2.92888202579888E-09,7.75991179637891E-05
0.205,15.2387428265545,2.94471291795162E-09,7.6351644430428E-05
0.2075,15.2387206589166,2.96191338122753E-09,7.72293881330377E-05
0.21,15.2386979886514,2.9780613530761E-09,7.76910652309226E-05
0.2125,15.2386748260872,2.99367552969443E-09,7.66542852259633E-05
0.215,15.238651143768,3.00609936942919E-09,7.66411188636296E-05
0.2175,15.2386269227994,3.01490299392526E-09,7.70493224275803E-05
0.22,15.2386021878147,3.01865377139165E-09,7.75027062789313E-05
0.2225,15.2385769220892,3.01641289723875E-09,7.70655161397293E-05
0.225,15.2385511596102,2.98447844215843E-09,7.74455294246801E-05
0.2275,15.2385248761208,2.94869906269923E-09,7.76943834940313E-05
0.23,15.238498060046,2.90628765498013E-09,7.65746864352934E-05
0.2325,15.2384706988495,2.85642887121185E-09,7.71455958483713E-05
0.235,15.2384427605488,2.79792367052778E-09,7.69799818942651E-05
0.2375,15.238414281432,2.73087774615988E-09,7.76306385096293E-05
0.24,15.238385237729,2.65621213912937E-09,7.67662663387902E-05
0.2425,15.2383556698174,2.57624410693325E-09,7.71999254203237E-05
0.245,15.2383255387846,2.49406806318575E-09,7.77822936330885E-05
0.2475,15.2382948436429,2.41296227443399E-09,7.66199934274514E-05
0.25,15.2382635588443,2.33331221011213E-09,7.69392083409537E-05
0.2525,15.2382316826727,2.25530882858038E-09,7.67147827208658E-05
0.255,15.2381992300999,2.17833928672917E-09,7.74274628239091E-05
0.2575,15.2381662019235,2.11057837873341E-09,7.68567113844654E-05
0.26,15.2381325958473,2.05707362255225E-09,7.70433090426792E-05
0.2625,15.2380983972906,2.00754257662084E-09,7.70118382185103E-05
0.265,15.2380635829068,1.95475458042438E-09,7.72536250104316E-05
0.2675,15.2380281657789,1.89187332466645E-09,7.66983986898451E-05
0.27,15.2379921322249,1.89780191561795E-09,7.70481864180716E-05
0.2725,15.2379555036848,1.90151538959071E-09,7.72902638171979E-05
0.275,15.2379182539096,1.90511961761786E-09,7.71060141281366E-05
0.2775,15.2378803862892,1.90927096355153E-09,7.7421456552873E-05
0.28,15.2378418865691,1.91347826472565E-09,7.761522660088E-05
0.2825,15.2378027616901,1.9168888698573E-09,7.69316379473084E-05
0.285,15.2377630032841,2.07748840352906E-09,7.80403734311763E-05
0.2875,15.2377226049066,2.22735430099874E-09,7.71710732800912E-05
0.29,15.2376815527616,2.36765007599615E-09,7.76004090422555E-05
0.2925,15.2376398606714,2.50089993159008E-09,7.83592507263009E-05
0.295,15.2375975239682,2.62859067845511E-09,7.76449908905796E-05
0.2975,15.2375545478623,2.7520776768597E-09,7.81044665624231E-05
0.3,15.2375108933179,2.87413026711647E-09,7.7872839072235E-05
0.3025,15.2374665599975,2.99667046732566E-09,7.72346699489113E-05
0.305,15.2374215510923,3.12178638495197E-09,7.88672743138319E-05
0.3075,15.2373759006006,3.22358228999065E-09,7.75704063916693E-05
0.31,15.2373295907128,3.31616334392493E-09,7.80644979487821E-05
0.3125,15.2372825885899,3.41336470199849E-09,7.80345225157575E-05
0.315,15.2372348598111,3.4924081404597E-09,7.81566347290985E-05
0.3175,15.2371864410445,3.52258755498269E-09,7.83543536915232E-05
0.32,15.2371373615245,3.52290641103536E-09,7.83444375094255E-05
0.3225,15.2370876220024,3.50317108654963E-09,7.78672088096455E-05
0.325,15.2370371515053,3.44489947678994E-09,7.74654183404166E-05
0.3275,15.2369859341143,3.37945049722066E-09,7.77482499745297E-05
0.33,15.2369340005369,3.37056516030998E-09,7.74414010639157E-05
0.3325,15.2368814075356,3.36583738658192E-09,7.77943772674039E-05
0.335,15.2368281173087,3.3581901703883E-09,7.64208629037144E-05
0.3375,15.2367740740645,3.33441185773609E-09,7.64602482326016E-05
0.34,15.2367192592124,3.37367644931419E-09,7.66273436925147E-05
0.3425,15.2366637372827,3.38256977983065E-09,7.57203399169848E-05
0.345,15.2366075202025,3.39921246705899E-09,7.6710587831208E-05
0.3475,15.2365505711622,3.41810046933233E-09,7.54301809915425E-05
0.35,15.2364928390749,3.42503803096861E-09,7.64382626867732E-05
0.3525,15.2364343571657,3.53960505350415E-09,7.61853650491639E-05
0.355,15.2363751445201,3.46109096938108E-09,7.65484141020956E-05
0.3575,15.2363151920403,3.4509346491518E-09,7.66213993732556E-05
0.36,15.2362544650055,3.51861029201928E-09,7.6830460100652E-05
0.3625,15.2361929824256,3.59728424825789E-09,7.64344815702422E-05
0.365,15.236130737895,3.68666697170283E-09,7.69650880805273E-05
0.3675,15.2360677128458,3.77832076736695E-09,7.65900237489347E-05
0.37,15.236003900325,3.89619270180219E-09,7.72680738068132E-05
0.3725,15.2359393466178,3.90335941347075E-09,7.612265583401E-05
0.375,15.2358740257617,3.90934218330585E-09,7.7082305077969E-05
0.3775,15.2358078803311,3.9134064877544E-09,7.6328820999616E-05
0.38,15.2357409148227,3.91753474104917E-09,7.67658982913089E-05
0.3825,15.2356732103411,3.92460286491314E-09,7.64856332173824E-05
0.385,15.2356047425617,3.92977383967263E-09,7.51915658150359E-05
0.3875,15.2355354248608,4.02333455440385E-09,7.57569607158226E-05
0.39,15.2354652604035,4.13904999163606E-09,7.53545851194248E-05
0.3925,15.2353943400563,4.23683044203926E-09,7.56510535300237E-05
0.395,15.2353226379439,4.33052704806869E-09,7.44684423112929E-05
0.3975,15.2352500801908,4.42750547335891E-09,7.45550944089013E-05
0.4,15.2351766803987,4.53182380510953E-09,7.46386833198054E-05
0.4025,15.235102486719,4.64072158479212E-09,7.42029018984125E-05
0.405,15.2350274624897,4.75274575251206E-09,7.4171107220411E-05
0.4075,15.2349515992938,4.85615281320406E-09,7.37261204204476E-05
0.41,15.2348749193986,4.94207164081217E-09,7.43106633162016E-05
0.4125,15.2347973851879,4.99766361627962E-09,7.37480814712033E-05
0.415,15.2347189706718,5.01341279601775E-09,7.43698047478425E-05
0.4175,15.2346397541921,4.98549290739447E-09,7.42230835585333E-05
0.42,15.2345597223997,4.90776841388652E-09,7.38878737780446E-05
0.4225,15.2344787711624,4.79617945359223E-09,7.48640946787171E-05
0.425,15.2343969392454,4.671698583536E-09,7.33095159057839E-05
0.4275,15.2343143195466,4.54430448826315E-09,7.56673136779185E-05
0.43,15.2342308314829,4.433460709663E-09,7.35871647479236E-05
0.4325,15.234146422251,4.3892640633203E-09,7.43512236274224E-05
0.435,15.2340611626574,4.41045600041434E-09,7.37312574119464E-05
0.4375,15.2339750428214,4.44628689422189E-09,7.31983815533965E-05
0.44,15.2338880283506,4.47592007901676E-09,7.22374026214112E-05
0.4425,15.233800162537,4.50126513840132E-09,7.26619093263103E-05
0.445,15.2337113918615,4.52686244045708E-09,7.25919410898834E-05
0.4475,15.2336216889848,4.56516424662823E-09,7.26975390176188E-05
0.45,15.2335311596156,4.63190019672766E-09,7.31496049916069E-05
0.4525,15.2334397553286,4.7087089782849E-09,7.22443559141306E-05
0.455,15.2333473697313,4.80244199962954E-09,7.34720337258743E-05
0.4575,15.2332541096084,4.92208585001208E-09,7.31514657346111E-05
0.46,15.2331599896272,5.10095077288497E-09,7.20907410228788E-05
0.4625,15.2330649213371,5.11236919464864E-09,7.27444398807009E-05
0.465,15.2329689489168,5.12704634303418E-09,7.19940621785042E-05
0.4675,15.2328720535021,5.14407627605351E-09,7.08334116432674E-05
0.47,15.2327742124646,5.16136289263613E-09,7.10102374530397E-05
0.4725,15.2326755154576,5.1769921682876E-09,7.1302049138966E-05
0.475,15.2325758553519,5.24461007955779E-09,6.96696001837305E-05
0.4775,15.2324752018362,5.28533483645788E-09,6.96538339607366E-05
0.48,15.232373690098,5.29004839933123E-09,7.02584016584185E-05
0.4825,15.2322712338825,5.28107779729226E-09,6.97006394233535E-05
0.485,15.2321677922452,5.27858468046816E-09,6.94304927392197E-05
0.4875,15.2320634350605,5.27633758906632E-09,6.9810454429553E-05
0.49,15.2319580936416,5.27408605677238E-09,7.07235934360728E-05
0.4925,15.2318518484634,5.27211962975116E-09,7.01690979791891E-05
0.495,15.2317446536358,5.44418732317808E-09,6.96576007152005E-05
0.4975,15.2316364196087,5.63011681720127E-09,6.90183107736608E-05
0.5,15.2315272980971,5.84032999739748E-09,6.89685045882626E-05
0.5025,15.2314172256905,6.01170135894336E-09,6.74188774401063E-05
0.505,15.2313061412423,6.23501428265172E-09,6.76113475294171E-05
0.5075,15.2311941221615,6.33765484536752E-09,6.76471832650183E-05
0.51,15.2310810901763,6.46587849928437E-09,6.91508784127492E-05
0.5125,15.2309671540003,6.62499033410313E-09,6.86255260462509E-05
0.515,15.2308522188753,6.80535805486215E-09,6.77788010734481E-05
0.5175,15.2307362389603,6.99193236641804E-09,6.69522121795607E-05
0.52,15.2306193591032,7.19111525881999E-09,6.71288492912758E-05
0.5225,15.2305014602381,7.44055661527909E-09,6.6526816734247E-05
0.525,15.2303825764841,7.67522490008332E-09,6.63731142056534E-05
0.5275,15.2302626774626,7.98501886833947E-09,6.47054899809429E-05
0.53,15.2301417666636,8.32010282891815E-09,6.51142060880128E-05
0.5325,15.2300199394574,8.42698000269593E-09,6.35164358837592E-05
0.535,15.2298970049539,8.51336690033122E-09,6.56940182586219E-05
0.5375,15.229773103489,8.60664872703865E-09,6.50595680808941E-05
0.539999999999999,15.2296481903207,8.74299832531733E-09,6.53551660995122E-05
0.542499999999999,15.2295222814047,8.89178508600708E-09,6.45018743862247E-05
0.544999999999999,15.2293953542782,9.04710617533056E-09,6.39021034173348E-05
0.547499999999999,15.2292673496017,9.20357656752913E-09,6.32037930667906E-05
0.549999999999999,15.2291384323625,9.32457489000171E-09,6.21839089126608E-05
0.552499999999999,15.2290084350894,9.41040578794627E-09,6.25764837400844E-05
0.554999999999999,15.2288774384363,9.5304724112566E-09,6.30761824595982E-05
0.557499999999999,15.228745385606,9.64289270655172E-09,6.29533701808071E-05
0.559999999999999,15.2286123609533,9.7066239490573E-09,6.26535895333902E-05
0.562499999999999,15.2284783099434,9.75217240295478E-09,6.17480167515172E-05
0.564999999999999,15.2283431592555,9.8288852612427E-09,6.11324259952584E-05
0.567499999999999,15.2282070428471,9.94236337703569E-09,6.03887696059013E-05
0.569999999999999,15.2280698541664,1.00655004331429E-08,5.95797841889123E-05
0.572499999999999,15.2279316695093,1.0059382660188E-08,5.86100289803326E-05
0.574999999999999,15.2277923329724,1.00594661489595E-08,5.78683955656523E-05
0.577499999999999,15.2276520550191,1.0059526545092E-08,5.85109664057448E-05
0.579999999999999,15.2275106737407,1.00595647367641E-08,5.83340564939139E-05
0.582499999999999,15.2273682726065,1.00596437846434E-08,5.86331293650488E-05
0.584999999999998,15.2272247486795,1.00597414842696E-08,5.81499202927382E-05
0.587499999999998,15.2270802623956,1.00584731654862E-08,5.76046649900519E-05
0.589999999999998,15.2269346860061,1.00584998108388E-08,5.54619045188831E-05
0.592499999999998,15.2267880522179,1.00585113571583E-08,5.59494776326552E-05
0.594999999999998,15.2266403504504,1.0058542443403E-08,5.57585492222401E-05
0.597499999999998,15.2264916529493,1.00585619833282E-08,5.55580910734932E-05
0.599999999999998,15.2263418659986,1.00533856794982E-08,5.52845869317142E-05
0.602499999999998,15.2261910014959,1.00502681732451E-08,5.43940761389416E-05
0.604999999999998,15.2260390952931,1.00489092602629E-08,5.35820683263966E-05
0.607499999999998,15.2258861551298,1.00488222187778E-08,5.2625355927316E-05
0.609999999999998,15.2257320986494,1.00503783073691E-08,5.20748025141238E-05
0.612499999999998,15.2255769715998,1.00500106015033E-08,5.13965736966826E-05
0.614999999999998,15.225420793166,1.00509147671346E-08,5.12119258602173E-05
0.617499999999998,15.2252635600318,1.00509476297361E-08,5.04094931981225E-05
0.619999999999998,15.2251051818452,1.00515338274931E-08,5.13546903395667E-05
0.622499999999998,15.2249457847927,1.00520001211635E-08,5.00630593452955E-05
0.624999999999998,15.22478530214,1.00501384991958E-08,4.87740563390737E-05
0.627499999999998,15.2246237815994,1.00511581280216E-08,4.73856521501226E-05
0.629999999999998,15.2244610990763,1.00521742041337E-08,4.74442182980539E-05
0.632499999999998,15.224297464574,1.00513810608049E-08,4.76164600033968E-05
0.634999999999998,15.2241326857396,1.00495203270157E-08,4.63995680126672E-05
0.637499999999998,15.2239668862356,1.00485735288203E-08,4.58384554472557E-05
0.639999999999997,15.2237999255371,1.00486836629443E-08,4.4196798163143E-05
0.642499999999997,15.2236320112972,1.004670213689E-08,4.297838576095E-05
0.644999999999997,15.2234629227102,1.00495380905841E-08,4.28793184099607E-05
0.647499999999997,15.2232927709543,1.00491046595153E-08,4.11895954260944E-05
0.649999999999997,15.2231215400692,1.00489714327523E-08,4.24924315267639E-05
0.652499999999997,15.222949240192,1.0049046927918E-08,4.18770163976845E-05
0.654999999999997,15.2227758545884,1.00482315801287E-08,4.08573772352483E-05
0.657499999999997,15.2226013242416,1.00483248388628E-08,4.0263504596072E-05
0.659999999999997,15.2224258474568,1.00473283026759E-08,3.74535383790286E-05
0.662499999999997,15.222249192661,1.00478718678687E-08,3.69641305213442E-05
0.664999999999997,15.2220715170255,1.00472643538296E-08,3.68066212925733E-05
0.667499999999997,15.2218927502703,1.00415977755119E-08,3.77518399649057E-05
0.669999999999997,15.22171294758,1.00384545120846E-08,3.63529613685021E-05
0.672499999999997,15.2215320670775,1.0037858544365E-08,3.50657995341619E-05
0.674999999999997,15.2213500286488,1.0036631081789E-08,3.32633927739856E-05
0.677499999999997,15.2211670576718,1.00380344036921E-08,3.1277514490391E-05
0.679999999999997,15.2209828890718,1.00381587486709E-08,3.12551112604531E-05
0.682499999999997,15.2207976731054,1.00355794785401E-08,3.06618578469475E-05
0.684999999999997,15.2206114044277,1.00319095253099E-08,3.12892587621683E-05
0.687499999999996,15.2204240320374,1.00321972951178E-08,2.89576366609978E-05
0.689999999999996,15.2202356497083,1.00275023839913E-08,2.69905166224715E-05
0.692499999999996,15.2200461055609,1.00237684819149E-08,2.67613555631208E-05
0.694999999999996,15.2198556154409,1.00155883586694E-08,2.58925345847372E-05
0.697499999999996,15.2196640549637,1.00177697248682E-08,2.60759428045709E-05
0.699999999999996,15.2194713289294,1.00239745393083E-08,2.44817387617946E-05
0.702499999999996,15.2192777086869,1.00261381419386E-08,2.18116662250578E-05
0.704999999999996,15.2190829354183,1.00259729407526E-08,2.15904781533105E-05
0.707499999999996,15.2188870871694,1.00193782159863E-08,2.0758182830094E-05
0.709999999999996,15.2186902551109,1.00155039817196E-08,1.79655894294584E-05
0.712499999999996,15.2184922730629,1.00128385582821E-08,1.72673800584722E-05
0.714999999999996,15.218293320238,1.00134895930637E-08,1.75798191777154E-05
0.717499999999996,15.2180932800109,1.00129255997672E-08,1.60342033620475E-05
0.719999999999996,15.2178921448418,1.00219939014323E-08,1.39739840050446E-05
0.722499999999996,15.2176901426981,1.00221662080457E-08,1.21464153891582E-05
0.724999999999996,15.2174869540752,1.00191313023856E-08,1.34483695513055E-05
0.727499999999996,15.2172827429197,1.00267438796209E-08,1.30615187378114E-05
0.729999999999996,15.2170776985405,1.00264525570992E-08,8.36314157126594E-06
0.732499999999996,15.2168713958401,1.00440757933029E-08,9.7414865204426E-06
0.734999999999995,15.2166641204204,1.00535437752569E-08,7.86770343230714E-06
0.737499999999995,15.2164559984074,1.00516928114303E-08,2.85418175871577E-06
0.739999999999995,15.2162465682031,1.00534531810581E-08,4.70205666724954E-06
0.742499999999995,15.2160362721188,1.00460759711041E-08,5.19798917686387E-06
0.744999999999995,15.215825051508,1.00471986286266E-08,-8.28527191854001E-07
0.747499999999995,15.2156125632856,1.00434798255833E-08,-3.69878436179416E-06
0.749999999999995,15.2153993446381,1.004113237002E-08,-1.25872298095686E-06
0.752499999999995,15.2151850553562,1.00410986192401E-08,-2.36824352217724E-06
0.754999999999995,15.2149696271153,1.00490824550548E-08,-4.53731481164787E-06
0.757499999999995,15.2147535184789,1.0050888121782E-08,-6.6821569423281E-06
0.759999999999995,15.2145361598927,1.0053548216149E-08,-8.49244795808612E-06
0.762499999999995,15.2143178869798,1.00536992064804E-08,-9.42905595158194E-06
0.764999999999995,15.2140987452031,1.00537143055135E-08,-1.13698811774476E-05
0.767499999999995,15.2138784374066,1.00522807855441E-08,-1.33330740470505E-05
0.769999999999995,15.2136572943423,1.00333750197024E-08,-1.37282069188061E-05
0.772499999999995,15.2134350896724,1.00346655429462E-08,-1.79965117443892E-05
0.774999999999995,15.2132120552453,1.0034916897439E-08,-1.9513372727431E-05
0.777499999999995,15.2129879463107,1.00341068787202E-08,-1.79794072455719E-05
0.779999999999995,15.2127629498449,1.00333865660218E-08,-2.11283885540592E-05
0.782499999999994,15.2125371208217,1.00412673731398E-08,-2.26433180308128E-05
0.784999999999994,15.2123101730173,1.00421679860574E-08,-2.56756332416286E-05
0.787499999999994,15.2120824517528,1.00424406568322E-08,-2.88623834850954E-05
0.789999999999994,15.2118536775518,1.00438697359095E-08,-3.05370926447779E-05
0.792499999999994,15.2116241024982,1.00463957153352E-08,-3.31221450572405E-05
0.794999999999994,15.2113934298225,1.00511581280216E-08,-3.31426626553055E-05
0.797499999999994,15.2111620078418,1.00513339873487E-08,-3.62942358598239E-05
0.799999999999994,15.2109295781045,1.00529042867947E-08,-3.79367727005864E-05
0.802499999999994,15.2106963347431,1.00605710429136E-08,-4.00803920292958E-05
0.804999999999994,15.210462142465,1.00674490965957E-08,-4.02266287623521E-05
0.807499999999994,15.2102271278926,1.00756256671275E-08,-4.28816666656617E-05
0.809999999999994,15.2099912116928,1.00935686475623E-08,-4.56892249881546E-05
0.812499999999994,15.209754452946,1.00979793415945E-08,-4.9169517694736E-05
0.814999999999994,15.2095167599718,1.01020125597984E-08,-5.04903819402713E-05
0.817499999999994,15.209278217198,1.01001109698018E-08,-5.31772877584436E-05
0.819999999999994,15.2090388405564,1.01019477227737E-08,-5.40139609261914E-05
0.822499999999993,15.2087986002647,1.01374322269976E-08,-5.71693098992965E-05
0.824999999999993,15.208557439066,1.01350021708413E-08,-5.95041860065315E-05
0.827499999999993,15.2083155488714,1.01339807656586E-08,-6.12956413874599E-05
0.829999999999993,15.2080728317089,1.01327035650911E-08,-6.39256324935777E-05
0.832499999999993,15.2078292811197,1.01326360635312E-08,-6.61931085292888E-05
0.834999999999993,15.2075848358467,1.01313570866068E-08,-6.94275170859404E-05
0.837499999999993,15.2073397443418,1.01307717770283E-08,-7.21749598466825E-05
0.839999999999993,15.207093713605,1.01247152883843E-08,-7.616747029493E-05
0.842499999999993,15.20684692722,1.01149622011576E-08,-7.83365738428188E-05
0.844999999999993,15.2065992528834,1.0115162041302E-08,-7.89258919495772E-05
0.847499999999993,15.2063509355225,1.01018811093923E-08,-8.24994631688503E-05
0.849999999999993,15.2061016994596,1.0093041069581E-08,-8.56691197025361E-05
0.852499999999993,15.205851819919,1.00934380853346E-08,-8.71453790819432E-05
0.854999999999993,15.2056011031656,1.00937489477815E-08,-8.87692819672159E-05
0.857499999999993,15.2053496620466,1.00818944304137E-08,-9.25928763518824E-05
0.859999999999993,15.2050974973501,1.00685468851225E-08,-9.5987008111198E-05
0.862499999999993,15.2048445796751,1.0055937416098E-08,-0.000100466986679
0.864999999999993,15.2045909025162,1.00429220495357E-08,-0.000102216049629
0.867499999999992,15.2043363886762,1.00357624432945E-08,-0.000104364989524
0.869999999999993,15.2040813190972,1.00358832355596E-08,-0.000107597733219
0.872499999999992,15.2038254027457,1.00360137977873E-08,-0.000110408116804
0.874999999999992,15.2035688152315,1.00361052801645E-08,-0.000114369274742
0.877499999999992,15.2033115241871,1.00361852162223E-08,-0.000115761513523
0.879999999999992,15.2030535551723,1.00354426990634E-08,-0.000119650806693
0.882499999999992,15.2027949313538,1.00383594769937E-08,-0.000124047886363
0.884999999999992,15.2025355600781,1.00466994723547E-08,-0.000126481614163
0.887499999999992,15.2022755957018,1.00583124051923E-08,-0.00013069976846
0.889999999999992,15.2020148004083,1.00767412192226E-08,-0.000132507500098
0.892499999999992,15.2017534238631,1.01069694835587E-08,-0.000134744074659
0.894999999999992,15.2014914253754,1.010614258945E-08,-0.000139128546226
0.897499999999992,15.2012286679189,1.01063104551713E-08,-0.000143564878816
0.899999999999992,15.200965343012,1.01062784807482E-08,-0.000145739594647
0.902499999999992,15.2007013482653,1.01095842808263E-08,-0.000148094405883
0.904999999999992,15.2004367821239,1.0113022419489E-08,-0.000151636842471
0.907499999999992,15.2001715676681,1.01172714650488E-08,-0.000156831188641
0.909999999999992,15.1999057096225,1.01201038660292E-08,-0.000160891200005
0.912499999999992,15.1996392780727,1.01170414268381E-08,-0.000164306162034
0.914999999999992,15.1993720996632,1.01357677806391E-08,-0.000166511845127
0.917499999999991,15.1991044270102,1.01531991703041E-08,-0.000169035132954
0.919999999999991,15.1988361764752,1.01548724984468E-08,-0.000174929078635
0.922499999999991,15.1985672208985,1.01597343871163E-08,-0.00017876644403
0.924999999999991,15.1982977978501,1.01951176390003E-08,-0.000180420410682
0.927499999999991,15.1980277707589,1.01859143342153E-08,-0.000185015494012
0.929999999999991,15.1977571544221,1.01800523566453E-08,-0.000189420853633
0.932499999999991,15.1974860424441,1.01776631566963E-08,-0.000193666255297
0.934999999999991,15.1972142966636,1.0175106091026E-08,-0.000197720476058
0.937499999999991,15.1969419914122,1.01715667000235E-08,-0.00020015115057
0.939999999999991,15.1966691068289,1.01625818871298E-08,-0.000204319533903
0.942499999999991,15.1963956907425,1.01508197403177E-08,-0.000209670846222
0.944999999999991,15.1961218059475,1.01371675498285E-08,-0.000212999431454
0.947499999999991,15.1958473133496,1.01256976137165E-08,-0.000217361629314
0.949999999999991,15.195572336792,1.01109565164847E-08,-0.000221124531412
0.952499999999991,15.1952968919683,1.01110266825799E-08,-0.000225903563155
0.954999999999991,15.1950208231956,1.01160777532527E-08,-0.000230453228409
0.957499999999991,15.1947443302695,1.01221555581787E-08,-0.00023430534409
0.959999999999991,15.1944673443492,1.01194643775671E-08,-0.000238958851094
0.96249999999999,15.194189710547,1.01087369586139E-08,-0.000241752490226
0.96499999999999,15.1939116633257,1.00983950090949E-08,-0.000245671338818
0.96749999999999,15.1936331624077,1.00903880806413E-08,-0.000252623146102
0.96999999999999,15.1933540970595,1.00814538939176E-08,-0.000254699712057
0.97249999999999,15.1930746613581,1.00764037114232E-08,-0.000258474088652
0.97499999999999,15.1927947546252,1.00773753786143E-08,-0.000265228616163
0.97749999999999,15.1925142785814,1.00980930284322E-08,-0.00026919394566
0.97999999999999,15.1922333993804,1.00963202243065E-08,-0.000273862719598
0.98249999999999,15.1919520655,1.00951584869335E-08,-0.000278318617954
0.98499999999999,15.1916702075631,1.01017878506582E-08,-0.000281963648934
0.98749999999999,15.1913879404974,1.01018855502844E-08,-0.000287342204854
0.98999999999999,15.1911052184667,1.00974570926837E-08,-0.00029341084226
0.99249999999999,15.19082202685,1.00906305533499E-08,-0.000296368797004
0.99499999999999,15.190538457694,1.00858832396966E-08,-0.00030128025243
0.99749999999999,15.1902544771826,1.0082853663107E-08,-0.000306604147072
0.99999999999999,15.1899700429583,1.00820951587366E-08,-0.000312211175393
1.00249999999999,15.189685182306,1.00802921565446E-08,-0.000317470823942
1.00499999999999,15.1893998655711,1.00773016598055E-08,-0.000321075018561
1.00749999999999,15.1891141215058,1.00738795083544E-08,-0.00032597339934
1.00999999999999,15.1888279898825,1.00700976446433E-08,-0.000330359150756
1.01249999999999,15.1885414488396,1.00424273341559E-08,-0.000336457888838
1.01499999999999,15.188254508139,1.00423669380234E-08,-0.000341181690105
1.01749999999999,15.1879671870265,1.00440153971704E-08,-0.000344580306937
1.01999999999999,15.1876794580385,1.00447774542545E-08,-0.000350804196654
1.02249999999999,15.1873913549997,1.00448431794575E-08,-0.000357023206814
1.02499999999999,15.1871028790224,1.00463859453726E-08,-0.000361016649083
1.02749999999999,15.1868139758611,1.00483070752944E-08,-0.00036679228853
1.02999999999999,15.1865246622385,1.00493924293232E-08,-0.000371325181029
1.03249999999999,15.1862349854834,1.00500896493827E-08,-0.000376015076761
1.03499999999999,15.1859449327467,1.00514068179791E-08,-0.000383340733494
1.03749999999999,15.185654533385,1.00564729876851E-08,-0.000386742632823
1.03999999999999,15.1853638018013,1.00646051492959E-08,-0.000392169517588
1.04249999999999,15.1850726937926,1.00716306405957E-08,-0.000399384136521
1.04499999999999,15.1847812010205,1.00763770660706E-08,-0.00040380532398
1.04749999999999,15.1844893620411,1.00794643742574E-08,-0.000411015060778
1.04999999999999,15.1841971665707,1.00752357568012E-08,-0.000414901058977
1.05249999999999,15.1839046031741,1.00648591683239E-08,-0.000419546395236
1.05499999999999,15.1836116765785,1.00612922437904E-08,-0.000427047623507
1.05749999999999,15.1833184100437,1.00594093055406E-08,-0.000431866614681
1.05999999999999,15.1830248207992,1.00602637331804E-08,-0.000435977671905
1.06249999999999,15.1827309118682,1.00896411225904E-08,-0.00044191145522
1.06499999999999,15.1824366836118,1.00935562130644E-08,-0.000447692215691
1.06749999999999,15.1821421329345,1.01026316201569E-08,-0.000454704581663
1.06999999999999,15.1818472043595,1.01027115562147E-08,-0.000460223806948
1.07249999999999,15.181551916952,1.0082102264164E-08,-0.00046503149217
1.07499999999999,15.181256346366,1.00634656163834E-08,-0.000470433443958
1.07749999999999,15.180960455205,1.00587707052568E-08,-0.00047712071397
1.07999999999999,15.1806641968975,1.00532915325857E-08,-0.0004833531286
1.08249999999999,15.1803676705595,1.00830073179736E-08,-0.000487427174068
1.08499999999999,15.1800708673687,1.00930002133737E-08,-0.000493756166132
1.08749999999999,15.179773703381,1.01139061570166E-08,-0.000500252705203
1.08999999999999,15.1794762571665,1.01140624764184E-08,-0.000506620359057
1.09249999999999,15.1791785516458,1.0113989645788E-08,-0.000513502020878
1.09499999999999,15.1788804356074,1.00986614626208E-08,-0.000517149688453
1.09749999999999,15.1785819827778,1.00925552359854E-08,-0.000524000607287
1.09999999999999,15.1782833385953,1.0102088054964E-08,-0.000530836795315
1.10249999999999,15.1779843817649,1.00975725558783E-08,-0.00053700815623
1.10499999999999,15.1776850590961,1.00915400480517E-08,-0.000542329627016
1.10749999999999,15.177385532853,1.00858610352361E-08,-0.000547154254631
1.10999999999999,15.1770857411757,1.00824397719634E-08,-0.000555434739783
1.11249999999999,15.1767855737586,1.00772084010714E-08,-0.000561460000438
1.11499999999999,15.176485150592,1.00740127351173E-08,-0.000567560319995
1.11749999999999,15.176184484366,1.00743662301284E-08,-0.000572939050649
1.11999999999999,15.1758834336002,1.00770920496984E-08,-0.000578945330318
1.12249999999999,15.175582096105,1.00810666481266E-08,-0.00058586397134
1.12499999999999,15.1752805755758,1.00782377998598E-08,-0.000592395269538
1.12749999999999,15.1749787738419,1.00757766574588E-08,-0.000597288654935
1.12999999999999,15.1746766582531,1.00714423467707E-08,-0.000604100864479
1.13249999999999,15.1743742988363,1.00651487144887E-08,-0.000611898050936
1.13499999999999,15.1740716700781,1.0060688282465E-08,-0.000617804687549
1.13749999999999,15.173768764514,1.00672963299076E-08,-0.000624538505182
1.13999999999999,15.1734655714502,1.00611163844633E-08,-0.000629919852695
1.14249999999999,15.1731620697149,1.00673336334012E-08,-0.000636470216084
1.14499999999999,15.1728583241985,1.00696837534997E-08,-0.000643708838809
1.14749999999999,15.1725543700918,1.00705577210647E-08,-0.000650054232121
1.14999999999999,15.1722501183085,1.00659871549169E-08,-0.000655303930439
1.15249999999999,15.1719456171285,1.00454826679197E-08,-0.00066241915969
1.15499999999999,15.1716409171459,1.0052608523381E-08,-0.000669952153078
1.15749999999999,15.17133590503,1.00594155227896E-08,-0.00067724197031
1.15999999999999,15.171030583785,1.00649097944938E-08,-0.000682684115064
1.16249999999999,15.1707250838173,1.00645882739059E-08,-0.00068841191023
1.16499999999999,15.1704193059255,1.00645838330138E-08,-0.000696340935967
1.16749999999999,15.1701131926388,1.00591153184837E-08,-0.000703680797921
1.16999999999999,15.1698069020587,1.00510746392501E-08,-0.00070878514314
1.17249999999999,15.169500442325,1.00514689904685E-08,-0.000715196611868
1.17499999999999,15.1691936693012,1.00451771345433E-08,-0.000723487129083
1.17749999999999,15.1688866330605,1.00389243584686E-08,-0.000728858718255
1.17999999999999,15.1685793883191,1.00325632246268E-08,-0.000737938713612
1.18249999999999,15.1682718874745,1.00273087610958E-08,-0.000742782807724
1.18499999999999,15.1679641195864,1.00512966838551E-08,-0.000749503937314
1.18749999999999,15.167656087759,1.00454631279945E-08,-0.000756361552821
1.18999999999999,15.1673477986455,1.00464401242562E-08,-0.000764511285517
1.19249999999999,15.167039350332,1.0050545284912E-08,-0.000769124579318
1.19499999999999,15.1667306899715,1.0050545284912E-08,-0.000776911761788
1.19749999999999,15.1664217087384,1.0042006337585E-08,-0.00078302817021
1.19999999999999,15.1661125133819,1.00369588196259E-08,-0.000791688678127
1.20249999999999,15.1658031716022,1.00377679501662E-08,-0.000798950716985
1.20499999999999,15.165493508922,1.00362527177822E-08,-0.000804907166802
1.20749999999999,15.1651835401143,1.00364356825366E-08,-0.000810695439009
1.20999999999999,15.1648734111296,1.00360431076751E-08,-0.00081955040322
1.21249999999999,15.164563079261,1.00123624946491E-08,-0.000825871018811
1.21499999999999,15.1642524785419,1.00121813062515E-08,-0.000832818441487
1.21749999999999,15.1639416724942,1.00124051272132E-08,-0.000839076171447
1.21999999999999,15.1636306487052,1.00112691470144E-08,-0.000847477307461
1.22249999999999,15.1633194097932,1.00186650087153E-08,-0.000854227026775
1.22499999999999,15.1630079536784,1.00388470869461E-08,-0.00086263219848
1.22749999999999,15.1626962009787,1.00238786160389E-08,-0.000867894205185
1.22999999999998,15.1623841880693,1.00156309912336E-08,-0.000875168353623
1.23249999999998,15.1620720471656,9.98530147455767E-09,-0.000881794495275
1.23499999999998,15.1617596690175,9.96880444859016E-09,-0.000890768869748
1.23749999999998,15.1614469870142,9.95687532423517E-09,-0.00089604167207
1.23999999999998,15.1611341569272,9.95654581004146E-09,-0.000902661508027
1.24249999999998,15.160821184101,9.95669324765913E-09,-0.000911409823902
1.24499999999998,15.160507907061,9.9588106650117E-09,-0.000919219298856
1.24749999999998,15.1601943752122,9.95486182375771E-09,-0.000924322292952
1.24999999999998,15.1598806534174,9.95266447034737E-09,-0.000933632351671
1.25249999999998,15.1595667055248,9.94914550744852E-09,-0.000938494115227
1.25499999999998,15.1592525311825,9.94368676288104E-09,-0.000947416429803
1.25749999999998,15.1589381362054,9.93571269702898E-09,-0.000954552154274
1.25999999999998,15.1586235102087,9.93105508939607E-09,-0.000960477293372
1.26249999999998,15.1583087410403,9.92761073348447E-09,-0.00096729634036
1.26499999999998,15.1579937817169,9.91986848219995E-09,-0.000977190211466
1.26749999999998,15.1576785167964,9.92115545273009E-09,-0.00098394028199
1.26999999999998,15.1573630309418,9.9200150316392E-09,-0.000990962359774
1.27249999999998,15.1570474021245,9.91755655377347E-09,-0.000997985233501
1.27499999999998,15.1567314946128,9.92529791687957E-09,-0.00100410469842
1.27749999999998,15.1564153360714,9.92410242872666E-09,-0.001012835625882
1.27999999999998,15.1560990292156,9.92110393838175E-09,-0.001019719420587
1.28249999999998,15.1557825127601,9.91939153038857E-09,-0.00102668345584
1.28499999999998,15.1554657748284,9.9259214181302E-09,-0.001034015207145
1.28749999999998,15.1551488847286,9.92699789037488E-09,-0.001042722355053
1.28999999999998,15.1548317351476,9.92903981256177E-09,-0.001049970416475
1.29249999999998,15.1545143173354,9.94898030626246E-09,-0.001058539175881
1.29499999999998,15.1541967535902,9.97360949384074E-09,-0.001063693393697
1.29749999999998,15.1538789800093,1.00113011214376E-08,-0.001071213394725
1.29999999999998,15.1535609044958,1.0010428042051E-08,-0.001079755286136
1.30249999999998,15.1532426627052,1.00069712516415E-08,-0.001086657418859
1.30499999999998,15.1529242819427,1.00055101981411E-08,-0.001093256677788
1.30749999999998,15.1526056759544,1.00001145142414E-08,-0.001101627221336
1.30999999999998,15.1522868463775,9.9863575186987E-09,-0.001108919111865
1.31249999999998,15.1519678103256,9.98604399171654E-09,-0.001117155073572
1.31499999999998,15.151648540124,9.98594984480405E-09,-0.001125012128721
1.31749999999998,15.1513290837387,9.98828753040471E-09,-0.001130052329277
1.31999999999998,15.1510094059345,9.98682914143956E-09,-0.001139490868903
1.32249999999998,15.1506894714187,9.9819033039239E-09,-0.001146812966331
1.32499999999998,15.1503693569453,9.97680160708114E-09,-0.001153849311239
1.32749999999998,15.1500490987252,9.99195481909965E-09,-0.001160931762571
1.32999999999998,15.1497286192436,9.99846960780815E-09,-0.001168262385478
1.33249999999998,15.1494079285915,9.99529525813614E-09,-0.001176993729533
1.33499999999998,15.1490870208517,9.9890131721736E-09,-0.001184528760607
1.33749999999998,15.1487658853112,9.98010918351611E-09,-0.001192756597997
1.33999999999998,15.148444563499,9.97980276196131E-09,-0.001198548361026
1.34249999999998,15.1481230352519,9.97963578441841E-09,-0.001206031684219
1.34499999999998,15.1478012316539,9.96994398150264E-09,-0.001214635441027
1.34749999999998,15.1474792562039,9.96032145650361E-09,-0.001221820944372
1.34999999999998,15.1471571472707,9.96251792173553E-09,-0.001228820034418
1.35249999999998,15.1468348145102,9.96458648927501E-09,-0.001236160665194
1.35499999999998,15.146512256765,9.96025839583581E-09,-0.001245708217567
1.35749999999998,15.1461895106338,9.97903271127143E-09,-0.001252710803288
1.35999999999998,15.1458665192277,9.97082505449498E-09,-0.001260758895269
1.36249999999998,15.1455433325964,9.96841720279917E-09,-0.001266723857632
1.36499999999998,15.145219961842,9.96875471059866E-09,-0.00127490944408
1.36749999999998,15.1448963263351,9.96676963183063E-09,-0.001283255025223
1.36999999999998,15.144572478729,9.96221594107283E-09,-0.001290592112407
1.37249999999998,15.1442485171654,9.96025839583581E-09,-0.001297612540105
1.37499999999998,15.1439243475831,9.94960114297783E-09,-0.00130457412849
1.37749999999998,15.1435999438006,9.93173632224398E-09,-0.001314197835629
1.37999999999998,15.1432753427694,9.9267687403426E-09,-0.001321416047229
1.38249999999998,15.1429505147391,9.92667281707327E-09,-0.00132955366559
1.38499999999998,15.1426254664347,9.92335280614043E-09,-0.001335753446655
1.38749999999998,15.1423002470179,9.93020954354051E-09,-0.001343600560208
1.38999999999998,15.1419747855436,9.93351711997548E-09,-0.001353076884087
1.39249999999998,15.1416490927257,9.94012339106121E-09,-0.001358721400788
1.39499999999998,15.1413232472964,9.94219195860069E-09,-0.001366032093436
1.39749999999998,15.140997242335,9.93927251613513E-09,-0.00137403583306
1.39999999999998,15.1406710082295,9.93923077174941E-09,-0.00138267842323
1.40249999999998,15.1403445500348,9.93918902736368E-09,-0.001390314556648
1.40499999999998,15.1400178731103,9.94057547387683E-09,-0.00139840364517
1.40749999999998,15.139690981968,9.94059323744523E-09,-0.001405126470856
1.40999999999998,15.1393638825618,9.94235094253781E-09,-0.001411883052789
1.41249999999998,15.1390365988215,9.94037030466188E-09,-0.001421865339685
1.41499999999998,15.1387090769938,9.94440263468732E-09,-0.001428242785629
1.41749999999998,15.1383813364752,9.93810989058375E-09,-0.001434428451283
1.41999999999998,15.1380534674449,9.92129844945566E-09,-0.001443508198209
1.42249999999998,15.1377254110891,9.92217952244801E-09,-0.001451655716347
1.42499999999998,15.1373970805432,9.9230899053282E-09,-0.00145985453296
1.42749999999998,15.1370685689936,9.92396742560686E-09,-0.001468303071164
1.42999999999998,15.1367398212757,9.91795623406233E-09,-0.001475060944767
1.43249999999998,15.1364108215751,9.91806814454321E-09,-0.00148230615594
1.43499999999998,15.1360816986996,9.91127002691883E-09,-0.001490228687019
1.43749999999998,15.1357523489832,9.90839144066058E-09,-0.001499350875672
1.43999999999998,15.1354227154135,9.90572956993674E-09,-0.001505547158523
1.44249999999998,15.1350929799712,9.90228876673882E-09,-0.00151220844781
1.44499999999998,15.1347630402267,9.90234383380084E-09,-0.001521786407291
1.44749999999998,15.1344328491976,9.90107196230383E-09,-0.001529257363683
1.44999999999998,15.1341025015171,9.90951765089676E-09,-0.001537727698714
1.45249999999998,15.1337718776271,9.92317961134859E-09,-0.001544680459411
1.45499999999998,15.1334409903803,9.92309345804188E-09,-0.001551822098115
1.45749999999998,15.1331099801545,9.92342918948452E-09,-0.001559941968017
1.45999999999998,15.1327787483986,9.95521531876875E-09,-0.001568385331298
1.46249999999998,15.1324472895166,9.97489912890615E-09,-0.001575630622353
1.46499999999998,15.1321156390584,9.99082949704189E-09,-0.001583199170161
1.46749999999998,15.131783792381,9.99175142624154E-09,-0.001591138988237
1.46999999999998,15.1314517383663,9.99471794216333E-09,-0.001599079765796
1.47249999999998,15.1311194758454,9.99513360966375E-09,-0.001607001752183
1.47499999999998,15.1307870098376,9.99531035716927E-09,-0.001615645648141
1.47749999999998,15.1304542632418,9.99511406973852E-09,-0.001621700760487
1.47999999999998,15.1301212743346,9.9959560628804E-09,-0.001628659539617
1.48249999999998,15.1297881754968,1.00005577152729E-08,-0.001638970081234
1.48499999999998,15.1294548204412,1.00106536393696E-08,-0.001645062504409
1.48749999999998,15.1291212618445,1.00103676459185E-08,-0.001652939613467
1.48999999999998,15.1287875512691,1.00095798316602E-08,-0.001661087642251
1.49249999999998,15.1284535440567,1.00094812438556E-08,-0.001668127777473
1.49499999999998,15.1281193574384,1.00092716337485E-08,-0.001677339448395
1.49749999999998,15.127785005584,9.99414773161789E-09,-0.001685512522336
1.49999999999998,15.1274503592035,9.98242910554836E-09,-0.001692581682092
1.50249999999998,15.1271154913775,9.97483606823835E-09,-0.001699329846777
1.50499999999998,15.1267804070826,9.96121674035066E-09,-0.00170807503076
1.50749999999998,15.1264451333006,9.96177185186298E-09,-0.001715941978492
1.50999999999998,15.126109646225,9.97456517382034E-09,-0.00172223791624
1.51249999999998,15.1257739955416,9.97448879047624E-09,-0.001731713164434
1.51499999999998,15.1254381278306,9.97433424743122E-09,-0.001739790167064
1.51749999999998,15.1251019522597,9.97395588342442E-09,-0.001746827176916
1.51999999999998,15.1247656345515,9.9677013309929E-09,-0.001755677119835
1.52249999999998,15.1244290876699,9.96749793813478E-09,-0.001762809881557
1.52499999999998,15.1240922595888,9.97512117351107E-09,-0.001770333295076
1.52749999999998,15.1237552794208,9.9752215376725E-09,-0.001778488110231
1.52999999999998,15.1234180227519,9.97542759506587E-09,-0.001786423899743
1.53249999999998,15.123080555674,9.97560611892823E-09,-0.001792978809697
1.53499999999998,15.1227429200249,9.97180471529191E-09,-0.001800584279275
1.53749999999998,15.1224051053929,9.96412907738886E-09,-0.001808696400604
1.53999999999998,15.1220670276537,9.96304549971683E-09,-0.001818135960604
1.54249999999998,15.1217287016154,9.96322668811445E-09,-0.001825353122655
1.54499999999998,15.1213901919573,9.9630579342147E-09,-0.001832697609257
1.54749999999998,15.1210513718775,9.97326843332758E-09,-0.001839809359512
1.54999999999998,15.1207123901331,9.98342564173527E-09,-0.001846537500391
1.55249999999998,15.1203732184668,9.98822002884481E-09,-0.001857405630582
1.55499999999998,15.1200337466343,9.98419835696041E-09,-0.001864491423389
1.55749999999998,15.1196941035156,9.98189708667496E-09,-0.001870981586443
1.55999999999998,15.1193542478238,9.98003280017201E-09,-0.001878638926953
1.56249999999998,15.1190141901949,9.98024063392222E-09,-0.001887239853505
1.56499999999998,15.118673879462,9.9795318675433E-09,-0.001894912160109
1.56749999999998,15.1183333910947,9.97698368365718E-09,-0.001903766020791
1.56999999999998,15.117992589923,9.97818005998852E-09,-0.001910209277717
1.57249999999998,15.1176515296684,9.98025662113378E-09,-0.001917243905934
1.57499999999998,15.1173103326219,9.98583615796633E-09,-0.001926924355879
1.57749999999998,15.1169688589574,9.98757343495527E-09,-0.001933588497822
1.57999999999998,15.1166271981779,9.98899096771311E-09,-0.001942012071756
1.58249999999998,15.1162853210779,9.98996174672584E-09,-0.001948908857357
1.58499999999998,15.1159432106466,9.98913307626026E-09,-0.00195602773551
1.58749999999998,15.1156008325985,9.98670124374712E-09,-0.001965215533688
1.58999999999998,15.1152582885308,9.98693572284992E-09,-0.001973604624854
1.59249999999998,15.1149155070261,9.98317517542091E-09,-0.001980342637488
1.59499999999998,15.114572408071,9.98318760991879E-09,-0.001988563894038
1.59749999999998,15.1142291439271,9.98966598331208E-09,-0.001996148836499
1.59999999999998,15.1138855872158,9.98957272457801E-09,-0.002003972746782
1.60249999999998,15.1135418278526,9.99009941438089E-09,-0.002012030035403
1.60499999999998,15.11319787004,9.99069627027893E-09,-0.002018231688004
1.60749999999998,15.1128537401838,9.99078153540722E-09,-0.002026571621418
1.60999999999998,15.1125092877517,9.99071403384733E-09,-0.002035763892892
1.61249999999998,15.1121646420214,9.99063676232481E-09,-0.002042244877032
1.61499999999998,15.1118197540528,9.99061544604274E-09,-0.00205161354853
1.61749999999998,15.1114745741496,1.00029238225829E-08,-0.002058878145299
1.61999999999998,15.1111292131625,1.00029158289772E-08,-0.002064849382944
1.62249999999998,15.1107836072088,1.00028652028072E-08,-0.00207424916464
1.62499999999998,15.1104377355317,9.99798022149889E-09,-0.002082296381489
1.62749999999998,15.110091610829,9.99771554432982E-09,-0.002088693088764
1.62999999999998,15.1097453441414,9.98928584294845E-09,-0.002097146174173
1.63249999999998,15.1093987710516,9.97996707496895E-09,-0.002104284851906
1.63499999999998,15.1090520287074,9.97352067599877E-09,-0.002112224576847
1.63749999999998,15.1087050358065,9.96594273772189E-09,-0.00212150276551
1.63999999999998,15.108357755708,9.96040938616716E-09,-0.002128349908669
1.64249999999998,15.1080101867317,9.95519133795142E-09,-0.002134370517428
1.64499999999998,15.1076624432857,9.95276572268722E-09,-0.002143257326778
1.64749999999998,15.1073144188788,9.95414506377301E-09,-0.002150904486612
1.64999999999998,15.1069661664509,9.95744287024536E-09,-0.002158697839909
1.65249999999998,15.1066177305202,9.9589776425546E-09,-0.002167147872524
1.65499999999998,15.1062690024012,9.96008342468713E-09,-0.002173411552255
1.65749999999998,15.1059200290299,9.96011273457498E-09,-0.002181662790923
1.65999999999998,15.1055708523948,9.96013582721389E-09,-0.002190396473118
1.66249999999998,15.1052214378849,9.96095295136001E-09,-0.002198533117896
1.66499999999998,15.1048717078853,9.96073268311193E-09,-0.002206094147236
1.66749999999998,15.1045217971103,9.96081528370496E-09,-0.002213626494924
1.66999999999998,15.1041715591611,9.96241578121726E-09,-0.002220902966035
1.67249999999998,15.1038210757365,9.97723947904206E-09,-0.002229370823695
1.67499999999998,15.1034703723764,9.97973081950931E-09,-0.002237055802996
1.67749999999998,15.1031194916941,9.978760928675E-09,-0.002243916693686
1.67999999999998,15.1027682865688,9.97810190028758E-09,-0.002251295313925
1.68249999999998,15.1024169221825,9.97426319315764E-09,-0.002259892955189
1.68499999999998,15.1020652433728,9.9859969182603E-09,-0.002268698887052
1.68749999999998,15.1017132995124,9.98856108935797E-09,-0.002276006605153
1.68999999999998,15.1013610883785,9.98856108935797E-09,-0.002282140310473
1.69249999999998,15.1010086959172,9.98856020117955E-09,-0.00229033540098
1.69499999999998,15.1006559452291,9.98845095523393E-09,-0.002297861214003
1.69749999999998,15.1003030158535,9.99254279321349E-09,-0.002306745735414
1.69999999999997,15.0999498030503,9.99258453759921E-09,-0.002313947835883
1.70249999999997,15.0995963448104,9.99110394417357E-09,-0.002320702495784
1.70499999999997,15.0992426219181,9.99116345212769E-09,-0.002328366026495
1.70749999999997,15.0988887518279,9.9863530778066E-09,-0.002336970380389
1.70999999999997,15.0985345231755,9.98634241966556E-09,-0.002344629395421
1.71249999999997,15.0981800758364,9.98126559181856E-09,-0.002353564961876
1.71499999999997,15.0978253340474,9.98127092088907E-09,-0.002360898471275
1.71749999999997,15.0974703186519,9.98323113066135E-09,-0.002366337674454
1.71999999999997,15.0971149978474,9.98511406891112E-09,-0.002374281272384
1.72249999999997,15.0967595336728,9.98609195335121E-09,-0.002383764361974
1.72499999999997,15.0964037419811,9.98601645818553E-09,-0.002390112588505
1.72749999999997,15.0960477243225,9.98824312148372E-09,-0.002397568541796
1.72999999999997,15.0956914548587,9.98599425372504E-09,-0.002405281254362
1.73249999999997,15.0953349234422,9.9843786571796E-09,-0.002413241687373
1.73499999999997,15.0949780747492,9.98230831328328E-09,-0.002421734530928
1.73749999999997,15.0946210462165,9.98352511771827E-09,-0.002429753997705
1.73999999999997,15.0942637048899,9.98352156500459E-09,-0.002435915067557
1.74249999999997,15.0939060608618,9.98352245318301E-09,-0.002443922158883
1.74499999999997,15.093548178374,9.98366189719491E-09,-0.002451177836154
1.74749999999997,15.0931900117933,9.98363969273441E-09,-0.002459573498097
1.74999999999997,15.0928315586125,9.98361748827392E-09,-0.002467415478418
1.75249999999997,15.0924728994174,9.98418503428411E-09,-0.002474119962314
1.75499999999997,15.0921140177944,9.98374360960952E-09,-0.002481373153036
1.75749999999997,15.091754790467,9.98292115639288E-09,-0.00249073594441
1.75999999999997,15.0913953565397,9.98215732295193E-09,-0.002498967958127
1.76249999999997,15.0910355963963,9.98206495239629E-09,-0.002506637997136
1.76499999999997,15.0906755441227,9.98223459447445E-09,-0.002513597384071
1.76749999999997,15.0903152064757,9.98208093960784E-09,-0.002520527940561
1.76999999999997,15.0899546738057,9.98160309961804E-09,-0.002528315147251
1.77249999999997,15.0895937776918,9.98181626243877E-09,-0.002537407806615
1.77499999999997,15.0892326702977,9.98184557232662E-09,-0.002544236346467
1.77749999999997,15.0888712925297,9.98285276665456E-09,-0.00255110455658
1.77999999999997,15.0885096106424,9.98245575090095E-09,-0.002557513069155
1.78249999999997,15.0881476742282,9.98304905408531E-09,-0.002566006950811
1.78499999999997,15.087785504007,9.98279059416518E-09,-0.002574717231674
1.78749999999997,15.0874230260693,9.98186777678711E-09,-0.002581396257543
1.78999999999997,15.0870602180221,9.98144589203776E-09,-0.002589512474959
1.79249999999997,15.0866971969541,9.98065718960106E-09,-0.002597332187654
1.79499999999997,15.0863337860509,9.97946525416182E-09,-0.00260300256351
1.79749999999997,15.0859701436663,9.97972726679564E-09,-0.00261282257163
1.79999999999997,15.0856062414619,9.97965976523574E-09,-0.002620944735679
1.80249999999997,15.0852420939732,9.97734694863084E-09,-0.002626265965211
1.80499999999997,15.0848776208109,9.97149829373711E-09,-0.002634041136389
1.80749999999997,15.0845129332639,9.97154181447968E-09,-0.002643236740163
1.80999999999997,15.0841479205593,9.97156668347543E-09,-0.002650511717922
1.81249999999997,15.0837825617303,9.97161198057484E-09,-0.002658528639633
1.81499999999997,15.0834169960392,9.97170879202258E-09,-0.002666207781039
1.81749999999997,15.0830510874702,9.97177096451196E-09,-0.002672923205782
1.81999999999997,15.0826848984231,9.9717141210931E-09,-0.002680195368426
1.82249999999997,15.0823184195113,9.96567983690966E-09,-0.002688667994892
1.82499999999997,15.0819516827116,9.96854154777793E-09,-0.002696638150133
1.82749999999997,15.0815845905731,9.96865701097249E-09,-0.002702737020362
1.82999999999997,15.0812172680562,9.96878668502177E-09,-0.002709479316783
1.83249999999997,15.0808497040769,9.96872806524607E-09,-0.002718657451705
1.83499999999997,15.0804817706942,9.97729987517459E-09,-0.002726179201436
1.83749999999997,15.0801136258513,9.977273229822E-09,-0.00273462768674
1.83999999999997,15.0797451327317,9.97738425212447E-09,-0.00274308072706
1.84249999999997,15.0793763148296,9.97766047561299E-09,-0.002748769571228
1.84499999999997,15.0790071770138,9.9779988715909E-09,-0.002754882645686
1.84749999999997,15.0786377926884,9.97826887783049E-09,-0.002764019545594
1.84999999999997,15.0782680868003,9.97822979798002E-09,-0.002772042347706
1.85249999999997,15.0778980871458,9.97810367664442E-09,-0.002778153244126
1.85499999999997,15.0775278874267,9.97797311441673E-09,-0.002786543440964
1.85749999999997,15.0771572906287,9.98286697750928E-09,-0.002793669698774
1.85999999999997,15.0767864286812,9.98654670070209E-09,-0.002802124576818
1.86249999999997,15.0764152882868,9.98978677557716E-09,-0.002809591846893
1.86499999999997,15.0760437950015,9.98982230271395E-09,-0.002817347268922
1.86749999999997,15.075672019367,9.99133220602744E-09,-0.002824606321602
1.86999999999997,15.0752999387949,9.99156224423814E-09,-0.002831365346736
1.87249999999997,15.0749275635438,9.99160398862387E-09,-0.002839150458733
1.87499999999997,15.0745548063289,9.99147964364511E-09,-0.002847928806035
1.87749999999997,15.074181823592,9.99180560512514E-09,-0.002855362942528
1.87999999999997,15.0738085250916,9.99170524096371E-09,-0.002861312313387
1.88249999999997,15.0734348815684,9.99163596304697E-09,-0.002869421889831
1.88499999999997,15.0730610480239,9.99227545150916E-09,-0.002877698804274
1.88749999999997,15.0726868490642,9.99316274175044E-09,-0.002885165944711
1.88999999999997,15.0723123184018,9.99573579463231E-09,-0.002893830966472
1.89249999999997,15.0719374968701,9.99502969278865E-09,-0.002900566881004
1.89499999999997,15.0715623180432,9.99533344980819E-09,-0.002906930891033
1.89749999999997,15.0711868192695,9.99579352622959E-09,-0.002914216834923
1.89999999999997,15.0708110050738,9.9986028345711E-09,-0.002922444744546
1.90249999999997,15.070434947402,9.9974890588328E-09,-0.002931169637284
1.90499999999997,15.0700585203519,9.99252414146667E-09,-0.002937540664433
1.90749999999997,15.0696818039078,9.99202409701638E-09,-0.002943687114666
1.90999999999997,15.0693048329447,9.99179583516252E-09,-0.002952789163121
1.91249999999997,15.0689274421598,9.9913712858779E-09,-0.002959750929746
1.91499999999997,15.0685497919344,9.98810545382867E-09,-0.002966853878374
1.91749999999997,15.0681718517344,9.98547822206319E-09,-0.002976811692489
1.91999999999997,15.0677935098672,9.98008609087719E-09,-0.002981941305114
1.92249999999997,15.0674148993892,9.9800097075331E-09,-0.002989426951901
1.92499999999997,15.0670359442511,9.98260496487546E-09,-0.002997776689396
1.92749999999997,15.0666566403144,9.98409710462056E-09,-0.00300497907333
1.92999999999997,15.0662770159143,9.98535121254918E-09,-0.00301239154247
1.93249999999997,15.0658970997245,9.98673854724075E-09,-0.003019755991064
1.93499999999997,15.0655168875792,9.98910998362135E-09,-0.003026550833119
1.93749999999997,15.065136319818,9.99382532285154E-09,-0.003033810205762
1.93999999999997,15.0647554883757,1.00003409997385E-08,-0.00304277935044
1.94249999999997,15.0643743179241,1.00002051084402E-08,-0.003050421960255
1.94499999999997,15.0639927147421,1.00000816516399E-08,-0.00305954294292
1.94749999999997,15.063610877335,1.00056753993272E-08,-0.003065737085547
1.94999999999997,15.0632286425238,1.00089749821564E-08,-0.003071540559293
1.95249999999997,15.0628460554456,1.00129620150824E-08,-0.003079972382198
1.95499999999997,15.0624632077073,1.00165049587986E-08,-0.00308842626145
1.95749999999997,15.0620800385641,1.00220365339965E-08,-0.003094958465564
1.95999999999997,15.061696448667,1.00218766618809E-08,-0.003101842607918
1.96249999999997,15.0613126730544,1.00255643786795E-08,-0.003109388355549
1.96499999999997,15.0609284368598,1.00247987688817E-08,-0.00311712891709
1.96749999999997,15.060543943031,1.00249248902173E-08,-0.003125112933744
1.96999999999997,15.0601590655697,1.00249604173541E-08,-0.003133182832796
1.97249999999997,15.05977390858,1.00270343139641E-08,-0.003141189588539
1.97499999999997,15.059388338893,1.00288470861187E-08,-0.003147424940269
1.97749999999997,15.0590024565312,1.00405266323378E-08,-0.003153536239373
1.97999999999997,15.0586162063864,1.00457615559435E-08,-0.003161929197466
1.98249999999997,15.0582296298209,1.00466284180811E-08,-0.003169973170878
1.98499999999997,15.0578426525307,1.00482457909834E-08,-0.003176918501635
1.98749999999997,15.0574554626813,1.00458077412213E-08,-0.003184516074743
1.98999999999997,15.057067866857,1.00438377614864E-08,-0.003191216429954
1.99249999999997,15.0566799429877,1.00436192695952E-08,-0.003198560532451
1.99499999999997,15.0562917299483,1.00429105032163E-08,-0.003208006087112
1.99749999999997,15.055903120068,1.00424850657532E-08,-0.003214857940944
1.99999999999997,15.0555140854999,1.00415480375204E-08,-0.003222536455152
2.00249999999997,15.055124815755,1.00416759352129E-08,-0.003229816467066
2.00499999999997,15.0547350856056,1.00509556233419E-08,-0.003234645867702
2.00749999999997,15.0543450216183,1.00764889765514E-08,-0.003242919585084
2.00999999999997,15.0539546804455,1.01182404677047E-08,-0.003252497944537
2.01249999999997,15.05356394961,1.01674189068035E-08,-0.003258229968278
2.01499999999997,15.0531728320196,1.02127870604818E-08,-0.003265175111766
2.01749999999997,15.0527814669344,1.0252659166099E-08,-0.003273067783448
2.01999999999997,15.0523896612782,1.02848733973815E-08,-0.003280038800788
2.02249999999997,15.0519975211363,1.02877049101835E-08,-0.003288754914244
2.02499999999997,15.0516050655935,1.02894439635293E-08,-0.003297322341672
2.02749999999997,15.0512122275873,1.0290353458231E-08,-0.003304894703251
2.02999999999997,15.0508189901331,1.02950963309922E-08,-0.003311459723808
2.03249999999997,15.0504254442495,1.02994395234646E-08,-0.003318237655553
2.03499999999997,15.050031472019,1.03306661003444E-08,-0.003325825168919
2.03749999999997,15.0496371447281,1.03635509063338E-08,-0.003333527722
2.03999999999997,15.0492424688183,1.03893800229571E-08,-0.003340546023383
2.04249999999997,15.0488474570052,1.04107211740256E-08,-0.003348239127532
2.04499999999997,15.0484520740987,1.0431412178491E-08,-0.003353924295232
2.04749999999997,15.0480563700929,1.04489483732095E-08,-0.003361307237371
2.04999999999997,15.0476602836182,1.0463322652754E-08,-0.003370759387598
2.05249999999997,15.0472638311164,1.04713269166723E-08,-0.003377403191037
2.05499999999997,15.0468669678688,1.04611928009035E-08,-0.003385144352752
2.05749999999997,15.046469751466,1.04543751433539E-08,-0.00339251377045
2.05999999999997,15.0460721384763,1.04626458607981E-08,-0.003398510111845
2.06249999999997,15.0456741575157,1.0473829803459E-08,-0.003405842718218
2.06499999999997,15.0452758151499,1.04746433748915E-08,-0.003415091093442
2.06749999999997,15.0448771326138,1.04804325218311E-08,-0.003421596912268
2.06999999999997,15.0444780345122,1.04921848986805E-08,-0.003429034287492
2.07249999999997,15.0440786027216,1.04916315635251E-08,-0.003436175512967
2.07499999999997,15.0436787961399,1.04915596210731E-08,-0.003443221935758
2.07749999999997,15.0432785989588,1.04492547947643E-08,-0.003451223358858
2.07999999999997,15.042878025932,1.07227293710821E-08,-0.003459374602774
2.08249999999997,15.0424771167095,1.07104449753592E-08,-0.003467023702447
2.08499999999997,15.0420757675788,1.07052908759897E-08,-0.00347429604952
2.08749999999997,15.0416740499539,1.07070983190738E-08,-0.003481122580379
2.08999999999997,15.0412719507926,1.0706315833886E-08,-0.003487719019774
2.09249999999997,15.0408694387632,1.07057926967968E-08,-0.003496287465961
2.09499999999997,15.0404665258743,1.0710010656112E-08,-0.003503727361805
2.09749999999997,15.040063290845,1.07172102303821E-08,-0.003510269241805
2.09999999999997,15.039659646996,1.05700976860135E-08,-0.003518248595621
2.10249999999997,15.0392556399251,1.0510706971445E-08,-0.00352365008829
2.10499999999997,15.0388512768442,1.04487360985672E-08,-0.003531823968971
2.10749999999997,15.0384465179044,1.03979438392798E-08,-0.003541044595805
2.10999999999997,15.0380413258462,1.05543023209975E-08,-0.003547653347486
2.11249999999997,15.0376357685105,1.07398445692297E-08,-0.003555929796503
2.11499999999997,15.0372297832223,1.09162705541621E-08,-0.003562018101084
2.11749999999997,15.0368233949778,1.10380629081419E-08,-0.003568617702288
2.11999999999997,15.0364166243528,1.11307265626692E-08,-0.003576836178013
2.12249999999997,15.0360094757517,1.12776241678603E-08,-0.003584241196735
2.12499999999997,15.0356019156416,1.15587202031975E-08,-0.003592312754026
2.12749999999997,15.0351939887963,1.19250458396891E-08,-0.00360006787832
2.12999999999997,15.0347856508608,1.22916645750593E-08,-0.003605700425974
2.13249999999997,15.0343769262422,1.26150103696432E-08,-0.003613678785255
2.13499999999997,15.0339678043907,1.2618679434695E-08,-0.003621596742757
2.13749999999997,15.0335582822305,1.26204149353271E-08,-0.003628548035488
2.13999999999997,15.0331483539918,1.2593758924595E-08,-0.003637652417501
2.14249999999997,15.0327380464957,1.25120509508747E-08,-0.003644137294295
2.14499999999997,15.0323272841461,1.24713341875804E-08,-0.003651024044935
2.14749999999997,15.0319161159426,1.24718013694292E-08,-0.003658391977516
2.14999999999997,15.0315045563601,1.24724044425761E-08,-0.003665298663104
2.15249999999997,15.0310925582524,1.24737091766747E-08,-0.003674409669965
2.15499999999997,15.0306801362761,1.24769048426288E-08,-0.00368080851161
2.15749999999996,15.0302673933336,1.24768817499898E-08,-0.003688446824161
2.15999999999996,15.0298542173384,1.20375407419715E-08,-0.003695256231027
2.16249999999996,15.0294406059012,1.20510552648057E-08,-0.00370184793413
2.16499999999996,15.0290266485822,1.20631007405336E-08,-0.003709979001412
2.16749999999996,15.0286122740755,1.20743681719659E-08,-0.003719019031002
2.16999999999996,15.0281973811391,1.28814541255906E-08,-0.003726040103147
2.17249999999996,15.0277821275236,1.37294682289735E-08,-0.003731887982419
2.17499999999996,15.027366480097,1.44936116441841E-08,-0.003740044119859
2.17749999999996,15.0269503273077,1.51444696783187E-08,-0.003745808449373
2.17999999999996,15.0265337746269,1.57439901116163E-08,-0.003752635516838
2.18249999999996,15.0261168983716,1.62589044450101E-08,-0.003762472105625
2.18499999999996,15.0256995221585,1.66365943243818E-08,-0.003768992239128
2.18749999999996,15.0252817084591,1.69145470962917E-08,-0.003775984012502
2.18999999999996,15.0248635559323,1.71582499319811E-08,-0.003782881089075
2.19249999999996,15.0244449600784,1.74462435609257E-08,-0.003790453321624
2.19499999999996,15.0240258746973,1.78094410330232E-08,-0.00379784565302
2.19749999999996,15.0236064377729,1.82299091378013E-08,-0.003806389754655
2.19999999999996,15.0231865754481,1.87168245346925E-08,-0.003814452682489
2.20249999999996,15.0227662319149,1.93031990392001E-08,-0.003820776258805
2.20499999999996,15.0223454608043,1.99693266367262E-08,-0.003828303236676
2.20749999999996,15.0219242708919,2.06361203680672E-08,-0.003834731201913
2.20999999999996,15.0215026073495,2.12466630955532E-08,-0.003843190303431
2.21249999999996,15.0210805274289,2.17605586882996E-08,-0.003850215062492
2.21499999999996,15.0206580074889,2.21509131037578E-08,-0.003858157625346
2.21749999999996,15.0202350680137,2.24340261922862E-08,-0.003864880303943
2.21999999999996,15.0198117384201,2.26608261044703E-08,-0.003871320651874
2.22249999999996,15.0193879663658,2.28623839859665E-08,-0.003878939293102
2.22499999999996,15.0189637104492,2.30411956181342E-08,-0.003886910926294
2.22749999999996,15.0185390788419,2.31889405455377E-08,-0.003895077460179
2.22999999999996,15.0181139876462,2.33070007737979E-08,-0.003903206155933
2.23249999999996,15.0176883642081,2.34214594385662E-08,-0.003909989301226
2.23499999999996,15.0172623268537,2.3633049295313E-08,-0.003915920454413
2.23749999999996,15.016835911316,2.3640481572329E-08,-0.00392451339939
2.23999999999996,15.0164089612755,2.36447981194487E-08,-0.003930531618728
2.24249999999996,15.0159815643066,2.36384005702916E-08,-0.003939227981578
2.24499999999996,15.0155537996748,2.36223502980692E-08,-0.003946810907844
2.24749999999996,15.0151255640748,2.35988970587186E-08,-0.003954091549361
2.24999999999996,15.0146968244053,2.30986216820384E-08,-0.003960339117057
2.25249999999996,15.0142676920519,2.27399565844166E-08,-0.003967996731469
2.25499999999996,15.0138381095599,2.25034835210636E-08,-0.003974921313289
2.25749999999996,15.0134080614447,2.22888161260926E-08,-0.003984213022045
2.25999999999996,15.0129775672747,2.22927392101724E-08,-0.003991823604644
2.26249999999996,15.0125466018343,2.21659481880465E-08,-0.00399854067923
2.26499999999996,15.0121151605256,2.20474589696096E-08,-0.004006011981375
2.26749999999996,15.011683297093,2.18953974950864E-08,-0.004013064329041
2.26999999999996,15.0112509081445,2.17323510298684E-08,-0.004019119675106
2.27249999999996,15.0108180228925,2.15681019710701E-08,-0.004027703165019
2.27499999999996,15.0103847524954,2.13595505726971E-08,-0.004035727743322
2.27749999999996,15.0099510358244,2.11597050991941E-08,-0.004042802221683
2.27999999999996,15.0095167760119,2.11473878408697E-08,-0.00404946797718
2.28249999999996,15.0090821198512,2.09159569664052E-08,-0.004055592237464
2.28499999999996,15.0086470518263,2.09138395490527E-08,-0.004063865958006
2.28749999999996,15.0082114549574,2.0964781910493E-08,-0.004072485252598
2.28999999999996,15.0077753580311,2.10734487637865E-08,-0.004079304807673
2.29249999999996,15.0073388290786,2.11818793616203E-08,-0.004087799492547
2.29499999999996,15.0069017901533,2.12042143843405E-08,-0.00409454770947
2.29749999999996,15.0064642793769,2.11741957301115E-08,-0.004101294687386
2.29999999999996,15.0060262919559,2.11659347826298E-08,-0.004108295034088
2.30249999999996,15.0055877981384,2.12262936116758E-08,-0.004114874328077
2.30499999999996,15.0051488506554,2.13244994995421E-08,-0.004123251485814
2.30749999999996,15.0047094823075,2.1408517625332E-08,-0.004132702857659
2.30999999999996,15.0042695522527,2.13576800689452E-08,-0.00413797685269
2.31249999999996,15.0038291350008,2.13496207379649E-08,-0.004145780132245
2.31499999999996,15.0033883205539,2.12850626013505E-08,-0.004152072668103
2.31749999999996,15.0029470174363,2.12159187995553E-08,-0.004160189653299
2.31999999999996,15.0025051575088,2.12529887022583E-08,-0.004168217237878
2.32249999999996,15.002062868759,2.13416946337475E-08,-0.004176450131377
2.32499999999996,15.0016200943851,2.14272626308798E-08,-0.00418350805166
2.32749999999996,15.0011768017155,2.15824753624361E-08,-0.004191875118174
2.32999999999996,15.0007330056539,2.1868402200198E-08,-0.004197776638805
2.33249999999996,15.0002887001047,2.22569322971822E-08,-0.004205895337157
2.33499999999996,14.9998438562535,2.27286793830217E-08,-0.004211982857974
2.33749999999996,14.9993985988805,2.33249135561664E-08,-0.004220330518962
2.33999999999996,14.9989528357628,2.40070239243551E-08,-0.004229079992306
2.34249999999996,14.9985065234738,2.45813094323921E-08,-0.004235377162298
2.34499999999996,14.9980597535165,2.49781688665962E-08,-0.004241301748966
2.34749999999996,14.9976125674053,2.52221710184131E-08,-0.00425026822817
2.34999999999996,14.9971648031923,2.53129979199684E-08,-0.004257894205071
2.35249999999996,14.9967165242022,2.53048142440093E-08,-0.004264635373474
2.35499999999996,14.9962677599833,2.52568206349224E-08,-0.004273942299321
2.35749999999996,14.9958184690002,2.51987986032987E-08,-0.004279541305426
2.35999999999996,14.9953686739602,2.51534864048608E-08,-0.004287696895846
2.36249999999996,14.9949183885871,2.51176839327627E-08,-0.004295010412795
2.36499999999996,14.9944675245221,2.5039149420536E-08,-0.004301323897046
2.36749999999996,14.9940161546603,2.49340290636724E-08,-0.004308199243963
2.36999999999996,14.9935643561896,2.48495455323905E-08,-0.004317901684625
2.37249999999996,14.9931119931086,2.47980267431558E-08,-0.00432543116453
2.37499999999996,14.9926590498649,2.48340388253609E-08,-0.00433121198687
2.37749999999996,14.9922056598531,2.50387257594298E-08,-0.004338496362041
2.37999999999996,14.9917517878575,2.50434357695894E-08,-0.004344756755109
2.38249999999996,14.9912973571616,2.50490455044883E-08,-0.004353972848316
2.38499999999996,14.9908424294032,2.5056652752653E-08,-0.004361610801342
2.38749999999996,14.9903869760748,2.50663445555688E-08,-0.004369376682075
2.38999999999996,14.9899309620471,2.50773171117658E-08,-0.004377097484731
2.39249999999996,14.9894744446354,2.46512374957319E-08,-0.004384772150323
2.39499999999996,14.989017399767,2.42554518692373E-08,-0.004391704037424
2.39749999999996,14.9885597613458,2.37402399960729E-08,-0.004397648868957
2.39999999999996,14.9881015835364,2.31329231326072E-08,-0.004405023905734
2.40249999999996,14.9876429031848,2.28025687221134E-08,-0.004413122273985
2.40499999999996,14.9871837172773,2.25791811914178E-08,-0.004421837765559
2.40749999999996,14.9867240173158,2.23995089143614E-08,-0.004429066501295
2.40999999999996,14.9862637243605,2.28313190575591E-08,-0.004434660951832
2.41249999999996,14.9858028698792,2.30241710141854E-08,-0.004442905494429
2.41499999999996,14.9853416011625,2.30402728007562E-08,-0.004450329087191
2.41749999999996,14.9848797850367,2.29437588927794E-08,-0.004459871816483
2.41999999999996,14.9844172624251,2.29306609256241E-08,-0.004465969410827
2.42249999999996,14.983954264936,2.29175949328919E-08,-0.004472794764949
2.42499999999996,14.9834908514047,2.29067120827153E-08,-0.004483206969192
2.42749999999996,14.9830267349795,2.27372298766682E-08,-0.004487546355687
2.42999999999996,14.9825620203752,2.25260183839282E-08,-0.004497631641212
2.43249999999996,14.9820969349931,2.27231478078238E-08,-0.004501915628043
2.43499999999996,14.9816311993122,2.29013696895208E-08,-0.004511926538437
2.43749999999996,14.9811647324951,2.2700648472096E-08,-0.004517690979002
2.43999999999996,14.9806979113723,2.26853744678124E-08,-0.004525390069395
2.44249999999996,14.9802306352272,2.27940031294338E-08,-0.004534868381377
2.44499999999996,14.9797625656614,2.29558532183205E-08,-0.004539601106882
2.44749999999996,14.979293948031,2.30878551832348E-08,-0.004546712107237
2.44999999999996,14.9788249888573,2.32745964723335E-08,-0.004554549853286
2.45249999999996,14.9783553945963,2.35434862716488E-08,-0.00456382013479
2.45499999999996,14.9778851124479,2.38366517635313E-08,-0.00457191048262
2.45749999999996,14.9774143347672,2.42713751319457E-08,-0.004578717668061
2.45999999999996,14.9769429794563,2.38232971128127E-08,-0.004586518384657
2.46249999999996,14.9764709928057,2.34231141149621E-08,-0.004593855451838
2.46499999999996,14.9759984900479,2.29963035280889E-08,-0.004599514667573
2.46749999999996,14.9755253927172,2.24192602260587E-08,-0.004608283895257
2.46999999999996,14.9750516596905,2.24153540173688E-08,-0.004613644489712
2.47249999999996,14.974577415063,2.24093641421064E-08,-0.004623862065903
2.47499999999996,14.9741025897702,2.24060734410614E-08,-0.004631183542894
2.47749999999996,14.9736271118209,2.24077174593162E-08,-0.004638218070853
2.47999999999996,14.9731511436116,2.22837037711088E-08,-0.004645520136027
2.48249999999996,14.9726746218719,2.26791883051192E-08,-0.004652790882133
2.48499999999996,14.9721973663167,2.29432792764328E-08,-0.004659791757811
2.48749999999996,14.9717195592787,2.30204681983537E-08,-0.004669135346378
2.48999999999996,14.971241317433,2.2923268616637E-08,-0.004675949934527
2.49249999999996,14.9707624052433,2.27224390414449E-08,-0.004685486528542
2.49499999999996,14.9702827950399,2.25212950510922E-08,-0.004692703388888
2.49749999999996,14.9698026372814,2.23906901908322E-08,-0.004699261995747
2.49999999999996,14.9693218746418,2.23165219637167E-08,-0.004706512740204
2.50249999999996,14.9688404918497,2.23041212166208E-08,-0.004713932853244
2.50499999999996,14.9683585439237,2.23316245495653E-08,-0.004720907725779
2.50749999999996,14.9678759281221,2.23630358675564E-08,-0.004729777838518
2.50999999999996,14.9673926814254,2.235272056339E-08,-0.004736907960518
2.51249999999996,14.9669089370485,2.23584226688445E-08,-0.004744889228278
2.51499999999996,14.9664245533941,2.23663167986388E-08,-0.004751917085688
2.51749999999996,14.9659394912524,2.23846345903667E-08,-0.004758294587395
2.51999999999996,14.9654539254732,2.24070362264683E-08,-0.004766155965601
2.52249999999996,14.9649677315271,2.24242100443917E-08,-0.004775081249943
2.52499999999996,14.9644807818301,2.24241194501928E-08,-0.004782831172669
2.52749999999996,14.9639932837251,2.20762146341258E-08,-0.00478856899935
2.52999999999996,14.963505237414,2.176894398076E-08,-0.004798484094668
2.53249999999996,14.9630164871624,2.15495230548868E-08,-0.00480617553666
2.53499999999996,14.9625271166765,2.14339177517786E-08,-0.004812364302996
2.53749999999996,14.9620370966722,2.1436280306375E-08,-0.004819343826007
2.53999999999996,14.9615463618541,2.14429949352279E-08,-0.0048273088363
2.54249999999996,14.9610551021728,2.14506492568489E-08,-0.004833498236858
2.54499999999996,14.9605632482895,2.14567146272771E-08,-0.0048445773805
2.54749999999996,14.9600705917046,2.1045464926317E-08,-0.004850712224755
2.54999999999996,14.9595773466884,2.17039346495085E-08,-0.00485768885343
2.55249999999996,14.9590835732361,2.2287716561209E-08,-0.004866347099892
2.55499999999996,14.9585890516312,2.26612861808917E-08,-0.004872369919876
2.55749999999996,14.9580939117849,2.28234453558684E-08,-0.004878898137692
2.55999999999996,14.9575982199934,2.29692407316406E-08,-0.004889578079106
2.56249999999996,14.9571017606951,2.31238299619463E-08,-0.004896154600685
2.56499999999996,14.9566046423304,2.3296481188595E-08,-0.004903814729138
2.56749999999996,14.956106927521,2.34276082977658E-08,-0.004913785065593
2.56999999999996,14.9556084343426,2.34442056878947E-08,-0.004918721174974
2.57249999999996,14.9551093342117,2.34655193054323E-08,-0.004926485694293
2.57499999999996,14.9546096933976,2.34842065793828E-08,-0.004935498295788
2.57749999999996,14.9541092094966,2.34858328340692E-08,-0.004940856030331
2.57999999999996,14.9536080086238,2.35169101969745E-08,-0.004948101512022
2.58249999999996,14.9531062885751,2.35250556812616E-08,-0.004958826624094
2.58499999999996,14.9526038305632,2.35384085556234E-08,-0.004965094701348
2.58749999999996,14.9521006751179,2.35973605100526E-08,-0.004973940091088
2.58999999999996,14.9515969291571,2.36907347073156E-08,-0.004981388468287
2.59249999999996,14.951092396131,2.38688002696108E-08,-0.004987061935371
2.59499999999996,14.9505871826594,2.41706450410106E-08,-0.004994980206939
2.59749999999996,14.9500814202312,2.41546782575597E-08,-0.005004451938465
2.59999999999996,14.9495748726397,2.41781705767607E-08,-0.005010993327346
2.60249999999996,14.9490676027326,2.42049402743305E-08,-0.005019910385313
2.60499999999996,14.9485597556768,2.41521167509973E-08,-0.00502856795971
2.60749999999996,14.9480511119496,2.44093367740561E-08,-0.005035506956844
2.60999999999996,14.9475416875842,2.45849856028713E-08,-0.005043356148819
2.61249999999996,14.9470316368297,2.46364413314382E-08,-0.00505008572415
2.61499999999996,14.9465208577207,2.45884717031686E-08,-0.005057573276854
2.61749999999996,14.9460093799555,2.45566633694239E-08,-0.005064467449672
2.61999999999996,14.9454972391375,2.45707010293472E-08,-0.005073971761768
2.62249999999996,14.9449842838153,2.46272646720058E-08,-0.005081780038837
2.62499999999996,14.9444705921906,2.47041311851603E-08,-0.005089471101583
2.62749999999995,14.9439562681008,2.47910190154244E-08,-0.00509748340051
2.62999999999995,14.94344121331,2.48838034622167E-08,-0.005105509891516
2.63249999999995,14.942925423443,2.49909479776989E-08,-0.005111105169228
2.63499999999995,14.9424089066308,2.51085143787577E-08,-0.005119977576451
2.63749999999995,14.9418916390169,2.52274956480392E-08,-0.005128983839597
2.63999999999995,14.941373671452,2.53587035814462E-08,-0.005135240894566
2.64249999999995,14.940854946037,2.55004444227325E-08,-0.005144883200702
2.64499999999995,14.9403354521452,2.56559289368852E-08,-0.005152585577207
2.64749999999995,14.9398152700988,2.58873384950675E-08,-0.005160278142252
2.64999999999995,14.939294306479,2.62403307971226E-08,-0.005168991069139
2.65249999999995,14.9387725476471,2.66493085376851E-08,-0.005176703920183
2.65499999999995,14.9382500498916,2.70906852506414E-08,-0.00518262681778
2.65749999999995,14.9377267157543,2.75294631535417E-08,-0.00519063873931
2.65999999999995,14.9372026562184,2.78833391931244E-08,-0.005197968363893
2.66249999999995,14.9366779588651,2.81797118972804E-08,-0.00520681642312
2.66499999999995,14.9361523918707,2.84576149311988E-08,-0.005215794474738
2.66749999999995,14.9356260115991,2.87095165418805E-08,-0.005222732087399
2.66999999999995,14.9350989461529,2.89489729965453E-08,-0.005230764361743
2.67249999999995,14.9345710187441,2.91526047746515E-08,-0.005237578980338
2.67499999999995,14.9340423326766,2.92652284628048E-08,-0.005244334757514
2.67749999999995,14.9335129747264,2.92750232944172E-08,-0.005253299507953
2.67999999999995,14.9329827129878,2.92167978699354E-08,-0.005260691579572
2.68249999999995,14.9324516722057,2.9153158109807E-08,-0.005270385451591
2.68499999999995,14.9319199476914,2.91429991250425E-08,-0.005278497545932
2.68749999999995,14.9313872804607,2.91974053823196E-08,-0.005286091042936
2.68999999999995,14.9308537923757,2.92646760158277E-08,-0.005294644881172
2.69249999999995,14.9303196091253,2.93013862062708E-08,-0.005303293016708
2.69499999999995,14.9297845308825,2.93037638599003E-08,-0.005311038949024
2.69749999999995,14.9292486432372,2.92521429301473E-08,-0.005317822101284
2.69999999999995,14.928711986519,2.90784747392081E-08,-0.00532605950766
2.70249999999995,14.9281743750095,2.88048305208122E-08,-0.00533322479062
2.70499999999995,14.9276359607507,2.85453296555715E-08,-0.005342260306949
2.70749999999995,14.9270968231202,2.83593140082417E-08,-0.00534941699816
2.70999999999995,14.9265568025593,2.8293460019313E-08,-0.005359700062115
2.71249999999995,14.9260159500683,2.83732344286136E-08,-0.005367661587949
2.71499999999995,14.9254742724947,2.84974221997913E-08,-0.005374623800649
2.71749999999995,14.9249317010294,2.86279773220599E-08,-0.005382890000495
2.71999999999995,14.9243883082819,2.87605050885986E-08,-0.005389185784555
2.72249999999995,14.9238440697,2.88985946284015E-08,-0.005398235768669
2.72499999999995,14.9232989612908,2.904613438659E-08,-0.00540623544879
2.72749999999995,14.9227530326704,2.9185627248296E-08,-0.005415002743256
2.72999999999995,14.9222062289836,2.93141706464439E-08,-0.005423433233612
2.73249999999995,14.9216585628994,2.94658075716825E-08,-0.00543158001218
2.73499999999995,14.9211100081919,2.9663446809991E-08,-0.005440083080491
2.73749999999995,14.9205604760182,2.98655464803232E-08,-0.005448260038204
2.73999999999995,14.9200101055526,3.00216012050214E-08,-0.005456232747772
2.74249999999995,14.9194589057796,3.01450233664013E-08,-0.005463390733946
2.74499999999995,14.9189067455377,3.02548919250967E-08,-0.005471361054935
2.74749999999995,14.9183537377,3.0328918043665E-08,-0.005479685913088
2.74999999999995,14.9177998265209,3.0416817509149E-08,-0.005488218520455
2.75249999999995,14.9172448917772,3.04427416608632E-08,-0.005495600977008
2.75499999999995,14.9166891503498,3.04226421832254E-08,-0.005504582393668
2.75749999999995,14.9161325447447,3.03516500821388E-08,-0.005514654913448
2.75999999999995,14.9155749098287,3.02553271325223E-08,-0.005522729526416
2.76249999999995,14.9150164469154,3.01716767125981E-08,-0.005529464395672
2.76499999999995,14.9144570907582,3.01552658399373E-08,-0.005538938007883
2.76749999999995,14.9138966887753,3.02276514929645E-08,-0.005545991418799
2.76999999999995,14.9133354459481,3.03674392299058E-08,-0.005552985480799
2.77249999999995,14.9127732820074,3.05191711902353E-08,-0.005563989050072
2.77499999999995,14.9122100663964,3.0667299810716E-08,-0.005571120447059
2.77749999999995,14.9116460219046,3.08214858080191E-08,-0.005579859234062
2.77999999999995,14.9110810727014,3.10066470277093E-08,-0.005589549584728
2.78249999999995,14.910515060598,3.12802637125742E-08,-0.005598450351598
2.78499999999995,14.9099481303826,3.16454933368959E-08,-0.005607315153572
2.78749999999995,14.9093802186404,3.20358015670763E-08,-0.005615200726255
2.78999999999995,14.9088112579084,3.23981286243225E-08,-0.005623775345638
2.79249999999995,14.908241419431,3.26942917183715E-08,-0.005631997655515
2.79499999999995,14.9076706445189,3.28916662795109E-08,-0.005639025941544
2.79749999999995,14.9070988384627,3.3092197426754E-08,-0.005648294296407
2.79999999999995,14.9065260735418,3.33684759823427E-08,-0.005657695005296
2.80249999999995,14.9059523118106,3.36826708746685E-08,-0.005664274740484
2.80499999999995,14.9053775376339,3.39948531546952E-08,-0.005672932905236
2.80749999999995,14.9048018145363,3.42455583890455E-08,-0.005684460431502
2.80999999999995,14.9042251021052,3.440820783851E-08,-0.00569204538422
2.81249999999995,14.9036474069797,3.44898163362473E-08,-0.005700928923339
2.81499999999995,14.90306874034,3.44802870699823E-08,-0.005710982625675
2.81749999999995,14.9024890626727,3.43796324742129E-08,-0.005717515675879
2.81999999999995,14.9019084215073,3.42260779717662E-08,-0.00572654761975
2.82249999999995,14.901326778299,3.40723058656067E-08,-0.005735232116863
2.82499999999995,14.9007440908698,3.39234782487097E-08,-0.005743676594922
2.82749999999995,14.9001604638141,3.3780779951087E-08,-0.005752136399948
2.82999999999995,14.8995758595142,3.36864562910932E-08,-0.005761179534928
2.83249999999995,14.8989902207635,3.36334933237481E-08,-0.005770655852273
2.83499999999995,14.8984036529483,3.35819105856672E-08,-0.005781269632862
2.83749999999995,14.8978160594186,3.35057279698958E-08,-0.005790356754946
2.83999999999995,14.8972273643135,3.33858238832363E-08,-0.005797947332234
2.84249999999995,14.8966377455084,3.32304139760708E-08,-0.005807611916347
2.84499999999995,14.8960471613268,3.30495941724962E-08,-0.00581699163404
2.84749999999995,14.8954555300737,3.2837389696283E-08,-0.005825318069066
2.84999999999995,14.8948630147795,3.25788924726567E-08,-0.005835247076106
2.85249999999995,14.8942695264965,3.22554489784466E-08,-0.005845221431157
2.85499999999995,14.8936749313951,3.18781410157953E-08,-0.005853158424068
2.85749999999995,14.8930794285999,3.14752544028352E-08,-0.005860662142356
2.85999999999995,14.8924830055623,3.11126999719136E-08,-0.005871155074634
2.86249999999995,14.8918855398423,3.12912344924143E-08,-0.00588019656426
2.86499999999995,14.8912872222141,3.15104617953921E-08,-0.005887766293051
2.86749999999995,14.8906880352045,3.13684136443726E-08,-0.005899698768273
2.86999999999995,14.890087797371,3.13517247718664E-08,-0.005909659061612
2.87249999999995,14.8894866838071,3.15097237191253E-08,-0.005918211859834
2.87499999999995,14.8888847464151,3.18608730509595E-08,-0.00592902758985
2.87749999999995,14.8882818235948,3.23811084612657E-08,-0.005937721599982
2.87999999999995,14.8876780821545,3.30461809028293E-08,-0.005946442528918
2.88249999999995,14.8870736150056,3.38049215287128E-08,-0.005957193009635
2.88499999999995,14.8864682279451,3.4603573340064E-08,-0.005966213941095
2.88749999999995,14.8858620259867,3.54263569590785E-08,-0.005975241846244
2.88999999999995,14.8852551438339,3.52990241481166E-08,-0.005986269790046
2.89249999999995,14.8846474133175,3.50401005988488E-08,-0.005994497617052
2.89499999999995,14.8840389112779,3.47169546444093E-08,-0.006003965768083
2.89749999999995,14.8834298381156,3.47205268980133E-08,-0.006015684008744
2.89999999999995,14.8828200545243,3.49544668765134E-08,-0.006024720982536
2.90249999999995,14.8822095630168,3.50762290324269E-08,-0.006036171813231
2.90499999999995,14.8815985747695,3.52764795152893E-08,-0.006046611115295
2.90749999999995,14.8809869940165,3.55830138687452E-08,-0.006056977339048
2.90999999999995,14.8803747690676,3.58944554079699E-08,-0.006066871441694
2.91249999999995,14.8797621453874,3.62035503798097E-08,-0.006076129843186
2.91499999999995,14.8791491248281,3.65878731756197E-08,-0.00608777758446
2.91749999999995,14.8785356141012,3.69843400349623E-08,-0.006096979454738
2.91999999999995,14.8779218195187,3.73461155334098E-08,-0.006107654816732
2.92249999999995,14.8773078090072,3.76748570118934E-08,-0.006119032985722
2.92499999999995,14.8766934530153,3.79053881616187E-08,-0.006128227330732
2.92749999999995,14.8760789133362,3.81336491273032E-08,-0.006138050815467
2.92999999999995,14.8754643696788,3.84977756340277E-08,-0.006149440932047
2.93249999999995,14.8748497513477,3.89879026840845E-08,-0.006159539511529
2.93499999999995,14.8742351479448,3.95827548516081E-08,-0.006169732242
2.93749999999995,14.8736207624097,4.02820532485748E-08,-0.00618086556028
2.93999999999995,14.8730065619381,4.10605451861557E-08,-0.006193053747991
2.94249999999995,14.8723925570516,4.18918171263272E-08,-0.006203928052345
2.94499999999995,14.871778944705,4.16680734360853E-08,-0.006214551313085
2.94749999999995,14.871165819075,4.15204208792375E-08,-0.006226879364013
2.94999999999995,14.8705532289716,4.20156265334981E-08,-0.006238154142341
2.95249999999995,14.8699413204643,4.23949977346183E-08,-0.006248070898342
2.95499999999995,14.8693301951678,4.27668664926273E-08,-0.006259919029874
2.95749999999995,14.8687199169678,4.31350688501198E-08,-0.006271615127509
2.95999999999995,14.8681105813946,4.34074447497324E-08,-0.006281560156029
2.96249999999995,14.8675022546842,4.36007541182448E-08,-0.006293652162372
2.96499999999995,14.8668950838818,4.37622311721952E-08,-0.006304952675514
2.96749999999995,14.8662892626387,4.38567386851219E-08,-0.006316613677521
2.96999999999995,14.8656848118872,4.38935661151163E-08,-0.006328730863557
2.97249999999995,14.8650817752913,4.39108447380931E-08,-0.00634181905212
2.97499999999995,14.8644803778737,4.38753779974377E-08,-0.006352887644127
2.97749999999995,14.8638806950847,4.38249943002234E-08,-0.00636567217478
2.97999999999995,14.8632826840808,4.37916902740199E-08,-0.006376837291501
2.98249999999995,14.8626865423269,4.36807630066483E-08,-0.006390289237591
2.98499999999995,14.8620924730859,4.35379945429304E-08,-0.006400475536426
2.98749999999995,14.8615004471144,4.35371738660706E-08,-0.006413838173268
2.98999999999995,14.8609104789077,4.35363203266093E-08,-0.006425892371443
2.99249999999995,14.8603226982415,4.3538723737413E-08,-0.006438592296752
2.99499999999995,14.8597371317768,4.35465734582863E-08,-0.006450289962798
2.99749999999995,14.8591538593188,4.35483542560178E-08,-0.006466135737482
2.99999999999995,14.8585729705288,4.35482654381758E-08,-0.00647831729432
3.00249999999995,14.857994392407,4.35548521693363E-08,-0.006489053673435
3.00499999999995,14.8574181343276,4.3554750028818E-08,-0.006503924439172
3.00749999999995,14.8568442775095,4.35547420352123E-08,-0.006514458256802
3.00999999999995,14.8562727488245,4.35519886821112E-08,-0.006527650228143
3.01249999999995,14.8557034411583,4.35519309505139E-08,-0.006542454995362
3.01499999999995,14.8551363925948,4.35489910799447E-08,-0.006554057790518
3.01749999999995,14.8545715634817,4.35504574625156E-08,-0.006568844092589
3.01999999999995,14.8540088235037,4.35542109045173E-08,-0.006581125793371
3.02249999999995,14.8534481426918,4.3554125639389E-08,-0.006595490261065
3.02499999999995,14.852889394356,4.35500187023763E-08,-0.006608670881014
3.02749999999995,14.852332385137,4.35483338279141E-08,-0.006620579734966
3.02999999999995,14.8517771032147,4.35455653757799E-08,-0.006633381654318
3.03249999999995,14.8512235242206,4.35432880863118E-08,-0.006647077527082
3.03499999999995,14.8506714582953,4.35420481892379E-08,-0.006660262799332
3.03749999999995,14.8501208006765,4.35428981759856E-08,-0.006675269810619
3.03999999999995,14.8495714784818,4.3544016392616E-08,-0.006689492606812
3.04249999999995,14.8490233050817,4.35446487756508E-08,-0.006702471061035
3.04499999999995,14.8484762207679,4.35446620983271E-08,-0.006715132972766
3.04749999999995,14.8479302520117,4.35445759450204E-08,-0.006728267911751
3.04999999999995,14.8473852511336,4.35453859637391E-08,-0.006742615285185
3.05249999999995,14.8468410982531,4.35480966842761E-08,-0.006756240583248
3.05499999999995,14.8462977986206,4.35482014893296E-08,-0.00676924954064
3.05749999999995,14.8457552502753,4.35483560323746E-08,-0.006785050622068
3.05999999999995,14.8452133687646,4.35484306393619E-08,-0.006798295842614
3.06249999999995,14.8446722079523,4.35493738848436E-08,-0.006810446777703
3.06499999999995,14.8441316987198,4.35512408358818E-08,-0.006826874248847
3.06749999999995,14.8435917166215,4.35565414846906E-08,-0.006840301313787
3.06999999999995,14.8430523123991,4.3561176887863E-08,-0.006852248789661
3.07249999999995,14.8425135001621,4.35609806004322E-08,-0.006866966748692
3.07499999999995,14.841975198808,4.3559877482835E-08,-0.006878736043111
3.07749999999995,14.8414374454128,4.35598321857356E-08,-0.006893455035973
3.07999999999995,14.840900229582,4.35598046522046E-08,-0.006908194058189
3.08249999999995,14.8403634117138,4.35597664605325E-08,-0.006920583510968
3.08499999999995,14.8398270111981,4.35597105052921E-08,-0.00693379268612
3.08749999999995,14.8392911167403,4.35596749781553E-08,-0.006949335889912
3.08999999999995,14.838755667643,4.35601830162113E-08,-0.006961779669842
3.09249999999995,14.8382206554255,4.35605524984339E-08,-0.006975393803146
3.09499999999995,14.8376861167396,4.35587503844204E-08,-0.006988656422977
3.09749999999994,14.8371519393661,4.35559766032156E-08,-0.007001784986793
3.09999999999994,14.8366180837081,4.35554214917033E-08,-0.007016928618569
3.10249999999994,14.836084654032,4.35554019517781E-08,-0.007030824921483
3.10499999999994,14.8355516084607,4.35581064550661E-08,-0.00704466180167
3.10749999999994,14.8350188623409,4.35624070149743E-08,-0.007058808136114
3.10999999999994,14.8344864587367,4.35623928041196E-08,-0.007071830143632
3.11249999999994,14.8339543611928,4.35609344151544E-08,-0.007085770431989
3.11499999999994,14.8334225105814,4.3557604634259E-08,-0.007099989433383
3.11749999999994,14.8328910104222,4.35604787796251E-08,-0.0071115782337
3.11999999999994,14.8323598715443,4.35609486260091E-08,-0.007125965426553
3.12249999999994,14.8318289604964,4.35613607407959E-08,-0.007139189336574
3.12499999999994,14.8312982830725,4.35614992966293E-08,-0.007152391832353
3.12749999999994,14.8307678695894,4.3563439078298E-08,-0.007166114841796
3.12999999999994,14.8302376506314,4.35693081612953E-08,-0.007179036517523
3.13249999999994,14.8297076708068,4.35644089691323E-08,-0.007191167263931
3.13499999999994,14.8291779782634,4.35618083827194E-08,-0.007205662756183
3.13749999999994,14.8286484460892,4.35617986127568E-08,-0.007219332538873
3.13999999999994,14.8281190458068,4.3568355145851E-08,-0.007232907417182
3.14249999999994,14.8275898778892,4.35684208710541E-08,-0.007246741171818
3.14499999999994,14.8270609079308,4.35685043598255E-08,-0.00725891949376
3.14749999999994,14.8265321015679,4.3568814334094E-08,-0.007273011572864
3.14999999999994,14.8260035061268,4.35689120337202E-08,-0.007286257492217
3.15249999999994,14.8254750360996,4.35689599953548E-08,-0.007300372476828
3.15499999999994,14.8249466248975,4.3571573904444E-08,-0.007312978671609
3.15749999999994,14.8244183882539,4.35738591875179E-08,-0.007325527859517
3.15999999999994,14.8238903359479,4.35714149205069E-08,-0.007338737566276
3.16249999999994,14.8233623641427,4.3571612096116E-08,-0.007351029372249
3.16499999999994,14.8228344962898,4.35720117764049E-08,-0.007364334249652
3.16749999999994,14.8223067337571,4.35719256230982E-08,-0.007378508421301
3.16999999999994,14.821779010839,4.35711218216284E-08,-0.007392564523248
3.17249999999994,14.8212514085714,4.35713438662333E-08,-0.00740464291577
3.17499999999994,14.8207239695071,4.35747171678713E-08,-0.007418088848692
3.17749999999994,14.8201965568838,4.35822302691236E-08,-0.007430541981426
3.17999999999994,14.819669153465,4.35790923347668E-08,-0.00744381698275
3.18249999999994,14.8191418432764,4.3579012398709E-08,-0.007457579146811
3.18499999999994,14.818614585402,4.35773728213462E-08,-0.007470434474037
3.18749999999994,14.81808737924,4.35770770579325E-08,-0.007483765879193
3.18999999999994,14.8175602737576,4.35773070961432E-08,-0.007496429738312
3.19249999999994,14.8170331672501,4.35778257923403E-08,-0.007507999637674
3.19499999999994,14.8165060193588,4.35779696772443E-08,-0.007520629573826
3.19749999999994,14.8159789616694,4.35777707252782E-08,-0.007533607733394
3.19999999999994,14.8154519888745,4.35775060481092E-08,-0.007547274078483
3.20249999999994,14.8149250092475,4.3577298214359E-08,-0.007560304374621
3.20499999999994,14.8143980581621,4.35771276841024E-08,-0.007572418699446
3.20749999999994,14.8138711235469,4.35770672879698E-08,-0.007585981780364
3.20999999999994,14.8133441594229,4.35813376498118E-08,-0.007599396966139
3.21249999999994,14.812817265808,4.35833431566834E-08,-0.007610532659575
3.21499999999994,14.8122904566888,4.35833218404014E-08,-0.007625426631808
3.21749999999994,14.8117635903598,4.35760121320072E-08,-0.007636865569733
3.21999999999994,14.8112366859082,4.35741878135332E-08,-0.007648074293997
3.22249999999994,14.8107098338285,4.35724833991458E-08,-0.007661723779057
3.22499999999994,14.8101829897068,4.35704476942078E-08,-0.007671989725583
3.22749999999994,14.8096561576543,4.35679528010269E-08,-0.007686764624707
3.22999999999994,14.8091293674374,4.35649827323914E-08,-0.007700621962395
3.23249999999994,14.8086025185236,4.3560916651586E-08,-0.007712272022585
3.23499999999994,14.8080756207691,4.35563967116082E-08,-0.007726076069983
3.23749999999994,14.8075488102618,4.35515143948351E-08,-0.007736307133933
3.23999999999994,14.8070220363645,4.35471214643712E-08,-0.007750285335224
3.24249999999994,14.8064951999991,4.3542080163661E-08,-0.007764746030724
3.24499999999994,14.8059683567992,4.35419984512464E-08,-0.00777536879353
3.24749999999994,14.805441512524,4.35419345024002E-08,-0.007790123197606
3.24999999999994,14.8049146437941,4.35419558186823E-08,-0.007799802613691
3.25249999999994,14.804387832464,4.3545099970288E-08,-0.007811638748921
3.25499999999994,14.8038610405551,4.3546742212186E-08,-0.007825364024743
3.25749999999994,14.8033341474282,4.35460920655828E-08,-0.007835223458254
3.25999999999994,14.8028072414908,4.3545984595994E-08,-0.007849535267603
3.26249999999994,14.8022804180893,4.3543650463107E-08,-0.007861805767514
3.26499999999994,14.8017535935323,4.35405844712022E-08,-0.00787542105886
3.26749999999994,14.8012267500987,4.35379998720009E-08,-0.007889124711258
3.26999999999994,14.8006999217507,4.35365272721811E-08,-0.007899265614915
3.27249999999994,14.8001730578278,4.35352927041777E-08,-0.007911261868371
3.27499999999994,14.7996462124951,4.35323208591854E-08,-0.00792230002591
3.27749999999994,14.7991194706543,4.35323128655796E-08,-0.007935764913544
3.27999999999994,14.798592712595,4.35322702330154E-08,-0.007949206653802
3.28249999999994,14.798065875653,4.35320721692278E-08,-0.0079601068881
3.28499999999994,14.7975390850658,4.35320393066263E-08,-0.007972413580964
3.28749999999994,14.797012356933,4.35321538816424E-08,-0.007983673421431
3.28999999999994,14.796485622458,4.35350164806891E-08,-0.007997214801706
3.29249999999994,14.7959589161451,4.35367031315082E-08,-0.008009501543035
3.29499999999994,14.7954321978543,4.35367120132923E-08,-0.008022759534426
3.29749999999994,14.7949054442318,4.35368097129185E-08,-0.008035533877249
3.29999999999994,14.7943787660827,4.35372662366262E-08,-0.008047029556088
3.30249999999994,14.7938521867723,4.3541792393853E-08,-0.008061272121469
3.30499999999994,14.7933255364861,4.35438369805752E-08,-0.008070628918293
3.30749999999994,14.7927988786829,4.35438574086788E-08,-0.008081061974313
3.30999999999994,14.7922722891539,4.35438849422098E-08,-0.008093053944412
3.31249999999994,14.7917457600954,4.35447500279906E-08,-0.008103516575577
3.31499999999994,14.7912192414724,4.35446967372855E-08,-0.00811847971461
3.31749999999994,14.790692785468,4.35447180535675E-08,-0.008130701743153
3.31999999999994,14.7901662954255,4.35411262600383E-08,-0.008144111406916
3.32249999999994,14.7896398287804,4.35412665922286E-08,-0.008156413577986
3.32499999999994,14.7891135316876,4.35412816912617E-08,-0.008166833433381
3.32749999999994,14.7885872244661,4.35413110011496E-08,-0.008178806284044
3.32999999999994,14.7880609574669,4.35413012311869E-08,-0.008190451252055
3.33249999999994,14.7875346239084,4.35416849242642E-08,-0.008201578883108
3.33499999999994,14.7870085819515,4.35417311095421E-08,-0.008215190055944
3.33749999999994,14.7864823560807,4.35425926426092E-08,-0.008229877858769
3.33999999999994,14.785956466129,4.35426539269201E-08,-0.008241208682594
3.34249999999994,14.7854303208032,4.35444196256185E-08,-0.008252705938225
3.34499999999994,14.784904470025,4.35444373891869E-08,-0.008265554848673
3.34749999999994,14.7843784798336,4.35438147761147E-08,-0.008274955362264
3.34999999999994,14.7838528289022,4.35436682266754E-08,-0.008288075690847
3.35249999999994,14.7833270317903,4.35437250700943E-08,-0.008298664085519
3.35499999999994,14.7828012750991,4.35466471770951E-08,-0.008310973308045
3.35749999999994,14.782275717022,4.35467333304018E-08,-0.008322580468735
3.35999999999994,14.7817501306921,4.35471969595369E-08,-0.008333916056811
3.36249999999994,14.7812247356595,4.35473950233245E-08,-0.008347773429869
3.36499999999994,14.7806992888603,4.35472031767858E-08,-0.008358369731484
3.36749999999994,14.7801739513525,4.35473506144035E-08,-0.008371282092134
3.36999999999994,14.7796487131672,4.35441132040637E-08,-0.008381526988275
3.37249999999994,14.7791235713501,4.35420615119142E-08,-0.008392852903691
3.37499999999994,14.7785986077509,4.35380798080587E-08,-0.008405587435346
3.37749999999994,14.7780735357317,4.35434834855641E-08,-0.008416103910298
3.37999999999994,14.7775486339448,4.35476490423525E-08,-0.008428094803142
3.38249999999994,14.7770239909543,4.35509566187875E-08,-0.008443279277219
3.38499999999994,14.7764992245295,4.35490683514672E-08,-0.00845506838218
3.38749999999994,14.7759747626725,4.35474687421333E-08,-0.008466620863067
3.38999999999994,14.7754501795852,4.35525588926566E-08,-0.008478504909936
3.39249999999994,14.7749258634642,4.35511138263678E-08,-0.008488974811379
3.39499999999994,14.7744016363256,4.35518163754978E-08,-0.008503706337392
3.39749999999994,14.773877509553,4.35552891531188E-08,-0.008515431526061
3.39999999999994,14.7733534525534,4.35578666468928E-08,-0.008525792879237
3.40249999999994,14.7728294838069,4.35615774563303E-08,-0.008537125126031
3.40499999999994,14.7723056754914,4.35613625171527E-08,-0.008548399238287
3.40749999999994,14.7717821226167,4.35611440252615E-08,-0.008562032946788
3.40999999999994,14.7712583931161,4.35612479421366E-08,-0.008570734579885
3.41249999999994,14.7707349681661,4.3561348306298E-08,-0.008584409409688
3.41499999999994,14.770211673578,4.35679607946327E-08,-0.008596144398668
3.41749999999994,14.7696884079175,4.35679448074211E-08,-0.008610120167946
3.41999999999994,14.7691654432315,4.35679528010269E-08,-0.00862068147909
3.42249999999994,14.7686423991475,4.356796790006E-08,-0.008631758774666
3.42499999999994,14.7681195580746,4.35629932127313E-08,-0.008643749603216
3.42749999999994,14.7675969544822,4.35645031160448E-08,-0.008656420035911
3.42999999999994,14.7670744417392,4.3561790619151E-08,-0.008668645763436
3.43249999999994,14.7665519790529,4.35616316352139E-08,-0.008677565925329
3.43499999999994,14.7660297485699,4.35593099368248E-08,-0.008691981248022
3.43749999999994,14.7655075942429,4.35591100966803E-08,-0.008702905509069
3.43999999999994,14.7649857692283,4.35571436696591E-08,-0.00871475041551
3.44249999999994,14.7644638866186,4.35577298674161E-08,-0.00872674236565
3.44499999999994,14.7639421712306,4.35559863731783E-08,-0.008741139728625
3.44749999999994,14.7634207677076,4.35559588396472E-08,-0.00875100386343
3.44999999999994,14.7628993636042,4.35534719400721E-08,-0.008762855516663
3.45249999999994,14.7623782233826,4.35534586173958E-08,-0.008774938964188
3.45499999999994,14.7618571720018,4.35534275311511E-08,-0.008788176292577
3.45749999999994,14.7613362113536,4.35534710518937E-08,-0.008798056272766
3.45999999999994,14.7608155446122,4.35563469736167E-08,-0.008810603691612
3.46249999999994,14.7602950942168,4.35564446732428E-08,-0.008825787884334
3.46499999999994,14.7597745018496,4.35569313950168E-08,-0.008836186023059
3.46749999999994,14.7592543088718,4.355691274327E-08,-0.008847579849601
3.46999999999994,14.7587343132762,4.32986624332443E-08,-0.008860144877501
3.47249999999994,14.7582143193862,4.30963655873029E-08,-0.008870307763945
3.47499999999994,14.7576946433965,4.29691331405024E-08,-0.008879454864183
3.47749999999994,14.7571750108032,4.28799085128162E-08,-0.008892633515025
3.47999999999994,14.7566556262899,4.28645341443712E-08,-0.008903929598462
3.48249999999994,14.7561364952795,4.29133066859322E-08,-0.008917840677057
3.48499999999994,14.7556174600325,4.29870388174436E-08,-0.008928085121492
3.48749999999994,14.7550985174242,4.30698232634086E-08,-0.008941845938837
3.48999999999994,14.754579948933,4.31566338221501E-08,-0.008953134414151
3.49249999999994,14.7540615212011,4.32070947908869E-08,-0.008964976334249
3.49499999999994,14.7535431846007,4.32067501776601E-08,-0.008977029622492
3.49749999999994,14.7530251295875,4.31798312661158E-08,-0.008993024676067
3.49999999999994,14.7525071502255,4.31399893585649E-08,-0.00900072559609
3.50249999999994,14.7519895447266,4.31174642656629E-08,-0.009015036148371
3.50499999999994,14.7514720214698,4.31020072966248E-08,-0.009027378215084
3.50749999999994,14.7509545552165,4.31304236769847E-08,-0.00903729138099
3.50999999999994,14.7504374729193,4.3232345703359E-08,-0.009049205290307
3.51249999999994,14.7499205661844,4.33405400457332E-08,-0.009064386142615
3.51499999999994,14.7494037384432,4.3421628959095E-08,-0.009075019633645
3.51749999999994,14.7488871262328,4.34725091480459E-08,-0.009089582082487
3.51999999999994,14.7483708070259,4.35284794875201E-08,-0.009100132519995
3.52249999999994,14.7478545687125,4.35281704014301E-08,-0.009110703358079
3.52499999999994,14.7473386531175,4.35421458888641E-08,-0.009120616882859
3.52749999999994,14.7468228689953,4.37372182915397E-08,-0.009134307682008
3.52999999999994,14.74630715584,4.39415916986263E-08,-0.009143659777784
3.53249999999994,14.7457919758464,4.41273151352561E-08,-0.009157867932859
3.53499999999994,14.7452768188459,4.41414220730962E-08,-0.009171379479759
3.53749999999994,14.7447617124178,4.42157270796884E-08,-0.009184433114548
3.53999999999994,14.7442470754576,4.43590835175201E-08,-0.009194277708444
3.54249999999994,14.7437326367376,4.45826229267254E-08,-0.009210012963635
3.54499999999994,14.7432182302346,4.45859935638282E-08,-0.009221203959068
3.54749999999994,14.7427041102283,4.49785488854104E-08,-0.00923354986643
3.54999999999994,14.7421903216253,4.54212241152163E-08,-0.009246338272632
3.55249999999994,14.7416765731371,4.58564262117989E-08,-0.009258952653956
3.55499999999994,14.7411631477711,4.60898696985623E-08,-0.009269263974834
3.55749999999994,14.7406499273922,4.61233913284787E-08,-0.009286351702987
3.55999999999994,14.7401367501043,4.59290188103978E-08,-0.009295088780159
3.56249999999994,14.7396240730149,4.59312294864844E-08,-0.009309714180404
3.56499999999993,14.7391114778187,4.59302933464301E-08,-0.009323122158349
3.56749999999993,14.7385989042236,4.59287612386561E-08,-0.009334847348713
3.56999999999993,14.73808682121,4.56124036318784E-08,-0.009345520829339
3.57249999999993,14.7375749461178,4.56080035959872E-08,-0.009361066409129
3.57499999999993,14.7370630861736,4.56356659128687E-08,-0.009369104847971
3.57749999999993,14.7365515166466,4.56304833917898E-08,-0.00938158624338
3.57999999999993,14.7360403509735,4.55541186994424E-08,-0.009395994221407
3.58249999999993,14.7355292410456,4.55426496515088E-08,-0.009408672078173
3.58499999999993,14.7350183184104,4.55426274470483E-08,-0.009421424223031
3.58749999999993,14.7345077919603,4.54921664783114E-08,-0.009435807594949
3.58999999999993,14.7339973571933,4.54536310812159E-08,-0.009447372760999
3.59249999999993,14.7334872309648,4.54176038999776E-08,-0.009459276240066
3.59499999999993,14.7329773385652,4.54118112003243E-08,-0.009473683110544
3.59749999999993,14.732467516536,4.54584512254996E-08,-0.009483265356895
3.59999999999993,14.7319581477563,4.55526727449751E-08,-0.009498009925681
3.60249999999993,14.7314489514354,4.56729480902141E-08,-0.009511503189589
3.60499999999993,14.7309397804893,4.58330955410702E-08,-0.009524035859774
3.60749999999993,14.7304310137851,4.61070150947762E-08,-0.009535949580892
3.60999999999993,14.7299225388579,4.61035245535868E-08,-0.009554483279816
3.61249999999993,14.729414113627,4.61723050904084E-08,-0.009563070787748
3.61499999999993,14.7289058879479,4.62290685732114E-08,-0.009576907036496
3.61749999999993,14.7283980994406,4.62918885446584E-08,-0.00959002365378
3.61999999999993,14.7278904458974,4.63237848080667E-08,-0.009601279112299
3.62249999999993,14.727382870438,4.64369911412632E-08,-0.009614768230073
3.62499999999993,14.7268757341142,4.65375542546553E-08,-0.00962723400546
3.62749999999993,14.726368784724,4.66640894813963E-08,-0.009640128586498
3.62999999999993,14.725861991548,4.68309098167197E-08,-0.009656321944649
3.63249999999993,14.725355528986,4.69594620966518E-08,-0.009671546362857
3.63499999999993,14.7248491983121,4.70929979456969E-08,-0.009680898946998
3.63749999999993,14.7243432003627,4.72025192266301E-08,-0.009698069975274
3.63999999999993,14.7238374571973,4.73204107009906E-08,-0.009707921932764
3.64249999999993,14.723331744865,4.74594443744536E-08,-0.009721472489644
3.64499999999993,14.7228264379766,4.75857735438012E-08,-0.009736077418036
3.64749999999993,14.722321432651,4.77711257218516E-08,-0.009747471959021
3.64999999999993,14.721816427772,4.80034110239558E-08,-0.009761545927683
3.65249999999993,14.7213117155259,4.82366599996453E-08,-0.009776447139753
3.65499999999993,14.7208074167483,4.84739919315302E-08,-0.009791256788025
3.65749999999993,14.7203032140811,4.86608469074668E-08,-0.009804892412998
3.65999999999993,14.7197990910007,4.88494942274542E-08,-0.009818295926056
3.66249999999993,14.7192954475269,4.90132965325074E-08,-0.009828042053409
3.66499999999993,14.7187920535753,4.91430114379909E-08,-0.009846099045797
3.66749999999993,14.7182885887262,4.92253562356382E-08,-0.009855388718908
3.66999999999993,14.7177855713849,4.93521410405151E-08,-0.009869020718417
3.67249999999993,14.7172829041445,4.94807101958372E-08,-0.009888759306997
3.67499999999993,14.716780167607,4.96020540197151E-08,-0.009900221882885
3.67749999999993,14.7162777979955,4.97257923726124E-08,-0.009917083003698
3.67999999999993,14.7157757641671,4.98309713492517E-08,-0.009932039279268
3.68249999999993,14.7152737815838,4.9949484548506E-08,-0.009944174967788
3.68499999999993,14.7147721141172,5.01336794300755E-08,-0.009957070349726
3.68749999999993,14.7142706872037,5.0309777677171E-08,-0.009972953637785
3.68999999999993,14.7137694337118,5.04103763177E-08,-0.009984196963829
3.69249999999993,14.7132685036064,5.0410497109965E-08,-0.010003009931183
3.69499999999993,14.7127677231396,5.03194321765932E-08,-0.010020089454366
3.69749999999993,14.7122671426245,5.02097572407934E-08,-0.010029749395648
3.69999999999993,14.7117669193021,5.00327921315602E-08,-0.010050862805663
3.70249999999993,14.7112668440911,4.97964638412896E-08,-0.010061865106215
3.70499999999993,14.7107668841271,4.95648713183527E-08,-0.010075342835991
3.70749999999993,14.710267286328,4.94444076792888E-08,-0.010094410887835
3.70999999999993,14.7097679515348,4.93843872462207E-08,-0.010105605278132
3.71249999999993,14.7092686027262,4.93335967632902E-08,-0.010123658985627
3.71499999999993,14.7087695520514,4.93205281060227E-08,-0.010137750190878
3.71749999999993,14.7082709589454,4.93104881371664E-08,-0.010151871865641
3.71999999999993,14.7077722598302,4.9068814789166E-08,-0.010170260915463
3.72249999999993,14.7072737261493,4.87765152712427E-08,-0.010182257114355
3.72499999999993,14.7067758380912,4.87641376167858E-08,-0.010199488306542
3.72749999999993,14.7062778422469,4.83011906027286E-08,-0.010216654128062
3.72999999999993,14.7057798373123,4.76753942990626E-08,-0.010231224614404
3.73249999999993,14.7052825810381,4.7703263561516E-08,-0.010248343379713
3.73499999999993,14.7047853093505,4.77667745357735E-08,-0.010264948595102
3.73749999999993,14.7042878631733,4.78604444964503E-08,-0.010278349637689
3.73999999999993,14.7037911412976,4.79738382352934E-08,-0.010294653856351
3.74249999999993,14.7032945589364,4.81214454950418E-08,-0.010316927997068
3.74499999999993,14.7027976884491,4.82876689744671E-08,-0.010329079090021
3.74749999999993,14.7023014010194,4.84405262568544E-08,-0.010348353744445
3.74999999999993,14.7018054219805,4.8614881009712E-08,-0.010371082114893
3.75249999999993,14.7013091160542,4.88260578634936E-08,-0.01037999736255
3.75499999999993,14.7008131694325,4.90613301096232E-08,-0.010402375239447
3.75749999999993,14.7003176674233,4.9322255613049E-08,-0.010421263737721
3.75999999999993,14.6998218630913,4.9595855422524E-08,-0.010432947971333
3.76249999999993,14.6993261532499,4.9888916109353E-08,-0.010456981868026
3.76499999999993,14.6988309454258,5.01958723475582E-08,-0.010474567314669
3.76749999999993,14.6983354759866,5.05810868745016E-08,-0.010493419442494
3.76999999999993,14.6978397897054,5.11145827886139E-08,-0.010515310969678
3.77249999999993,14.6973445009372,5.16587208565511E-08,-0.010529686025238
3.77499999999993,14.6968488534681,5.22372900491064E-08,-0.010556374088556
3.77749999999993,14.6963524560678,5.27073451550564E-08,-0.010573052221403
3.77999999999993,14.6958558330645,5.30286436983829E-08,-0.010590757462515
3.78249999999993,14.6953579164552,5.3275623912441E-08,-0.010619670576715
3.78499999999993,14.6948571546559,5.34849409206117E-08,-0.010635390592924
3.78749999999993,14.6943523290084,5.36864153133365E-08,-0.010656918443913
3.78999999999993,14.693839798465,5.38273088324104E-08,-0.010680190834315
3.79249999999993,14.6933167757616,5.39273710131738E-08,-0.010685624866739
3.79499999999993,14.6927871222603,5.39520534914573E-08,-0.010696681553676
3.79749999999993,14.6922561726755,5.43309184308782E-08,-0.010714428243663
3.79999999999993,14.6917261378755,5.45904352833304E-08,-0.010720043464885
3.80249999999993,14.6911984514357,5.48250884691015E-08,-0.010732345027276
3.80499999999993,14.6906730203516,5.5041498470132E-08,-0.010748191271857
3.80749999999993,14.6901488549844,5.51884760113808E-08,-0.010753681032999
3.80999999999993,14.6896264109657,5.53222996302338E-08,-0.010771053887464
3.81249999999993,14.6891056215512,5.54964749710507E-08,-0.010788001275094
3.81499999999993,14.6885855977931,5.57013741797618E-08,-0.010801187446354
3.81749999999993,14.6880667419258,5.59420314516501E-08,-0.010823826744889
3.81999999999993,14.6875491777737,5.61856712266717E-08,-0.010838877652494
3.82249999999993,14.6870321048611,5.64059554619689E-08,-0.010855400517262
3.82499999999993,14.6865158493574,5.65951321362945E-08,-0.010876732841413
3.82749999999993,14.6860006243196,5.6771833456537E-08,-0.010891280715897
3.82999999999993,14.6854857253562,5.69835192365531E-08,-0.010910089155449
3.83249999999993,14.6849713292928,5.72291529721269E-08,-0.010930004611926
3.83499999999993,14.6844577131038,5.74397303054752E-08,-0.010946960540741
3.83749999999993,14.6839441612819,5.76611007829797E-08,-0.010970414677268
3.83999999999993,14.6834307004507,5.79204346706774E-08,-0.010995018628246
3.84249999999993,14.682917464331,5.82250994085598E-08,-0.011015667455532
3.84499999999993,14.6824036262851,5.85476112036076E-08,-0.011042436731113
3.84749999999993,14.6818886776401,5.88177799798473E-08,-0.011068457126021
3.84999999999993,14.6813720422591,5.89949902263243E-08,-0.011093558643896
3.85249999999993,14.6808515102332,5.90997846217078E-08,-0.011123985502015
3.85499999999993,14.6803238627099,5.91884159462097E-08,-0.011149002303335
3.85749999999993,14.679785182584,5.92163136303725E-08,-0.011159647363132
3.85999999999993,14.6792329661684,5.90990794080426E-08,-0.011170057270771
3.86249999999993,14.6786710451479,5.86107482547504E-08,-0.011174802701663
3.86499999999993,14.6781058952537,5.88072985863164E-08,-0.011172546278038
3.86749999999993,14.6775399188838,5.88825397329629E-08,-0.011173948418383
3.86999999999993,14.6769725027198,5.90022608548679E-08,-0.011166916409972
3.87249999999993,14.6764050803202,5.89910813530992E-08,-0.011155777355747
3.87499999999993,14.6758432126971,5.88841118087657E-08,-0.01115187653599
3.87749999999993,14.6752916288079,5.89025770381113E-08,-0.011149890061839
3.87999999999993,14.6747506727084,5.90554058987891E-08,-0.011150349168557
3.88249999999993,14.6742174777525,5.92455986492269E-08,-0.011158093867781
3.88499999999993,14.6736886177511,5.92297162427258E-08,-0.011165844930358
3.88749999999993,14.6731611902781,5.92670676979878E-08,-0.011170430918624
3.88999999999993,14.6726331525793,5.92641686836259E-08,-0.011177377891817
3.89249999999993,14.6721053725239,5.92699400669972E-08,-0.011184111899593
3.89499999999993,14.6715801917658,5.92676316912844E-08,-0.011189019618972
3.89749999999993,14.6710583639722,5.92515441155683E-08,-0.01119669941896
3.89999999999993,14.6705397298566,5.92291184986493E-08,-0.011210289695766
3.90249999999993,14.6700238354459,5.91881343936507E-08,-0.011221479093785
3.90499999999993,14.6695099267954,5.91884852241265E-08,-0.011233345172491
3.90749999999993,14.6689977475695,5.90403672617867E-08,-0.011252330918436
3.90999999999993,14.6684870176703,5.89072577383831E-08,-0.011266718015658
3.91249999999993,14.6679773429328,5.87518247385788E-08,-0.011279101854383
3.91499999999993,14.6674688064913,5.86428638982284E-08,-0.0112976574399
3.91749999999993,14.6669611789659,5.84822075211378E-08,-0.011313826691468
3.91999999999993,14.6664542294007,5.82713717278693E-08,-0.011328122786379
3.92249999999993,14.6659482157398,5.822842652492E-08,-0.011349259590483
3.92499999999993,14.6654428303648,5.82449715125222E-08,-0.011368608981077
3.92749999999993,14.6649379268208,5.82876964472234E-08,-0.011383404887763
3.92999999999993,14.6644338237783,5.83326720260402E-08,-0.011405857930905
3.93249999999993,14.6639300939129,5.8382381595834E-08,-0.011425075087768
3.93499999999993,14.6634266677213,5.84333363917722E-08,-0.011442939925913
3.93749999999993,14.6629239094438,5.84548782711636E-08,-0.011463084862909
3.93999999999993,14.6624212569052,5.84851420626364E-08,-0.011483709754481
3.94249999999993,14.6619186272906,5.85462291979866E-08,-0.01150576982285
3.94499999999993,14.6614162067509,5.85902641958569E-08,-0.011528800703402
3.94749999999993,14.66091305964,5.86265249680196E-08,-0.011552601722616
3.94999999999993,14.6604085891599,5.87009880703704E-08,-0.011573590609062
3.95249999999993,14.6599019593836,5.87025414944264E-08,-0.011593349485399
3.95499999999993,14.6593914215113,5.88536206436174E-08,-0.011611142074422
3.95749999999993,14.6588771959244,5.89029642839023E-08,-0.011629251510402
3.95999999999993,14.658361179908,5.88989097494164E-08,-0.011648028927046
3.96249999999993,14.6578448476606,5.88993094297052E-08,-0.011665172462359
3.96499999999993,14.6573295156465,5.88993538386262E-08,-0.011682905974317
3.96749999999993,14.6568153338323,5.92958242506825E-08,-0.011704634007808
3.96999999999993,14.6563016238546,5.97116285305788E-08,-0.01172401264065
3.97249999999993,14.655788330411,6.00895955216174E-08,-0.011746297975494
3.97499999999993,14.655274799873,6.04891710054289E-08,-0.011775426953854
3.97749999999993,14.6547601617949,6.04922831826116E-08,-0.011799421656246
3.97999999999993,14.6542438590974,6.04975740614577E-08,-0.011822994177501
3.98249999999993,14.6537242315351,6.07857790768662E-08,-0.01185427097486
3.98499999999993,14.6531988108136,6.10118657817793E-08,-0.011885216662557
3.98749999999993,14.6526636353314,6.12262693877597E-08,-0.011915012920485
3.98999999999993,14.6521144005299,6.14426216571928E-08,-0.011936953810008
3.99249999999993,14.6515563694894,6.1435054377057E-08,-0.01195570428956
3.99499999999993,14.6510011285724,6.14314528135651E-08,-0.011975944409658
3.99749999999993,14.6504492296561,6.14314092928225E-08,-0.011993939546764
3.99999999999993,14.6498946343792,6.16823321308857E-08,-0.012001756491595
4.00249999999993,14.6493385949316,6.16836404176979E-08,-0.012012586549715
4.00499999999993,14.6487919224935,6.20182820654236E-08,-0.01201872280482
4.00749999999993,14.6482592528462,6.23613889416674E-08,-0.01202322262515
4.00999999999993,14.6477374706524,6.27162277666571E-08,-0.012030902995839
4.01249999999993,14.6472233189123,6.27156735433232E-08,-0.012040631984099
4.01499999999993,14.6467145345357,6.30697005732372E-08,-0.012047415190946
4.01749999999993,14.6462094580041,6.34151975376085E-08,-0.012053371142484
4.01999999999993,14.6457074793204,6.37328270158832E-08,-0.012060757963774
4.02249999999993,14.6452078026952,6.40028163800821E-08,-0.012067438764448
4.02499999999993,14.6447099778238,6.41675867996128E-08,-0.012075417082928
4.02749999999993,14.6442140225228,6.4332599691852E-08,-0.012082403903622
4.02999999999993,14.6437193348996,6.45051398961982E-08,-0.012090811582781
4.03249999999993,14.6432259600034,6.46722710939685E-08,-0.012100251309894
4.03499999999993,14.6427339401663,6.49037108502171E-08,-0.012108275227261
4.03749999999993,14.6422427264686,6.5151937178598E-08,-0.012114054111389
4.03999999999993,14.6417526377903,6.53664340433124E-08,-0.012121947240474
4.04249999999993,14.6412635647641,6.56169030222031E-08,-0.012135079254255
4.04499999999993,14.6407750842277,6.59220971144237E-08,-0.012142308973365
4.04749999999993,14.6402875275853,6.61364030207778E-08,-0.012151238443186
4.04999999999993,14.6398007002109,6.636654248382E-08,-0.012161385673441
4.05249999999993,14.6393144630408,6.64777717318543E-08,-0.012170890474323
4.05499999999993,14.6388289680859,6.65786537012991E-08,-0.012180064120555
4.05749999999993,14.6383441085057,6.66633521717586E-08,-0.012187873125017
4.05999999999994,14.6378599256999,6.67522055408654E-08,-0.012197709990942
4.06249999999994,14.6373762253641,6.6752314786811E-08,-0.012210808865629
4.06499999999994,14.6368931109793,6.67520181352188E-08,-0.012220480796713
4.06749999999994,14.6364106420305,6.67523094577405E-08,-0.012229219827051
4.06999999999994,14.6359284691135,6.67520687613887E-08,-0.012240878369269
4.07249999999994,14.635446959534,6.67481589999852E-08,-0.012252236756429
4.07499999999994,14.6349659482273,6.67493331718561E-08,-0.012264429160669
4.07749999999994,14.6344851586905,6.68249322544057E-08,-0.012276536072765
4.07999999999994,14.6340050665215,6.68916797508246E-08,-0.012284982632793
4.08249999999994,14.6335252691229,6.69411921450092E-08,-0.012295215754706
4.08499999999994,14.6330457546609,6.69549296006267E-08,-0.012310014949669
4.08749999999994,14.6325668968797,6.69516957430005E-08,-0.012321270378704
4.08999999999994,14.6320882728676,6.69840929390375E-08,-0.01233123130178
4.09249999999994,14.6316100049463,6.70341160358134E-08,-0.012342821653747
4.09499999999994,14.6311321782649,6.70888269382886E-08,-0.012353906041267
4.09749999999994,14.6306546635239,6.7146554094677E-08,-0.012367003645714
4.09999999999994,14.6301774725444,6.72057991479846E-08,-0.012379157743287
4.10249999999994,14.6297005236675,6.72848585736574E-08,-0.012389203188641
4.10499999999994,14.6292240458355,6.73823103980453E-08,-0.012402432410285
4.10749999999994,14.62874777913,6.74754359053509E-08,-0.01241381002858
4.10999999999994,14.6282717491575,6.75664129090592E-08,-0.012425030784282
4.11249999999994,14.6277962168534,6.76474725125331E-08,-0.012439653016087
4.11499999999994,14.6273207074866,6.77394123016484E-08,-0.01245030225978
4.11749999999994,14.6268455764893,6.78590694747072E-08,-0.012461108900503
4.11999999999994,14.626370857299,6.79760328026191E-08,-0.012476229433017
4.12249999999994,14.6258961356,6.80880312131649E-08,-0.012486964495311
4.12499999999995,14.6254218331233,6.81642466915378E-08,-0.012501800250187
4.12749999999995,14.6249477522746,6.81642990940645E-08,-0.012516105555357
4.12999999999995,14.6244737844063,6.81643630429107E-08,-0.012528346551938
4.13249999999995,14.6240000804957,6.81643834710144E-08,-0.012540533256439
4.13499999999995,14.623526553457,6.81644696243211E-08,-0.012554688260927
4.13749999999995,14.623053309506,6.81640548449991E-08,-0.012567648483451
4.13999999999995,14.6225801408989,6.81641321165216E-08,-0.012582092910326
4.14249999999995,14.6221072353769,6.81642022826168E-08,-0.012595710051164
4.14499999999995,14.6216345057683,6.81642582378572E-08,-0.012608245740639
4.14749999999995,14.6211617898214,6.83026399883602E-08,-0.012620965712654
4.14999999999995,14.6206894839023,6.84240584192253E-08,-0.012636370030724
4.15249999999995,14.6202171666656,6.85443026782195E-08,-0.01264893093163
4.15499999999995,14.6197449454758,6.85451730930708E-08,-0.012662631991734
4.15749999999995,14.6192730184488,6.85451642112866E-08,-0.012678451639221
4.15999999999995,14.618801011945,6.85486076790198E-08,-0.012691172854407
4.16249999999995,14.6183292095857,6.85483865225933E-08,-0.012706401018452
4.16499999999995,14.6178574341093,6.85484753404353E-08,-0.01272169834397
4.16749999999995,14.6173856955384,6.85485250784268E-08,-0.012735741954936
4.16999999999995,14.6169140983282,6.85485126439289E-08,-0.012749776969399
4.17249999999995,14.616442464688,6.85451624349298E-08,-0.012766728259371
4.17499999999995,14.6159709487649,6.85451801984982E-08,-0.012780479190512
4.17749999999995,14.6154993287635,6.85469476735534E-08,-0.012794867600215
4.17999999999995,14.6150277695027,6.85469778716197E-08,-0.012812618422506
4.18249999999995,14.614556174071,6.85470098460428E-08,-0.01282789282692
4.18499999999995,14.6140843898656,6.85491192697896E-08,-0.012843659031595
4.18749999999996,14.6136126717808,6.85490455509807E-08,-0.012860971971422
4.18999999999996,14.6131406127382,6.85548506851319E-08,-0.012873380038724
4.19249999999996,14.6126685180692,6.85596326377436E-08,-0.012889946833353
4.19499999999996,14.6121963092912,6.85596024396773E-08,-0.012910447922443
4.19749999999996,14.6117236062578,6.85595420435448E-08,-0.012926540096215
4.19999999999996,14.6112507464574,6.85594931937317E-08,-0.012944232293261
4.20249999999996,14.6107773388724,6.85594319094207E-08,-0.012962315140628
4.20499999999996,14.6103033070638,6.85592365101684E-08,-0.012978617458011
4.20749999999996,14.6098285899372,6.85587737692117E-08,-0.012998046241035
4.20999999999996,14.6093528572272,6.8558643206984E-08,-0.013019017788693
4.21249999999996,14.6088757287926,6.85583199100392E-08,-0.013038073058744
4.21499999999996,14.6083966081654,6.85583909643128E-08,-0.01305773395775
4.21749999999996,14.6079148314286,6.85580250348039E-08,-0.013080469084763
4.21999999999996,14.6074281659357,6.85617846940545E-08,-0.01310446936908
4.22249999999996,14.6069336074781,6.85631711405677E-08,-0.013126718274989
4.22499999999996,14.606427088165,6.85635352937197E-08,-0.013145206692808
4.22749999999996,14.6059104016507,6.85636942776569E-08,-0.013155563317088
4.22999999999996,14.6053972679011,6.85635406227902E-08,-0.013165351904696
4.23249999999996,14.6048951622191,6.85631205143977E-08,-0.013178304826724
4.23499999999996,14.6044022899435,6.85631187380409E-08,-0.013188197919851
4.23749999999996,14.6039158473899,6.85619863105558E-08,-0.013199190311731
4.23999999999996,14.6034335643299,6.85620129559084E-08,-0.013211640438688
4.24249999999996,14.6029540792117,6.85584957693663E-08,-0.013221590497289
4.24499999999996,14.6024764967344,6.85585135329347E-08,-0.013230869339053
4.24749999999996,14.6020004847519,6.85584922166527E-08,-0.013243633268437
4.24999999999996,14.6015252559732,6.855988754495E-08,-0.01325753204441
4.25249999999997,14.601050757294,6.85599719218999E-08,-0.013268096153078
4.25499999999997,14.600576940991,6.85599630401157E-08,-0.013280478138721
4.25749999999997,14.6001030244973,6.85599275129789E-08,-0.013290962754075
4.25999999999997,14.5996293200268,6.85598839922363E-08,-0.013303857441554
4.26249999999997,14.5991553455948,6.85534988775771E-08,-0.01331682528322
4.26499999999997,14.5986807715145,6.85535592737097E-08,-0.01333102222461
4.26749999999997,14.5982055700888,6.8553655196979E-08,-0.013343327893917
4.26999999999997,14.5977289979751,6.85553498414038E-08,-0.013358068579193
4.27249999999997,14.5972504404879,6.85556686974564E-08,-0.013376740938055
4.27499999999997,14.5967684668138,6.85557814961157E-08,-0.013392180906229
4.27749999999997,14.596280798664,6.85559333746255E-08,-0.013409089504282
4.27999999999997,14.5957830072989,6.8555280563487E-08,-0.013426873385563
4.28249999999997,14.5952713912166,6.85550727297368E-08,-0.013431184944021
4.28499999999997,14.5947534606235,6.85555185953035E-08,-0.013435937184633
4.28749999999997,14.5942442193088,6.85548808831982E-08,-0.013437730832247
4.28999999999997,14.5937480418801,6.85548684487003E-08,-0.013439476400728
4.29249999999997,14.5932610655691,6.85548613432729E-08,-0.013441119139192
4.29499999999997,14.5927803862645,6.85591565741106E-08,-0.013445087193451
4.29749999999997,14.5923040951873,6.85602410399611E-08,-0.01344915397388
4.29999999999997,14.5918305509315,6.85602543626374E-08,-0.013448412785366
4.30249999999997,14.5913595480667,6.85582817183672E-08,-0.013449709411425
4.30499999999997,14.5908903215693,6.85583216863961E-08,-0.013451516447067
4.30749999999997,14.5904225377931,6.85583740889228E-08,-0.013452930963709
4.30999999999997,14.589956108705,6.85583607662466E-08,-0.01345263367121
4.31249999999997,14.5894908222731,6.85583403381429E-08,-0.01345597681929
4.31499999999997,14.5890263490527,6.85601193595176E-08,-0.013457759001163
4.31749999999998,14.5885627202537,6.85536774014395E-08,-0.013458992097228
4.31999999999998,14.5881000216687,6.85516070575432E-08,-0.013463746881818
4.32249999999998,14.5876376298514,6.85487018259323E-08,-0.013463096617743
4.32499999999998,14.5871761117986,6.85483305673529E-08,-0.01346288981421
4.32749999999998,14.5867150853147,6.85480090467649E-08,-0.013466239988566
4.32999999999998,14.5862543281187,6.85493484198219E-08,-0.013469238717314
4.33249999999998,14.5857943714052,6.85498182662059E-08,-0.013472798405398
4.33499999999998,14.585334636111,6.8551160303798E-08,-0.013471198084211
4.33749999999998,14.5848754388573,6.85518850573885E-08,-0.01347312651831
4.33999999999998,14.5844166757675,6.85519365717369E-08,-0.013476569571742
4.34249999999998,14.5839581898417,6.85520120669025E-08,-0.013479703487442
4.34499999999998,14.5835000485269,6.85520991083877E-08,-0.013482771136284
4.34749999999998,14.583042160197,6.85522181242959E-08,-0.013485759990867
4.34999999999998,14.5825845652326,6.85528540600444E-08,-0.013488793634022
4.35249999999998,14.5821272151477,6.85529464306001E-08,-0.013489783729099
4.35499999999998,14.5816702953109,6.85488421581226E-08,-0.01349203811384
4.35749999999998,14.5812134378263,6.85489025542552E-08,-0.013493620846863
4.35999999999998,14.5807570580594,6.85489824903129E-08,-0.013499357101519
4.36249999999998,14.5803008191511,6.85490029184166E-08,-0.013503239240382
4.36499999999998,14.5798446160887,6.85455461280071E-08,-0.013506103424828
4.36749999999998,14.5793890148936,6.85456278404217E-08,-0.013512393631396
4.36999999999998,14.5789332009323,6.85456331694923E-08,-0.0135110553058
4.37249999999998,14.5784777981864,6.85430663338593E-08,-0.013513912149203
4.37499999999998,14.5780226733562,6.85430663338593E-08,-0.013523316448866
4.37749999999998,14.5775674603827,6.85446988057947E-08,-0.013525766464385
4.37999999999999,14.5771126813743,6.85447023585084E-08,-0.013527710214888
4.38249999999999,14.5766579782249,6.85447538728567E-08,-0.01353152738267
4.38499999999999,14.5762034276983,6.85447556492136E-08,-0.013537144669738
4.38749999999999,14.5757490725721,6.85474113026885E-08,-0.013541386618856
4.38999999999999,14.5752949101814,6.85474361716842E-08,-0.013542844560862
4.39249999999999,14.5748407626637,6.85501504449348E-08,-0.013547150610001
4.39499999999999,14.5743868809156,6.85494265795228E-08,-0.013554048758465
4.39749999999999,14.5739330748209,6.85495020746885E-08,-0.013557524158443
4.39999999999999,14.5734793765384,6.8549462994838E-08,-0.013559257300847
4.40249999999999,14.5730260433386,6.85475871620156E-08,-0.013565940083523
4.40499999999999,14.572572513549,6.85475942674429E-08,-0.013567807030431
4.40749999999999,14.5721194844458,6.8544043330121E-08,-0.013573758825116
4.40999999999999,14.5716663208527,6.85440646464031E-08,-0.013577044569429
4.41249999999999,14.5712131772786,6.85440806336146E-08,-0.013581857035835
4.41499999999999,14.5707605107485,6.854293665981E-08,-0.013590907652338
4.41749999999999,14.5703074603203,6.85429490943079E-08,-0.013591546385415
4.41999999999999,14.5698549406868,6.85427199442756E-08,-0.01359439534798
4.42249999999999,14.5694024511847,6.85427483659851E-08,-0.013599125051523
4.42499999999999,14.5689499465646,6.85428007685118E-08,-0.013603774405753
4.42749999999999,14.568497799593,6.8542815867545E-08,-0.013612558217604
4.42999999999999,14.5680455050628,6.85444767611898E-08,-0.013615848256491
4.43249999999999,14.5675934371568,6.85437289149604E-08,-0.013619001528977
4.43499999999999,14.5671414035993,6.85438283909434E-08,-0.013625978278873
4.43749999999999,14.5666894615761,6.85438701353291E-08,-0.013631426131136
4.43999999999999,14.5662376773073,6.85439198733207E-08,-0.013633210191299
4.44249999999999,14.5657859726048,6.85440220138389E-08,-0.013636799233729


==> Energy_data_800_1600_Re35We10.csv <==
time,TotalEnergy,TotalPhiNorm,TotalPhiMinusOnePhaseNorm
0.0025,15.5902,0,0
0.005,15.5902250717558,4.09494660402743E-11,1.22485104560033E-05
0.0075,15.5902204556218,-8.453060473812E-11,2.48929081960725E-05
0.01,15.5902165956302,2.31040075959754E-10,3.15461366210412E-05
0.0125,15.5902137385538,5.11430009453306E-10,3.68095829350601E-05
0.015,15.590210914018,4.36140012993747E-10,4.14050980390712E-05
0.0175,15.5902085804518,4.79169592892958E-10,4.41949216259951E-05
0.02,15.5902061336871,4.9038995086903E-10,4.77162311620649E-05
0.0225,15.5902039914268,5.10789632812703E-10,4.93221028250446E-05
0.025,15.5902016821935,6.74879707673881E-10,5.21011318439513E-05
0.0275,15.5901995824921,9.00329588660043E-10,5.30534858010912E-05
0.03,15.5901972865874,1.12340003965983E-09,5.53008138639566E-05
0.0325,15.5901951417404,1.29623956013347E-09,5.59183888370063E-05
0.035,15.5901927804531,1.59533986021643E-09,5.78879703760915E-05
0.0375,15.5901905295462,1.63851954226857E-09,5.81552585430245E-05
0.04,15.5901880458429,1.67565961106675E-09,5.97513549940309E-05
0.0425,15.5901856418681,1.71174985297284E-09,5.99411443710229E-05
0.045,15.5901829909146,1.74393921525962E-09,6.14762172720384E-05
0.0475,15.5901803948545,1.68230940289504E-09,6.16773808600479E-05
0.05,15.5901775389591,1.59928958964883E-09,6.29447543379902E-05
0.0525,15.5901747170245,1.59192925508478E-09,6.29688391180494E-05
0.055,15.590171623362,1.57245949594653E-09,6.41482545770122E-05
0.0575,15.5901685451946,1.58719970499988E-09,6.41764914680598E-05
0.06,15.5901651841676,1.5940493369726E-09,6.5194476561059E-05
0.0625,15.5901618219301,1.62156954530701E-09,6.52226556600022E-05
0.065,15.5901581663638,1.64542957037384E-09,6.62845876100437E-05
0.0675,15.590154494104,1.68209002282538E-09,6.63029445659991E-05
0.07,15.590150518658,1.71842007290479E-09,6.69390642150658E-05
0.0725,15.5901465118852,1.76255987582863E-09,6.66736602500384E-05
0.075,15.5901421926631,1.80901960078472E-09,6.74304529190151E-05
0.0775,15.5901378280538,1.86050996831E-09,6.75101475150486E-05
0.08,15.5901331423301,1.91707982821754E-09,6.80330862870004E-05
0.0825,15.5901283975141,1.97761984566114E-09,6.80817316760507E-05
0.085,15.5901233235388,2.04663930247762E-09,6.85644005870012E-05
0.0875,15.5901181769414,2.11989981124816E-09,6.8647436542002E-05
0.09,15.5901126937954,2.20547935469995E-09,6.92496216679883E-05
0.0925,15.590107124515,2.29675922724937E-09,6.89943170520957E-05
0.095,15.5901012120018,2.40417996622E-09,6.9197136257082E-05
0.0975,15.5900951997166,2.51985010635281E-09,6.93011669670174E-05
0.1,15.5900888381903,2.41888997720707E-09,6.97750524289997E-05
0.1025,15.5900823629919,2.31759944568921E-09,6.98628819300051E-05
0.105,15.5900755300935,2.32142927103496E-09,6.93051314170079E-05
0.1075,15.5900685702047,2.32071961647762E-09,6.9450167170082E-05
0.11,15.5900612535626,2.31952945739522E-09,6.93406671180563E-05
0.1125,15.5900537932384,2.32315944259653E-09,6.91958137550852E-05
0.115,15.5900459724951,2.32393926324903E-09,6.93014959739502E-05
0.1175,15.5900379924687,2.32487007423288E-09,6.96926068320947E-05
0.12,15.5900296498601,2.32589947302131E-09,6.95353265220966E-05
0.1225,15.5900211316932,2.32345964690239E-09,6.94739908330133E-05
0.125,15.5900122499523,2.32020980206471E-09,6.93565320470935E-05
0.1275,15.5900031756614,2.31695995722703E-09,6.93892871590496E-05
0.13,15.5899937378624,2.3131399018439E-09,6.94410690750269E-05
0.1325,15.5899840898445,2.30962982072924E-09,6.97266130000873E-05
0.135,15.5899740793343,2.30552998914391E-09,6.94410579570315E-05
0.1375,15.5899638403526,2.30186003591371E-09,6.93153417350434E-05
0.14,15.5899532407009,2.2975497060429E-09,6.93223712689983E-05
0.1425,15.5899423938861,2.29372965065977E-09,6.92256282260883E-05
0.145,15.5899311888421,2.28922925060715E-09,6.94536290950509E-05
0.1475,15.5899197176895,2.28542962332767E-09,6.92343354060654E-05
0.15,15.5899078911425,2.28068941510173E-09,6.89194939410553E-05
0.1525,15.5898957795551,2.27647944939235E-09,6.91096310649897E-05
0.155,15.5898833155037,2.27140972697271E-09,6.90579686630777E-05
0.1575,15.5898705477373,2.26684981896597E-09,6.903475114306E-05
0.16,15.5898574302669,2.26133956005015E-09,6.87374577060806E-05
0.1625,15.5898439909618,2.25678942200602E-09,6.85058891080059E-05
0.165,15.5898302042348,2.25130936115647E-09,6.88096930270277E-05
0.1675,15.589816078388,2.24630003486936E-09,6.85479604590755E-05
0.17,15.5898016066476,2.24035989759841E-09,6.85404213940366E-05
0.1725,15.5897867795878,2.23483009875736E-09,6.80835715650696E-05
0.175,15.5897716071733,2.22843965502761E-09,6.83977987310236E-05
0.1775,15.589756064523,2.22241958169889E-09,6.79138237730248E-05
0.18,15.5897401758954,2.21565965574655E-09,6.78935438550576E-05
0.1825,15.5897239035266,2.20834994735242E-09,6.76457399130248E-05
0.185,15.5897072832991,2.20032969622252E-09,6.79520367740105E-05
0.1875,15.589690267288,2.19236984122517E-09,6.74950933540197E-05
0.19,15.5896729002619,2.1838095776161E-09,6.72353479550525E-05
0.1925,15.5896551268399,2.17507967192887E-09,6.70781967820888E-05
0.195,15.5896369980337,2.1654598114651E-09,6.71544053690853E-05
0.1975,15.5896184535502,2.15551931859181E-09,6.69793233670779E-05
0.2,15.5895995482291,2.14506989948404E-09,6.67688301920766E-05
0.2025,15.5895802191179,2.13389927949947E-09,6.64998316450838E-05
0.205,15.5895605228076,2.12218953521415E-09,6.62511746460925E-05
0.2075,15.5895403955671,2.10948947199086E-09,6.61557500730714E-05
0.21,15.589519894061,2.09626982439204E-09,6.61520745030009E-05
0.2125,15.5894989552444,2.08205985785526E-09,6.5824185700003E-05
0.215,15.5894776345977,2.06743955288857E-09,6.56630020650084E-05
0.2175,15.5894558708119,2.05199945924051E-09,6.53462295570062E-05
0.22,15.5894337173277,2.03605932114215E-09,6.53396574959997E-05
0.2225,15.5894111152473,2.01960936863088E-09,6.50945934990155E-05
0.225,15.5893881154571,2.00263983174409E-09,6.48222309720392E-05
0.2275,15.5893646618375,1.9857200328488E-09,6.45499094950042E-05
0.23,15.5893408024763,1.96844940347773E-09,6.44210491760333E-05
0.2325,15.5893164841745,1.95202964903274E-09,6.42609326370058E-05
0.235,15.5892917521534,1.93580973473217E-09,6.40463762370258E-05
0.2375,15.5892665561469,1.92172944224467E-09,6.37428024949926E-05
0.24,15.5892409385279,1.90939974942239E-09,6.36161121539969E-05
0.2425,15.5892148519323,1.90172944058986E-09,6.32681826210346E-05
0.245,15.589188335899,1.87525994732596E-09,6.31140684870246E-05
0.2475,15.5891613459639,1.8452892547316E-09,6.29341926330351E-05
0.25,15.5891339188308,1.8109300725655E-09,6.25432568420736E-05
0.2525,15.5891060129801,1.77124981348697E-09,6.25494900100554E-05
0.255,15.5890776621676,1.72439929002621E-09,6.21993206040283E-05
0.2575,15.5890488279691,1.66784008825971E-09,6.18419561340122E-05
0.26,15.5890195410022,1.59821933465309E-09,6.19056920010408E-05
0.2625,15.588989766203,1.60098956314414E-09,6.12631770500194E-05
0.265,15.5889595307725,1.60409996396993E-09,6.11171490190188E-05
0.2675,15.5889288031897,1.60661972614662E-09,6.11129306580249E-05
0.27,15.5888976070387,1.60469948440323E-09,6.05375909380479E-05
0.2725,15.5888659146176,1.59425983525807E-09,6.0425586613011E-05
0.275,15.5888337456671,1.57446944371031E-09,6.02018379380897E-05
0.2775,15.5888010764609,1.57183954740958E-09,6.01934080339816E-05
0.28,15.5887679228187,1.60988999908795E-09,5.94795579920149E-05
0.2825,15.5887342649537,1.59751945005837E-09,5.92476178969958E-05
0.285,15.588700114829,1.59475010974575E-09,5.95633073490198E-05
0.2875,15.5886654565182,1.59931001775249E-09,5.85738456649887E-05
0.29,15.5886302983252,1.60969992890614E-09,5.85672123780689E-05
0.2925,15.588594627863,1.62560986893823E-09,5.83965599399994E-05
0.295,15.5885584501386,1.64655933332369E-09,5.81025647840017E-05
0.2975,15.588521755917,1.67206959389432E-09,5.75558581600299E-05
0.3,15.588484547317,1.70136971178181E-09,5.7479771179092E-05
0.3025,15.5884468178445,1.73336989206518E-09,5.73851773939538E-05
0.305,15.5884085671242,1.76663927931031E-09,5.66281248149947E-05
0.3075,15.5883697910456,1.79927983623429E-09,5.65940332970527E-05
0.31,15.5883304870494,1.82888992839025E-09,5.64284756560118E-05
0.3125,15.5882906531129,1.82147008587208E-09,5.56911480330546E-05
0.315,15.5882502847307,1.81234938168018E-09,5.58099644010213E-05
0.3175,15.5882093818902,1.80381931613738E-09,5.54472752560819E-05
0.32,15.5881679381739,1.79771930675088E-09,5.48073855690667E-05
0.3225,15.5881259554873,1.77997971917421E-09,5.45005397230014E-05
0.325,15.5880834255636,1.75851955219741E-09,5.47106178100387E-05
0.3275,15.5880403521716,1.73734004960124E-09,5.34647091330331E-05
0.33,15.5879967252761,1.7214096814655E-09,5.38624875870974E-05
0.3325,15.5879525504346,1.71762959411126E-09,5.36180073960058E-05
0.335,15.5879078159511,1.7116397188488E-09,5.31032076960258E-05
0.3375,15.5878625290161,1.74854974943628E-09,5.24002599210371E-05
0.34,15.5878166764062,1.80568981988927E-09,5.29154773700746E-05
0.3425,15.5877702668296,1.8792700728909E-09,5.17261099739486E-05
0.345,15.5877232856881,1.85943971331426E-09,5.20646877290032E-05
0.3475,15.5876757429965,1.83699988554054E-09,5.17221684260827E-05
0.35,15.5876276230128,1.8108492483293E-09,5.13384515110626E-05
0.3525,15.5875789368729,1.77913950238917E-09,5.08707826359922E-05
0.355,15.5875296678437,1.73812964021636E-09,5.07973126649963E-05
0.3575,15.5874798280225,1.70761005335862E-09,5.0513188583956E-05
0.36,15.5874293998081,1.66206959306692E-09,5.01245204510559E-05
0.3625,15.5873783962092,1.6549499548546E-09,4.99982241780605E-05
0.365,15.5873267988418,1.64614988307221E-09,4.96953448000381E-05
0.3675,15.5872746214636,1.63475988301798E-09,4.88749122780074E-05
0.37,15.5872218450059,1.61583013635891E-09,4.91441005550097E-05
0.3725,15.5871684839848,1.62943969428397E-09,4.85949456829893E-05
0.375,15.5871145186061,1.5756498328301E-09,4.81804487439952E-05
0.3775,15.5870599641052,1.5085097615497E-09,4.81888622900772E-05
0.38,15.5870048000981,1.40732936415588E-09,4.76396008139979E-05
0.3825,15.5869490424975,1.33999922269368E-09,4.69955215410822E-05
0.385,15.5868926702983,1.30543931220473E-09,4.70393222120613E-05
0.3875,15.5868357000573,1.3049197278292E-09,4.60683579490695E-05
0.39,15.586778110151,1.33560984494352E-09,4.61522711779905E-05
0.3925,15.5867199177929,1.38811007133199E-09,4.52598273560367E-05
0.395,15.5866611007695,1.4550298743643E-09,4.51875613330932E-05
0.3975,15.5866016769321,1.53156953786038E-09,4.44441392900563E-05
0.4,15.5865416234935,1.61368962636743E-09,4.4281251558087E-05
0.4025,15.5864809589139,1.69740932420837E-09,4.35383833630176E-05
0.405,15.5864196598626,1.77874959206292E-09,4.28891980639445E-05
0.4075,15.5863577453906,1.85483983727863E-09,4.29135042110396E-05
0.41,15.5862951916451,1.92236981888527E-09,4.17740056140037E-05
0.4125,15.5862320182402,1.97972926940793E-09,4.22451788190115E-05
0.415,15.5861682008243,2.02694927509128E-09,4.10725912739496E-05
0.4175,15.5861037595589,2.06572003946803E-09,4.13724873480348E-05
0.42,15.5860386696051,2.09956940722122E-09,4.08882956970391E-05
0.4225,15.5859729516603,2.13227924206194E-09,3.99651154000535E-05
0.425,15.5859065804132,2.16776996353474E-09,4.07341580590526E-05
0.4275,15.5858395770825,2.21036966507882E-09,3.9378221797004E-05
0.43,15.5857719158937,2.2643895647434E-09,3.96687643350324E-05
0.4325,15.5857036185678,2.33138930383348E-09,3.93665501630114E-05
0.435,15.5856346588797,2.40620945390901E-09,3.8893093100012E-05
0.4375,15.5855650590599,2.47796005936607E-09,3.82760297900075E-05
0.44,15.5854947924429,2.53692000740102E-09,3.82284950490863E-05
0.4425,15.5854238817511,2.58273935571651E-09,3.75261218540368E-05
0.445,15.5853522998793,2.6182700452182E-09,3.75133828539598E-05
0.4475,15.5852800700399,2.6469395564277E-09,3.65696009990701E-05
0.45,15.58520716471,2.67029953704423E-09,3.65628359230152E-05
0.4525,15.5851336075669,2.68980926421136E-09,3.57116082200237E-05
0.455,15.5850593706721,2.6827100541027E-09,3.53000121690039E-05
0.4575,15.5849844781696,2.66532929060759E-09,3.45772310010872E-05
0.46,15.5849089017096,2.67097988171372E-09,3.44907087290736E-05
0.4625,15.5848326659053,2.67854982638482E-09,3.38752336780379E-05
0.465,15.5847557420376,2.71642974780661E-09,3.33569033670322E-05
0.4675,15.5846781551441,2.75439937524879E-09,3.30194365560921E-05
0.47,15.584599876117,2.79306977546412E-09,3.28401005800227E-05
0.4725,15.5845209304295,2.83314971483151E-09,3.17515776590005E-05
0.475,15.5844412886,2.87491008776897E-09,3.1931104145011E-05
0.4775,15.5843609765342,2.91786950157302E-09,3.04364605990814E-05
0.48,15.584279964387,2.96063973337368E-09,3.07485859820655E-05
0.4825,15.5841982784749,3.0011495510962E-09,3.01609877060294E-05
0.485,15.5841158885973,3.03658964639908E-09,2.96800475739767E-05
0.4875,15.5840328214946,3.06311953579552E-09,2.95792166560282E-05
0.49,15.583949046614,3.07523961851075E-09,2.87129439000555E-05
0.4925,15.5838645910934,3.06612957245989E-09,2.85487917450755E-05
0.495,15.583779424036,3.02993985457078E-09,2.83768184839994E-05
0.4975,15.5836935729972,2.96734992133452E-09,2.77708758330553E-05
0.5,15.5836070067486,2.88098966905181E-09,2.70774640780402E-05
0.5025,15.5835197532299,2.76782952113308E-09,2.69599518269992E-05
0.505,15.5834317809843,2.89656920671177E-09,2.56461749339465E-05
0.5075,15.5833431182534,3.01422975468313E-09,2.58233153339615E-05
0.51,15.5832537330569,2.83712964233018E-09,2.45823094709996E-05
0.5125,15.5831636542096,2.64649013814733E-09,2.42304124959958E-05
0.515,15.5830728495249,2.44048958819576E-09,2.36242815550014E-05
0.5175,15.5829813480927,2.22083951229024E-09,2.30383422430425E-05
0.52,15.5828891174139,1.9931993833211E-09,2.26249096030307E-05
0.5225,15.5827961869628,1.7686900832814E-09,2.22615608960197E-05
0.525,15.5827025239444,1.56580970411824E-09,2.18430972310779E-05
0.5275,15.5826081582026,1.4261800629356E-09,2.14550952960524E-05
0.53,15.5825130566383,1.36271971484803E-09,2.14228524690885E-05
0.5325,15.5824172494347,1.30214949933816E-09,2.05842257220423E-05
0.535,15.582320703198,1.25333965428354E-09,2.01506461350309E-05
0.5375,15.5822234484884,1.23170007526596E-09,1.96136138880254E-05
0.539999999999999,15.5821254516251,1.23632926118944E-09,1.86332241930431E-05
0.542499999999999,15.5820267435254,1.25896981728602E-09,1.80385153070173E-05
0.544999999999999,15.5819272902141,1.28309984859243E-09,1.77411634790792E-05
0.547499999999999,15.5818271229642,1.30423938315971E-09,1.65223083190558E-05
0.549999999999999,15.5817262075307,1.31915012246964E-09,1.64329048950584E-05
0.552499999999999,15.5816245755275,1.32717925538373E-09,1.61047448500318E-05
0.554999999999999,15.5815221924525,1.34983935140554E-09,1.48712961770547E-05
0.557499999999999,15.5814190902762,1.39089006978566E-09,1.48696662330972E-05
0.559999999999999,15.5813152342128,1.45719969424363E-09,1.40998538780135E-05
0.562499999999999,15.5812106565649,1.55688972824919E-09,1.38018128370554E-05
0.564999999999999,15.5811053222865,1.67797953309901E-09,1.31090889570196E-05
0.567499999999999,15.5809992640065,1.79601933325557E-09,1.30074058900531E-05
0.569999999999999,15.580892446411,1.8947297064642E-09,1.24028526859998E-05
0.572499999999999,15.5807849024231,1.87433979448315E-09,1.17606172050921E-05
0.574999999999999,15.580676596549,1.85228987703567E-09,1.07450059210201E-05
0.577499999999999,15.5805675620932,1.8130492662749E-09,1.02452140470222E-05
0.579999999999999,15.5804577633491,1.87452986466496E-09,8.99950144506168E-06
0.582499999999999,15.5803472339008,1.98116989480468E-09,8.47831998007642E-06
0.584999999999998,15.5802359374989,1.88866966510659E-09,7.97216379599952E-06
0.587499999999998,15.5801239084644,2.03570937884479E-09,7.79224034708204E-06
0.589999999999998,15.5800111103092,2.17352980058649E-09,7.04533623396841E-06
0.592499999999998,15.5798975773058,2.28739960306257E-09,6.72382504207647E-06
0.594999999999998,15.5797832729246,2.37008013215245E-09,6.09564519105099E-06
0.597499999999998,15.5796682317629,2.41854980487233E-09,5.30706286905325E-06
0.599999999999998,15.5795524170595,2.43195952265296E-09,4.72478877500127E-06
0.602499999999998,15.5794358637327,2.4122996933329E-09,3.92580539909648E-06
0.604999999999998,15.5793185347938,2.36274999565467E-09,2.882451712094E-06
0.607499999999998,15.5792004654672,2.27653984552489E-09,2.50369691501273E-06
0.609999999999998,15.57908161855,2.15291962035735E-09,2.02443316899004E-06
0.612499999999998,15.5789620295911,2.0269093070624E-09,6.01365381047714E-07
0.614999999999998,15.5788416611705,1.89873006206653E-09,9.07195480959189E-08
0.617499999999998,15.5787205491875,1.91248972214453E-09,8.40829350590155E-08
0.619999999999998,15.5785986558794,1.69542957451085E-09,-9.01577692946631E-07
0.622499999999998,15.5784760174881,1.51246926094473E-09,-1.49215692191174E-06
0.624999999999998,15.5783525961619,1.3325793801755E-09,-2.21144445999855E-06
0.627499999999998,15.5782284283289,1.16896003987677E-09,-2.40054243394461E-06
0.629999999999998,15.5781034759597,1.05900976876683E-09,-3.91344747496802E-06
0.632499999999998,15.5779777757852,9.68749525043222E-10,-4.85929808602403E-06
0.634999999999998,15.5778512895465,8.74929462213458E-10,-5.50010588695749E-06
0.637499999999998,15.5777240542685,7.79059483591027E-10,-6.06802093994219E-06
0.639999999999997,15.5775960315192,6.89029278078124E-10,-7.2230727919953E-06
0.642499999999997,15.577467258624,6.74459599281363E-10,-7.06722977494856E-06
0.644999999999997,15.5773376969407,7.07109926167959E-10,-7.700897150964E-06
0.647499999999997,15.5772073840688,7.68079821966694E-10,-8.5665642379773E-06
0.649999999999997,15.5770762812321,9.41849265245764E-10,-1.00673640579529E-05
0.652499999999997,15.5769444262891,1.14371978554573E-09,-1.07862283449389E-05
0.654999999999997,15.5768117801821,1.08444009327968E-09,-1.11134057549922E-05
0.657499999999997,15.5766783811193,1.01715968980898E-09,-1.19573110739513E-05
0.659999999999997,15.5765441899378,9.79500036635272E-10,-1.33128074359945E-05
0.662499999999997,15.5764092450717,9.67539826035591E-10,-1.39310438319606E-05
0.664999999999997,15.5762735071636,9.39719413395324E-10,-1.44566638589083E-05
0.667499999999997,15.5761370149148,8.82889317210811E-10,-1.46986704419039E-05
0.669999999999997,15.5759997288114,8.12959477514141E-10,-1.59194281049713E-05
0.672499999999997,15.5758616878578,7.52909734558216E-10,-1.67265637419645E-05
0.674999999999997,15.5757228523571,7.08689995576606E-10,-1.78076667939342E-05
0.677499999999997,15.5755832615797,6.79730050023863E-10,-1.86571604160468E-05
0.679999999999997,15.5754428756609,6.65959731804833E-10,-2.00915742579744E-05
0.682499999999997,15.5753017341384,6.59399645996928E-10,-2.07438213799538E-05
0.684999999999997,15.5751597969862,6.48229914190779E-10,-2.12618021619981E-05
0.687499999999996,15.5750171039958,6.25020035727175E-10,-2.16836223060346E-05
0.689999999999996,15.5748736149921,5.89869486589123E-10,-2.2913340281927E-05
0.692499999999996,15.574729370041,5.4870952226338E-10,-2.35986182389736E-05
0.694999999999996,15.5745843288022,5.02899943910506E-10,-2.50801753559626E-05
0.697499999999996,15.5744385316041,4.45809611449022E-10,-2.56915076050079E-05
0.699999999999996,15.5742919379378,3.6394975921894E-10,-2.69341005350032E-05
0.702499999999996,15.5741445883999,2.45609754756515E-10,-2.75773084219555E-05
0.704999999999996,15.5739964423446,9.98099380922213E-11,-2.83097736599736E-05
0.707499999999996,15.5738475406338,-3.96003230207498E-11,-2.93952855590085E-05
0.709999999999996,15.5736978424917,-1.38660638526744E-10,-3.03462670759869E-05
0.712499999999996,15.5735473890201,-2.17090345699944E-10,-3.11099783109059E-05
0.714999999999996,15.5733961392825,-2.87050383462883E-10,-3.22294290959757E-05
0.717499999999996,15.5732441346191,-3.61570329232563E-10,-3.3386780389999E-05
0.719999999999996,15.5730913339524,-4.55870008408965E-10,-3.48342246269118E-05
0.722499999999996,15.5729377788884,-5.73760594591022E-10,-3.55670434569744E-05
0.724999999999996,15.572783428125,-7.57020224284588E-10,-3.63243204739572E-05
0.727499999999996,15.57262832362,-9.18740639122007E-10,-3.6925355692996E-05
0.729999999999996,15.5724724240044,-1.13166009896304E-09,-3.84258477389432E-05
0.732499999999996,15.5723157713767,-1.43635059401959E-09,-3.94424278089556E-05
0.734999999999995,15.5721583242433,-1.81657000553059E-09,-4.0861686384952E-05
0.737499999999995,15.5720001250527,-1.99247018883852E-09,-4.12843235939597E-05
0.739999999999995,15.5718411320892,-2.20119034111121E-09,-4.30729708189581E-05
0.742499999999995,15.5716813879636,-2.37269048852795E-09,-4.40325501249728E-05
0.744999999999995,15.5715208509712,-2.42535058703197E-09,-4.48896434239732E-05
0.747499999999995,15.5713595639237,-2.32348007500605E-09,-4.5839382068924E-05
0.749999999999995,15.5711974849364,-2.16466045088737E-09,-4.69454390129576E-05
0.752499999999995,15.5710346570312,-2.01386018972016E-09,-4.82848052089091E-05
0.754999999999995,15.5708710382228,-1.87362036996319E-09,-4.9867241751933E-05
0.757499999999995,15.5707066716338,-2.06751060716215E-09,-5.07073052139484E-05
0.759999999999995,15.570541515291,-2.27036078825904E-09,-5.1737944726904E-05
0.762499999999995,15.5703756127442,-2.44969999840805E-09,-5.27771580899339E-05
0.764999999999995,15.5702089218259,-2.43208031491804E-09,-5.38138742760541E-05
0.767499999999995,15.5700414862554,-2.37815012127385E-09,-5.55234066189625E-05
0.769999999999995,15.5698732636173,-2.38332997781754E-09,-5.67383431580026E-05
0.772499999999995,15.5697042978554,-2.45787035169087E-09,-5.78652642859723E-05
0.774999999999995,15.5695345465145,-2.6092399352251E-09,-5.93474947859773E-05
0.777499999999995,15.5693640537865,-2.80211054359825E-09,-6.08676282629617E-05
0.779999999999995,15.5691927771296,-2.99062019593066E-09,-6.09091324990096E-05
0.782499999999994,15.5690207609451,-3.14628056941046E-09,-6.26644321179981E-05
0.784999999999994,15.5688479625979,-3.23941051760812E-09,-6.35315317539797E-05
0.787499999999994,15.5686744267102,-3.2448106423999E-09,-6.56321419759687E-05
0.789999999999994,15.5685001105199,-3.17079074108051E-09,-6.71223091549544E-05
0.792499999999994,15.5683250587943,-3.04787040050769E-09,-6.80083424660083E-05
0.794999999999994,15.5681492286517,-2.92621038511243E-09,-6.89696450789645E-05
0.797499999999994,15.5679726650809,-2.86496071311149E-09,-7.07504994509334E-05
0.799999999999994,15.5677953251257,-2.86853030218026E-09,-7.22157212609265E-05
0.802499999999994,15.5676172539829,-2.92204038743193E-09,-7.4005025506918E-05
0.804999999999994,15.5674384085989,-3.01540037384029E-09,-7.52520528749523E-05
0.807499999999994,15.5672588343782,-3.11862002888574E-09,-7.68364252879961E-05
0.809999999999994,15.5670784881774,-3.21432036543001E-09,-7.77733636729838E-05
0.812499999999994,15.5668974155917,-3.2955806972268E-09,-7.8922833796069E-05
0.814999999999994,15.5667155733871,-3.35371996840195E-09,-8.08548682260657E-05
0.817499999999994,15.5665330073545,-3.3708005275912E-09,-8.20170344069116E-05
0.819999999999994,15.5663496741816,-3.20698045896961E-09,-8.44017221819371E-05
0.822499999999993,15.5661656197245,-3.30653016078486E-09,-8.51265940779999E-05
0.824999999999993,15.5659808006466,-3.37065042543827E-09,-8.66146738939255E-05
0.827499999999993,15.5657952631665,-3.23976045990548E-09,-8.7874057357995E-05
0.829999999999993,15.5656089637018,-3.1361606644964E-09,-8.99161805549831E-05
0.832499999999993,15.5654219485638,-3.08966985329562E-09,-9.13882078119599E-05
0.834999999999993,15.5652341741472,-3.0998403843796E-09,-9.26236775189437E-05
0.837499999999993,15.5650456869669,-3.14931991596268E-09,-9.47816340289842E-05
0.839999999999993,15.5648564433343,-3.21205995135188E-09,-9.58229241149189E-05
0.842499999999993,15.5646664899135,-3.28800009441466E-09,-9.75523713899751E-05
0.844999999999993,15.5644757829989,-3.28263993765177E-09,-9.90190511419575E-05
0.847499999999993,15.5642843695329,-2.99223046340558E-09,-0.00010140868079
0.849999999999993,15.5640922055118,-2.98946023491453E-09,-0.000102882370965
0.852499999999993,15.5638993379201,-3.09464009973226E-09,-0.000104378784966
0.854999999999993,15.5637057228471,-3.21178017514967E-09,-0.000105752889252
0.857499999999993,15.5635114074838,-3.34138050561705E-09,-0.000107487279657
0.859999999999993,15.5633163478045,-3.46649020599443E-09,-0.000110060386038
0.862499999999993,15.5631205911549,-3.59123042414922E-09,-0.000111145997424
0.864999999999993,15.5629240934777,-3.72848063534548E-09,-0.000113612039517
0.867499999999992,15.5627269022535,-3.72034048012892E-09,-0.000114868986919
0.869999999999993,15.5625289732739,-3.60801077903261E-09,-0.000116638392612
0.872499999999992,15.5623303541854,-3.53956064458316E-09,-0.000118099291107
0.874999999999992,15.5621310006794,-3.44971073928946E-09,-0.000120717812282
0.877499999999992,15.5619309604697,-3.40869021897561E-09,-0.000122697539705
0.879999999999992,15.5617301892329,-3.4983500540875E-09,-0.000124566189799
0.882499999999992,15.561528735028,-3.58343044126741E-09,-0.000126187603118
0.884999999999992,15.5613265534466,-3.62545993226604E-09,-0.000128271748108
0.887499999999992,15.5611236925172,-3.63290020288787E-09,-0.000130627767095
0.889999999999992,15.5609201077676,-3.61066998522119E-09,-0.000131959607814
0.892499999999992,15.5607158473698,-3.56138052381993E-09,-0.000134744527882
0.894999999999992,15.5605108667168,-3.72352015887145E-09,-0.000136229537028
0.897499999999992,15.5603052142321,-3.6361207378377E-09,-0.000138245691776
0.899999999999992,15.5600988452434,-3.53691032017878E-09,-0.000140318848883
0.902499999999992,15.5598918081702,-3.43138051306369E-09,-0.000142864714416
0.904999999999992,15.5596840583165,-3.33128014062822E-09,-0.000144884112886
0.907499999999992,15.5594756442132,-3.2651303882858E-09,-0.000146155203101
0.909999999999992,15.5592665210909,-3.25626992037087E-09,-0.000148378707068
0.912499999999992,15.5590567376086,-3.30813065829716E-09,-0.000150300165756
0.914999999999992,15.5588462489376,-3.41427064398658E-09,-0.000152942260437
0.917499999999991,15.5586351038649,-3.56058027506378E-09,-0.000154700822002
0.919999999999991,15.5584232574904,-3.73028985478641E-09,-0.000157234878413
0.922499999999991,15.5582107587071,-3.91279009193113E-09,-0.000158903704752
0.924999999999991,15.557997562542,-4.11249079235176E-09,-0.000161314599867
0.927499999999991,15.5577837180012,-4.30483027002992E-09,-0.000164380169818
0.929999999999991,15.5575691800528,-4.44984049607911E-09,-0.000166772820355
0.932499999999991,15.5573539977755,-4.53915038889363E-09,-0.000169136260638
0.934999999999991,15.557138126021,-4.5832102557597E-09,-0.000171020207429
0.937499999999991,15.5569216139927,-4.58339055597889E-09,-0.000173214512205
0.939999999999991,15.5567044165139,-4.62001992218575E-09,-0.000175614503361
0.942499999999991,15.5564865828477,-4.69092054089515E-09,-0.000178322963377
0.944999999999991,15.5562680677541,-4.75492001328348E-09,-0.000180528017667
0.947499999999991,15.5560489205624,-4.77867079240468E-09,-0.000182762343582
0.949999999999991,15.5558290959932,-4.76458072995456E-09,-0.000184915379473
0.952499999999991,15.5556086434625,-4.72130068374099E-09,-0.000187498678909
0.954999999999991,15.5553875175646,-4.85855000675883E-09,-0.000190985136411
0.957499999999991,15.5551657678239,-5.0139199458954E-09,-0.000192652273417
0.959999999999991,15.5549433488227,-5.18368992175056E-09,-0.000195421091937
0.96249999999999,15.5547203100992,-5.31182031693334E-09,-0.000198403302442
0.96499999999999,15.5544966061405,-5.61152013744959E-09,-0.000200504949649
0.96749999999999,15.554272286596,-5.92239057795041E-09,-0.000203697048068
0.96999999999999,15.5540473060032,-6.1526703731829E-09,-0.000205881030696
0.97249999999999,15.5538217140189,-6.2481602114417E-09,-0.000207983389998
0.97499999999999,15.5535954651008,-6.14912032403936E-09,-0.000210429043635
0.97749999999999,15.5533686089026,-6.04679062377045E-09,-0.000213837343568
0.97999999999999,15.5531410997511,-6.0266307500001E-09,-0.000216785509823
0.98249999999999,15.5529129874364,-6.09221029179707E-09,-0.000219739153122
0.98499999999999,15.5526842262724,-6.17728002083595E-09,-0.000222230698447
0.98749999999999,15.5524548661097,-6.22739015909701E-09,-0.000224967635544
0.98999999999999,15.5522248611742,-6.22758022927883E-09,-0.000228293715455
0.99249999999999,15.5519942613173,-6.29742036295511E-09,-0.000230620556394
0.99499999999999,15.5517630207237,-6.36444053014884E-09,-0.000233088663609
0.99749999999999,15.5515311893407,-6.31433039188778E-09,-0.000235602422228
0.99999999999999,15.5512987212712,-6.26565022088244E-09,-0.00023887262712
1.00249999999999,15.5510656664324,-6.24399021376121E-09,-0.000242511508602
1.00499999999999,15.5508319789258,-6.25965057565736E-09,-0.000245388886708
1.00749999999999,15.5505977087002,-6.27816021392391E-09,-0.000248442671293
1.00999999999999,15.5503628098226,-6.25676044307966E-09,-0.000251047607724
1.01249999999999,15.5501273322765,-6.19900042408972E-09,-0.000254362900148
1.01499999999999,15.5498912300936,-6.11125017258019E-09,-0.000257427162805
1.01749999999999,15.5496545532776,-5.91393067850277E-09,-0.000260090468841
1.01999999999999,15.5494172557202,-5.63554003463196E-09,-0.000262708769819
1.02249999999999,15.5491793874099,-5.38777022995873E-09,-0.000266229249965
1.02499999999999,15.5489409022221,-5.20716003649113E-09,-0.000270240516851
1.02749999999999,15.5487018502206,-5.07879072131345E-09,-0.000273233906575
1.02999999999999,15.5484621852404,-4.98853047758985E-09,-0.000276619733751
1.03249999999999,15.5482219573482,-4.92735008350564E-09,-0.00027936653768
1.03499999999999,15.5479811203325,-4.87981033359119E-09,-0.000281978489829
1.03749999999999,15.5477397242489,-4.83447060162234E-09,-0.000285636011596
1.03999999999999,15.5474977228676,-4.79102002515219E-09,-0.000288910967441
1.04249999999999,15.5472551662184,-4.75393058252394E-09,-0.000292309207931
1.04499999999999,15.5470120080479,-4.72703032272648E-09,-0.000295757615987
1.04749999999999,15.5467682983554,-4.73031036563043E-09,-0.000300910727163
1.04999999999999,15.5465239908579,-4.76665018567246E-09,-0.000303063142385
1.05249999999999,15.5462791355582,-4.82899054077279E-09,-0.00030496306679
1.05499999999999,15.5460336861135,-4.90252016760451E-09,-0.00030888994376
1.05749999999999,15.5457876925491,-4.95851004700398E-09,-0.000312269456753
1.05999999999999,15.5455411084726,-4.98378049940129E-09,-0.000316340493487
1.06249999999999,15.5452939839277,-4.98099073098501E-09,-0.000320519789371
1.06499999999999,15.5450462724626,-4.93565011083774E-09,-0.000325094235775
1.06749999999999,15.5447980241096,-4.85331064226102E-09,-0.000327342252105
1.06999999999999,15.5445491923488,-4.7579504780515E-09,-0.000330479551705
1.07249999999999,15.544299827159,-4.71140992885921E-09,-0.000333680995733
1.07499999999999,15.5440498819973,-4.77265071907596E-09,-0.000336418519109
1.07749999999999,15.5437994068182,-4.87529039361334E-09,-0.000340932905353
1.07999999999999,15.5435483551457,-5.00900032562868E-09,-0.000346447591685
1.08249999999999,15.543296776849,-5.18131049176418E-09,-0.000351159008707
1.08499999999999,15.5430446254403,-5.3235407193597E-09,-0.000353182857645
1.08749999999999,15.5427919507715,-5.28528065757428E-09,-0.000355895773816
1.08999999999999,15.5425387063208,-5.12381070905121E-09,-0.000360522820701
1.09249999999999,15.5422849418715,-4.95902074959531E-09,-0.000362731741236
1.09499999999999,15.5420306108306,-4.77515005314899E-09,-0.000366263878368
1.09749999999999,15.5417757630067,-4.60126070578326E-09,-0.000371272602187
1.09999999999999,15.5415203516644,-4.6119206231765E-09,-0.000376492195738
1.10249999999999,15.5412644266442,-4.90286033993925E-09,-0.000380581326524
1.10499999999999,15.541007941327,-5.08449993219529E-09,-0.000384108105065
1.10749999999999,15.5407509455006,-5.06843012004765E-09,-0.000387565245551
1.10999999999999,15.5404933923647,-5.32999067104356E-09,-0.000392029870889
1.11249999999999,15.5402353316649,-5.5110804808578E-09,-0.000395614199489
1.11499999999999,15.5399767166298,-5.94262061781592E-09,-0.000399838287483
1.11749999999999,15.5397175970173,-6.33173069530812E-09,-0.000404104020622
1.11999999999999,15.539457926162,-6.58164012179441E-09,-0.000407536014532
1.12249999999999,15.5391977535986,-6.7107404078115E-09,-0.000411037862532
1.12499999999999,15.538937032648,-6.74100064657068E-09,-0.000415066338174
1.12749999999999,15.5386758127939,-6.68017019478384E-09,-0.0004191403703
1.12999999999999,15.5384140473595,-6.52542997414685E-09,-0.000423555419341
1.13249999999999,15.5381517857947,-6.26394047742451E-09,-0.000428600736629
1.13499999999999,15.5378889813434,-6.02189054177416E-09,-0.000433239593112
1.13749999999999,15.5376256833144,-5.9413300945721E-09,-0.000437009394011
1.13999999999999,15.5373618450452,-5.90494053653856E-09,-0.000441055909428
1.14249999999999,15.5370975158593,-5.86654991252544E-09,-0.000445032835594
1.14499999999999,15.5368326490756,-5.76321035339333E-09,-0.00045082634265
1.14749999999999,15.5365672938908,-5.64746027720275E-09,-0.000454730344177
1.14999999999999,15.5363014035938,-5.63466073799646E-09,-0.000459190616115
1.15249999999999,15.5360350273296,-5.71893021827918E-09,-0.000463746081591
1.15499999999999,15.5357681184427,-5.87448045763495E-09,-0.000468273132889
1.15749999999999,15.5355007260095,-6.08914074717859E-09,-0.000472085293603
1.15999999999999,15.5352328033752,-6.3694702845396E-09,-0.000476054532629
1.16249999999999,15.5349643995696,-6.6847807289605E-09,-0.000481903022562
1.16499999999999,15.5346954679886,-6.6237806350955E-09,-0.000485817252588
1.16749999999999,15.5344260573842,-6.87426027212723E-09,-0.000491023017645
1.16999999999999,15.5341561211772,-7.07268021926666E-09,-0.000494393698324
1.17249999999999,15.5338857082937,-7.07257985510523E-09,-0.000499550645378
1.17499999999999,15.5336147719821,-7.15124048866755E-09,-0.000504337974401
1.17749999999999,15.533343361081,-7.11044023660179E-09,-0.000508626805455
1.17999999999999,15.533071428778,-7.44267047991798E-09,-0.000513187874357
1.18249999999999,15.5327990238559,-7.79271047690599E-09,-0.000518817055297
1.18499999999999,15.5325260997298,-8.16323009189546E-09,-0.000523001072971
1.18749999999999,15.5322527050256,-8.43792058446979E-09,-0.000527550725175
1.18999999999999,15.5319787932269,-8.56707060847839E-09,-0.000531692193942
1.19249999999999,15.5317044127432,-8.58004067794127E-09,-0.000537151944374
1.19499999999999,15.5314295169775,-8.61794990925091E-09,-0.000542258573002
1.19749999999999,15.5311541541759,-9.06614072704315E-09,-0.000546616720727
1.19999999999999,15.530878277937,-9.57764001441319E-09,-0.000551717456135
1.20249999999999,15.530601936699,-9.92292026325003E-09,-0.000556089040518
1.20499999999999,15.5303250839673,-1.00698107630137E-08,-0.000561077429636
1.20749999999999,15.5300477679849,-1.00233803479455E-08,-0.000565150598212
1.20999999999999,15.5297699421818,-9.86822001891596E-09,-0.000570339323882
1.21249999999999,15.5294916546248,-9.66760005383094E-09,-0.000575660034744
1.21499999999999,15.5292128588923,-9.43732025859845E-09,-0.000580895206749
1.21749999999999,15.5289336029964,-9.19906018026495E-09,-0.000585658708934
1.21999999999999,15.5286538405516,-8.9591702945313E-09,-0.000589931411976
1.22249999999999,15.5283736194487,-8.7419103067532E-09,-0.00059588400921
1.22499999999999,15.5280928933494,-8.54678017248034E-09,-0.000600197791693
1.22749999999999,15.5278117101234,-8.28319013379542E-09,-0.000606165244921
1.22999999999998,15.5275300232574,-8.50560066822936E-09,-0.00061115685574
1.23249999999998,15.5272478808027,-8.22171042358377E-09,-0.00061646470754
1.23499999999998,15.5269652362283,-8.01234012470786E-09,-0.00062274256348
1.23749999999998,15.5266821371514,-7.89091991748592E-09,-0.000626786387121
1.23999999999998,15.5263985373022,-7.89629073238984E-09,-0.000632029890697
1.24249999999998,15.5261144841993,-8.01109045767134E-09,-0.000637407552927
1.24499999999998,15.5258299316775,-8.17510059647475E-09,-0.000642791368378
1.24749999999998,15.5255449270434,-8.57120063812999E-09,-0.000648067164812
1.24999999999998,15.5252594242989,-8.87577034092146E-09,-0.000652252888799
1.25249999999998,15.5249734706189,-9.21997056479995E-09,-0.000658609221675
1.25499999999998,15.5246870199232,-9.68493019115613E-09,-0.000663410537727
1.25749999999998,15.5244001193223,-1.02644603927615E-08,-0.000668170632487
1.25999999999998,15.5241127228422,-1.09359605815484E-08,-0.000674285129441
1.26249999999998,15.5238248775491,-1.15882601292583E-08,-0.000679503572119
1.26499999999998,15.5235365376104,-1.21160805832687E-08,-0.000685641260036
1.26749999999998,15.5232477499037,-1.25493802016763E-08,-0.000691192264565
1.26999999999998,15.522958468558,-1.2985670316823E-08,-0.000696219886164
1.27249999999998,15.5226687403351,-1.33318200923327E-08,-0.000702507924327
1.27499999999998,15.5223785194474,-1.36342199752448E-08,-0.000707193982261
1.27749999999998,15.5220878528655,-1.33089104181749E-08,-0.000712145342016
1.27999999999998,15.5217966947333,-1.26114203524708E-08,-0.000718033053618
1.28249999999998,15.5215050909864,-1.24463204187464E-08,-0.000723627272215
1.28499999999998,15.5212129961507,-1.25786305815723E-08,-0.000729511501553
1.28749999999998,15.5209204567336,-1.27824604234661E-08,-0.000735099044878
1.28999999999998,15.5206274272113,-1.30786101948388E-08,-0.000741483577847
1.29249999999998,15.5203339539299,-1.32166899646791E-08,-0.000746763093453
1.29499999999998,15.5200399914343,-1.31437305483928E-08,-0.00075196682601
1.29749999999998,15.5197455856559,-1.31925599333727E-08,-0.000757492119892
1.29999999999998,15.5194506915262,-1.268452987091E-08,-0.000762933511113
1.30249999999998,15.5191553545607,-1.27329800037046E-08,-0.000769264778146
1.30499999999998,15.5188595296227,-1.28894601658658E-08,-0.000774891760797
1.30749999999998,15.5185632626261,-1.29125599102053E-08,-0.000780349931112
1.30999999999998,15.5182665083491,-1.2836360419044E-08,-0.000787110254514
1.31249999999998,15.5179693124696,-1.270868033032E-08,-0.000792866898939
1.31499999999998,15.5176716298636,-1.25521602001299E-08,-0.000798057352129
1.31749999999998,15.5173735061062,-1.23079804126292E-08,-0.000803377851202
1.31999999999998,15.5170748962078,-1.20055201335845E-08,-0.000809681103375
1.32249999999998,15.516775845353,-1.20942003078994E-08,-0.000815381674927
1.32499999999998,15.5164763088314,-1.21538699104917E-08,-0.000820982861784
1.32749999999998,15.5161763318962,-1.21226104710104E-08,-0.000827975617424
1.32999999999998,15.5158758697335,-1.20502203770911E-08,-0.000834502243416
1.33249999999998,15.515574967439,-1.19503003048749E-08,-0.000839913782255
1.33499999999998,15.5152735800668,-1.24147003788266E-08,-0.000845113962992
1.33749999999998,15.514971752903,-1.26151604717961E-08,-0.000851022128539
1.33999999999998,15.5146694412887,-1.27332500099442E-08,-0.000857193711587
1.34249999999998,15.5143666900421,-1.28277299893398E-08,-0.000862542592872
1.34499999999998,15.51406345465,-1.2865240428539E-08,-0.000869176412844
1.34749999999998,15.5137597797221,-1.29982202778933E-08,-0.000876347836919
1.34999999999998,15.513455620901,-1.3217570149493E-08,-0.000882000196465
1.35249999999998,15.5131510226812,-1.3523920650016E-08,-0.000887687104399
1.35499999999998,15.5128459408027,-1.38715998687644E-08,-0.000893580805829
1.35749999999998,15.5125404197239,-1.3891789940601E-08,-0.000899818862024
1.35999999999998,15.5122344152414,-1.3834340784058E-08,-0.000905614606128
1.36249999999998,15.511927971497,-1.39432101420311E-08,-0.000911597147092
1.36499999999998,15.5116210444266,-1.41647999996053E-08,-0.000918478072227
1.36749999999998,15.5113136781181,-1.44269804991382E-08,-0.000924422949618
1.36999999999998,15.5110058286845,-1.46255505484305E-08,-0.000930368570881
1.37249999999998,15.5106975400622,-1.47309799913842E-08,-0.000936367284899
1.37499999999998,15.510388768435,-1.47722305499087E-08,-0.000943382894037
1.37749999999998,15.5100795574984,-1.48107499597927E-08,-0.000950908735381
1.37999999999998,15.5097698635899,-1.48768206642558E-08,-0.000955589536568
1.38249999999998,15.509459730259,-1.49521000025743E-08,-0.000961865880432
1.38499999999998,15.5091491139928,-1.49976306929034E-08,-0.000968581938562
1.38749999999998,15.5088380581873,-1.49850603037294E-08,-0.000974290789387
1.38999999999998,15.5085265194078,-1.49983900854522E-08,-0.000980537974919
1.39249999999998,15.5082145409892,-1.49412899830281E-08,-0.000987018255261
1.39499999999998,15.5079020795899,-1.48203005423397E-08,-0.000993702705735
1.39749999999998,15.5075891783169,-1.468394028592E-08,-0.000999751367909
1.39999999999998,15.50727579385,-1.47604399813872E-08,-0.00100579555684
1.40249999999998,15.5069619693669,-1.46272505219258E-08,-0.001012831739389
1.40499999999998,15.5066476616728,-1.45588705535715E-08,-0.001019294996134
1.40749999999998,15.506332913351,-1.4739410580944E-08,-0.001025800396582
1.40999999999998,15.5060176817602,-1.49450398723161E-08,-0.001032335924904
1.41249999999998,15.5057020096565,-1.49441907737469E-08,-0.001038647804734
1.41499999999998,15.5053858540604,-1.49747299005298E-08,-0.001044959888783
1.41749999999998,15.5050692574422,-1.50497800888161E-08,-0.001051245978811
1.41999999999998,15.5047521771491,-1.50565604428721E-08,-0.001058667862232
1.42249999999998,15.5044346554955,-1.50798804554597E-08,-0.001064987088645
1.42499999999998,15.5041166500978,-1.49423904360901E-08,-0.001070551753148
1.42749999999998,15.5037982029044,-1.48740504357647E-08,-0.001076942280084
1.42999999999998,15.5034792714929,-1.49638799129548E-08,-0.001084362136607
1.43249999999998,15.5031598979412,-1.50441801238799E-08,-0.001091266972988
1.43499999999998,15.5028400400138,-1.51253400915152E-08,-0.001097020199886
1.43749999999998,15.5025197394759,-1.52211407922209E-08,-0.001103566274498
1.43999999999998,15.502198954345,-1.5185700696918E-08,-0.001110883000805
1.44249999999998,15.5018777261971,-1.51088803690413E-08,-0.001117289761904
1.44499999999998,15.5015560131269,-1.49138603688925E-08,-0.001124376813513
1.44749999999998,15.5012338566441,-1.45089504854923E-08,-0.001130730532475
1.44999999999998,15.5009112145448,-1.44751703956558E-08,-0.001137307291729
1.45249999999998,15.5005881282238,-1.47610501599615E-08,-0.001143557991813
1.45499999999998,15.5002645560808,-1.52316905754901E-08,-0.00115035992432
1.45749999999998,15.4999405393439,-1.57371804476725E-08,-0.00115775136601
1.45999999999998,15.4996160365235,-1.62056306152181E-08,-0.001163837470908
1.46249999999998,15.4992910886009,-1.6631299892822E-08,-0.001170453572069
1.46499999999998,15.4989656542211,-1.69497207380687E-08,-0.001177238176995
1.46749999999998,15.4986397742293,-1.71279905814004E-08,-0.00118417187005
1.46999999999998,15.4983134073479,-1.71886602728932E-08,-0.001191053832392
1.47249999999998,15.4979865942123,-1.7183320544234E-08,-0.001196929146079
1.47499999999998,15.4976592936749,-1.71605503140881E-08,-0.001204778269276
1.47749999999998,15.4973315462551,-1.7127020690566E-08,-0.001211176843793
1.47999999999998,15.4970033109109,-1.71255205572152E-08,-0.001217574993956
1.48249999999998,15.4966746279279,-1.72601701819985E-08,-0.001224882003476
1.48499999999998,15.4963454564681,-1.7500980220575E-08,-0.001231438931512
1.48749999999998,15.4960158367884,-1.77505903309338E-08,-0.001238808565215
1.48999999999998,15.495685728255,-1.77468706397121E-08,-0.001245069285332
1.49249999999998,15.4953551707969,-1.78024102126528E-08,-0.001252840836917
1.49499999999998,15.4950241237735,-1.80253802994912E-08,-0.001259068548506
1.49749999999998,15.494692627231,-1.81626003126212E-08,-0.001265274166839
1.49999999999998,15.4943606406186,-1.83765704875327E-08,-0.001273058516139
1.50249999999998,15.4940282036717,-1.86276203351099E-08,-0.001279931984264
1.50499999999998,15.4936952761008,-1.89196205369058E-08,-0.001286843782234
1.50749999999998,15.4933618975029,-1.92007805210892E-08,-0.001293298332873
1.50999999999998,15.493028027708,-1.94284401899836E-08,-0.001300865118469
1.51249999999998,15.4926937061396,-1.96404501551228E-08,-0.001308039773105
1.51499999999998,15.4923588928048,-1.97329406148583E-08,-0.001314379530983
1.51749999999998,15.4920236270328,-1.96079907865965E-08,-0.001321318227911
1.51999999999998,15.4916878687127,-1.96150899967051E-08,-0.00132859135342
1.52249999999998,15.4913516570981,-1.96082305947698E-08,-0.0013358089402
1.52499999999998,15.4910149522328,-1.99113499022019E-08,-0.001342501814968
1.52749999999998,15.4906777934194,-1.98630205616723E-08,-0.001349009702743
1.52999999999998,15.4903401406577,-2.01898107121679E-08,-0.0013566450168
1.53249999999998,15.4900020328662,-2.07250705486217E-08,-0.001363195714849
1.53499999999998,15.4896634306668,-2.11324602261698E-08,-0.001370278411683
1.53749999999998,15.4893243728531,-2.12664303944621E-08,-0.001377773237123
1.53999999999998,15.488984819908,-2.13968300855072E-08,-0.001384262422682
1.54249999999998,15.4886448103812,-2.15179802864895E-08,-0.001391545923843
1.54499999999998,15.4883043050387,-2.15814406345771E-08,-0.001398438061738
1.54749999999998,15.4879633420004,-2.19493099251622E-08,-0.001405611529487
1.54999999999998,15.4876218826487,-2.19852305249901E-08,-0.001412209771198
1.55249999999998,15.4872799650124,-2.19554703306812E-08,-0.001419518215817
1.55499999999998,15.4869375501019,-2.18087707892778E-08,-0.001427031577699
1.55749999999998,15.4865946760522,-2.16358504445679E-08,-0.001433762517573
1.55999999999998,15.4862513038735,-2.15962598915098E-08,-0.001440973463261
1.56249999999998,15.4859074716059,-2.16620206217044E-08,-0.001448552232431
1.56499999999998,15.4855631404781,-2.18251701156191E-08,-0.001455407534547
1.56749999999998,15.4852183483737,-2.20588107779918E-08,-0.001462060744333
1.56999999999998,15.4848730566506,-2.23092504469946E-08,-0.001469092497842
1.57249999999998,15.4845273030558,-2.26004006620428E-08,-0.001476483931021
1.57499999999998,15.4841810490734,-2.29162901987934E-08,-0.001483869285642
1.57749999999998,15.4838343323563,-2.31699601727087E-08,-0.001490086522782
1.57999999999998,15.4834871145033,-2.33191306264757E-08,-0.001498333856492
1.58249999999998,15.4831394329966,-2.33940005145428E-08,-0.001505438721513
1.58499999999998,15.4827912495303,-2.34163106682672E-08,-0.001512287268764
1.58749999999998,15.4824426014556,-2.33922499148775E-08,-0.001518955241478
1.58999999999998,15.482093450606,-2.33141701500017E-08,-0.001526786022495
1.59249999999998,15.4817438342307,-2.31907701930822E-08,-0.00153388510911
1.59499999999998,15.4813937142113,-2.30580603499675E-08,-0.001540128617775
1.59749999999998,15.4810431276712,-2.29473702262339E-08,-0.001547740190432
1.59999999999998,15.4806920366315,-2.2865000559591E-08,-0.001555638735037
1.60249999999998,15.4803404780885,-2.28211902708608E-08,-0.001562273148762
1.60499999999998,15.4799884141495,-2.28550902647839E-08,-0.001569480225708
1.60749999999998,15.4796358817305,-2.29411103447319E-08,-0.001576665371502
1.60999999999998,15.4792828431442,-2.30162706671422E-08,-0.001584396692852
1.61249999999998,15.478929335159,-2.30590000427355E-08,-0.00159086035799
1.61499999999998,15.478575320141,-2.30666001854729E-08,-0.001597814000596
1.61749999999998,15.4782208347569,-2.30398402578658E-08,-0.001605561059894
1.61999999999998,15.4778658414847,-2.29548202668184E-08,-0.001612397958902
1.62249999999998,15.477510376847,-2.28586598538527E-08,-0.001619692032695
1.62499999999998,15.4771544033982,-2.27845600164756E-08,-0.001626840459887
1.62749999999998,15.4767979575457,-2.27574403766084E-08,-0.001634565502383
1.62999999999998,15.4764410019109,-2.28748806563317E-08,-0.001641916552619
1.63249999999998,15.4760835728193,-2.31095205194265E-08,-0.001648485505429
1.63499999999998,15.4757256332221,-2.32989902926306E-08,-0.001656835378922
1.63749999999998,15.4753672192024,-2.34387407260783E-08,-0.001663693108441
1.63999999999998,15.4750082935962,-2.36873107795077E-08,-0.00167117030813
1.64249999999998,15.4746488927025,-2.39195205864462E-08,-0.001678225769537
1.64499999999998,15.4742889792107,-2.44850006936304E-08,-0.001685617519168
1.64749999999998,15.4739285896914,-2.43138407185484E-08,-0.001693200152806
1.64999999999998,15.4735676864637,-2.48450300333047E-08,-0.001699803936759
1.65249999999998,15.4732063058628,-2.52657006427626E-08,-0.001707484737432
1.65499999999998,15.4728444110375,-2.55945904470423E-08,-0.001714110257942
1.65749999999998,15.4724820378308,-2.58177701439877E-08,-0.001721697466938
1.65999999999998,15.4721191495264,-2.59126400337095E-08,-0.00172883990983
1.66249999999998,15.4717557818,-2.59394603574492E-08,-0.001735885373538
1.66499999999998,15.4713918980109,-2.59101504695991E-08,-0.001743621064533
1.66749999999998,15.4710275338715,-2.57432004602265E-08,-0.001750814068033
1.66999999999998,15.470662652753,-2.5452030705253E-08,-0.001758084814779
1.67249999999998,15.4702972901548,-2.51221807801016E-08,-0.001765818027499
1.67499999999998,15.4699314095575,-2.48096103661055E-08,-0.001772858918654
1.67749999999998,15.469565046408,-2.45490205941223E-08,-0.001780201000143
1.67999999999998,15.4691981642722,-2.43708004887822E-08,-0.001787617410375
1.68249999999998,15.4688307984979,-2.43106104136359E-08,-0.001794426630056
1.68499999999998,15.4684629126806,-2.4288460132027E-08,-0.001802341920523
1.68749999999998,15.4680945422398,-2.43334801197648E-08,-0.001809490888444
1.68999999999998,15.4677256509323,-2.439743074234E-08,-0.001816631194099
1.69249999999998,15.4673562739601,-2.44930005166566E-08,-0.001823915950538
1.69499999999998,15.4669863752262,-2.46180205110136E-08,-0.001831086494326
1.69749999999998,15.4666159897659,-2.48225600074647E-08,-0.001838512317883
1.69999999999997,15.4662450815396,-2.51289904440455E-08,-0.001845594539982
1.70249999999997,15.4658736855508,-2.54917900122109E-08,-0.001853221315581
1.70499999999997,15.4655017658722,-2.58313006540334E-08,-0.001860430901078
1.70749999999997,15.4651293574469,-2.60829500220439E-08,-0.001868376896144
1.70999999999997,15.4647564244466,-2.62277000118161E-08,-0.001875542813926
1.71249999999997,15.4643830014913,-2.65154005418822E-08,-0.001882464645321
1.71499999999997,15.4640090529504,-2.67783502039265E-08,-0.001890339864106
1.71749999999997,15.4636346137506,-2.67396700337486E-08,-0.001896926687476
1.71999999999997,15.4632596480635,-2.65546002964356E-08,-0.001904453529616
1.72249999999997,15.4628841904699,-2.63554005286437E-08,-0.001911545441477
1.72499999999997,15.4625082053329,-2.61898103204317E-08,-0.001918735441146
1.72749999999997,15.462131727234,-2.60765702364552E-08,-0.001926234183525
1.72999999999997,15.4617547206109,-2.61260000300467E-08,-0.001933394563737
1.73249999999997,15.4613772199382,-2.627316053605E-08,-0.001941494509716
1.73499999999997,15.4609991898237,-2.64384700798814E-08,-0.00194838221311
1.73749999999997,15.4606206646561,-2.6604480396486E-08,-0.001955888654344
1.73999999999997,15.4602416090754,-2.67911905993401E-08,-0.001963179792202
1.74249999999997,15.4598620573881,-2.70131801372031E-08,-0.001970339984748
1.74499999999997,15.459481974381,-2.72575304549605E-08,-0.001977579169618
1.74749999999997,15.4591013944189,-2.72185198824104E-08,-0.00198471437539
1.74999999999997,15.4587202823719,-2.69176805289817E-08,-0.001992814537761
1.75249999999997,15.4583386721293,-2.66926303282844E-08,-0.001999583544502
1.75499999999997,15.4579565286142,-2.65596407089674E-08,-0.00200713001297
1.75749999999997,15.457573885904,-2.63863100258277E-08,-0.002015147119264
1.75999999999997,15.4571907089967,-2.62354404867438E-08,-0.002021467002681
1.76249999999997,15.4568070316612,-2.64180401998715E-08,-0.002028561705958
1.76499999999997,15.4564228193933,-2.63545700818213E-08,-0.002036122402601
1.76749999999997,15.456038105941,-2.61855905847597E-08,-0.002043419732606
1.76999999999997,15.4556528564356,-2.60312402744489E-08,-0.002050191066175
1.77249999999997,15.4552671045651,-2.6033280420279E-08,-0.0020582386132
1.77499999999997,15.4548808156387,-2.61279504698564E-08,-0.002066190946884
1.77749999999997,15.4544940233362,-2.63099400044098E-08,-0.002072202554129
1.77999999999997,15.4541066931148,-2.65385500242132E-08,-0.002080317614689
1.78249999999997,15.4537188585707,-2.67625805960847E-08,-0.002087652717213
1.78499999999997,15.4533304851988,-2.69446607248369E-08,-0.00209438358822
1.78749999999997,15.4529416064949,-2.70940399005326E-08,-0.002101343102622
1.78999999999997,15.452552188045,-2.72310201054893E-08,-0.002109432463804
1.79249999999997,15.4521622632146,-2.73593805388828E-08,-0.002117099847692
1.79499999999997,15.4517717977206,-2.74878502182219E-08,-0.002123540659219
1.79749999999997,15.4513808248679,-2.76060907467013E-08,-0.002131158327409
1.79999999999997,15.4509893104658,-2.76960099299117E-08,-0.00213901655999
1.80249999999997,15.4505972877176,-2.77480500798788E-08,-0.00214525890332
1.80499999999997,15.4502047225272,-2.77550507021829E-08,-0.002152518916535
1.80749999999997,15.4498116479912,-2.77140204119064E-08,-0.002160695414561
1.80999999999997,15.4494180301053,-2.76269007670749E-08,-0.002168016265863
1.81249999999997,15.4490239018702,-2.75016303064035E-08,-0.002174471195224
1.81499999999997,15.4486292294192,-2.73587499322048E-08,-0.002182486844437
1.81749999999997,15.4482340456207,-2.72093103603765E-08,-0.002189731988024
1.81999999999997,15.4478383166879,-2.70427200632639E-08,-0.00219609369619
1.82249999999997,15.4474420754463,-2.68229607414128E-08,-0.002203958814261
1.82499999999997,15.4470452882521,-2.65069504123971E-08,-0.002211202283808
1.82749999999997,15.446647987712,-2.61682400193308E-08,-0.002218514401814
1.82999999999997,15.4462501402732,-2.58898200655722E-08,-0.002225350544283
1.83249999999997,15.4458517785442,-2.5663900338202E-08,-0.002232581644996
1.83499999999997,15.4454528690405,-2.55667300663731E-08,-0.002239940588169
1.83749999999997,15.4450534442427,-2.5610510157037E-08,-0.00224719754741
1.83999999999997,15.4446534708271,-2.57369006106956E-08,-0.002254558108021
1.84249999999997,15.4442529812038,-2.58864503166478E-08,-0.002261951830178
1.84499999999997,15.4438519421627,-2.60405501606442E-08,-0.002269088612886
1.84749999999997,15.4434503859721,-2.62027501918283E-08,-0.002276122971911
1.84999999999997,15.4430482795568,-2.63685606682884E-08,-0.002282954246657
1.85249999999997,15.4426456550717,-2.65137902744073E-08,-0.002290696786319
1.85499999999997,15.4422424795623,-2.66300599349734E-08,-0.002298071164485
1.85749999999997,15.4418387850393,-2.67442006318674E-08,-0.002305179002614
1.85999999999997,15.4414345386684,-2.68983306739301E-08,-0.002312124914933
1.86249999999997,15.4410297724555,-2.68829705163398E-08,-0.002319442341963
1.86499999999997,15.4406244537194,-2.65851705094633E-08,-0.002326413443992
1.86749999999997,15.4402186141391,-2.63753001661371E-08,-0.002333214830518
1.86999999999997,15.4398122210219,-2.63828106028541E-08,-0.002341355975581
1.87249999999997,15.4394053061292,-2.65001700583412E-08,-0.002348484378986
1.87499999999997,15.4389978370018,-2.66844706331426E-08,-0.002354280155771
1.87749999999997,15.4385898452445,-2.69044804213081E-08,-0.002362394674006
1.87999999999997,15.4381812985041,-2.71294906539765E-08,-0.002369761610881
1.88249999999997,15.4377722283009,-2.73284701535204E-08,-0.002376620176367
1.88499999999997,15.4373626024664,-2.74624900598042E-08,-0.002383484962558
1.88749999999997,15.4369524523071,-2.74450204784671E-08,-0.002390853771455
1.88999999999997,15.4365417456781,-2.74464406757602E-08,-0.002397940726798
1.89249999999997,15.436130513902,-2.73852807097796E-08,-0.002404788041583
1.89499999999997,15.435718724912,-2.73719402699157E-08,-0.002412658472265
1.89749999999997,15.4353064098803,-2.73300901909579E-08,-0.002419632414777
1.89999999999997,15.4348935371032,-2.70624607168202E-08,-0.002426364284644
1.90249999999997,15.4344801373002,-2.70575899463665E-08,-0.002433307616109
1.90499999999997,15.4340661789076,-2.7071820341007E-08,-0.002440736157634
1.90749999999997,15.4336516928001,-2.70920601508351E-08,-0.002448022131163
1.90999999999997,15.4332366474298,-2.71210103264252E-08,-0.002454902362252
1.91249999999997,15.4328210734545,-2.73290607921695E-08,-0.002461848217684
1.91499999999997,15.432404939568,-2.753816996659E-08,-0.002468789142097
1.91749999999997,15.4319882764099,-2.77242202528782E-08,-0.002476515274648
1.91999999999997,15.4315710527258,-2.7869500485167E-08,-0.002483089949909
1.92249999999997,15.4311532990022,-2.79745506759355E-08,-0.002489882749508
1.92499999999997,15.4307349840762,-2.80502101546176E-08,-0.002497357086181
1.92749999999997,15.4303161383402,-2.81021499404233E-08,-0.002503751975172
1.92999999999997,15.4298967307509,-2.81554806136342E-08,-0.00251086898146
1.93249999999997,15.4294767915625,-2.82452106148412E-08,-0.00251891722048
1.93499999999997,15.4290562898841,-2.82944006002595E-08,-0.002525367375042
1.93749999999997,15.4286352559372,-2.83487207042299E-08,-0.002531438569887
1.93999999999997,15.4282136589991,-2.83732806138914E-08,-0.00253884923035
1.94249999999997,15.4277915292239,-2.81463901075085E-08,-0.0025464315177
1.94499999999997,15.4273688358372,-2.79079399589932E-08,-0.002552901995522
1.94749999999997,15.4269456086098,-2.78435203782124E-08,-0.002559920561896
1.94999999999997,15.426521817287,-2.76736900062247E-08,-0.002566967190237
1.95249999999997,15.4260974915954,-2.74246705345149E-08,-0.002574012001599
1.95499999999997,15.4256726011852,-2.7232710309022E-08,-0.002580744165664
1.95749999999997,15.4252471757966,-2.70132902713271E-08,-0.002587611131821
1.95999999999997,15.4248211850517,-2.69709801159479E-08,-0.002594388566325
1.96249999999997,15.4243946585042,-2.7092100118864E-08,-0.002601376365099
1.96499999999997,15.4239675662127,-2.72159601522048E-08,-0.002608947758668
1.96749999999997,15.4235399376361,-2.73387703586536E-08,-0.00261501800019
1.96999999999997,15.4231117428632,-2.73608700140926E-08,-0.002622154934509
1.97249999999997,15.4226830111639,-2.74045399706324E-08,-0.002629449181954
1.97499999999997,15.4222537128196,-2.74556501977941E-08,-0.002635660078093
1.97749999999997,15.421823876968,-2.74979905512396E-08,-0.002642704867411
1.97999999999997,15.4213934739944,-2.75438907237913E-08,-0.002649723262779
1.98249999999997,15.4209625329335,-2.75885199130244E-08,-0.002656347449041
1.98499999999997,15.4205310243205,-2.76578004942962E-08,-0.002663144826291
1.98749999999997,15.4200989769966,-2.77863607678341E-08,-0.002670613286282
1.98999999999997,15.4196663618202,-2.78116401020156E-08,-0.002677105176305
1.99249999999997,15.419233207541,-2.78520300156515E-08,-0.002683236425075
1.99499999999997,15.4187994849762,-2.787685016159E-08,-0.002690910113491
1.99749999999997,15.4183652227222,-2.79145702108963E-08,-0.002697424477238
1.99999999999997,15.4179303916298,-2.8197950641129E-08,-0.002703779917783
2.00249999999997,15.417495020415,-2.84988903587191E-08,-0.002710636040017
2.00499999999997,15.4170590801317,-2.87896799733289E-08,-0.002717786745122
2.00749999999997,15.416622599287,-2.90368502575689E-08,-0.002724731297246
2.00999999999997,15.416185549133,-2.92143802482769E-08,-0.002730618855258
2.01249999999997,15.4157479580083,-2.93388806582584E-08,-0.00273794304205
2.01499999999997,15.4153097972466,-2.94212902929303E-08,-0.002744368008964
2.01749999999997,15.4148710951018,-2.94486204310829E-08,-0.002751541539381
2.01999999999997,15.4144318230651,-2.93962401087811E-08,-0.002757917001598
2.02249999999997,15.4139920092691,-2.92739006368947E-08,-0.002764193188831
2.02499999999997,15.4135516252548,-2.91403203789287E-08,-0.002772355029048
2.02749999999997,15.4131106990486,-2.90546200432118E-08,-0.002778117168353
2.02999999999997,15.4126692024368,-2.90221304766192E-08,-0.002784265107069
2.03249999999997,15.4122271633011,-2.90211099596149E-08,-0.002791366702193
2.03499999999997,15.4117845535355,-2.9032220183467E-08,-0.002798041732472
2.03749999999997,15.411341400954,-2.90573298755703E-08,-0.002804426932349
2.03999999999997,15.4108976775286,-2.91073600777736E-08,-0.002810672985844
2.04249999999997,15.4104534109909,-2.91553599041094E-08,-0.002818167033122
2.04499999999997,15.4100085734998,-2.91754602699257E-08,-0.00282435136861
2.04749999999997,15.4095631926832,-2.92000903456824E-08,-0.002830800233543
2.04999999999997,15.4091172407511,-2.92837807336355E-08,-0.002837391962796
2.05249999999997,15.4086707451782,-2.94509403531151E-08,-0.002844370981122
2.05499999999997,15.4082236783718,-2.97087003886531E-08,-0.002850773974605
2.05749999999997,15.4077760677067,-3.00571505462699E-08,-0.002857384065043
2.05999999999997,15.4073278857262,-3.04807006301644E-08,-0.002863808116776
2.06249999999997,15.4068791597951,-3.08732301945724E-08,-0.002870186417688
2.06499999999997,15.406429862769,-3.08798400183719E-08,-0.00287712226085
2.06749999999997,15.4059800217287,-3.08124699088808E-08,-0.002882577400355
2.06999999999997,15.4055296092905,-3.0823760432952E-08,-0.002889508911685
2.07249999999997,15.4050786526025,-3.08902601275918E-08,-0.002896047091757
2.07499999999997,15.4046271246084,-3.09264800435471E-08,-0.002902347866739
2.07749999999997,15.4041750523576,-3.09085699257139E-08,-0.002909479402919
2.07999999999997,15.4037224087692,-3.09393604069896E-08,-0.002915226614472
2.08249999999997,15.4032692207761,-3.10625098975947E-08,-0.002921878230832
2.08499999999997,15.4028154615317,-3.12085202125445E-08,-0.002928407789263
2.08749999999997,15.4023611580008,-3.13073202917735E-08,-0.002935046070499
2.08999999999997,15.4019062833663,-3.13208499136408E-08,-0.002940592746652
2.09249999999997,15.4014508644262,-3.12610302088956E-08,-0.002947258155335
2.09499999999997,15.4009948744641,-3.11678505227064E-08,-0.002954704230523
2.09749999999997,15.4005383402119,-3.10609502562897E-08,-0.002959671211031
2.09999999999997,15.4000812350356,-3.09562606659597E-08,-0.002966172997295
2.10249999999997,15.3996235855891,-3.08723704378622E-08,-0.002973108489233
2.10499999999997,15.3991653654259,-3.0813960272269E-08,-0.002979160352313
2.10749999999997,15.3987066011721,-3.07705301239025E-08,-0.002984945292222
2.10999999999997,15.398247266385,-3.07318703818282E-08,-0.002991909135825
2.11249999999997,15.3977873876366,-3.07028207302551E-08,-0.002998012070194
2.11499999999997,15.3973269385948,-3.07022602896723E-08,-0.003003782977548
2.11749999999997,15.3968659457413,-3.07530703125281E-08,-0.003010552934634
2.11999999999997,15.3964043828173,-3.08688399286439E-08,-0.003016271064641
2.12249999999997,15.3959422762636,-3.10365004807522E-08,-0.003022314149961
2.12499999999997,15.3954796000043,-3.12419006220921E-08,-0.003029322643902
2.12749999999997,15.3950163804744,-3.14789803113058E-08,-0.003034959276069
2.12999999999997,15.3945525915551,-3.17366399826824E-08,-0.003040711309459
2.13249999999997,15.3940882596376,-3.20109601048557E-08,-0.003047596700114
2.13499999999997,15.3936233587201,-3.23080007191834E-08,-0.003053933338237
2.13749999999997,15.3931579151,-3.26329301358896E-08,-0.003059266917413
2.13999999999997,15.3926919028623,-3.29717799729679E-08,-0.003066044869678
2.14249999999997,15.3922253483054,-3.33118501671947E-08,-0.003071915617372
2.14499999999997,15.3917582255823,-3.36504202280707E-08,-0.003077954464387
2.14749999999997,15.3912905610145,-3.39845902530556E-08,-0.003084134983459
2.14999999999997,15.3908223287485,-3.43154500370701E-08,-0.003089746756218
2.15249999999997,15.390353555001,-3.46679600582434E-08,-0.003095771696287
2.15499999999997,15.3898842140398,-3.50453603914502E-08,-0.003102059525192
2.15749999999996,15.3894143321022,-3.54384503964411E-08,-0.003108644290469
2.15999999999996,15.3889438834712,-3.58505403141862E-08,-0.003113551628296
2.16249999999996,15.3884728943535,-3.62990206781433E-08,-0.003120033513763
2.16499999999996,15.3880013391359,-3.68042005760572E-08,-0.003126493314794
2.16749999999996,15.3875292440214,-3.73861901437067E-08,-0.003131308407963
2.16999999999996,15.3870565839278,-3.72806105986001E-08,-0.003137848357665
2.17249999999996,15.386583384633,-3.70572106334066E-08,-0.003143660833437
2.17499999999996,15.3861096205782,-3.67691903591094E-08,-0.003149436719468
2.17749999999996,15.3856353176461,-3.68222599078649E-08,-0.003155948807356
2.17999999999996,15.3851604508895,-3.64348400339054E-08,-0.003161765767992
2.18249999999996,15.3846850461747,-3.6050979979052E-08,-0.003166768358451
2.18499999999996,15.3842090779921,-3.57661003036469E-08,-0.003173061414573
2.18749999999996,15.3837325726125,-3.55506504234881E-08,-0.003179699756171
2.18999999999996,15.3832555045947,-3.53718201395736E-08,-0.003184212908614
2.19249999999996,15.382777900098,-3.52469902153985E-08,-0.003190799063778
2.19499999999996,15.382299733775,-3.51478206539468E-08,-0.003196572307359
2.19749999999996,15.3818210319768,-3.48956099571751E-08,-0.00320157974747
2.19999999999996,15.3813417692342,-3.46123298911039E-08,-0.003208172356327
2.20249999999996,15.3808619717375,-3.43383899092942E-08,-0.003213767303268
2.20499999999996,15.3803816141125,-3.40858399283661E-08,-0.003218656111899
2.20749999999996,15.3799007226462,-3.38499299701311E-08,-0.003225427325742
2.20999999999996,15.3794192720679,-3.36317205196224E-08,-0.003231709843572
2.21249999999996,15.3789372885931,-3.34459402395737E-08,-0.00323614362853
2.21499999999996,15.3784547468786,-3.33185203871267E-08,-0.003242235131744
2.21749999999996,15.3779716732397,-3.32755005771901E-08,-0.003247864979775
2.21999999999996,15.3774880423517,-3.33313003864077E-08,-0.003253139564407
2.22249999999996,15.3770038805549,-3.34825305259301E-08,-0.003259537214714
2.22499999999996,15.3765191625792,-3.36989804949894E-08,-0.003264676418308
2.22749999999996,15.3760339148141,-3.38968906277159E-08,-0.003270178594938
2.22999999999996,15.3755481121033,-3.39766605961245E-08,-0.003276146313318
2.23249999999996,15.3750617808433,-3.40430004186487E-08,-0.003281472950463
2.23499999999996,15.3745748958398,-3.39114398784091E-08,-0.003286475344439
2.23749999999996,15.3740874831314,-3.42264803165904E-08,-0.003292106798773
2.23999999999996,15.3735995177713,-3.45535200452218E-08,-0.003297615469249
2.24249999999996,15.3731110262089,-3.48647706260863E-08,-0.003303654182061
2.24499999999996,15.3726219832288,-3.51386004737719E-08,-0.003308678891185
2.24749999999996,15.3721324153596,-3.53577105371983E-08,-0.003314110677292
2.24999999999996,15.3716422973155,-3.55306806198996E-08,-0.00331968700446
2.25249999999996,15.3711516556855,-3.56945504265127E-08,-0.003324187707903
2.25499999999996,15.3706604655034,-3.54760603116233E-08,-0.003331009391055
2.25749999999996,15.3701687532124,-3.51857405433975E-08,-0.003335618019022
2.25999999999996,15.369676493509,-3.48207205291828E-08,-0.003340629993387
2.26249999999996,15.3691837126373,-3.49002799993059E-08,-0.003346672589174
2.26499999999996,15.3686903857531,-3.49336302107872E-08,-0.003351792999218
2.26749999999996,15.3681965395785,-3.49650699504878E-08,-0.003357093290743
2.26999999999996,15.3677021487731,-3.50255104919484E-08,-0.003362724573356
2.27249999999996,15.3672072404089,-3.49246001007941E-08,-0.003367727870161
2.27499999999996,15.3667117888783,-3.49137003752276E-08,-0.003372528429503
2.27749999999996,15.3662158211665,-3.49484698958236E-08,-0.00337875591693
2.27999999999996,15.3657193119699,-3.49782700581613E-08,-0.003383174246525
2.28249999999996,15.365222288278,-3.49571900315482E-08,-0.003388403911642
2.28499999999996,15.3647247246973,-3.48414701534239E-08,-0.00339376523146
2.28749999999996,15.3642266483125,-3.46679200902145E-08,-0.003398718522266
2.28999999999996,15.3637280335749,-3.45699904258367E-08,-0.003404360628336
2.29249999999996,15.3632289077195,-3.45022099779158E-08,-0.003409102209314
2.29499999999996,15.3627292452558,-3.44557804510259E-08,-0.003414659299198
2.29749999999996,15.362229073442,-3.44445005850957E-08,-0.003419122681953
2.29999999999996,15.3617283667778,-3.44725901157972E-08,-0.003424456240363
2.30249999999996,15.3612271526799,-3.45245902977354E-08,-0.003430489881785
2.30499999999996,15.3607254056089,-3.45837607440558E-08,-0.00343452998888
2.30749999999996,15.3602231529875,-3.46450503840856E-08,-0.003439874114005
2.30999999999996,15.3597203691912,-3.47132900202496E-08,-0.003444483450925
2.31249999999996,15.3592170817996,-3.47736399675114E-08,-0.003449397599215
2.31499999999996,15.3587132651641,-3.47698501101945E-08,-0.003454658277749
2.31749999999996,15.3582089469934,-3.47529907074318E-08,-0.003459784575053
2.31999999999996,15.3577041015629,-3.47265505240557E-08,-0.003464509039528
2.32249999999996,15.3571987565035,-3.48258701876603E-08,-0.003469576813175
2.32499999999996,15.3566928860959,-3.4952320149273E-08,-0.003474401061526
2.32749999999996,15.35618651839,-3.50703501794669E-08,-0.003479646476559
2.32999999999996,15.3556796274773,-3.5163940204086E-08,-0.003484230038475
2.33249999999996,15.3551722414219,-3.52235298706205E-08,-0.003489395578476
2.33499999999996,15.3546643342062,-3.52479201382039E-08,-0.003493434736716
2.33749999999996,15.3541559340925,-3.52541302817144E-08,-0.003498383248341
2.33999999999996,15.3536470149778,-3.52545006521154E-08,-0.003503835889005
2.34249999999996,15.353137605258,-3.52519107238436E-08,-0.003507940548361
2.34499999999996,15.3526276787307,-3.52485400867408E-08,-0.003513671843607
2.34749999999996,15.3521172639343,-3.52509799128597E-08,-0.00351777056063
2.34999999999996,15.3516063345515,-3.52860300978364E-08,-0.003522405224384
2.35249999999996,15.3510949192782,-3.54116105327762E-08,-0.003526646978904
2.35499999999996,15.3505829917564,-3.56694602743346E-08,-0.003531942591158
2.35749999999996,15.3500705808849,-3.59754999124107E-08,-0.003536860671953
2.35999999999996,15.3495576601291,-3.62904799544594E-08,-0.003540449974793
2.36249999999996,15.3490442584962,-3.66564902876121E-08,-0.003546412871452
2.36499999999996,15.3485303498156,-3.6631980115942E-08,-0.003550105056089
2.36749999999996,15.3480159629065,-3.65915306943521E-08,-0.003554755359103
2.36999999999996,15.3475010712537,-3.63395802338573E-08,-0.003559516111449
2.37249999999996,15.3469857039657,-3.61504399748469E-08,-0.003563932201211
2.37499999999996,15.3464698342401,-3.5997750558181E-08,-0.003568399238978
2.37749999999996,15.3459534915844,-3.58550904522303E-08,-0.003572664491716
2.37999999999996,15.3454366491674,-3.57081102464463E-08,-0.003577721365437
2.38249999999996,15.3449193366673,-3.55713005717462E-08,-0.003581450631473
2.38499999999996,15.34440152704,-3.55055806977589E-08,-0.00358663084366
2.38749999999996,15.3438832499958,-3.55358000803108E-08,-0.003590712367257
2.38999999999996,15.3433644785085,-3.55999807410967E-08,-0.00359488289804
2.39249999999996,15.3428452426233,-3.56636702392166E-08,-0.00359930401711
2.39499999999996,15.3423255151066,-3.57289406949235E-08,-0.003603734785736
2.39749999999996,15.3418053260741,-3.58028406921562E-08,-0.003608009559897
2.39999999999996,15.3412846482465,-3.58973606395807E-08,-0.003612125203167
2.40249999999996,15.3407635118921,-3.60153800116336E-08,-0.003617136290438
2.40499999999996,15.3402418895675,-3.61467602516541E-08,-0.00362063998174
2.40749999999996,15.3397198118019,-3.62866900971426E-08,-0.003625089828019
2.40999999999996,15.3391972510567,-3.64509702421856E-08,-0.003629344888902
2.41249999999996,15.3386742380363,-3.66307206789429E-08,-0.003633494230654
2.41499999999996,15.3381507450899,-3.67022199299072E-08,-0.003637955830232
2.41749999999996,15.3376268029839,-3.68013699514336E-08,-0.003642233648229
2.41999999999996,15.33710238398,-3.67734305228851E-08,-0.003646262202232
2.42249999999996,15.3365775190358,-3.68237307313279E-08,-0.003649870200969
2.42499999999996,15.3360521802263,-3.69230299668288E-08,-0.003654577393282
2.42749999999996,15.3355263988302,-3.70277399852625E-08,-0.003658433928602
2.42999999999996,15.3350001467558,-3.71137502952479E-08,-0.003662487454869
2.43249999999996,15.3344734554753,-3.71849004920932E-08,-0.00366712029419
2.43499999999996,15.3339462966919,-3.72494106670729E-08,-0.003670892885435
2.43749999999996,15.3334187021172,-3.73112198914782E-08,-0.003674577128105
2.43999999999996,15.3328906433187,-3.73762105709829E-08,-0.003678413000184
2.44249999999996,15.3323621522453,-3.74381601275786E-08,-0.003682972852724
2.44499999999996,15.3318332003623,-3.74794302260284E-08,-0.003686634388458
2.44749999999996,15.3313038197528,-3.75056803392226E-08,-0.003691437600724
2.44999999999996,15.3307739815965,-3.75466902013954E-08,-0.003694915421909
2.45249999999996,15.3302437182694,-3.76267301760436E-08,-0.003698224695755
2.45499999999996,15.3297130008736,-3.77265303441732E-08,-0.003702331337197
2.45749999999996,15.3291818620348,-3.78236002518406E-08,-0.003706349316683
2.45999999999996,15.3286502725886,-3.78996007910359E-08,-0.003710356817188
2.46249999999996,15.3281182654582,-3.79527707039529E-08,-0.003713971221374
2.46499999999996,15.3275858112726,-3.80148605927388E-08,-0.003718229923451
2.46749999999996,15.327052943336,-3.77988405020346E-08,-0.003721356211775
2.46999999999996,15.3265196316633,-3.79323701338308E-08,-0.00372540434072
2.47249999999996,15.3259859100157,-3.79952602713729E-08,-0.003729187288916
2.47499999999996,15.3254517485913,-3.80172400227252E-08,-0.003732888901869
2.47749999999996,15.324917181141,-3.79986699883261E-08,-0.003735931906008
2.47999999999996,15.3243821776423,-3.79533204863947E-08,-0.00374086832709
2.48249999999996,15.3238467717838,-3.82233604767634E-08,-0.003743866179724
2.48499999999996,15.3233109336769,-3.83410503346227E-08,-0.003747101302032
2.48749999999996,15.322774697761,-3.824115069051E-08,-0.003751499178058
2.48999999999996,15.3222380332758,-3.8178209926798E-08,-0.003754367283947
2.49249999999996,15.321700974875,-3.81527103243684E-08,-0.00375791481645
2.49499999999996,15.3211634917241,-3.81636002799723E-08,-0.003761555940359
2.49749999999996,15.3206256188171,-3.82124403230932E-08,-0.003765604381463
2.49999999999996,15.3200873250846,-3.82994000958092E-08,-0.003768196957123
2.50249999999996,15.3195486458307,-3.84206906289819E-08,-0.003772433068952
2.50499999999996,15.3190095496636,-3.85834404426078E-08,-0.003775759171267
2.50749999999996,15.3184700722946,-3.87914500521447E-08,-0.003779207704383
2.50999999999996,15.3179301820915,-3.90291301499701E-08,-0.003782097148458
2.51249999999996,15.3173899151578,-3.92778805036187E-08,-0.003786152887996
2.51499999999996,15.3168492394746,-3.95232504502019E-08,-0.003788555984821
2.51749999999996,15.3163081915529,-3.9751610003691E-08,-0.003792926785883
2.51999999999996,15.3157667389927,-3.99447301902001E-08,-0.003796503041061
2.52249999999996,15.31522491867,-4.00584099224943E-08,-0.003799472861214
2.52499999999996,15.3146826978746,-4.00409598810825E-08,-0.003802272334542
2.52749999999996,15.3141401139305,-3.994269004437E-08,-0.003805706350096
2.52999999999996,15.3135971336588,-3.9825800435267E-08,-0.003809141192542
2.53249999999996,15.3130537948228,-3.97112502881214E-08,-0.003812063350772
2.53499999999996,15.3125100638555,-3.96086505816129E-08,-0.003816155203584
2.53749999999996,15.3119659790461,-3.95071699799132E-08,-0.003818515577651
2.53999999999996,15.3114215064229,-3.93886905314389E-08,-0.00382170423802
2.54249999999996,15.3108766847581,-3.92363599388545E-08,-0.003825112225879
2.54499999999996,15.3103314795768,-3.90445205056267E-08,-0.003829038488961
2.54749999999996,15.3097859301956,-3.88317102917313E-08,-0.003830971032703
2.54999999999996,15.3092400016367,-3.86308203204067E-08,-0.003834531894376
2.55249999999996,15.30869373376,-3.84746705606176E-08,-0.003837062454782
2.55499999999996,15.308147091095,-3.83930203184946E-08,-0.003840670446268
2.55749999999996,15.3076001141094,-3.83857807761956E-08,-0.003843361860803
2.55999999999996,15.3070527668073,-3.84233205252826E-08,-0.003847184894336
2.56249999999996,15.30650509026,-3.84650800100417E-08,-0.003849675103888
2.56499999999996,15.3059570478439,-3.84788707563644E-08,-0.003852935648675
2.56749999999996,15.305408681331,-3.84732805613908E-08,-0.003855679127137
2.56999999999996,15.3048599533667,-3.85482303855156E-08,-0.003858306914835
2.57249999999996,15.3043109064974,-3.86998300072605E-08,-0.003861219513498
2.57499999999996,15.3037615028135,-3.88316001576072E-08,-0.003865012890319
2.57749999999996,15.3032117855894,-3.89359602337436E-08,-0.003866723477862
2.57999999999996,15.3026617160526,-3.90091701163442E-08,-0.003869694775347
2.58249999999996,15.3021113382951,-3.9050550348918E-08,-0.003872902836532
2.58499999999996,15.3015606127743,-3.90862204824316E-08,-0.003876184002907
2.58749999999996,15.3010095844766,-3.9149130159899E-08,-0.003878226987248
2.58999999999996,15.3004582129347,-3.9261689899206E-08,-0.003881619322397
2.59249999999996,15.2999065441188,-3.9429360221277E-08,-0.003883780705652
2.59499999999996,15.2993545366348,-3.96393504686898E-08,-0.003886727860188
2.59749999999996,15.2988022375637,-3.98620105812597E-08,-0.003889146028185
2.59999999999996,15.2982496044705,-4.0058430350598E-08,-0.003892522247941
2.60249999999996,15.297696685586,-4.01924404869192E-08,-0.003893867451207
2.60499999999996,15.297143437279,-4.02454700676458E-08,-0.00389760871941
2.60749999999996,15.2965899090508,-4.02252000597514E-08,-0.003899258623499
2.60999999999996,15.2960360559627,-4.0158320224748E-08,-0.003902468879134
2.61249999999996,15.2954819288518,-4.0078449892178E-08,-0.003904917286307
2.61499999999996,15.2949274813291,-4.00193602700938E-08,-0.003908602253815
2.61749999999996,15.2943727657741,-4.00044806170286E-08,-0.00390981908851
2.61999999999996,15.2938177342808,-4.00422903723552E-08,-0.003912239840361
2.62249999999996,15.2932624409524,-4.01332700405987E-08,-0.003914971885017
2.62499999999996,15.2927068361458,-4.02717406089437E-08,-0.003917779601633
2.62749999999995,15.2921509758819,-4.04477207283094E-08,-0.003919568161622
2.62999999999995,15.2915948086095,-4.06596205593246E-08,-0.003922408790837
2.63249999999995,15.2910383924082,-4.06191400514899E-08,-0.003924390694929
2.63499999999995,15.2904816734668,-4.05990405738521E-08,-0.0039269755153
2.63749999999995,15.2899247121847,-4.06008604514341E-08,-0.003929567069937
2.63999999999995,15.2893674523614,-4.0631560338511E-08,-0.003932307160102
2.64249999999995,15.2888099570359,-4.06930800167515E-08,-0.003934019118744
2.64499999999995,15.2882521674112,-4.07635400989648E-08,-0.003936466934001
2.64749999999995,15.2876941492353,-4.08384002170692E-08,-0.003938877719417
2.64999999999995,15.2871358408273,-4.09216500685261E-08,-0.003940925220923
2.65249999999995,15.2865773109527,-4.10238900627746E-08,-0.003944062842888
2.65499999999995,15.2860184948095,-4.11610399098095E-08,-0.003945893645671
2.65749999999995,15.2854594644885,-4.13442400315489E-08,-0.00394754500843
2.65999999999995,15.2849001518578,-4.15631706829345E-08,-0.003950104414273
2.66249999999995,15.2843406326037,-4.15624299421324E-08,-0.003952523489405
2.66499999999995,15.2837808348739,-4.17925001272579E-08,-0.003954061823763
2.66749999999995,15.283220837851,-4.19964498732384E-08,-0.003956712506456
2.66999999999995,15.282660566524,-4.21588000065754E-08,-0.003958671871594
2.67249999999995,15.282100103352,-4.22742703065637E-08,-0.00396049920363
2.67499999999995,15.2815393700095,-4.23394199700056E-08,-0.003962464232245
2.67749999999995,15.2809784521527,-4.23553805362076E-08,-0.003966064653508
2.67999999999995,15.2804172684135,-4.23288701867364E-08,-0.003966901283793
2.68249999999995,15.2798559072607,-4.22710302316887E-08,-0.003969027720814
2.68499999999995,15.2792942847752,-4.21999102329096E-08,-0.003971285065149
2.68749999999995,15.2787324917386,-4.21368806513556E-08,-0.003973282374048
2.68999999999995,15.2781704422465,-4.209490001017E-08,-0.003974617497023
2.69249999999995,15.2776082287933,-4.2045890324971E-08,-0.003977417070064
2.69499999999995,15.2770457643848,-4.19751806646218E-08,-0.003978597439053
2.69749999999995,15.2764831420559,-4.18814805058787E-08,-0.003980011730895
2.69999999999995,15.2759202748897,-4.17699199672938E-08,-0.003982354500349
2.70249999999995,15.2753572550908,-4.16512007106462E-08,-0.003984602933578
2.70499999999995,15.2747939975437,-4.15399403763672E-08,-0.003985898786031
2.70749999999995,15.2742305914529,-4.14499199408169E-08,-0.003987527841483
2.70999999999995,15.2736669560946,-4.1392640426352E-08,-0.00398995241582
2.71249999999995,15.2731031747421,-4.1382260285161E-08,-0.003990826643307
2.71499999999995,15.2725391743317,-4.14379099922257E-08,-0.003993518274031
2.71749999999995,15.2719750288006,-4.15578202961342E-08,-0.003994997461493
2.71999999999995,15.2714106761071,-4.17107903771807E-08,-0.003997017992637
2.72249999999995,15.2708461777928,-4.18713703709273E-08,-0.003997954586027
2.72499999999995,15.270281485541,-4.20235606313213E-08,-0.004000295411698
2.72749999999995,15.269716646229,-4.21548902451718E-08,-0.004001590477274
2.72999999999995,15.2691516266653,-4.22515205045215E-08,-0.004003216802324
2.73249999999995,15.2685864586243,-4.22945705125244E-08,-0.004005251523816
2.73499999999995,15.2680211236013,-4.22634007790634E-08,-0.004006474875964
2.73749999999995,15.2674556395011,-4.21481507473231E-08,-0.00400824536453
2.73999999999995,15.2668900005929,-4.19560706177435E-08,-0.004009924661806
2.74249999999995,15.2663242132975,-4.16978105377552E-08,-0.004011740121018
2.74499999999995,15.265758281971,-4.13878504801346E-08,-0.004012531879207
2.74749999999995,15.2651922040497,-4.14412699711875E-08,-0.004014561480719
2.74999999999995,15.2646259915239,-4.14789003144733E-08,-0.004015541334978
2.75249999999995,15.2640596363395,-4.12548999406681E-08,-0.004017471795075
2.75499999999995,15.263493154819,-4.11198000094259E-08,-0.00401875935189
2.75749999999995,15.2629265347743,-4.10381302273777E-08,-0.004020365215032
2.75999999999995,15.2623597959634,-4.09887306318524E-08,-0.004021391699913
2.76249999999995,15.2617929237852,-4.09828802006018E-08,-0.00402286156832
2.76499999999995,15.2612259396403,-4.10551006524429E-08,-0.004024711540739
2.76749999999995,15.2606588279479,-4.1216670076949E-08,-0.004025216479513
2.76999999999995,15.2600916105198,-4.14365102230363E-08,-0.004027250995502
2.77249999999995,15.2595242720149,-4.16791099411284E-08,-0.004028143840404
2.77499999999995,15.2589568334907,-4.19213606051017E-08,-0.004029771890936
2.77749999999995,15.2583892808435,-4.21550101492585E-08,-0.004031112674538
2.77999999999995,15.2578216334944,-4.23667705362618E-08,-0.00403244496245
2.78249999999995,15.2572538792768,-4.25523705160913E-08,-0.004033596197655
2.78499999999995,15.2566860354095,-4.27103401534623E-08,-0.004034589743005
2.78749999999995,15.2561180920693,-4.28424407061812E-08,-0.004036385031678
2.78999999999995,15.2555500641564,-4.29545101710005E-08,-0.004036976411711
2.79249999999995,15.2549819440926,-4.30317301791661E-08,-0.004038605336846
2.79499999999995,15.2544137446808,-4.30226201331152E-08,-0.004039783732763
2.79749999999995,15.2538454603518,-4.2885120343783E-08,-0.004040949715211
2.79999999999995,15.2532771019994,-4.2664900057332E-08,-0.004042098780149
2.80249999999995,15.2527086656116,-4.2470700734043E-08,-0.004043582755273
2.80499999999995,15.252140160628,-4.23724602072184E-08,-0.004044453476992
2.80749999999995,15.2515715843821,-4.23715507125166E-08,-0.00404535550046
2.80999999999995,15.2510029452551,-4.24396606746313E-08,-0.004047213067697
2.81249999999995,15.2504342416042,-4.24928900955024E-08,-0.004047310629747
2.81499999999995,15.2498654809622,-4.23760004863993E-08,-0.004049151249671
2.81749999999995,15.2492966622695,-4.23755999179321E-08,-0.004049765356253
2.81999999999995,15.2487277924925,-4.23795905035718E-08,-0.0040508331575
2.82249999999995,15.24815887121,-4.2378310638469E-08,-0.004051992266127
2.82499999999995,15.2475899048153,-4.24285300226757E-08,-0.004052952660388
2.82749999999995,15.2470208933169,-4.251141039191E-08,-0.004054004103641
2.82999999999995,15.2464518427901,-4.2607759986879E-08,-0.004054283329718
2.83249999999995,15.2458827534746,-4.26985105050903E-08,-0.004056542127763
2.83499999999995,15.2453136312734,-4.27772306466068E-08,-0.004055919906703
2.83749999999995,15.2447444765576,-4.28538600161232E-08,-0.004057857879313
2.83999999999995,15.2441752950535,-4.29415205616124E-08,-0.004058588046772
2.84249999999995,15.2436060872486,-4.30435802556417E-08,-0.004058872344306
2.84499999999995,15.243036858841,-4.31547499957219E-08,-0.004060548363636
2.84749999999995,15.2424676103426,-4.32706102060365E-08,-0.004060973662481
2.84999999999995,15.2418983474023,-4.33887805684208E-08,-0.004061632425469
2.85249999999995,15.2413290705778,-4.35074305471517E-08,-0.004062646808834
2.85499999999995,15.2407597854599,-4.36150306981631E-08,-0.004063735141999
2.85749999999995,15.2401904926887,-4.36612701548711E-08,-0.004063845027035
2.85999999999995,15.2396211977846,-4.36173301920917E-08,-0.004065490032762
2.86249999999995,15.2390519013989,-4.35494600381503E-08,-0.004065720796652
2.86499999999995,15.2384826088929,-4.34930305104331E-08,-0.004066064577935
2.86749999999995,15.2379133210549,-4.34507105850912E-08,-0.004067807662921
2.86999999999995,15.2373440431898,-4.34221698597526E-08,-0.004067869390915
2.87249999999995,15.2367747761657,-4.34040705599159E-08,-0.004068514268511
2.87499999999995,15.2362055251676,-4.33813704958652E-08,-0.004069666204876
2.87749999999995,15.2356362911784,-4.33332099092354E-08,-0.00406951697649
2.87999999999995,15.2350670792775,-4.32543600936697E-08,-0.004070884769878
2.88249999999995,15.23449789052,-4.31517301890949E-08,-0.004071342517426
2.88499999999995,15.2339287298501,-4.30445901145049E-08,-0.004072124867964
2.88749999999995,15.233359598365,-4.29731299433911E-08,-0.004072170898446
2.88999999999995,15.2327905008882,-4.30077102819837E-08,-0.004073887546007
2.89249999999995,15.2322214386672,-4.30865201295205E-08,-0.00407359677677
2.89499999999995,15.2316524165315,-4.31540003731357E-08,-0.004074490506503
2.89749999999995,15.2310834358102,-4.3168729924048E-08,-0.004075728314514
2.89999999999995,15.2305145011266,-4.31544204815282E-08,-0.004074670574207
2.90249999999995,15.2299456138553,-4.31453299754025E-08,-0.004077043125896
2.90499999999995,15.2293767784959,-4.32746398715267E-08,-0.004076736612223
2.90749999999995,15.2288079965573,-4.33815205980181E-08,-0.004077181121688
2.90999999999995,15.228239272511,-4.34775202506899E-08,-0.004078260569783
2.91249999999995,15.2276706078505,-4.35774500928687E-08,-0.004077912082559
2.91499999999995,15.2271020069333,-4.36928200286957E-08,-0.004078579543266
2.91749999999995,15.226533471329,-4.38331806407177E-08,-0.004079711043178
2.91999999999995,15.2259650053402,-4.40157199577129E-08,-0.004079168062933
2.92249999999995,15.2253966105364,-4.42501804087669E-08,-0.004079976625505
2.92499999999995,15.2248282912385,-4.44008900757353E-08,-0.004080071848533
2.92749999999995,15.2242600491186,-4.44800205556817E-08,-0.00408074137659
2.92999999999995,15.2236918883266,-4.45118404357459E-08,-0.004080751773744
2.93249999999995,15.2231238105201,-4.44958798695438E-08,-0.00408175722265
2.93499999999995,15.2225558198151,-4.44465699800389E-08,-0.004081006786064
2.93749999999995,15.2219879178796,-4.43986403197982E-08,-0.004081929211793
2.93999999999995,15.2214201087433,-4.43850201037321E-08,-0.004082515956578
2.94249999999995,15.2208523941766,-4.43916405856726E-08,-0.004081812509265
2.94499999999995,15.2202847781431,-4.43833103602742E-08,-0.004083090499488
2.94749999999995,15.2197172624205,-4.43238201697227E-08,-0.004082494561771
2.94999999999995,15.2191498509744,-4.41849303811637E-08,-0.004083239611458
2.95249999999995,15.2185825455357,-4.40569305482086E-08,-0.004083747322208
2.95499999999995,15.2180153499319,-4.40013803171269E-08,-0.004083812121402
2.95749999999995,15.2174482659984,-4.39963807608024E-08,-0.004084126456257
2.95999999999995,15.2168812975533,-4.40073000262942E-08,-0.004084707315382
2.96249999999995,15.2163144464072,-4.40199006135344E-08,-0.004084530188785
2.96499999999995,15.2157477163519,-4.40271401558334E-08,-0.004085486197462
2.96749999999995,15.2151811092207,-4.40217702291079E-08,-0.004085281820802
2.96999999999995,15.2146146286935,-4.4001549959205E-08,-0.00408574823741
2.97249999999995,15.2140482766416,-4.39679102015589E-08,-0.00408589460625
2.97499999999995,15.2134820566935,-4.39242899830106E-08,-0.004086668235669
2.97749999999995,15.2129159707262,-4.38755707321548E-08,-0.004086177791291
2.97999999999995,15.2123500223207,-4.38257403700959E-08,-0.00408714390428
2.98249999999995,15.2117842133584,-4.37768505889835E-08,-0.004086548123953
2.98499999999995,15.2112185473495,-4.37384901630367E-08,-0.004086594171038
2.98749999999995,15.2106530261907,-4.37167804179239E-08,-0.004087691754838
2.98999999999995,15.2100876533566,-4.37088703009181E-08,-0.004086424761842
2.99249999999995,15.2095224307585,-4.37129807906445E-08,-0.004087546347237
2.99499999999995,15.2089573618094,-4.37282299259323E-08,-0.00408729585675
2.99749999999995,15.2083924484267,-4.37544906972676E-08,-0.004086742028794
2.99999999999995,15.2078276939636,-4.37937304198499E-08,-0.004088144041679
3.00249999999995,15.2072631003467,-4.38463798602129E-08,-0.004087259527003
3.00499999999995,15.2066986709084,-4.39022604936667E-08,-0.004087782218863
3.00749999999995,15.2061344076025,-4.39447802591531E-08,-0.004088382763613
3.00999999999995,15.2055703136605,-4.39648601968656E-08,-0.004086879106909
3.01249999999995,15.2050063910447,-4.39627605430815E-08,-0.004089333193855
3.01499999999995,15.2044426429721,-4.39411902419806E-08,-0.004087052520523
3.01749999999995,15.2038790713507,-4.39075904523634E-08,-0.00408844705921
3.01999999999995,15.2033156793359,-4.3880180378153E-08,-0.004088090248028
3.02249999999995,15.2027524688705,-4.38671703406612E-08,-0.004087017327824
3.02499999999995,15.2021894430326,-4.38685603398881E-08,-0.004088379722437
3.02749999999995,15.2016266037935,-4.38768701371828E-08,-0.004087355102431
3.02999999999995,15.201063954188,-4.3890560519344E-08,-0.004087325498367
3.03249999999995,15.2005014961751,-4.39080505287848E-08,-0.004088411055448
3.03499999999995,15.1999392327377,-4.39324798762186E-08,-0.004086745643445
3.03749999999995,15.1993771658144,-4.39877299029945E-08,-0.004088916614101
3.03999999999995,15.1988152983219,-4.41075505008826E-08,-0.00408733685799
3.04249999999995,15.1982536322475,-4.42483800711102E-08,-0.004087776756609
3.04499999999995,15.1976921705096,-4.43763399360364E-08,-0.004088548321705
3.04749999999995,15.1971309150922,-4.44658203591075E-08,-0.004086438555073
3.04999999999995,15.1965698688326,-4.45077201760569E-08,-0.004088831293734
3.05249999999995,15.1960090336881,-4.45031504980875E-08,-0.004086914293248
3.05499999999995,15.1954484124407,-4.44609105088034E-08,-0.004087141857761
3.05749999999995,15.1948880070139,-4.43957199891543E-08,-0.004088007819631
3.05999999999995,15.1943278201045,-4.43234604574627E-08,-0.004086899548377
3.06249999999995,15.1937678536727,-4.42571801428926E-08,-0.00408842854258
3.06499999999995,15.1932081103789,-4.42055005933639E-08,-0.004087263286438
3.06749999999995,15.1926485921313,-4.41731407008206E-08,-0.004086762507003
3.06999999999995,15.1920893015812,-4.41634107062328E-08,-0.00408773750832
3.07249999999995,15.1915302406772,-4.41799299366608E-08,-0.004085413581255
3.07499999999995,15.1909714119845,-4.4229860662881E-08,-0.004087492282017
3.07749999999995,15.1904128174505,-4.43136300987135E-08,-0.004085537446498
3.07999999999995,15.1898544596153,-4.4422650447018E-08,-0.00408582274521
3.08249999999995,15.1892963404269,-4.45372299040514E-08,-0.004086653320457
3.08499999999995,15.1887384623511,-4.46397505626806E-08,-0.004085212469605
3.08749999999995,15.1881808273193,-4.47243699852606E-08,-0.004086756680446
3.08999999999995,15.1876234377698,-4.47962102967381E-08,-0.004084945589181
3.09249999999995,15.1870662955879,-4.4866170334501E-08,-0.00408553335643
3.09499999999995,15.1865094031275,-4.49425900939104E-08,-0.004085273648973
3.09749999999994,15.1859527623098,-4.50196901979894E-08,-0.004084493231427
3.09999999999994,15.1853963754654,-4.50973098864438E-08,-0.004085456543872
3.10249999999994,15.1848402445052,-4.51841204451853E-08,-0.00408413001234
3.10499999999994,15.1842843716974,-4.53043300652212E-08,-0.004085034381248
3.10749999999994,15.1837287588938,-4.54680506578598E-08,-0.004084647495301
3.10999999999994,15.1831734083201,-4.56520199421107E-08,-0.004083750050231
3.11249999999994,15.1826183218698,-4.58231301792011E-08,-0.004084063638561
3.11499999999994,15.1820635017648,-4.59524800433542E-08,-0.004082689232303
3.11749999999994,15.1815089498539,-4.60298306137474E-08,-0.004083858635933
3.11999999999994,15.1809546682653,-4.60670506186034E-08,-0.004082620411287
3.12249999999994,15.1804006588265,-4.60842901617298E-08,-0.004083841175434
3.12499999999994,15.179846923611,-4.60973099691842E-08,-0.004081979060618
3.12749999999994,15.1792934644406,-4.6119870589223E-08,-0.00408295376303
3.12999999999994,15.17874028333,-4.61815004015875E-08,-0.004081527450354
3.13249999999994,15.1781873821337,-4.62520004518296E-08,-0.004081701955701
3.13499999999994,15.1776347628469,-4.63108005277491E-08,-0.004081874314881
3.13749999999994,15.1770824272324,-4.64030005531413E-08,-0.004080476243162
3.13999999999994,15.1765303772887,-4.65140006511433E-08,-0.004082573702771
3.14249999999994,15.1759786147954,-4.66447005464943E-08,-0.004079926492269
3.14499999999994,15.1754271416544,-4.68005199039112E-08,-0.004081120446564
3.14749999999994,15.1748759596144,-4.696755073752E-08,-0.004079844616504
3.14999999999994,15.1743250705564,-4.71163099646788E-08,-0.004079820366196
3.15249999999994,15.1737744762207,-4.72264201079042E-08,-0.00408095815143
3.15499999999994,15.1732241784209,-4.72908006088346E-08,-0.004079577430008
3.15749999999994,15.1726741788526,-4.73103902720595E-08,-0.004079600453213
3.15999999999994,15.1721244793373,-4.72887702329672E-08,-0.004078723676583
3.16249999999994,15.1715750815385,-4.72325600853196E-08,-0.004078268821619
3.16499999999994,15.1710259872067,-4.71521506284489E-08,-0.004078819282274
3.16749999999994,15.1704771980569,-4.70418006770501E-08,-0.00407844078314
3.16999999999994,15.1699287158158,-4.68716301327277E-08,-0.004077345316881
3.17249999999994,15.1693805421392,-4.66118503794633E-08,-0.004077735237798
3.17499999999994,15.1688326786373,-4.62853906313399E-08,-0.004076399216131
3.17749999999994,15.1682851268798,-4.61418103725464E-08,-0.004078000088698
3.17999999999994,15.1677378885667,-4.6020450561457E-08,-0.004076516367206
3.18249999999994,15.167190965185,-4.59867504076783E-08,-0.004076561358807
3.18499999999994,15.1666443584176,-4.60180205053007E-08,-0.004076870117922
3.18749999999994,15.1660980698477,-4.6065750325397E-08,-0.004074835431476
3.18999999999994,15.1655521010246,-4.61245699412416E-08,-0.004077054283205
3.19249999999994,15.1650064534528,-4.61950806496247E-08,-0.004074767465312
3.19499999999994,15.1644611287041,-4.62780800347673E-08,-0.00407568235136
3.19749999999994,15.1639161282699,-4.63697302777177E-08,-0.004073987170571
3.19999999999994,15.163371453649,-4.64641907171881E-08,-0.00407426676996
3.20249999999994,15.1628271063013,-4.65560807683119E-08,-0.004073715842456
3.20499999999994,15.1622830877226,-4.66403102805657E-08,-0.004074477410481
3.20749999999994,15.161739399349,-4.6713170220869E-08,-0.004072499634737
3.20999999999994,15.1611960426092,-4.67720804309124E-08,-0.004073274228912
3.21249999999994,15.1606530188703,-4.68175906931378E-08,-0.004071579793954
3.21499999999994,15.1601103296007,-4.68517304952343E-08,-0.004073445895614
3.21749999999994,15.1595679761482,-4.68771101935772E-08,-0.00407143768898
3.21999999999994,15.1590259599012,-4.68959404642533E-08,-0.004071548909872
3.22249999999994,15.1584842821785,-4.69088501375836E-08,-0.004070959303477
3.22499999999994,15.1579429443577,-4.69237599887151E-08,-0.004072140700126
3.22749999999994,15.1574019476807,-4.69819703141638E-08,-0.004070189050119
3.22999999999994,15.1568612934459,-4.71103902555115E-08,-0.00407140929675
3.23249999999994,15.1563209829094,-4.72873402657115E-08,-0.004069188408718
3.23499999999994,15.1557810174238,-4.74661803195886E-08,-0.004071352942382
3.23749999999994,15.1552413982365,-4.76137005378519E-08,-0.00406904197754
3.23999999999994,15.1547021266348,-4.77173802693187E-08,-0.004068820646164
3.24249999999994,15.1541632038117,-4.77784007912874E-08,-0.004068773239605
3.24499999999994,15.1536246310445,-4.78050701246957E-08,-0.004069213151477
3.24749999999994,15.1530864094683,-4.78081005894637E-08,-0.004067537126606
3.24999999999994,15.1525485402653,-4.77968207235335E-08,-0.004068065320926
3.25249999999994,15.1520110245549,-4.77768002937751E-08,-0.004066156906602
3.25499999999994,15.1514738635389,-4.77501300721883E-08,-0.004069877580935
3.25749999999994,15.1509370583239,-4.77169903589925E-08,-0.004065523227083
3.25999999999994,15.1504006100364,-4.7677170655902E-08,-0.004067081131622
3.26249999999994,15.1498645197173,-4.76314001573996E-08,-0.004066346158026
3.26499999999994,15.1493287884961,-4.75821702039525E-08,-0.004066627138382
3.26749999999994,15.1487934173838,-4.75351900064425E-08,-0.004066025943633
3.26999999999994,15.1482584074563,-4.74997898791685E-08,-0.004065556949559
3.27249999999994,15.1477237597077,-4.74840202713267E-08,-0.004065200712542
3.27499999999994,15.1471894752027,-4.74924801707743E-08,-0.004066299925844
3.27749999999994,15.1466555549186,-4.75278003619906E-08,-0.004062934401836
3.27999999999994,15.1461219998896,-4.75902606211776E-08,-0.004066221847644
3.28249999999994,15.1455888110314,-4.76782107128315E-08,-0.004063869853292
3.28499999999994,15.1450559893549,-4.77899106954283E-08,-0.004063287166494
3.28749999999994,15.1445235357766,-4.79181005985652E-08,-0.004064220748816
3.28999999999994,15.1439914512821,-4.80078901077263E-08,-0.004062187040245
3.29249999999994,15.1434597367939,-4.80129003221919E-08,-0.004063714008511
3.29499999999994,15.1429283932007,-4.80001700609023E-08,-0.004061397603606
3.29749999999994,15.1423974213325,-4.80147503978401E-08,-0.004064117114946
3.29999999999994,15.1418668220773,-4.80723905127434E-08,-0.004061564109839
3.30249999999994,15.1413365962197,-4.81632103088714E-08,-0.004061746727836
3.30499999999994,15.1408067446376,-4.82685100777758E-08,-0.004061996704422
3.30749999999994,15.1402772681188,-4.8378850259212E-08,-0.00406164695432
3.30999999999994,15.139748167534,-4.84917404008911E-08,-0.004060345862913
3.31249999999994,15.1392194436418,-4.85968607577547E-08,-0.004060807093224
3.31499999999994,15.1386910972541,-4.86638205288159E-08,-0.004060131115158
3.31749999999994,15.138163129169,-4.85783999693012E-08,-0.00405873774074
3.31999999999994,15.137635540151,-4.84215201268512E-08,-0.004062409145531
3.32249999999994,15.1371083308626,-4.82647406485626E-08,-0.004057286945238
3.32499999999994,15.136581501883,-4.82723399031215E-08,-0.004060867212234
3.32749999999994,15.1360550540169,-4.82645603483434E-08,-0.004058478159577
3.32999999999994,15.1355289881269,-4.80885402609488E-08,-0.004058631213303
3.33249999999994,15.1350033046733,-4.79930601926526E-08,-0.004059838137545
3.33499999999994,15.1344780043541,-4.7967549932082E-08,-0.004056806188797
3.33749999999994,15.1339530877407,-4.80028399252319E-08,-0.004058658702747
3.33999999999994,15.1334285554981,-4.80758801657544E-08,-0.004055879469902
3.34249999999994,15.1329044082297,-4.81799204976596E-08,-0.004058623153175
3.34499999999994,15.1323806466179,-4.8303100186331E-08,-0.004056589285322
3.34749999999994,15.1318572712498,-4.83984905486068E-08,-0.00405643363592
3.34999999999994,15.1313342827,-4.8433069999021E-08,-0.004057535243505
3.35249999999994,15.1308116814399,-4.8451900269697E-08,-0.004054668231515
3.35499999999994,15.1302894680273,-4.84784701271224E-08,-0.004058006633088
3.35749999999994,15.1297676428841,-4.86411000366616E-08,-0.004055003041104
3.35999999999994,15.1292462066582,-4.87359601564208E-08,-0.004056005850325
3.36249999999994,15.1287251599682,-4.86742299798948E-08,-0.004056355729433
3.36499999999994,15.128204503087,-4.86747904204776E-08,-0.004053812850738
3.36749999999994,15.127684236487,-4.87285003458737E-08,-0.004057397354371
3.36999999999994,15.1271643606777,-4.88198006465268E-08,-0.004053836178289
3.37249999999994,15.1266448761081,-4.88846607638038E-08,-0.004055595354029
3.37499999999994,15.1261257832363,-4.89090004052173E-08,-0.004055674453489
3.37749999999994,15.1256070824507,-4.88692899480725E-08,-0.004053975359041
3.37999999999994,15.1250887741227,-4.88412101873337E-08,-0.004056213619256
3.38249999999994,15.124570858635,-4.88019704647513E-08,-0.004053289147588
3.38499999999994,15.1240533363458,-4.87905005286393E-08,-0.004054529733724
3.38749999999994,15.1235362075849,-4.87977303009757E-08,-0.004054813838463
3.38999999999994,15.1230194727477,-4.88122404718183E-08,-0.004052380728395
3.39249999999994,15.1225031321462,-4.88238907081495E-08,-0.004055461564169
3.39499999999994,15.1219871861416,-4.88335407666796E-08,-0.004052130669307
3.39749999999994,15.1214716350039,-4.88410298871145E-08,-0.004054197468883
3.39999999999994,15.1209564790085,-4.88650702124005E-08,-0.004053823868764
3.40249999999994,15.1204417183995,-4.89048606056031E-08,-0.004052475367448
3.40499999999994,15.1199273534817,-4.89610005871555E-08,-0.00405469434559
3.40749999999994,15.1194133844821,-4.90337201952684E-08,-0.004052000206822
3.40999999999994,15.1188998116608,-4.9103700661135E-08,-0.004053919326831
3.41249999999994,15.118386635197,-4.91432299298822E-08,-0.004053252365447
3.41499999999994,15.1178738553292,-4.91611000796866E-08,-0.004051699417765
3.41749999999994,15.1173614722301,-4.91714100547824E-08,-0.004054167516658
3.41999999999994,15.1168494861073,-4.91796905421893E-08,-0.004051842777488
3.42249999999994,15.1163378970958,-4.9188370709885E-08,-0.004053179686072
3.42499999999994,15.1158267053539,-4.92029705867481E-08,-0.004052583120394
3.42749999999994,15.1153159110093,-4.92354503833781E-08,-0.004051455101834
3.42999999999994,15.1148055142073,-4.93015006597375E-08,-0.00405376297924
3.43249999999994,15.1142955150332,-4.94081202617736E-08,-0.004051429179114
3.43499999999994,15.1137859136049,-4.95452106008543E-08,-0.00405252568239
3.43749999999994,15.1132767099996,-4.96920700143733E-08,-0.004052351694067
3.43999999999994,15.1127679043291,-4.9830100046222E-08,-0.004051357311767
3.44249999999994,15.1122594966449,-4.99460401925944E-08,-0.004053378915811
3.44499999999994,15.1117514870377,-5.00354104815415E-08,-0.004051567405059
3.44749999999994,15.1112438755,-5.00983601270377E-08,-0.004052517647834
3.44999999999994,15.1107366620879,-5.01340604586176E-08,-0.00405247730143
3.45249999999994,15.1102298467757,-5.01415300391273E-08,-0.004051711503243
3.45499999999994,15.1097234295908,-5.01180599243867E-08,-0.004053377963442
3.45749999999994,15.1092174105066,-5.00745702680661E-08,-0.004051070200829
3.45999999999994,15.1087117895013,-5.00375403333919E-08,-0.00405230827129
3.46249999999994,15.1082065664763,-5.00548802406797E-08,-0.004051712776905
3.46499999999994,15.1077017414151,-5.0139840723773E-08,-0.004052337227577
3.46749999999994,15.1071973142473,-5.02783805700346E-08,-0.004051662318982
3.46999999999994,15.1066932849631,-5.04453900873614E-08,-0.004051272963833
3.47249999999994,15.1061896534561,-5.06123001287051E-08,-0.00405199599787
3.47499999999994,15.1056864196665,-5.07657205162104E-08,-0.004051659200044
3.47749999999994,15.105183583463,-5.09121207414864E-08,-0.004052563349977
3.47999999999994,15.1046811447439,-5.10663005215406E-08,-0.00405192195599
3.48249999999994,15.1041791033341,-5.1243860710315E-08,-0.004052183953828
3.48499999999994,15.1036774591183,-5.14386302441494E-08,-0.004052761864579
3.48749999999994,15.103176211998,-5.15226705743999E-08,-0.00405174390606
3.48999999999994,15.1026753618767,-5.14335303236635E-08,-0.004053479202809
3.49249999999994,15.1021749084207,-5.13575804106381E-08,-0.004051610236129
3.49499999999994,15.1016748514351,-5.13330604690054E-08,-0.004053235196974
3.49749999999994,15.1011751907103,-5.13434006421676E-08,-0.004052905890192
3.49999999999994,15.1006759260685,-5.13697200332786E-08,-0.00405275662025
3.50249999999994,15.1001770572934,-5.1389380750777E-08,-0.00405364996733
3.50499999999994,15.0996785841918,-5.13785503031272E-08,-0.004052463188535
3.50749999999994,15.0991805064884,-5.13182802919232E-08,-0.004053673121516
3.50999999999994,15.0986828239433,-5.12043500933146E-08,-0.004053488696888
3.51249999999994,15.0981855361322,-5.12138100816628E-08,-0.004053371619539
3.51499999999994,15.0976886429166,-5.12276203679107E-08,-0.004053641072144
3.51749999999994,15.0971921439439,-5.1277639911973E-08,-0.004053410131082
3.51999999999994,15.0966960392676,-5.10558901822833E-08,-0.004054087877395
3.52249999999994,15.0962003282411,-5.08472801641346E-08,-0.004053537194522
3.52499999999994,15.0957050105572,-5.06757906748589E-08,-0.004054703528156
3.52749999999994,15.0952100858562,-5.05489499147416E-08,-0.004054095257777
3.52999999999994,15.0947155538157,-5.04625106145795E-08,-0.004055245908891
3.53249999999994,15.0942214140548,-5.04070403195556E-08,-0.004055247058444
3.53499999999994,15.0937276662278,-5.03715300581575E-08,-0.004054839412016
3.53749999999994,15.0932343099559,-5.03479906655002E-08,-0.004056298820407
3.53999999999994,15.092741344893,-5.03287607145353E-08,-0.004054978621067
3.54249999999994,15.0922487706171,-5.03085404446324E-08,-0.004056317199968
3.54499999999994,15.0917565867635,-5.02753199072004E-08,-0.004056041303355
3.54749999999994,15.0912647929003,-5.02187003093013E-08,-0.004056273513777
3.54999999999994,15.090773388563,-5.0253970762526E-08,-0.004056409400088
3.55249999999994,15.0902823733387,-5.0243120774951E-08,-0.004056479786186
3.55499999999994,15.0897917468076,-5.02320203210616E-08,-0.004056803118245
3.55749999999994,15.089301508491,-5.03022405951015E-08,-0.004056779896051
3.55999999999994,15.0888116580389,-5.01966006538623E-08,-0.004057808697502
3.56249999999994,15.0883221948637,-5.01338401903695E-08,-0.004057372930446
3.56499999999993,15.0878331185069,-5.00913301948458E-08,-0.004058400567741
3.56749999999993,15.0873444284483,-5.00596204489057E-08,-0.004058585976265
3.56999999999993,15.0868561242029,-5.00388299684573E-08,-0.00405845266727
3.57249999999993,15.086368205236,-5.00323702468108E-08,-0.004060145674859
3.57499999999993,15.0858806710345,-5.00411001524981E-08,-0.004058684001639
3.57749999999993,15.0853935210463,-5.00642700629328E-08,-0.004060084377482
3.57999999999993,15.0849067547474,-5.00983405871125E-08,-0.00405972717159
3.58249999999993,15.0844203715642,-5.01385306606039E-08,-0.004061152685078
3.58499999999993,15.0839343709833,-5.0177850319244E-08,-0.00406031040412
3.58749999999993,15.0834487524049,-5.0208550206321E-08,-0.004061387813567
3.58999999999993,15.0829635152781,-5.02258004075884E-08,-0.004061512162466
3.59249999999993,15.0824786589975,-5.02271202407201E-08,-0.004061752688497
3.59499999999993,15.0819941830003,-5.02128303381255E-08,-0.004062942254956
3.59749999999993,15.0815100866424,-5.01886301407239E-08,-0.004062101533812
3.59999999999993,15.0810263693208,-5.01663599550284E-08,-0.004063177607682
3.60249999999993,15.0805430303891,-5.01589498824728E-08,-0.004063470699691
3.60499999999993,15.0800600692401,-5.01698407262552E-08,-0.004063994865761
3.60749999999993,15.0795774852312,-5.01844699130061E-08,-0.00406408396455
3.60999999999993,15.079095277739,-5.01791399543095E-08,-0.004064447807441
3.61249999999993,15.0786134460839,-5.01503807370796E-08,-0.004065708055291
3.61499999999993,15.0781319895892,-5.01339103564646E-08,-0.00406519650902
3.61749999999993,15.0776509075336,-5.01543606645782E-08,-0.00406703780686
3.61999999999993,15.0771701992861,-5.01976806788207E-08,-0.004066196909956
3.62249999999993,15.0766898641785,-5.02514403422083E-08,-0.004067443757573
3.62499999999993,15.0762099015078,-5.03115202832305E-08,-0.004067754135777
3.62749999999993,15.0757303105614,-5.03649699723496E-08,-0.00406883505842
3.62999999999993,15.0752510906305,-5.04023107694707E-08,-0.004068241496305
3.63249999999993,15.0747722409926,-5.04143402579871E-08,-0.004069775866452
3.63499999999993,15.0742937609325,-5.03945303265141E-08,-0.004069797034228
3.63749999999993,15.0738156497033,-5.03445800603686E-08,-0.004070290105451
3.63999999999993,15.0733379065706,-5.02752799391715E-08,-0.004070702867622
3.64249999999993,15.0728605307537,-5.02014598779965E-08,-0.004071174070453
3.64499999999993,15.0723835215012,-5.01349504133941E-08,-0.004071845963126
3.64749999999993,15.0719068780232,-5.00745604981034E-08,-0.004071985461118
3.64999999999993,15.071430599582,-4.99809900134096E-08,-0.004073415144678
3.65249999999993,15.0709546853684,-4.98778307544967E-08,-0.004072905834645
3.65499999999993,15.0704791345812,-4.98038801310941E-08,-0.004074250889775
3.65749999999993,15.0700039463918,-4.97715602065796E-08,-0.004074233220894
3.65999999999993,15.0695291200249,-4.97736598603638E-08,-0.004075392060657
3.66249999999993,15.0690546546665,-4.9797620249592E-08,-0.004075569566628
3.66499999999993,15.0685805495178,-4.9831930581945E-08,-0.004076730528141
3.66749999999993,15.0681068037381,-4.98668502046939E-08,-0.004077735599619
3.66999999999993,15.0676334164996,-4.98961600925441E-08,-0.004077454414073
3.67249999999993,15.0671603869644,-4.99187704505744E-08,-0.004078784911137
3.67499999999993,15.0666877142918,-4.99377801332912E-08,-0.00407906530384
3.67749999999993,15.0662153976029,-4.99534600351126E-08,-0.004079984787977
3.67999999999993,15.0657434360529,-4.99651005014812E-08,-0.004080139471955
3.68249999999993,15.0652718287679,-4.99736403369866E-08,-0.004081585115311
3.68499999999993,15.0648005748923,-4.99819607924223E-08,-0.004081689633633
3.68749999999993,15.0643296735057,-4.9995110273926E-08,-0.004082833019241
3.68999999999993,15.0638591237332,-5.00176602358238E-08,-0.004082848587565
3.69249999999993,15.0633889246802,-5.00507102429992E-08,-0.004084544961541
3.69499999999993,15.0629190754632,-5.00928303281967E-08,-0.004084060359818
3.69749999999993,15.0624495751518,-5.01420105436523E-08,-0.004085959496274
3.69999999999993,15.0619804228421,-5.01991799239931E-08,-0.004085922538738
3.70249999999993,15.0615116176103,-5.02719599282386E-08,-0.004086901673487
3.70499999999993,15.0610431585365,-5.03673902585433E-08,-0.004087301412636
3.70749999999993,15.0605750446735,-5.0483929925349E-08,-0.004088537525531
3.70999999999993,15.0601072751153,-5.0588780275973E-08,-0.004089214185931
3.71249999999993,15.0596398489653,-5.06105104491894E-08,-0.00408996456824
3.71499999999993,15.059172765269,-5.05905601855261E-08,-0.00409045087853
3.71749999999993,15.0587060230028,-5.05989801169449E-08,-0.004091591600818
3.71999999999993,15.0582396211996,-5.06539299394149E-08,-0.004092251051225
3.72249999999993,15.0577735588849,-5.0755819991366E-08,-0.004092816433775
3.72499999999993,15.0573078351004,-5.09062605402733E-08,-0.004093999906107
3.72749999999993,15.0568424488558,-5.1102520437496E-08,-0.004094666725046
3.72999999999993,15.0563773991786,-5.13322602202493E-08,-0.004095705417966
3.73249999999993,15.0559126850906,-5.15772899944977E-08,-0.004095929412856
3.73499999999993,15.0554483056299,-5.1819750268578E-08,-0.004098092258402
3.73749999999993,15.0549842597895,-5.20478904419974E-08,-0.004098053712375
3.73999999999993,15.0545205465873,-5.22569498784264E-08,-0.004099434567369
3.74249999999993,15.0540571649992,-5.24439300875201E-08,-0.004099691219643
3.74499999999993,15.0535941140463,-5.25981400656406E-08,-0.004101609156773
3.74749999999993,15.0531313927439,-5.26712700121834E-08,-0.004101695340532
3.74999999999993,15.0526690001849,-5.25123899919322E-08,-0.004103198761422
3.75249999999993,15.0522069348266,-5.26634105213475E-08,-0.004103452831867
3.75499999999993,15.0517451964729,-5.21934699904136E-08,-0.00410542064627
3.75749999999993,15.0512837834456,-5.18542604410754E-08,-0.004105297635659
3.75999999999993,15.0508226947526,-5.16044602605348E-08,-0.004107312546917
3.76249999999993,15.0503619293599,-5.14166407228345E-08,-0.004107125664953
3.76499999999993,15.0499014862455,-5.12792599494105E-08,-0.004109294091592
3.76749999999993,15.0494413643537,-5.11819404636071E-08,-0.004109085052706
3.76999999999993,15.0489815626359,-5.11050606277763E-08,-0.004110626973728
3.77249999999993,15.0485220800281,-5.10321500613031E-08,-0.004111021481764
3.77499999999993,15.0480629154796,-5.0957059904988E-08,-0.004112908429481
3.77749999999993,15.0476040678923,-5.089075028053E-08,-0.004112944364306
3.77999999999993,15.0471455361453,-5.08755402250927E-08,-0.004114843664014
3.78249999999993,15.0466873190984,-5.09421607119975E-08,-0.004114687915919
3.78499999999993,15.0462294157553,-5.10366904293846E-08,-0.004117382451159
3.78749999999993,15.0457718250598,-5.11205406894533E-08,-0.004117097246734
3.78999999999993,15.04531454593,-5.11743305509071E-08,-0.004118905729646
3.79249999999993,15.0448575772647,-5.12040205791209E-08,-0.004119292630876
3.79499999999993,15.0444009179381,-5.1239590348473E-08,-0.004121083540876
3.79749999999993,15.0439445667847,-5.13259603707184E-08,-0.004121443618887
3.79999999999993,15.0434885229006,-5.12260607266057E-08,-0.004123145330614
3.80249999999993,15.043032784761,-5.13923206213462E-08,-0.004123354922845
3.80499999999993,15.0425773517115,-5.13210300923106E-08,-0.004125779850285
3.80749999999993,15.0421222224718,-5.12062401369917E-08,-0.004125742677128
3.80999999999993,15.0416673958557,-5.11097804078986E-08,-0.004127734058033
3.81249999999993,15.0412128706895,-5.1077240215136E-08,-0.004128289036045
3.81499999999993,15.0407586458196,-5.11501498934308E-08,-0.004130179174698
3.81749999999993,15.040304720082,-5.13382500955117E-08,-0.004130791661828
3.81999999999993,15.0398510925768,-5.13278903824244E-08,-0.004132369401235
3.82249999999993,15.0393977620553,-5.12706401778473E-08,-0.004133017916633
3.82499999999993,15.0389447271548,-5.14351103930721E-08,-0.004134639692075
3.82749999999993,15.038491986901,-5.16042604203903E-08,-0.004135558356614
3.82999999999993,15.0380395401621,-5.17476701489272E-08,-0.004137455100046
3.83249999999993,15.0375873857662,-5.18729299514575E-08,-0.004137800995687
3.83499999999993,15.0371355224753,-5.21270999698231E-08,-0.004139186970464
3.83749999999993,15.0366839495227,-5.20297200878872E-08,-0.00414083570645
3.83999999999993,15.036232665247,-5.21348004767219E-08,-0.004142289413886
3.84249999999993,15.0357816686904,-5.21913605666668E-08,-0.004143116018319
3.84499999999993,15.0353309586545,-5.22498302402141E-08,-0.004143846382148
3.84749999999993,15.0348805339284,-5.23490406578731E-08,-0.004145794349935
3.84999999999993,15.0344303933337,-5.24966505821567E-08,-0.004146978999054
3.85249999999993,15.0339805357242,-5.26701402492336E-08,-0.004148448518552
3.85499999999993,15.0335309599253,-5.28612407180162E-08,-0.004149051852592
3.85749999999993,15.0330816649254,-5.28600700988591E-08,-0.004150679355414
3.85999999999993,15.03263264947,-5.27419601326073E-08,-0.004151996478118
3.86249999999993,15.0321839121553,-5.27231804881012E-08,-0.004153770966944
3.86499999999993,15.0317354519958,-5.25999706013636E-08,-0.00415446279087
3.86749999999993,15.0312872677326,-5.24425205483681E-08,-0.004156006463016
3.86999999999993,15.0308393581443,-5.22821004267371E-08,-0.004157344223301
3.87249999999993,15.0303917220248,-5.21404501796496E-08,-0.00415858439623
3.87499999999993,15.0299443581777,-5.2019640151002E-08,-0.004160116074483
3.87749999999993,15.0294972654272,-5.1885080232239E-08,-0.004161513786108
3.87999999999993,15.0290504425607,-5.17372003017158E-08,-0.004163095872734
3.88249999999993,15.0286038883505,-5.15923606059232E-08,-0.004163779714231
3.88499999999993,15.0281576015358,-5.15017699598275E-08,-0.004165910765757
3.88749999999993,15.0277115809067,-5.14542701779419E-08,-0.004166672516952
3.88999999999993,15.027265825284,-5.14338704959982E-08,-0.004169178966563
3.89249999999993,15.0268203335834,-5.13643305666278E-08,-0.00416942160725
3.89499999999993,15.0263751044048,-5.13557605330561E-08,-0.004171677687453
3.89749999999993,15.0259301365685,-5.13562099513365E-08,-0.004172259348821
3.89999999999993,15.0254854288878,-5.13446103411752E-08,-0.004175359161826
3.90249999999993,15.0250409801448,-5.13198106233403E-08,-0.004175240486379
3.90499999999993,15.0245967891137,-5.12785307549279E-08,-0.004177517692178
3.90749999999993,15.0241528545726,-5.12072704239586E-08,-0.004178265239375
3.90999999999993,15.0237091752328,-5.11704403294289E-08,-0.004180156152682
3.91249999999993,15.0232657498458,-5.1220770735938E-08,-0.004181666038435
3.91499999999993,15.0228225772092,-5.13394100565279E-08,-0.004183056793878
3.91749999999993,15.0223796564469,-5.10759905480995E-08,-0.004184758128497
3.91999999999993,15.0219369859763,-5.08648501096332E-08,-0.004186287177898
3.92249999999993,15.0214945645403,-5.0729860312515E-08,-0.004187658186204
3.92499999999993,15.0210523909051,-5.06662702903782E-08,-0.004189046049028
3.92749999999993,15.0206104638405,-5.06613604400741E-08,-0.004191148958647
3.92999999999993,15.0201687821199,-5.07048305564695E-08,-0.00419248672086
3.93249999999993,15.0197273445023,-5.07896000812025E-08,-0.004193974200453
3.93499999999993,15.0192861497414,-5.0914680471692E-08,-0.004195258148027
3.93749999999993,15.0188451965975,-5.10835302947044E-08,-0.004196851354572
3.93999999999993,15.0184044838284,-5.12915203643161E-08,-0.004198931107943
3.94249999999993,15.017964010205,-5.15169107373481E-08,-0.004199940945359
3.94499999999993,15.0175237745136,-5.17304403757635E-08,-0.004202380455023
3.94749999999993,15.0170837755337,-5.19026102097087E-08,-0.004202974403295
3.94999999999993,15.0166440120457,-5.1997070649179E-08,-0.004205626045608
3.95249999999993,15.0162044828039,-5.20038705431602E-08,-0.004206229440223
3.95499999999993,15.0157651865451,-5.1954060609205E-08,-0.00420853336272
3.95749999999993,15.0153261219889,-5.18772402813283E-08,-0.004210262789892
3.95999999999993,15.0148872878649,-5.17859906068452E-08,-0.00421217117515
3.96249999999993,15.0144486829182,-5.1688580526843E-08,-0.004213601466678
3.96499999999993,15.0140103058925,-5.15949603041577E-08,-0.004214780132854
3.96749999999993,15.0135721555143,-5.15213605112308E-08,-0.004216678458793
3.96999999999993,15.0131342305104,-5.14769205040011E-08,-0.004218230228374
3.97249999999993,15.0126965296456,-5.1463770134319E-08,-0.004220590544881
3.97499999999993,15.0122590516633,-5.14802502848966E-08,-0.004221815989239
3.97749999999993,15.0118217952961,-5.15265403677745E-08,-0.004223800980582
3.97999999999993,15.0113847592944,-5.15988700655612E-08,-0.004225654650913
3.98249999999993,15.0109479424159,-5.1683520574386E-08,-0.004226722545185
3.98499999999993,15.0105113434073,-5.17777403175046E-08,-0.004229157514602
3.98749999999993,15.0100749609772,-5.18940304061744E-08,-0.004230309859891
3.98999999999993,15.0096387938856,-5.20256504543681E-08,-0.004233461844521
3.99249999999993,15.0092028409483,-5.20814706916894E-08,-0.004233887970845
3.99499999999993,15.008767100968,-5.19758307504503E-08,-0.004236292075833
3.99749999999993,15.0083315725869,-5.18320906195413E-08,-0.004237501104777
3.99999999999993,15.0078962545021,-5.17087102025471E-08,-0.004239366666296
4.00249999999993,15.0074611455085,-5.15462099670572E-08,-0.004241768729273
4.00499999999993,15.0070262440703,-5.16281701834487E-08,-0.004242963022108
4.00749999999993,15.0065915492139,-5.16541200923371E-08,-0.004245874518767
4.00999999999993,15.0061570596279,-5.16784206539001E-08,-0.004247168528131
4.01249999999993,15.0057227740324,-5.17197404903413E-08,-0.004248670134846
4.01499999999993,15.0052886911522,-5.17818401490899E-08,-0.004251088121995
4.01749999999993,15.0048548096673,-5.19366505358221E-08,-0.004252341470622
4.01999999999993,15.0044211284544,-5.20443803608828E-08,-0.004255050636053
4.02249999999993,15.0039876462494,-5.21024299260375E-08,-0.004255981790269
4.02499999999993,15.0035543618077,-5.20983300944522E-08,-0.004258855984802
4.02749999999993,15.0031212738776,-5.2018960694511E-08,-0.004260054338487
4.02999999999993,15.0026883812264,-5.18061407106529E-08,-0.004262404947704
4.03249999999993,15.002255682497,-5.15719502658385E-08,-0.004264219905938
4.03499999999993,15.0018231763785,-5.13821705183659E-08,-0.004265794092153
4.03749999999993,15.0013908616266,-5.12062507951327E-08,-0.004268068586381
4.03999999999993,15.0009587369853,-5.10283104659948E-08,-0.004269742043937
4.04249999999993,15.0005268012182,-5.08379507380141E-08,-0.004272225910251
4.04499999999993,15.0000950530735,-5.06267205935274E-08,-0.004274285707373
4.04749999999993,14.99966349108,-5.06081505591283E-08,-0.004276192761829
4.04999999999993,14.9992321141709,-5.05766202252289E-08,-0.004278124458444
4.05249999999993,14.9988009211005,-5.05288504371038E-08,-0.004279413654542
4.05499999999993,14.9983699105942,-5.04735000461665E-08,-0.004281974950417
4.05749999999993,14.9979390813754,-5.04216002283897E-08,-0.004283648120415
4.05999999999994,14.9975084321839,-5.03630905868135E-08,-0.004285959253771
4.06249999999994,14.9970779617723,-5.03049406574974E-08,-0.004288203905178
4.06499999999994,14.996647668816,-5.03354407044299E-08,-0.004289831899694
4.06749999999994,14.9962175520673,-5.04157204872513E-08,-0.004292703129924
4.06999999999994,14.9957876102879,-5.05220905111514E-08,-0.004293981454263
4.07249999999994,14.9953578422481,-5.06213302386982E-08,-0.004296385920166
4.07499999999994,14.9949282465974,-5.08151600797646E-08,-0.004298321867346
4.07749999999994,14.9944988221949,-5.09817699168025E-08,-0.004300104301176
4.07999999999994,14.9940695677729,-5.11172100203794E-08,-0.004302671880969
4.08249999999994,14.9936404820692,-5.12369604521723E-08,-0.004303993002479
4.08499999999994,14.9932115638106,-5.13613205299635E-08,-0.004307013250215
4.08749999999994,14.9927828117401,-5.15046005844511E-08,-0.004309030070216
4.08999999999994,14.9923542245803,-5.1672050638274E-08,-0.004310965958908
4.09249999999994,14.9919258010867,-5.18661407156174E-08,-0.004313564357002
4.09499999999994,14.9914975400045,-5.20957401661804E-08,-0.004314979725741
4.09749999999994,14.991069439965,-5.24748600128078E-08,-0.004317593915381
4.09999999999994,14.990641500167,-5.24962207038016E-08,-0.00431922934093
4.10249999999994,14.9902137187402,-5.28702406299431E-08,-0.004321638840862
4.10499999999994,14.9897860948529,-5.31251602708949E-08,-0.004324352157984
4.10749999999994,14.9893586271944,-5.33227701993155E-08,-0.004325874816277
4.10999999999994,14.9889313144946,-5.34756106063128E-08,-0.004328686595984
4.11249999999994,14.9885041555145,-5.35904005616317E-08,-0.004330600267763
4.11499999999994,14.9880771489956,-5.36662501104956E-08,-0.004333034284299
4.11749999999994,14.9876502937112,-5.36909299242438E-08,-0.004335525570931
4.11999999999994,14.9872235884374,-5.36514299653845E-08,-0.004336714791855
4.12249999999994,14.9867970318753,-5.35945199331422E-08,-0.004339778001443
4.12499999999995,14.9863706229025,-5.3388410137245E-08,-0.004341351759556
4.12749999999995,14.9859443600473,-5.32688106957835E-08,-0.004343657088935
4.12999999999995,14.985518242087,-5.32024007071641E-08,-0.004346061647661
4.13249999999995,14.9850922678092,-5.31734807296402E-08,-0.004348091807966
4.13499999999995,14.98466643598,-5.31808801440548E-08,-0.004351137088378
4.13749999999995,14.9842407453042,-5.32394706098671E-08,-0.004353114951221
4.13999999999995,14.983815194608,-5.3302279923173E-08,-0.004354949003282
4.14249999999995,14.9833897826144,-5.34694200027275E-08,-0.004358083454715
4.14499999999995,14.9829645081473,-5.3610200723142E-08,-0.004359484961178
4.14749999999995,14.982539369941,-5.37601501093832E-08,-0.004362577961714
4.14999999999995,14.9821143667396,-5.39380904385212E-08,-0.004364126185377
4.15249999999995,14.9816894973416,-5.41335003489962E-08,-0.004366502963641
4.15499999999995,14.981264760515,-5.43274607522903E-08,-0.00436899640067
4.15749999999995,14.9808401550335,-5.45035101495728E-08,-0.004371062252143
4.15999999999995,14.980415679679,-5.46514904442574E-08,-0.004373414770825
4.16249999999995,14.979991333232,-5.47678906670512E-08,-0.00437649933895
4.16499999999995,14.979567114444,-5.4854200293164E-08,-0.004378355323692
4.16749999999995,14.9791430220971,-5.49152803230868E-08,-0.004381603205672
4.16999999999995,14.9787190549495,-5.49582299669282E-08,-0.004382844822293
4.17249999999995,14.9782952117703,-5.4993090081723E-08,-0.004386190112999
4.17499999999995,14.9778714913121,-5.5034790058528E-08,-0.004388245714093
4.17749999999995,14.9774478923582,-5.50901599893905E-08,-0.004390513801219
4.17999999999995,14.9770244136975,-5.51060406195347E-08,-0.004392798558187
4.18249999999995,14.9766010541419,-5.50790604236795E-08,-0.004395526818779
4.18499999999995,14.9761778124487,-5.50540004695677E-08,-0.00439750221803
4.18749999999996,14.975754687377,-5.50515402153451E-08,-0.004400731141867
4.18999999999996,14.9753316776796,-5.5079950378456E-08,-0.004402560965936
4.19249999999996,14.9749087821591,-5.51354499833678E-08,-0.004406165473717
4.19499999999996,14.9744859996026,-5.52065406722591E-08,-0.004408257701062
4.19749999999996,14.9740633288021,-5.52823706811978E-08,-0.004410669430244
4.19999999999996,14.9736407685407,-5.53537304881502E-08,-0.004413540790206
4.20249999999996,14.9732183176357,-5.54101307059796E-08,-0.004415649339308
4.20499999999996,14.9727959748645,-5.54406103248084E-08,-0.004417971850886
4.20749999999996,14.9723737390359,-5.54337500346946E-08,-0.004420832089001
4.20999999999996,14.9719516089515,-5.53798606972578E-08,-0.004422407478528
4.21249999999996,14.9715295833986,-5.52764207739642E-08,-0.004425723376326
4.21499999999996,14.9711076611548,-5.51313599217451E-08,-0.004427726346479
4.21749999999996,14.9706858410202,-5.49613705658203E-08,-0.004429955546056
4.21999999999996,14.9702641217568,-5.47867307076899E-08,-0.004433186192205
4.22249999999996,14.969842502145,-5.46256604394557E-08,-0.004435640416675
4.22499999999996,14.9694209809817,-5.44898099974489E-08,-0.004437946961624
4.22749999999996,14.9689995570691,-5.43837099797884E-08,-0.004441195546282
4.22999999999996,14.9685782291822,-5.4308970653949E-08,-0.004442528552152
4.23249999999996,14.9681569961427,-5.42676401593667E-08,-0.004446666648136
4.23499999999996,14.9677358567569,-5.4259440496196E-08,-0.004448203024435
4.23749999999996,14.9673148098263,-5.42783302748262E-08,-0.004451009993846
4.23999999999996,14.9668938541696,-5.43136806641087E-08,-0.00445429283591
4.24249999999996,14.9664729886199,-5.43547304943104E-08,-0.004456031126059
4.24499999999996,14.9660522119835,-5.43932001662029E-08,-0.004458847389913
4.24749999999996,14.9656315230825,-5.44234701749247E-08,-0.004461963937592
4.24999999999996,14.9652109207332,-5.44408003122499E-08,-0.004463407519766
4.25249999999997,14.9647904037589,-5.44400702295889E-08,-0.004467578000637
4.25499999999997,14.9643699709443,-5.44262803714446E-08,-0.004469205534596
4.25749999999997,14.9639496211137,-5.44206804065084E-08,-0.004471983292084
4.25999999999997,14.9635293530671,-5.44323706108685E-08,-0.004475027307564
4.26249999999997,14.9631091656285,-5.44550600167781E-08,-0.004477455392311
4.26499999999997,14.9626890576445,-5.44794804824278E-08,-0.004480563285179
4.26749999999997,14.962269027946,-5.44994005480248E-08,-0.004483588431139
4.26999999999997,14.9618490753264,-5.45214406955097E-08,-0.004485307768617
4.27249999999997,14.961429198625,-5.45544400765152E-08,-0.004489682536009
4.27499999999997,14.9610093966527,-5.46097904674525E-08,-0.004490985404028
4.27749999999997,14.960589668227,-5.46956799851728E-08,-0.004494136029811
4.27999999999997,14.9601700121714,-5.48120002719088E-08,-0.004497258645395
4.28249999999997,14.9597504273477,-5.49474599154109E-08,-0.004499592557531
4.28499999999997,14.959330912615,-5.50692202949676E-08,-0.004502416320807
4.28749999999997,14.9589114668565,-5.50997700798916E-08,-0.004505228790909
4.28999999999997,14.95849208886,-5.51128804815448E-08,-0.004507261686483
4.29249999999997,14.9580727774626,-5.51130199255567E-08,-0.004510634547758
4.29499999999997,14.9576535314851,-5.51074306187616E-08,-0.004512901730387
4.29749999999997,14.9572343497423,-5.51561507577958E-08,-0.004515385039074
4.29999999999997,14.9568152311226,-5.51696599515594E-08,-0.004518808829547
4.30249999999997,14.956396174453,-5.51996404141164E-08,-0.004521456948207
4.30499999999997,14.9559771785856,-5.52522099184216E-08,-0.00452372717306
4.30749999999997,14.955558242368,-5.5326970560543E-08,-0.004527684406793
4.30999999999997,14.955139364627,-5.54305907840558E-08,-0.004529335233364
4.31249999999997,14.954720544235,-5.55581607386557E-08,-0.004533498048005
4.31499999999997,14.9543017800708,-5.56909904858571E-08,-0.004535961579407
4.31749999999998,14.9538830709811,-5.58152306595616E-08,-0.004538234895704
4.31999999999998,14.9534644158294,-5.59281705392323E-08,-0.004541973041279
4.32249999999998,14.9530458134791,-5.60386004266888E-08,-0.004544418892785
4.32499999999998,14.9526272627723,-5.61383100006196E-08,-0.004547295917199
4.32749999999998,14.9522087626217,-5.62081003963044E-08,-0.004551025977602
4.32999999999998,14.9517903119033,-5.62325004338504E-08,-0.004552729561913
4.33249999999998,14.9513719094282,-5.62375701562701E-08,-0.004556792876067
4.33499999999998,14.950953554114,-5.62043300789128E-08,-0.004558796173384
4.33749999999998,14.9505352448423,-5.61337403226503E-08,-0.004561306118256
4.33999999999998,14.9501169804394,-5.6044820340162E-08,-0.004564762816031
4.34249999999998,14.9496987596081,-5.60615402989129E-08,-0.004567447373877
4.34499999999998,14.9492805813788,-5.60867006171861E-08,-0.00456969566164
4.34749999999998,14.9488624445983,-5.6143880655668E-08,-0.004573408286596
4.34999999999998,14.9484443481387,-5.62250104252371E-08,-0.004575653533417
4.35249999999998,14.9480262908947,-5.63405606612832E-08,-0.004578851701785
4.35499999999998,14.9476082717066,-5.65352200609937E-08,-0.004582330982331
4.35749999999998,14.9471902895612,-5.66916407152007E-08,-0.004584494241271
4.35999999999998,14.946772343334,-5.6827640371182E-08,-0.004587842686312
4.36249999999998,14.9463544319037,-5.69550406837038E-08,-0.004591477228437
4.36499999999998,14.9459365541416,-5.70800100518909E-08,-0.004593155485436
4.36749999999998,14.9455187089661,-5.71965905749039E-08,-0.004597864442793
4.36999999999998,14.9451008952815,-5.72837901557932E-08,-0.004600016274645
4.37249999999998,14.94468311201,-5.73137599602092E-08,-0.004603189328298
4.37499999999998,14.9442653580632,-5.72727900660652E-08,-0.004606790096139
4.37749999999998,14.9438476323388,-5.71793306036739E-08,-0.004608655160976
4.37999999999999,14.9434299336717,-5.70816602873947E-08,-0.004612105998102
4.38249999999999,14.9430122609147,-5.70332803206952E-08,-0.004615524283526
4.38499999999999,14.9425946131937,-5.67872602275088E-08,-0.004617380944247
4.38749999999999,14.9421769892372,-5.65532900509425E-08,-0.00462127677629
4.38999999999999,14.9417593879302,-5.63454900515126E-08,-0.004624298611576
4.39249999999999,14.9413418082083,-5.61697603984612E-08,-0.004626836326721
4.39499999999999,14.9409242487836,-5.6244970458863E-08,-0.004630071649816
4.39749999999999,14.9405067088035,-5.62993003327961E-08,-0.00463320229859
4.39999999999999,14.940089187201,-5.63260904584695E-08,-0.004635478174953
4.40249999999999,14.9396716828599,-5.635273048199E-08,-0.004639726437556
4.40499999999999,14.9392541946918,-5.63834001710006E-08,-0.004641797219575
4.40749999999999,14.9388367216581,-5.6409250603906E-08,-0.004645036460707
4.40999999999999,14.938419262691,-5.64081901188729E-08,-0.004648990038802
4.41249999999999,14.9380018167014,-5.63938700182121E-08,-0.004650828362591
4.41499999999999,14.9375843826068,-5.63947004650345E-08,-0.004654878802095
4.41749999999999,14.9371669593445,-5.64171607209119E-08,-0.004658164420669
4.41999999999999,14.9367495458187,-5.64647706369215E-08,-0.00466032672185
4.42249999999999,14.9363321409597,-5.65642102046127E-08,-0.004665032059768
4.42499999999999,14.9359147437328,-5.66985702832312E-08,-0.004667193037842
4.42749999999999,14.9354973530785,-5.6850110397022E-08,-0.004670544205549
4.42999999999999,14.935079967963,-5.6997340180942E-08,-0.004674706514653
4.43249999999999,14.9346625873655,-5.71231799639804E-08,-0.00467701976296
4.43499999999999,14.9342452102145,-5.72253107122833E-08,-0.004680048700672
4.43749999999999,14.9338278354676,-5.73110900958795E-08,-0.004683676523022
4.43999999999999,14.9334104620662,-5.73921301594282E-08,-0.004685688896002
4.44249999999999,14.9329930889222,-5.74942404796275E-08,-0.00468941755601
4.445,14.9325757149534,-5.76643204297511E-08,-0.004692719975794
4.4475,14.9321583391085,-5.79386201238208E-08,-0.004694894487855
4.45,14.9317409603359,-5.83142503174372E-08,-0.004698839980671
4.4525,14.9313235784218,-5.78368002379648E-08,-0.004701615141608
4.455,14.9309061912869,-5.77470506968325E-08,-0.004704024833738
4.4575,14.9304887981984,-5.76889300774042E-08,-0.004708442145206
4.46,14.9300713980611,-5.77077807761839E-08,-0.004710666202895
4.4625,14.9296539899101,-5.77728407336053E-08,-0.004714389229232
4.465,14.9292365727781,-5.78122900662947E-08,-0.004718184439351
4.4675,14.9288191457098,-5.77362104792201E-08,-0.004720520140248
4.47,14.9284017075299,-5.77316106031844E-08,-0.004724455544687
4.4725,14.927984257235,-5.77776004817565E-08,-0.004728377902621
4.475,14.9275667938641,-5.77963001902049E-08,-0.00473025499067
4.4775,14.9271493164498,-5.77530006040661E-08,-0.004734927008063
4.48,14.9267318239878,-5.76388403672468E-08,-0.004737817930807
4.4825,14.9263143153808,-5.75235503674776E-08,-0.004740364168218
4.485,14.9258967895909,-5.74600500513611E-08,-0.004745257596264
4.4875,14.9254792456062,-5.74896104055256E-08,-0.004747411858063
4.49,14.9250616823471,-5.76470000623885E-08,-0.004750429330291
4.4925,14.9246440988807,-5.788625045966E-08,-0.004754868146459
4.495,14.9242264942815,-5.81514099096125E-08,-0.004755936680783
4.4975,14.9238088675694,-5.84094399513901E-08,-0.004760412143072
4.5,14.9233912177625,-5.86449004913447E-08,-0.004763931161053
4.5025,14.9229735439028,-5.88544999402529E-08,-0.004765795019586
4.505,14.9225558449883,-5.90387703169881E-08,-0.004770153878635
4.50750000000001,14.9221381200358,-5.91973403629709E-08,-0.004772956071018
4.51000000000001,14.9217203680816,-5.93323701281179E-08,-0.004775319225775
4.51250000000001,14.921302588132,-5.94483706706228E-08,-0.004780273921616
4.51500000000001,14.920884779201,-5.95464104691246E-08,-0.004782758416704
4.51750000000001,14.9204669403457,-5.96241500616657E-08,-0.004786103384124
4.52000000000001,14.9200490705843,-5.96793201523838E-08,-0.004790611913389
4.52250000000001,14.919631168936,-5.97149005798769E-08,-0.004792657841803
4.52500000000001,14.9192132344508,-5.97382703304561E-08,-0.00479604414579
4.52750000000001,14.9187952661632,-5.97583103001398E-08,-0.004801019170032
4.53000000000001,14.9183772630568,-5.97818603509381E-08,-0.004802009836142
4.53250000000001,14.9179592241999,-5.98122902317755E-08,-0.004807715663755
4.53500000000001,14.9175411486485,-5.98487703840078E-08,-0.004810380902865
4.53750000000001,14.9171230354257,-5.98858305167482E-08,-0.00481243681233
4.54000000000001,14.9167048836026,-5.99138303414293E-08,-0.004818498653269
4.54250000000001,14.9162866922626,-5.99257301558964E-08,-0.004819837926162
4.54500000000001,14.9158684604254,-5.99231402276246E-08,-0.004823433052579
4.54750000000001,14.9154501871597,-5.99118603616944E-08,-0.004828360295253
4.55000000000001,14.9150318715449,-5.98964104980837E-08,-0.00482898687769
4.55250000000001,14.9146135126214,-5.98812004426463E-08,-0.004834230399614
4.55500000000001,14.9141951094345,-5.98733205237068E-08,-0.004837531512317
4.55750000000001,14.91377666109,-5.98808602703116E-08,-0.004838848615032
4.56000000000001,14.9133581666194,-5.99113203492152E-08,-0.004843982381116
4.56250000000001,14.9129396250829,-5.9967080190404E-08,-0.004847047254125
4.56500000000001,14.9125210356004,-6.00505307701837E-08,-0.004848572885734
4.56750000000001,14.9121023972459,-6.01572702763065E-08,-0.004854402707479
4.57000000000001,14.9116837090868,-6.0269520041345E-08,-0.00485598978782
4.57250000000002,14.9112649702696,-6.03674106258723E-08,-0.004860005932184
4.57500000000002,14.910846179897,-6.04423000538645E-08,-0.004864663766862
4.57750000000002,14.9104273370075,-6.05031900136055E-08,-0.00486550314366
4.58000000000002,14.9100084407076,-6.05686301113906E-08,-0.0048708251931
4.58250000000002,14.9095894901042,-6.06544601211567E-08,-0.004875879271384
4.58500000000002,14.909170484228,-6.07756902581968E-08,-0.004875967954686
4.58750000000002,14.9087514222091,-6.09410601981608E-08,-0.004884321427596
4.59000000000002,14.9083323031807,-6.11466299815788E-08,-0.004884572477599
4.59250000000002,14.9079131262205,-6.13863004872428E-08,-0.004887910230846
4.59500000000002,14.9074938904343,-6.1681310725703E-08,-0.00489455521175
4.59750000000002,14.9070745951752,-6.17851600992481E-08,-0.00489375198466
4.60000000000002,14.9066552394591,-6.17701001459636E-08,-0.004899861474491
4.60250000000002,14.9062358222704,-6.18173903177421E-08,-0.004903582354258
4.60500000000002,14.9058163428006,-6.19411100188927E-08,-0.00490254639859
4.60750000000002,14.9053968004173,-6.17575501848933E-08,-0.004909400943155
4.61000000000002,14.9049771939229,-6.1630940351165E-08,-0.004910606922575
4.61250000000002,14.9045575225503,-6.15120603342234E-08,-0.004913522951056
4.61500000000002,14.9041377854402,-6.13780404279396E-08,-0.004919565098368
4.61750000000002,14.9037179816818,-6.12267401223221E-08,-0.004919946016359
4.62000000000002,14.9032981104448,-6.10632104880438E-08,-0.004925243647675
4.62250000000002,14.9028781710078,-6.07901204929817E-08,-0.0049317591506
4.62500000000002,14.9024581622321,-6.06917200940416E-08,-0.004930348310173
4.62750000000002,14.9020380833619,-6.0643960075879E-08,-0.004940505283972
4.63000000000002,14.9016179336172,-6.06312102746642E-08,-0.004940478214365
4.63250000000002,14.9011977121169,-6.06369106037619E-08,-0.004943730339871
4.63500000000002,14.9007774180285,-6.06569106054167E-08,-0.004951145105749
4.63750000000003,14.9003570505798,-6.06910202094468E-08,-0.00494827144851
4.64000000000003,14.8999366088899,-6.07311703149094E-08,-0.004955192540297
4.64250000000003,14.8995160921306,-6.07623507065114E-08,-0.004958194316249
4.64500000000003,14.8990954995509,-6.07803700702902E-08,-0.004957976407293
4.64750000000003,14.8986748303004,-6.07878405389783E-08,-0.004965987458253
4.65000000000003,14.8982540834927,-6.07922698847574E-08,-0.00496533204079
4.65250000000003,14.8978332583649,-6.08044805616714E-08,-0.004970899287513
4.65500000000003,14.89741235411,-6.08196204510136E-08,-0.004976173397565
4.65750000000003,14.8969913698678,-6.08289605352752E-08,-0.004976213718385
4.66000000000003,14.8965703048615,-6.08405201774076E-08,-0.004984262575853
4.66250000000003,14.8961491583342,-6.08592598538849E-08,-0.004985425622859
4.66500000000003,14.8957279294188,-6.08873600427273E-08,-0.004988319571606
4.66750000000003,14.895306617317,-6.09363102199723E-08,-0.004994292991832
4.67000000000003,14.8948852212831,-6.10072099505032E-08,-0.004994735107612
4.67250000000003,14.8944637404981,-6.10896400132788E-08,-0.004999758836435
4.67500000000003,14.8940421741665,-6.11724200183517E-08,-0.005004137185729
4.67750000000003,14.8936205215745,-6.12489001738936E-08,-0.00500621773536
4.68000000000003,14.8931987819276,-6.13193504861442E-08,-0.005011988655113
4.68250000000003,14.8927769543981,-6.13903603507993E-08,-0.005013990451342
4.68500000000003,14.8923550382427,-6.1473180323901E-08,-0.005018428804826
4.68750000000003,14.8919330327133,-6.15613000576332E-08,-0.005021235701271
4.69000000000003,14.891510936987,-6.16090600757957E-08,-0.00502389983048
4.69250000000003,14.8910887503274,-6.16452702217885E-08,-0.005027742675418
4.69500000000003,14.8906664720349,-6.16507298545344E-08,-0.005030321548761
4.69750000000003,14.890244101353,-6.15929600655818E-08,-0.005034610975391
4.70000000000004,14.8898216374712,-6.15102004886126E-08,-0.005037037199355
4.70250000000004,14.8893990796861,-6.14153901068448E-08,-0.005043210376187
4.70500000000004,14.8889764272226,-6.13183006592521E-08,-0.005045597072742
4.70750000000004,14.8885536792795,-6.12458999071919E-08,-0.0050503620004
4.71000000000004,14.8881308351221,-6.12191000115558E-08,-0.005054361324447
4.71250000000004,14.8877078940754,-6.11994002142069E-08,-0.005055009096568
4.71500000000004,14.8872848552791,-6.12636004149181E-08,-0.005061715436214
4.71750000000004,14.886861718072,-6.13607005206518E-08,-0.005062845135342
4.72000000000004,14.886438481828,-6.14262800624488E-08,-0.005067285256899
4.72250000000004,14.8860151457971,-6.14710700119758E-08,-0.00507230513664
4.72500000000004,14.8855917092702,-6.15189303942998E-08,-0.005072861022455
4.72750000000004,14.8851681714739,-6.16063706715408E-08,-0.005080302735873
4.73000000000004,14.8847445316881,-6.17237905231605E-08,-0.005080293870461
4.73250000000004,14.8843207892239,-6.18544806485488E-08,-0.005084639942524
4.73500000000004,14.8838969433973,-6.19880502483738E-08,-0.005088842150683
4.73750000000004,14.8834729934969,-6.21392999278214E-08,-0.005089906773056
4.74000000000004,14.8830489387692,-6.23483904504951E-08,-0.005096279079769
4.74250000000004,14.882624778653,-6.2508230591618E-08,-0.005098613002684
4.74500000000004,14.8822005124264,-6.26352605337388E-08,-0.005103963960674
4.74750000000004,14.8817761393589,-6.27970999644845E-08,-0.005107576228314
4.75000000000004,14.8813516587629,-6.30121199662881E-08,-0.00511081254903
4.75250000000004,14.8809270699838,-6.32640100306503E-08,-0.005114122016626
4.75500000000004,14.8805023723858,-6.35186703235036E-08,-0.005117686524241
4.75750000000004,14.8800775656683,-6.32911305586958E-08,-0.005120957628733
4.76000000000004,14.8796526487242,-6.30917904587136E-08,-0.005124543301582
4.76250000000004,14.8792276207741,-6.30933705281223E-08,-0.005129010107298
4.76500000000005,14.8788024813154,-6.31092600400507E-08,-0.005130826029098
4.76750000000005,14.8783772296872,-6.31392005345788E-08,-0.005135719001592
4.77000000000005,14.8779518652785,-6.30587404515381E-08,-0.005138658705122
4.77250000000005,14.8775263874198,-6.30046699257036E-08,-0.005141092287754
4.77500000000005,14.8771007955532,-6.29556105025131E-08,-0.005146519433989
4.77750000000005,14.876675088897,-6.29376604166509E-08,-0.005147833699301
4.78000000000005,14.8762492668048,-6.29649905548035E-08,-0.005155334644985
4.78250000000005,14.8758233286639,-6.3047460585608E-08,-0.005156940622876
4.78500000000005,14.8753972738132,-6.31824299546224E-08,-0.005160928216012
4.78750000000005,14.8749711016438,-6.33580601316908E-08,-0.00516528018577
4.79000000000005,14.8745448115962,-6.35534700421658E-08,-0.005166488568288
4.79250000000005,14.8741184030759,-6.37452304275143E-08,-0.005171974390308
4.79500000000005,14.8736918754557,-6.39163202365012E-08,-0.005174142389991
4.79750000000005,14.873265228173,-6.40589199463193E-08,-0.00517911844735
4.80000000000005,14.8728384606202,-6.4174530578498E-08,-0.005182509482112
4.80250000000005,14.8724115721462,-6.42758299918E-08,-0.005184876568525
4.80500000000005,14.8719845621315,-6.43946505007875E-08,-0.005189483832594
4.80750000000005,14.8715574299465,-6.45927702436211E-08,-0.005191687228044
4.81000000000005,14.8711301752984,-6.45147304467741E-08,-0.005196509245034
4.81250000000005,14.8707027971931,-6.46006199644944E-08,-0.005199898915268
4.81500000000005,14.8702752951175,-6.48008207093653E-08,-0.005204661494838
4.81750000000005,14.8698476690207,-6.46038502694069E-08,-0.005207081820477
4.82000000000005,14.8694199179989,-6.43095106056535E-08,-0.00521182504019
4.82250000000005,14.8689920415221,-6.39138706404196E-08,-0.005214005047172
4.82500000000005,14.8685640381346,-6.42530100236627E-08,-0.005218246284164
4.82750000000006,14.8681359081964,-6.44446700448498E-08,-0.005221955205065
4.83000000000006,14.8677076514337,-6.42320907573435E-08,-0.005224484062861
4.83250000000006,14.8672792669129,-6.39827302251206E-08,-0.00523038597072
4.83500000000006,14.8668507539538,-6.38130801533521E-08,-0.005231484128001
4.83750000000006,14.8664221121383,-6.35810604165954E-08,-0.005236264035999
4.84000000000006,14.8659933405227,-6.36350305782685E-08,-0.005239506138841
4.84250000000006,14.8655644389242,-6.36880805870987E-08,-0.005242477987196
4.84500000000006,14.8651354068274,-6.37144399462386E-08,-0.005248525327361
4.84750000000006,14.8647062437038,-6.37118500179668E-08,-0.005249260420989
4.85000000000006,14.8642769490347,-6.36904706752262E-08,-0.005255609196852
4.85250000000006,14.8638475222857,-6.36590504754508E-08,-0.005256712229324
4.85500000000006,14.863417962952,-6.36152002186918E-08,-0.005261116858699
4.85750000000006,14.8629882703704,-6.36418304722497E-08,-0.005264449439127
4.86000000000006,14.8625584441249,-6.37004804460162E-08,-0.00526819775918
4.86250000000006,14.8621284837399,-6.37715000806338E-08,-0.005272285323464
4.86500000000006,14.8616983887021,-6.38559098931069E-08,-0.005276158176492
4.86750000000006,14.8612681584971,-6.39616706266111E-08,-0.00527938968214
4.87000000000006,14.8608377926469,-6.40909201266027E-08,-0.005282766246777
4.87250000000006,14.8604072906749,-6.4239229935481E-08,-0.005286874091327
4.87500000000006,14.8599766520724,-6.43968700586584E-08,-0.005289642664615
4.87750000000006,14.8595458763874,-6.45516706754279E-08,-0.005295138394753
4.88000000000006,14.8591149631698,-6.46922506675196E-08,-0.005296054719369
4.88250000000006,14.8586839119545,-6.48104405698291E-08,-0.005301100467855
4.88500000000006,14.858252722258,-6.48992699581186E-08,-0.005303119849683
4.88750000000006,14.8578213936484,-6.49569305011255E-08,-0.005307749996776
4.89000000000006,14.8573899256718,-6.49953699749517E-08,-0.005312012686659
4.89250000000007,14.8569583178293,-6.50304006200031E-08,-0.005314503688137
4.89500000000007,14.8565265696752,-6.50624301101743E-08,-0.005320246447973
4.89750000000007,14.8560946808268,-6.50555103121064E-08,-0.005321688583889
4.90000000000007,14.8556626509028,-6.49222799964377E-08,-0.005326497142473
4.90250000000007,14.8552304794204,-6.46984199548228E-08,-0.005329385701537
4.90500000000007,14.8547981658745,-6.44907203195544E-08,-0.005333119543862
4.90750000000007,14.854365709798,-6.43373301301153E-08,-0.00533735846343
4.91000000000007,14.8539331107358,-6.42340403089747E-08,-0.005339554730572
4.91250000000007,14.8535003682977,-6.41634301246086E-08,-0.00534409329035
4.91500000000007,14.8530674821104,-6.41058903738667E-08,-0.005346523508403
4.91750000000007,14.852634451759,-6.40473301061206E-08,-0.005351393616961
4.92000000000007,14.8522012768282,-6.39840003202608E-08,-0.005354540255387
4.92250000000007,14.851767956941,-6.39212505149089E-08,-0.005358903192653
4.92500000000007,14.85133449168,-6.38712007727804E-08,-0.005361261415629
4.92750000000007,14.8509008806109,-6.38473407477136E-08,-0.00536548162048
4.93000000000007,14.8504671233601,-6.38414601183968E-08,-0.005367801242029
4.93250000000007,14.8500332195956,-6.38345101222626E-08,-0.005372639365332
4.93500000000007,14.8495991689081,-6.38163699662186E-08,-0.005375453525846
4.93750000000007,14.8491649709269,-6.37854604690347E-08,-0.005380024677068
4.94000000000007,14.8487306252984,-6.37472998832322E-08,-0.005383631545862
4.94250000000007,14.8482961316381,-6.37134602854417E-08,-0.005385890607294
4.94500000000007,14.8478614895513,-6.36984305302235E-08,-0.005391594881046
4.94750000000007,14.8474266986734,-6.37154400351392E-08,-0.005392671720505
4.95000000000007,14.846991758655,-6.37661603519746E-08,-0.005399278678865
4.95250000000007,14.8465566691436,-6.38404804575998E-08,-0.005399798988572
4.95500000000008,14.8461214297943,-6.39276507286013E-08,-0.005404188606248


==> Energy_data_manufacSol_ts1e-3_150elem_conservation.csv <==
time,TotalEnergy,Interface energy,Bulk energy,Kinetic energy,Potential energy, Total Phi ,TotalPhiMinusInitial
0.001,0.712503,2.46748E-06,0.25,2.31248E-07,0.4625,-1.93124E-19,0
0.002,0.71251,9.86986E-06,0.25,9.2499E-07,0.4625,-2.20229E-19,-2.7105E-20
0.003,0.712523,2.22071E-05,0.249999,2.08122E-06,0.4625,-1.93801E-18,-1.744886E-18
0.004,0.712541,3.9479E-05,0.249998,3.69993E-06,0.4625,-8.26704E-19,-6.3358E-19
0.005,0.712564,6.16855E-05,0.249997,5.78112E-06,0.4625,-1.91091E-18,-1.717786E-18
0.006,0.712593,8.88265E-05,0.249996,8.32477E-06,0.4625,3.11708E-19,5.04832E-19
0.007,0.712626,0.000120902,0.249994,1.13309E-05,0.4625,-1.81604E-18,-1.622916E-18
0.008,0.712665,0.000157911,0.249992,1.47994E-05,0.4625,-9.21572E-19,-7.28448E-19
0.009,0.712708,0.000199855,0.24999,1.87304E-05,0.4625,-3.97089E-18,-3.777766E-18
0.01,0.712757,0.000246732,0.249988,2.31237E-05,0.4625,-4.3097E-18,-4.116576E-18
0.011,0.712811,0.000298543,0.249985,2.79795E-05,0.4625,-1.69407E-18,-1.500946E-18
0.012,0.712871,0.000355288,0.249982,3.32976E-05,0.4625,-3.7676E-18,-3.574476E-18
0.013,0.712935,0.000416966,0.249979,3.90781E-05,0.4625,-3.97089E-18,-3.777766E-18
0.014,0.713004,0.000483576,0.249976,4.53209E-05,0.4625,-7.41323E-18,-7.220106E-18
0.015,0.713079,0.000555119,0.249972,5.20259E-05,0.4625,-7.20994E-18,-7.016816E-18
0.016,0.713159,0.000631595,0.249968,5.91933E-05,0.4625,-1.35525E-18,-1.162126E-18
0.017,0.713244,0.000713003,0.249964,6.68229E-05,0.4625,-4.68917E-18,-4.496046E-18
0.018,0.713334,0.000799342,0.24996,7.49146E-05,0.4625,-9.18861E-18,-8.995486E-18
0.019,0.713429,0.000890613,0.249955,8.34686E-05,0.4625,-7.10152E-18,-6.908396E-18
0.02,0.713529,0.000986815,0.24995,9.24847E-05,0.4625,-2.52077E-18,-2.327646E-18
0.021,0.713635,0.00108795,0.249945,0.000101963,0.4625,-8.72783E-18,-8.534706E-18
0.022,0.713745,0.00119401,0.24994,0.000111903,0.4625,-3.11708E-18,-2.923956E-18
0.023,0.713861,0.001305,0.249934,0.000122305,0.4625,-1.54499E-17,-1.5256776E-17
0.024,0.713982,0.00142092,0.249928,0.00013317,0.4625,-1.2631E-17,-1.2437876E-17
0.025,0.714108,0.00154177,0.249922,0.000144496,0.4625,-7.20994E-18,-7.016816E-18
0.026,0.714239,0.00166755,0.249916,0.000156284,0.4625,-9.48677E-18,-9.293646E-18
0.027,0.714376,0.00179826,0.249909,0.000168534,0.4625,-6.31548E-18,-6.122356E-18
0.028,0.714517,0.0019339,0.249902,0.000181245,0.4625,-8.91756E-18,-8.724436E-18
0.029,0.714664,0.00207446,0.249895,0.000194419,0.4625,-1.03812E-17,-1.0188076E-17
0.03,0.714816,0.00221994,0.249888,0.000208054,0.4625,-2.98156E-18,-2.788436E-18
0.031,0.714972,0.00237036,0.24988,0.000222151,0.4625,-3.27971E-18,-3.086586E-18
0.032,0.715134,0.0025257,0.249872,0.000236709,0.4625,-6.28837E-18,-6.095246E-18
0.033,0.715302,0.00268596,0.249864,0.000251729,0.4625,-1.67509E-17,-1.6557776E-17
0.034,0.715474,0.00285114,0.249856,0.00026721,0.4625,-5.74627E-18,-5.553146E-18
0.035,0.715651,0.00302125,0.249847,0.000283153,0.4625,-8.0231E-18,-7.829976E-18
0.036,0.715834,0.00319629,0.249838,0.000299556,0.4625,-1.46367E-17,-1.4443576E-17
0.037,0.716022,0.00337624,0.249829,0.000316422,0.4625,-7.80626E-18,-7.613136E-18
0.038,0.716215,0.00356112,0.24982,0.000333748,0.4625,-7.58942E-18,-7.396296E-18
0.039,0.716413,0.00375091,0.24981,0.000351536,0.4625,-2.16298E-17,-2.1436676E-17
0.04,0.716616,0.00394563,0.2498,0.000369784,0.4625,-1.56125E-17,-1.5419376E-17
0.041,0.716824,0.00414526,0.24979,0.000388494,0.4625,-1.89735E-18,-1.704226E-18
0.042,0.717037,0.00434981,0.24978,0.000407664,0.4625,-1.95698E-17,-1.9376676E-17
0.043,0.717256,0.00455928,0.249769,0.000427295,0.4625,-1.54499E-17,-1.5256776E-17
0.044,0.717479,0.00477367,0.249758,0.000447387,0.4625,5.85469E-18,6.047814E-18
0.045,0.717708,0.00499297,0.249747,0.00046794,0.4625,-9.32414E-18,-9.131016E-18
0.046,0.717942,0.00521718,0.249736,0.000488953,0.4625,-9.97466E-18,-9.781536E-18
0.047,0.718181,0.00544631,0.249724,0.000510427,0.4625,-1.85941E-17,-1.8400976E-17
0.048,0.718425,0.00568035,0.249712,0.000532361,0.4625,-1.22515E-17,-1.2058376E-17
0.049,0.718674,0.00591931,0.2497,0.000554755,0.4625,-5.96311E-19,-4.03187E-19
0.05,0.718929,0.00616317,0.249688,0.00057761,0.4625,-2.56956E-17,-2.5502476E-17
0.051,0.719188,0.00641195,0.249675,0.000600925,0.4625,-2.29309E-17,-2.2737776E-17
0.052,0.719453,0.00666563,0.249663,0.000624699,0.4625,-1.51246E-17,-1.4931476E-17
0.053,0.719723,0.00692422,0.24965,0.000648934,0.4625,-3.68629E-18,-3.493166E-18
0.054,0.719998,0.00718772,0.249636,0.000673629,0.4625,-1.10589E-17,-1.0865776E-17
0.055,0.720278,0.00745612,0.249623,0.000698783,0.4625,-2.11419E-17,-2.0948776E-17
0.056,0.720563,0.00772943,0.249609,0.000724397,0.4625,-1.01373E-17,-9.944176E-18
0.057,0.720853,0.00800765,0.249595,0.000750471,0.4625,-1.98951E-17,-1.9701976E-17
0.058,0.721148,0.00829076,0.24958,0.000777004,0.4625,-1.45825E-17,-1.4389376E-17
0.059,0.721449,0.00857878,0.249566,0.000803996,0.4625,-2.60751E-17,-2.5881976E-17
0.06,0.721754,0.00887169,0.249551,0.000831447,0.4625,-9.26993E-18,-9.076806E-18
0.061,0.722065,0.00916951,0.249536,0.000859358,0.4625,-2.10335E-17,-2.0840376E-17
0.062,0.722381,0.00947222,0.249521,0.000887728,0.4625,2.1684E-19,4.09964E-19
0.063,0.722702,0.00977983,0.249505,0.000916556,0.4625,-3.84892E-18,-3.655796E-18
0.064,0.723028,0.0100923,0.249489,0.000945843,0.4625,-1.92988E-17,-1.9105676E-17
0.065,0.723359,0.0104097,0.249473,0.000975589,0.4625,4.55365E-18,4.746774E-18
0.066,0.723695,0.010732,0.249457,0.00100579,0.4625,-5.09575E-18,-4.902626E-18
0.067,0.724036,0.0110592,0.24944,0.00103646,0.4625,-1.13841E-17,-1.1190976E-17
0.068,0.724383,0.0113913,0.249424,0.00106758,0.4625,-2.15756E-17,-2.1382476E-17
0.069,0.724734,0.0117283,0.249407,0.00109916,0.4625,-4.11997E-18,-3.926846E-18
0.07,0.725091,0.0120701,0.249389,0.00113119,0.4625,5.09575E-18,5.288874E-18
0.071,0.725452,0.0124168,0.249372,0.00116369,0.4625,-8.0231E-18,-7.829976E-18
0.072,0.725819,0.0127685,0.249354,0.00119664,0.4625,-1.88651E-17,-1.8671976E-17
0.073,0.726191,0.013125,0.249336,0.00123005,0.4625,-1.6263E-17,-1.6069876E-17
0.074,0.726568,0.0134864,0.249318,0.00126392,0.4625,-7.58942E-19,-5.65818E-19
0.075,0.72695,0.0138526,0.249299,0.00129825,0.4625,-1.85399E-17,-1.8346776E-17
0.076,0.727337,0.0142238,0.249281,0.00133303,0.4625,-2.15756E-17,-2.1382476E-17
0.077,0.72773,0.0145998,0.249262,0.00136827,0.4625,-9.1073E-18,-8.914176E-18
0.078,0.728127,0.0149807,0.249242,0.00140397,0.4625,5.42101E-19,7.35225E-19
0.079,0.72853,0.0153665,0.249223,0.00144012,0.4625,2.71051E-18,2.903634E-18
0.08,0.728937,0.0157571,0.249203,0.00147673,0.4625,2.07083E-17,2.0901424E-17
0.081,0.72935,0.0161527,0.249183,0.0015138,0.4625,-1.96241E-17,-1.9430976E-17
0.082,0.729767,0.0165531,0.249163,0.00155132,0.4625,1.06252E-17,1.0818324E-17
0.083,0.73019,0.0169583,0.249143,0.0015893,0.4625,2.38524E-18,2.578364E-18
0.084,0.730618,0.0173684,0.249122,0.00162774,0.4625,-9.32414E-18,-9.131016E-18
0.085,0.731051,0.0177834,0.249101,0.00166663,0.4625,-1.13841E-17,-1.1190976E-17
0.086,0.731489,0.0182033,0.24908,0.00170597,0.4625,-1.77809E-17,-1.7587776E-17
0.087,0.731932,0.018628,0.249058,0.00174578,0.4625,3.25261E-19,5.18385E-19
0.088,0.73238,0.0190576,0.249037,0.00178603,0.4625,1.4962E-17,1.5155124E-17
0.089,0.732834,0.019492,0.249015,0.00182675,0.4625,-2.34188E-17,-2.3225676E-17
0.09,0.733292,0.0199313,0.248993,0.00186792,0.4625,-1.58294E-17,-1.5636276E-17
0.091,0.733755,0.0203755,0.24897,0.00190954,0.4625,-4.44523E-18,-4.252106E-18
0.092,0.734224,0.0208245,0.248948,0.00195162,0.4625,-2.81893E-17,-2.7996176E-17
0.093,0.734697,0.0212783,0.248925,0.00199415,0.4625,-1.32273E-17,-1.3034176E-17
0.094,0.735176,0.021737,0.248902,0.00203714,0.4625,-4.22839E-18,-4.035266E-18
0.095,0.735659,0.0222006,0.248878,0.00208058,0.4625,2.1684E-19,4.09964E-19
0.096,0.736148,0.022669,0.248855,0.00212448,0.4625,-1.79978E-17,-1.7804676E-17
0.097,0.736642,0.0231422,0.248831,0.00216883,0.4625,1.22515E-17,1.2444624E-17
0.098,0.737141,0.0236203,0.248807,0.00221363,0.4625,2.66714E-17,2.6864524E-17
0.099,0.737644,0.0241032,0.248782,0.00225889,0.4625,3.25261E-18,3.445734E-18
0.1,0.738153,0.024591,0.248758,0.0023046,0.4625,-7.69784E-18,-7.504716E-18
0.101,0.738667,0.0250835,0.248733,0.00235076,0.4625,-1.40946E-17,-1.3901476E-17
0.102,0.739186,0.025581,0.248708,0.00239738,0.4625,-2.81893E-18,-2.625806E-18
0.103,0.73971,0.0260832,0.248683,0.00244445,0.4625,-4.98733E-18,-4.794206E-18
0.104,0.740239,0.0265903,0.248657,0.00249197,0.4625,-4.27176E-17,-4.2524476E-17
0.105,0.740773,0.0271023,0.248631,0.00253994,0.4625,-1.21431E-17,-1.1949976E-17
0.106,0.741313,0.027619,0.248605,0.00258837,0.4625,-2.23346E-17,-2.2141476E-17
0.107,0.741857,0.0281406,0.248579,0.00263725,0.4625,-1.92988E-17,-1.9105676E-17
0.108,0.742406,0.028667,0.248553,0.00268658,0.4625,-1.27936E-17,-1.2600476E-17
0.109,0.74296,0.0291982,0.248526,0.00273636,0.4625,1.04083E-17,1.0601424E-17
0.11,0.74352,0.0297342,0.248499,0.00278659,0.4625,3.79471E-17,3.8140224E-17
0.111,0.744084,0.030275,0.248472,0.00283728,0.4625,-1.01915E-17,-9.998376E-18
0.112,0.744653,0.0308207,0.248444,0.00288842,0.4625,-2.08167E-17,-2.0623576E-17
0.113,0.745228,0.0313712,0.248416,0.00294,0.4625,-9.21572E-18,-9.022596E-18
0.114,0.745807,0.0319265,0.248389,0.00299204,0.4625,-2.81893E-17,-2.7996176E-17
0.115,0.746391,0.0324865,0.24836,0.00304453,0.4625,-1.73472E-18,-1.541596E-18
0.116,0.746981,0.0330514,0.248332,0.00309747,0.4625,-2.71051E-18,-2.517386E-18
0.117,0.747575,0.0336211,0.248303,0.00315085,0.4625,-1.82146E-17,-1.8021476E-17
0.118,0.748175,0.0341956,0.248274,0.00320469,0.4625,1.10589E-17,1.1252024E-17
0.119,0.748779,0.0347749,0.248245,0.00325898,0.4625,1.19262E-18,1.385744E-18
0.12,0.749389,0.035359,0.248216,0.00331372,0.4625,-1.73472E-17,-1.7154076E-17
0.121,0.750003,0.0359479,0.248186,0.0033689,0.4625,7.80626E-18,7.999384E-18
0.122,0.750623,0.0365416,0.248157,0.00342454,0.4625,-3.51282E-17,-3.4935076E-17
0.123,0.751247,0.03714,0.248126,0.00348062,0.4625,1.72388E-17,1.7431924E-17
0.124,0.751877,0.0377433,0.248096,0.00353715,0.4625,-6.17995E-18,-5.986826E-18
0.125,0.752511,0.0383513,0.248066,0.00359413,0.4625,-2.4503E-17,-2.4309876E-17
0.126,0.753151,0.0389641,0.248035,0.00365156,0.4625,1.19262E-17,1.2119324E-17
0.127,0.753795,0.0395817,0.248004,0.00370944,0.4625,1.78893E-17,1.8082424E-17
0.128,0.754444,0.0402041,0.247973,0.00376776,0.4625,-4.29344E-17,-4.2741276E-17
0.129,0.755099,0.0408312,0.247941,0.00382653,0.4625,-4.46691E-17,-4.4475976E-17
0.13,0.755758,0.0414631,0.247909,0.00388575,0.4625,-5.35596E-17,-5.3366476E-17
0.131,0.756423,0.0420998,0.247878,0.00394542,0.4625,-3.14419E-17,-3.1248776E-17
0.132,0.757092,0.0427412,0.247845,0.00400553,0.4625,-4.53197E-17,-4.5126576E-17
0.133,0.757766,0.0433874,0.247813,0.00406609,0.4625,-1.21431E-17,-1.1949976E-17
0.134,0.758446,0.0440384,0.24778,0.00412709,0.4625,1.06252E-17,1.0818324E-17
0.135,0.75913,0.0446941,0.247747,0.00418854,0.4625,-2.36356E-17,-2.3442476E-17
0.136,0.759819,0.0453546,0.247714,0.00425044,0.4625,-8.37004E-17,-8.3507276E-17
0.137,0.760514,0.0460199,0.247681,0.00431278,0.4625,-1.06252E-17,-1.0432076E-17
0.138,0.761213,0.0466898,0.247647,0.00437557,0.4625,9.97466E-18,1.0167784E-17
0.139,0.761917,0.0473646,0.247614,0.0044388,0.4625,-6.93889E-18,-6.745766E-18
0.14,0.762626,0.0480441,0.247579,0.00450247,0.4625,-2.1684E-18,-1.975276E-18
0.141,0.76334,0.0487283,0.247545,0.00456659,0.4625,0,1.93124E-19
0.142,0.764059,0.0494172,0.247511,0.00463116,0.4625,3.03577E-18,3.228894E-18
0.143,0.764783,0.0501109,0.247476,0.00469617,0.4625,1.51788E-18,1.711004E-18
0.144,0.765512,0.0508094,0.247441,0.00476162,0.4625,-3.68629E-17,-3.6669776E-17
0.145,0.766246,0.0515125,0.247406,0.00482751,0.4625,-1.10589E-17,-1.0865776E-17
0.146,0.766985,0.0522204,0.24737,0.00489385,0.4625,-2.36356E-17,-2.3442476E-17
0.147,0.767728,0.0529331,0.247335,0.00496063,0.4625,-4.11997E-17,-4.1006576E-17
0.148,0.768477,0.0536504,0.247299,0.00502786,0.4625,-2.60209E-18,-2.408966E-18
0.149,0.769231,0.0543725,0.247263,0.00509552,0.4625,-5.55112E-17,-5.5318076E-17
0.15,0.769989,0.0550992,0.247226,0.00516363,0.4625,-5.35596E-17,-5.3366476E-17
0.151,0.770753,0.0558307,0.24719,0.00523218,0.4625,-8.67362E-18,-8.480496E-18
0.152,0.771521,0.0565669,0.247153,0.00530117,0.4625,-1.77809E-17,-1.7587776E-17
0.153,0.772294,0.0573079,0.247116,0.00537061,0.4625,-1.27936E-17,-1.2600476E-17
0.154,0.773073,0.0580535,0.247079,0.00544048,0.4625,2.29851E-17,2.3178224E-17
0.155,0.773856,0.0588038,0.247041,0.00551079,0.4625,2.38524E-18,2.578364E-18
0.156,0.774644,0.0595588,0.247003,0.00558155,0.4625,5.85469E-18,6.047814E-18
0.157,0.775437,0.0603185,0.246965,0.00565274,0.4625,7.15573E-18,7.348854E-18
0.158,0.776234,0.061083,0.246927,0.00572438,0.4625,-2.25514E-17,-2.2358276E-17
0.159,0.777037,0.0618521,0.246889,0.00579645,0.4625,-4.11997E-17,-4.1006576E-17
0.16,0.777845,0.0626258,0.24685,0.00586896,0.4625,2.21177E-17,2.2310824E-17
0.161,0.778657,0.0634043,0.246811,0.00594191,0.4625,-6.5269E-17,-6.5075876E-17
0.162,0.779475,0.0641875,0.246772,0.0060153,0.4625,-1.0842E-18,-8.91076E-19
0.163,0.780297,0.0649753,0.246733,0.00608913,0.4625,-7.41594E-17,-7.3966276E-17
0.164,0.781124,0.0657678,0.246693,0.0061634,0.4625,6.93889E-18,7.132014E-18
0.165,0.781957,0.066565,0.246653,0.0062381,0.4625,-1.99493E-17,-1.9756176E-17
0.166,0.782794,0.0673668,0.246613,0.00631325,0.4625,-5.42101E-18,-5.227886E-18
0.167,0.783635,0.0681733,0.246573,0.00638883,0.4625,-6.35342E-17,-6.3341076E-17
0.168,0.784482,0.0689845,0.246533,0.00646484,0.4625,2.19009E-17,2.2094024E-17
0.169,0.785334,0.0698003,0.246492,0.00654129,0.4625,1.45283E-17,1.4721424E-17
0.17,0.78619,0.0706208,0.246451,0.00661818,0.4625,3.16587E-17,3.1851824E-17
0.171,0.787052,0.071446,0.24641,0.00669551,0.4625,4.55365E-18,4.746774E-18
0.172,0.787918,0.0722758,0.246369,0.00677327,0.4625,-3.25261E-17,-3.2332976E-17
0.173,0.788789,0.0731102,0.246327,0.00685146,0.4625,-2.90566E-17,-2.8863476E-17
0.174,0.789665,0.0739493,0.246285,0.00693009,0.4625,2.5804E-17,2.5997124E-17
0.175,0.790546,0.074793,0.246243,0.00700916,0.4625,-1.0842E-17,-1.0648876E-17
0.176,0.791431,0.0756413,0.246201,0.00708866,0.4625,-4.11997E-18,-3.926846E-18
0.177,0.792322,0.0764943,0.246159,0.00716859,0.4625,-2.42861E-17,-2.4092976E-17
0.178,0.793217,0.0773519,0.246116,0.00724896,0.4625,-2.1684E-19,-2.3716E-20
0.179,0.794117,0.0782142,0.246073,0.00732976,0.4625,-1.9082E-17,-1.8888876E-17
0.18,0.795022,0.079081,0.24603,0.00741099,0.4625,-4.98733E-18,-4.794206E-18
0.181,0.795932,0.0799525,0.245987,0.00749266,0.4625,-6.657E-17,-6.6376876E-17
0.182,0.796846,0.0808286,0.245943,0.00757476,0.4625,-7.7412E-17,-7.7218876E-17
0.183,0.797766,0.0817093,0.245899,0.00765729,0.4625,-3.90313E-17,-3.8838176E-17
0.184,0.79869,0.0825946,0.245855,0.00774025,0.4625,-1.75641E-17,-1.7370976E-17
0.185,0.799619,0.0834845,0.245811,0.00782364,0.4625,-7.17742E-17,-7.1581076E-17
0.186,0.800553,0.084379,0.245767,0.00790747,0.4625,-5.29091E-17,-5.2715976E-17
0.187,0.801492,0.0852781,0.245722,0.00799173,0.4625,-3.6646E-17,-3.6452876E-17
0.188,0.802435,0.0861818,0.245677,0.00807641,0.4625,6.28837E-18,6.481494E-18
0.189,0.803384,0.0870901,0.245632,0.00816153,0.4625,-5.1608E-17,-5.1414876E-17
0.19,0.804337,0.088003,0.245587,0.00824707,0.4625,-4.6187E-17,-4.5993876E-17
0.191,0.805295,0.0889205,0.245541,0.00833305,0.4625,-5.63785E-17,-5.6185376E-17
0.192,0.806257,0.0898425,0.245495,0.00841945,0.4625,2.25514E-17,2.2744524E-17
0.193,0.807225,0.0907691,0.245449,0.00850629,0.4625,-3.18755E-17,-3.1682376E-17
0.194,0.808197,0.0917003,0.245403,0.00859355,0.4625,-4.98733E-17,-4.9680176E-17
0.195,0.809174,0.0926361,0.245357,0.00868124,0.4625,4.18502E-17,4.2043324E-17
0.196,0.810156,0.0935764,0.24531,0.00876936,0.4625,6.17995E-17,6.1992624E-17
0.197,0.811142,0.0945213,0.245263,0.0088579,0.4625,-2.25514E-17,-2.2358276E-17
0.198,0.812134,0.0954707,0.245216,0.00894687,0.4625,-1.04083E-17,-1.0215176E-17
0.199,0.81313,0.0964247,0.245169,0.00903627,0.4625,6.93889E-18,7.132014E-18
0.2,0.814131,0.0973833,0.245121,0.00912609,0.4625,-2.9924E-17,-2.9730876E-17
0.201,0.815136,0.0983464,0.245074,0.00921634,0.4625,-3.90313E-17,-3.8838176E-17
0.202,0.816147,0.099314,0.245026,0.00930702,0.4625,-4.01155E-17,-3.9922376E-17
0.203,0.817162,0.100286,0.244978,0.00939812,0.4625,1.84314E-17,1.8624524E-17
0.204,0.818182,0.101263,0.244929,0.00948965,0.4625,-2.38524E-17,-2.3659276E-17
0.205,0.819206,0.102244,0.244881,0.0095816,0.4625,-7.80626E-18,-7.613136E-18
0.206,0.820236,0.10323,0.244832,0.00967397,0.4625,-1.75641E-17,-1.7370976E-17
0.207,0.82127,0.10422,0.244783,0.00976677,0.4625,5.85469E-18,6.047814E-18
0.208,0.822309,0.105215,0.244734,0.00985999,0.4625,-1.95156E-17,-1.9322476E-17
0.209,0.823352,0.106214,0.244684,0.00995363,0.4625,-5.68122E-17,-5.6619076E-17
0.21,0.824401,0.107218,0.244635,0.0100477,0.4625,1.51788E-18,1.711004E-18
0.211,0.825454,0.108226,0.244585,0.0101422,0.4625,-1.71304E-17,-1.6937276E-17
0.212,0.826511,0.109239,0.244535,0.0102371,0.4625,-5.78964E-17,-5.7703276E-17
0.213,0.827574,0.110256,0.244485,0.0103324,0.4625,-4.81386E-17,-4.7945476E-17
0.214,0.828641,0.111278,0.244434,0.0104282,0.4625,-2.27682E-17,-2.2575076E-17
0.215,0.829713,0.112305,0.244384,0.0105244,0.4625,-2.66714E-17,-2.6478276E-17
0.216,0.830789,0.113335,0.244333,0.0106209,0.4625,1.23599E-17,1.2553024E-17
0.217,0.83187,0.114371,0.244282,0.010718,0.4625,-5.59448E-17,-5.5751676E-17
0.218,0.832956,0.11541,0.24423,0.0108154,0.4625,-1.86483E-17,-1.8455176E-17
0.219,0.834047,0.116455,0.244179,0.0109132,0.4625,3.68629E-18,3.879414E-18
0.22,0.835142,0.117503,0.244127,0.0110115,0.4625,-5.24754E-17,-5.2282276E-17
0.221,0.836242,0.118556,0.244075,0.0111102,0.4625,-3.38271E-17,-3.3633976E-17
0.222,0.837347,0.119614,0.244023,0.0112093,0.4625,-4.53197E-17,-4.5126576E-17
0.223,0.838456,0.120676,0.243971,0.0113088,0.4625,-8.89046E-18,-8.697336E-18
0.224,0.83957,0.121743,0.243918,0.0114088,0.4625,1.47451E-17,1.4938224E-17
0.225,0.840688,0.122814,0.243866,0.0115091,0.4625,-1.69136E-17,-1.6720476E-17
0.226,0.841812,0.123889,0.243813,0.0116099,0.4625,-4.11997E-17,-4.1006576E-17
0.227,0.842939,0.124969,0.243759,0.0117111,0.4625,5.20417E-18,5.397294E-18
0.228,0.844072,0.126053,0.243706,0.0118127,0.4625,-5.96311E-17,-5.9437976E-17
0.229,0.845209,0.127142,0.243652,0.0119147,0.4625,7.15573E-18,7.348854E-18
0.23,0.846351,0.128235,0.243599,0.0120172,0.4625,1.9082E-17,1.9275124E-17
0.231,0.847497,0.129333,0.243545,0.01212,0.4625,-8.37004E-17,-8.3507276E-17
0.232,0.848648,0.130435,0.243491,0.0122233,0.4625,-1.02132E-16,-1.01938876E-16
0.233,0.849804,0.131541,0.243436,0.012327,0.4625,-3.25261E-18,-3.059486E-18
0.234,0.850965,0.132652,0.243382,0.0124311,0.4625,-2.05998E-17,-2.0406676E-17
0.235,0.852129,0.133767,0.243327,0.0125356,0.4625,-1.69136E-17,-1.6720476E-17
0.236,0.853299,0.134887,0.243272,0.0126405,0.4625,-2.68882E-17,-2.6695076E-17
0.237,0.854473,0.136011,0.243217,0.0127458,0.4625,-1.92988E-17,-1.9105676E-17
0.238,0.855652,0.137139,0.243161,0.0128515,0.4625,-6.50521E-18,-6.312086E-18
0.239,0.856835,0.138272,0.243106,0.0129577,0.4625,2.51535E-17,2.5346624E-17
0.24,0.858023,0.139409,0.24305,0.0130642,0.4625,-8.67362E-19,-6.74238E-19
0.241,0.859216,0.140551,0.242994,0.0131712,0.4625,-4.87891E-17,-4.8595976E-17
0.242,0.860413,0.141696,0.242938,0.0132786,0.4625,5.7029E-17,5.7222124E-17
0.243,0.861614,0.142847,0.242881,0.0133864,0.4625,-2.51535E-17,-2.4960376E-17
0.244,0.862821,0.144001,0.242825,0.0134946,0.4625,-5.89806E-17,-5.8787476E-17
0.245,0.864032,0.14516,0.242768,0.0136032,0.4625,-3.14419E-17,-3.1248776E-17
0.246,0.865247,0.146324,0.242711,0.0137122,0.4625,-2.4503E-17,-2.4309876E-17
0.247,0.866467,0.147491,0.242654,0.0138216,0.4625,4.09828E-17,4.1175924E-17
0.248,0.867691,0.148663,0.242597,0.0139315,0.4625,-2.81893E-17,-2.7996176E-17
0.249,0.86892,0.14984,0.242539,0.0140417,0.4625,6.02816E-17,6.0474724E-17
0.25,0.870154,0.151021,0.242481,0.0141523,0.4625,-5.74627E-17,-5.7269576E-17
0.251,0.871392,0.152206,0.242423,0.0142634,0.4625,2.77556E-17,2.7948724E-17
0.252,0.872635,0.153395,0.242365,0.0143748,0.4625,3.46945E-18,3.662574E-18
0.253,0.873882,0.154589,0.242307,0.0144867,0.4625,-5.68122E-17,-5.6619076E-17
0.254,0.875134,0.155787,0.242248,0.014599,0.4625,1.04083E-17,1.0601424E-17
0.255,0.87639,0.156989,0.242189,0.0147116,0.4625,-1.0365E-16,-1.03456876E-16
0.256,0.877651,0.158196,0.242131,0.0148247,0.4625,-7.069E-17,-7.0496876E-17
0.257,0.878916,0.159407,0.242071,0.0149382,0.4625,2.77556E-17,2.7948724E-17
0.258,0.880186,0.160622,0.242012,0.015052,0.4625,5.76796E-17,5.7872724E-17
0.259,0.88146,0.161841,0.241953,0.0151663,0.4625,1.25767E-17,1.2769824E-17
0.26,0.882739,0.163065,0.241893,0.015281,0.4625,-1.08854E-16,-1.08660876E-16
0.261,0.884022,0.164293,0.241833,0.0153961,0.4625,2.38524E-17,2.4045524E-17
0.262,0.88531,0.165526,0.241773,0.0155116,0.4625,6.07153E-17,6.0908424E-17
0.263,0.886602,0.166762,0.241713,0.0156274,0.4625,-6.07153E-17,-6.0522176E-17
0.264,0.887899,0.168003,0.241652,0.0157437,0.4625,9.97466E-18,1.0167784E-17
0.265,0.8892,0.169248,0.241591,0.0158604,0.4625,-3.16587E-17,-3.1465576E-17
0.266,0.890506,0.170498,0.241531,0.0159775,0.4625,2.42861E-17,2.4479224E-17
0.267,0.891816,0.171752,0.24147,0.016095,0.4625,-2.12504E-17,-2.1057276E-17
0.268,0.893131,0.17301,0.241408,0.0162128,0.4625,5.1608E-17,5.1801124E-17
0.269,0.89445,0.174272,0.241347,0.0163311,0.4625,-2.47198E-17,-2.4526676E-17
0.27,0.895773,0.175538,0.241285,0.0164498,0.4625,-3.20924E-17,-3.1899276E-17
0.271,0.897101,0.176809,0.241224,0.0165688,0.4625,-2.12504E-17,-2.1057276E-17
0.272,0.898434,0.178084,0.241162,0.0166883,0.4625,-3.98986E-17,-3.9705476E-17
0.273,0.89977,0.179363,0.241099,0.0168082,0.4625,-8.67362E-18,-8.480496E-18
0.274,0.901112,0.180646,0.241037,0.0169284,0.4625,7.37257E-18,7.565694E-18
0.275,0.902457,0.181934,0.240975,0.0170491,0.4625,2.0383E-17,2.0576124E-17
0.276,0.903807,0.183225,0.240912,0.0171701,0.4625,1.07987E-16,1.08180124E-16
0.277,0.905162,0.184521,0.240849,0.0172915,0.4625,2.77556E-17,2.7948724E-17
0.278,0.906521,0.185821,0.240786,0.0174134,0.4625,-6.98226E-17,-6.9629476E-17
0.279,0.907884,0.187126,0.240723,0.0175356,0.4625,2.25514E-17,2.2744524E-17
0.28,0.909252,0.188434,0.240659,0.0176582,0.4625,-7.76289E-17,-7.7435776E-17
0.281,0.910624,0.189747,0.240596,0.0177812,0.4625,5.46438E-17,5.4836924E-17
0.282,0.912,0.191064,0.240532,0.0179046,0.4625,-1.27068E-16,-1.26874876E-16
0.283,0.913381,0.192385,0.240468,0.0180284,0.4625,7.11237E-17,7.1316824E-17
0.284,0.914766,0.19371,0.240404,0.0181526,0.4625,1.40079E-16,1.40272124E-16
0.285,0.916156,0.195039,0.240339,0.0182771,0.4625,5.63785E-18,5.830974E-18
0.286,0.91755,0.196373,0.240275,0.0184021,0.4625,5.11743E-17,5.1367424E-17
0.287,0.918948,0.197711,0.24021,0.0185274,0.4625,-7.11237E-17,-7.0930576E-17
0.288,0.920351,0.199052,0.240145,0.0186532,0.4625,1.86483E-17,1.8841424E-17
0.289,0.921758,0.200398,0.24008,0.0187793,0.4625,2.12504E-17,2.1443524E-17
0.29,0.923169,0.201748,0.240015,0.0189058,0.4625,4.38018E-17,4.3994924E-17
0.291,0.924585,0.203103,0.239949,0.0190327,0.4625,5.46438E-17,5.4836924E-17
0.292,0.926005,0.204461,0.239884,0.01916,0.4625,-4.33681E-18,-4.143686E-18
0.293,0.927429,0.205823,0.239818,0.0192876,0.4625,-2.68882E-17,-2.6695076E-17
0.294,0.928858,0.20719,0.239752,0.0194157,0.4625,9.54098E-18,9.734104E-18
0.295,0.930291,0.208561,0.239686,0.0195441,0.4625,1.17094E-17,1.1902524E-17
0.296,0.931728,0.209935,0.239619,0.019673,0.4625,8.1532E-17,8.1725124E-17
0.297,0.933169,0.211314,0.239553,0.0198022,0.4625,-1.73472E-17,-1.7154076E-17
0.298,0.934615,0.212697,0.239486,0.0199317,0.4625,-4.33681E-18,-4.143686E-18
0.299,0.936065,0.214084,0.239419,0.0200617,0.4625,-9.97466E-18,-9.781536E-18
0.3,0.93752,0.215475,0.239352,0.0201921,0.4625,-5.24754E-17,-5.2282276E-17
0.301,0.938979,0.216871,0.239285,0.0203228,0.4625,3.03577E-18,3.228894E-18
0.302,0.940442,0.21827,0.239218,0.0204539,0.4625,-3.42608E-17,-3.4067676E-17
0.303,0.941909,0.219673,0.23915,0.0205854,0.4625,1.60462E-17,1.6239324E-17
0.304,0.94338,0.22108,0.239083,0.0207173,0.4625,1.99493E-17,2.0142424E-17
0.305,0.944856,0.222492,0.239015,0.0208495,0.4625,5.07407E-17,5.0933824E-17
0.306,0.946336,0.223907,0.238947,0.0209822,0.4625,-1.95156E-17,-1.9322476E-17
0.307,0.94782,0.225327,0.238878,0.0211152,0.4625,-1.56125E-17,-1.5419376E-17
0.308,0.949309,0.22675,0.23881,0.0212486,0.4625,5.11743E-17,5.1367424E-17
0.309,0.950802,0.228178,0.238741,0.0213823,0.4625,-9.80119E-17,-9.7818776E-17
0.31,0.952299,0.22961,0.238673,0.0215165,0.4625,2.21177E-17,2.2310824E-17
0.311,0.9538,0.231045,0.238604,0.021651,0.4625,2.86229E-17,2.8816024E-17
0.312,0.955305,0.232485,0.238535,0.0217859,0.4625,-5.37764E-17,-5.3583276E-17
0.313,0.956815,0.233928,0.238465,0.0219212,0.4625,-1.86483E-17,-1.8455176E-17
0.314,0.958329,0.235376,0.238396,0.0220568,0.4625,4.33681E-17,4.3561224E-17
0.315,0.959847,0.236828,0.238326,0.0221928,0.4625,-6.76542E-17,-6.7461076E-17
0.316,0.961369,0.238283,0.238257,0.0223292,0.4625,-2.90566E-17,-2.8863476E-17
0.317,0.962896,0.239743,0.238187,0.022466,0.4625,-6.76542E-17,-6.7461076E-17
0.318,0.964426,0.241206,0.238117,0.0226031,0.4625,-2.38524E-17,-2.3659276E-17
0.319,0.965961,0.242674,0.238046,0.0227407,0.4625,-5.37764E-17,-5.3583276E-17
0.32,0.9675,0.244145,0.237976,0.0228785,0.4625,1.56125E-17,1.5805624E-17
0.321,0.969043,0.245621,0.237906,0.0230168,0.4625,3.29597E-17,3.3152824E-17
0.322,0.97059,0.2471,0.237835,0.0231554,0.4625,1.30104E-18,1.494164E-18
0.323,0.972142,0.248584,0.237764,0.0232944,0.4625,4.25007E-17,4.2693824E-17
0.324,0.973697,0.250071,0.237693,0.0234338,0.4625,1.30104E-18,1.494164E-18
0.325,0.975257,0.251562,0.237622,0.0235735,0.4625,7.37257E-18,7.565694E-18
0.326,0.976821,0.253057,0.23755,0.0237136,0.4625,2.08167E-17,2.1009824E-17
0.327,0.978389,0.254556,0.237479,0.0238541,0.4625,-7.76289E-17,-7.7435776E-17
0.328,0.979961,0.256059,0.237407,0.0239949,0.4625,-4.81386E-17,-4.7945476E-17
0.329,0.981537,0.257566,0.237335,0.0241361,0.4625,-1.42681E-16,-1.42487876E-16
0.33,0.983118,0.259077,0.237263,0.0242777,0.4625,3.25261E-17,3.2719224E-17
0.331,0.984702,0.260592,0.237191,0.0244196,0.4625,-1.73472E-17,-1.7154076E-17
0.332,0.986291,0.26211,0.237119,0.0245619,0.4625,-4.0766E-17,-4.0572876E-17
0.333,0.987883,0.263633,0.237046,0.0247045,0.4625,1.43115E-17,1.4504624E-17
0.334,0.98948,0.265159,0.236973,0.0248476,0.4625,1.64799E-17,1.6673024E-17
0.335,0.991081,0.266689,0.236901,0.0249909,0.4625,-4.0766E-17,-4.0572876E-17
0.336,0.992686,0.268224,0.236828,0.0251347,0.4625,4.03323E-17,4.0525424E-17
0.337,0.994295,0.269761,0.236754,0.0252788,0.4625,9.54098E-18,9.734104E-18
0.338,0.995908,0.271303,0.236681,0.0254233,0.4625,3.81639E-17,3.8357024E-17
0.339,0.997525,0.272849,0.236608,0.0255681,0.4625,-7.37257E-18,-7.179446E-18
0.34,0.999146,0.274398,0.236534,0.0257133,0.4625,1.02782E-16,1.02975124E-16
0.341,1.00077,0.275952,0.23646,0.0258588,0.4625,-4.29344E-17,-4.2741276E-17
0.342,1.0024,0.277509,0.236386,0.0260048,0.4625,-6.07153E-17,-6.0522176E-17
0.343,1.00403,0.27907,0.236312,0.026151,0.4625,1.17094E-17,1.1902524E-17
0.344,1.00567,0.280635,0.236238,0.0262976,0.4625,8.80372E-17,8.8230324E-17
0.345,1.00731,0.282203,0.236164,0.0264446,0.4625,7.71952E-17,7.7388324E-17
0.346,1.00896,0.283776,0.236089,0.026592,0.4625,-1.45717E-16,-1.45523876E-16
0.347,1.01061,0.285352,0.236015,0.0267397,0.4625,7.37257E-17,7.3918824E-17
0.348,1.01226,0.286932,0.23594,0.0268877,0.4625,2.73219E-17,2.7515024E-17
0.349,1.01392,0.288516,0.235865,0.0270361,0.4625,-8.23994E-18,-8.046816E-18
0.35,1.01558,0.290104,0.23579,0.0271849,0.4625,-1.38778E-17,-1.3684676E-17
0.351,1.01724,0.291695,0.235714,0.027334,0.4625,-1.09721E-16,-1.09527876E-16
0.352,1.01891,0.29329,0.235639,0.0274835,0.4625,-7.37257E-18,-7.179446E-18
0.353,1.02059,0.294889,0.235563,0.0276333,0.4625,-3.03577E-18,-2.842646E-18
0.354,1.02226,0.296492,0.235488,0.0277834,0.4625,-4.46691E-17,-4.4475976E-17
0.355,1.02394,0.298098,0.235412,0.027934,0.4625,-3.77302E-17,-3.7537076E-17
0.356,1.02563,0.299708,0.235336,0.0280848,0.4625,-3.25261E-17,-3.2332976E-17
0.357,1.02732,0.301322,0.23526,0.0282361,0.4625,8.67362E-19,1.060486E-18
0.358,1.02901,0.30294,0.235183,0.0283876,0.4625,-4.33681E-19,-2.40557E-19
0.359,1.03071,0.304561,0.235107,0.0285395,0.4625,-1.73472E-18,-1.541596E-18
0.36,1.03241,0.306186,0.23503,0.0286918,0.4625,-6.15827E-17,-6.1389576E-17
0.361,1.03411,0.307815,0.234954,0.0288444,0.4625,3.59955E-17,3.6188624E-17
0.362,1.03582,0.309447,0.234877,0.0289974,0.4625,7.1991E-17,7.2184124E-17
0.363,1.03753,0.311084,0.2348,0.0291507,0.4625,6.72205E-17,6.7413624E-17
0.364,1.03925,0.312723,0.234723,0.0293043,0.4625,3.25261E-17,3.2719224E-17
0.365,1.04097,0.314367,0.234645,0.0294583,0.4625,9.06393E-17,9.0832424E-17
0.366,1.04269,0.316014,0.234568,0.0296127,0.4625,9.49761E-17,9.5169224E-17
0.367,1.04442,0.317665,0.23449,0.0297674,0.4625,-8.23994E-18,-8.046816E-18
0.368,1.04615,0.31932,0.234412,0.0299224,0.4625,1.21431E-17,1.2336224E-17
0.369,1.04789,0.320978,0.234335,0.0300778,0.4625,-1.05384E-16,-1.05190876E-16
0.37,1.04963,0.32264,0.234257,0.0302335,0.4625,1.12757E-17,1.1468824E-17
0.371,1.05137,0.324305,0.234178,0.0303895,0.4625,-4.33681E-17,-4.3174976E-17
0.372,1.05312,0.325974,0.2341,0.0305459,0.4625,-3.59955E-17,-3.5802376E-17
0.373,1.05487,0.327647,0.234022,0.0307027,0.4625,3.29597E-17,3.3152824E-17
0.374,1.05663,0.329324,0.233943,0.0308598,0.4625,7.069E-17,7.0883124E-17
0.375,1.05839,0.331004,0.233864,0.0310172,0.4625,-7.32921E-17,-7.3098976E-17
0.376,1.06015,0.332687,0.233786,0.0311749,0.4625,2.47198E-17,2.4912924E-17
0.377,1.06191,0.334374,0.233707,0.031333,0.4625,-6.245E-17,-6.2256876E-17
0.378,1.06368,0.336065,0.233627,0.0314914,0.4625,4.59702E-17,4.6163324E-17
0.379,1.06546,0.33776,0.233548,0.0316502,0.4625,8.23994E-18,8.433064E-18
0.38,1.06724,0.339458,0.233469,0.0318093,0.4625,-9.28077E-17,-9.2614576E-17
0.381,1.06902,0.341159,0.233389,0.0319687,0.4625,-9.54098E-18,-9.347856E-18
0.382,1.0708,0.342864,0.23331,0.0321285,0.4625,9.71445E-17,9.7337624E-17
0.383,1.07259,0.344573,0.23323,0.0322886,0.4625,-1.09288E-16,-1.09094876E-16
0.384,1.07438,0.346285,0.23315,0.032449,0.4625,1.34441E-17,1.3637224E-17
0.385,1.07618,0.348001,0.23307,0.0326098,0.4625,7.11237E-17,7.1316824E-17
0.386,1.07798,0.349721,0.23299,0.0327709,0.4625,5.55112E-17,5.5704324E-17
0.387,1.07979,0.351444,0.232909,0.0329323,0.4625,-1.51788E-17,-1.4985676E-17
0.388,1.08159,0.35317,0.232829,0.0330941,0.4625,9.36751E-17,9.3868224E-17
0.389,1.0834,0.3549,0.232748,0.0332562,0.4625,1.82146E-17,1.8407724E-17
0.39,1.08522,0.356633,0.232668,0.0334186,0.4625,-4.51028E-17,-4.4909676E-17
0.391,1.08704,0.35837,0.232587,0.0335814,0.4625,1.47451E-16,1.47644124E-16
0.392,1.08886,0.360111,0.232506,0.0337444,0.4625,4.29344E-17,4.3127524E-17
0.393,1.09069,0.361855,0.232425,0.0339079,0.4625,4.33681E-17,4.3561224E-17
0.394,1.09252,0.363602,0.232344,0.0340716,0.4625,-9.54098E-18,-9.347856E-18
0.395,1.09435,0.365353,0.232262,0.0342356,0.4625,9.1073E-17,9.1266124E-17
0.396,1.09619,0.367108,0.232181,0.0344,0.4625,5.63785E-17,5.6571624E-17
0.397,1.09803,0.368865,0.232099,0.0345647,0.4625,1.56992E-16,1.57185124E-16
0.398,1.09987,0.370627,0.232018,0.0347298,0.4625,4.33681E-18,4.529934E-18
0.399,1.10172,0.372392,0.231936,0.0348951,0.4625,5.33427E-17,5.3535824E-17
0.4,1.10357,0.37416,0.231854,0.0350608,0.4625,-1.89519E-16,-1.89325876E-16
0.401,1.10543,0.375932,0.231772,0.0352268,0.4625,-8.10983E-17,-8.0905176E-17
0.402,1.10729,0.377707,0.23169,0.0353931,0.4625,-5.11743E-17,-5.0981176E-17
0.403,1.10915,0.379485,0.231607,0.0355598,0.4625,9.06393E-17,9.0832424E-17
0.404,1.11102,0.381267,0.231525,0.0357267,0.4625,5.76796E-17,5.7872724E-17
0.405,1.11289,0.383052,0.231442,0.035894,0.4625,2.73219E-17,2.7515024E-17
0.406,1.11476,0.384841,0.23136,0.0360616,0.4625,5.50775E-17,5.5270624E-17
0.407,1.11664,0.386633,0.231277,0.0362295,0.4625,7.84962E-17,7.8689324E-17
0.408,1.11852,0.388429,0.231194,0.0363977,0.4625,6.98226E-17,7.0015724E-17
0.409,1.1204,0.390228,0.231111,0.0365663,0.4625,-5.63785E-17,-5.6185376E-17
0.41,1.12229,0.39203,0.231028,0.0367352,0.4625,7.37257E-17,7.3918824E-17
0.411,1.12418,0.393836,0.230944,0.0369043,0.4625,-2.60209E-18,-2.408966E-18
0.412,1.12608,0.395645,0.230861,0.0370738,0.4625,-2.38524E-17,-2.3659276E-17
0.413,1.12798,0.397457,0.230777,0.0372437,0.4625,1.15359E-16,1.15552124E-16
0.414,1.12988,0.399273,0.230694,0.0374138,0.4625,3.64292E-17,3.6622324E-17
0.415,1.13179,0.401092,0.23061,0.0375842,0.4625,-1.01481E-16,-1.01287876E-16
0.416,1.1337,0.402914,0.230526,0.037755,0.4625,-7.80626E-18,-7.613136E-18
0.417,1.13561,0.40474,0.230442,0.037926,0.4625,1.46584E-16,1.46777124E-16
0.418,1.13752,0.406569,0.230358,0.0380974,0.4625,8.67362E-17,8.6929324E-17
0.419,1.13944,0.408401,0.230274,0.0382691,0.4625,-5.68122E-17,-5.6619076E-17
0.42,1.14137,0.410237,0.23019,0.0384411,0.4625,8.23994E-18,8.433064E-18
0.421,1.14329,0.412076,0.230105,0.0386134,0.4625,-9.58435E-17,-9.5650376E-17
0.422,1.14522,0.413918,0.230021,0.038786,0.4625,-7.80626E-17,-7.7869476E-17
0.423,1.14716,0.415764,0.229936,0.0389589,0.4625,-2.1684E-17,-2.1490876E-17
0.424,1.1491,0.417612,0.229851,0.0391321,0.4625,4.33681E-18,4.529934E-18
0.425,1.15104,0.419464,0.229766,0.0393056,0.4625,-4.90059E-17,-4.8812776E-17
0.426,1.15298,0.42132,0.229681,0.0394794,0.4625,4.77049E-18,4.963614E-18
0.427,1.15493,0.423178,0.229596,0.0396536,0.4625,5.33427E-17,5.3535824E-17
0.428,1.15688,0.42504,0.229511,0.039828,0.4625,-3.72966E-17,-3.7103476E-17
0.429,1.15883,0.426905,0.229426,0.0400028,0.4625,-1.22298E-16,-1.22104876E-16
0.43,1.16079,0.428773,0.22934,0.0401778,0.4625,-2.47198E-17,-2.4526676E-17
0.431,1.16275,0.430645,0.229255,0.0403531,0.4625,9.97466E-18,1.0167784E-17
0.432,1.16472,0.432519,0.229169,0.0405288,0.4625,2.1684E-18,2.361524E-18
0.433,1.16669,0.434397,0.229084,0.0407047,0.4625,7.80626E-18,7.999384E-18
0.434,1.16866,0.436278,0.228998,0.040881,0.4625,3.85976E-17,3.8790724E-17
0.435,1.17063,0.438163,0.228912,0.0410575,0.4625,-2.9924E-17,-2.9730876E-17
0.436,1.17261,0.44005,0.228826,0.0412344,0.4625,-1.82146E-17,-1.8021476E-17
0.437,1.17459,0.441941,0.22874,0.0414115,0.4625,3.68629E-17,3.7056024E-17
0.438,1.17658,0.443835,0.228653,0.0415889,0.4625,-5.1608E-17,-5.1414876E-17
0.439,1.17857,0.445731,0.228567,0.0417667,0.4625,1.88217E-16,1.88410124E-16
0.44,1.18056,0.447632,0.228481,0.0419447,0.4625,-1.30972E-16,-1.30778876E-16
0.441,1.18255,0.449535,0.228394,0.042123,0.4625,3.72966E-17,3.7489724E-17
0.442,1.18455,0.451441,0.228307,0.0423016,0.4625,-4.42354E-17,-4.4042276E-17
0.443,1.18655,0.453351,0.228221,0.0424805,0.4625,6.54858E-17,6.5678924E-17
0.444,1.18856,0.455263,0.228134,0.0426597,0.4625,-2.94903E-17,-2.9297176E-17
0.445,1.19057,0.457179,0.228047,0.0428392,0.4625,4.59702E-17,4.6163324E-17
0.446,1.19258,0.459098,0.22796,0.043019,0.4625,2.25514E-17,2.2744524E-17
0.447,1.19459,0.46102,0.227873,0.0431991,0.4625,-5.11743E-17,-5.0981176E-17
0.448,1.19661,0.462945,0.227785,0.0433794,0.4625,6.245E-17,6.2643124E-17
0.449,1.19863,0.464873,0.227698,0.0435601,0.4625,-3.59955E-17,-3.5802376E-17
0.45,1.20066,0.466804,0.227611,0.043741,0.4625,9.28077E-17,9.3000824E-17
0.451,1.20268,0.468739,0.227523,0.0439223,0.4625,1.27502E-16,1.27695124E-16
0.452,1.20471,0.470676,0.227435,0.0441038,0.4625,7.45931E-17,7.4786224E-17
0.453,1.20675,0.472616,0.227348,0.0442856,0.4625,4.90059E-17,4.9199024E-17
0.454,1.20879,0.47456,0.22726,0.0444676,0.4625,6.1149E-17,6.1342124E-17
0.455,1.21083,0.476506,0.227172,0.04465,0.4625,1.29671E-16,1.29864124E-16
0.456,1.21287,0.478456,0.227084,0.0448327,0.4625,5.68122E-17,5.7005324E-17
0.457,1.21492,0.480408,0.226996,0.0450156,0.4625,-4.29344E-17,-4.2741276E-17
0.458,1.21697,0.482364,0.226908,0.0451988,0.4625,4.33681E-18,4.529934E-18
0.459,1.21902,0.484322,0.226819,0.0453823,0.4625,1.08854E-16,1.09047124E-16
0.46,1.22108,0.486284,0.226731,0.0455661,0.4625,6.07153E-18,6.264654E-18
0.461,1.22314,0.488248,0.226642,0.0457501,0.4625,4.16334E-17,4.1826524E-17
0.462,1.2252,0.490216,0.226554,0.0459345,0.4625,4.25007E-17,4.2693824E-17
0.463,1.22727,0.492186,0.226465,0.0461191,0.4625,-8.32667E-17,-8.3073576E-17
0.464,1.22934,0.49416,0.226377,0.046304,0.4625,6.20164E-17,6.2209524E-17
0.465,1.23141,0.496136,0.226288,0.0464892,0.4625,-2.60209E-18,-2.408966E-18
0.466,1.23349,0.498115,0.226199,0.0466746,0.4625,1.03216E-16,1.03409124E-16
0.467,1.23557,0.500098,0.22611,0.0468603,0.4625,2.60209E-18,2.795214E-18
0.468,1.23765,0.502083,0.226021,0.0470463,0.4625,-4.33681E-19,-2.40557E-19
0.469,1.23974,0.504071,0.225932,0.0472326,0.4625,5.20417E-18,5.397294E-18
0.47,1.24182,0.506062,0.225842,0.0474191,0.4625,9.02056E-17,9.0398724E-17
0.471,1.24391,0.508056,0.225753,0.0476059,0.4625,1.46584E-16,1.46777124E-16
0.472,1.24601,0.510053,0.225664,0.047793,0.4625,5.85469E-17,5.8740024E-17
0.473,1.24811,0.512053,0.225574,0.0479804,0.4625,3.16587E-17,3.1851824E-17
0.474,1.25021,0.514055,0.225484,0.048168,0.4625,9.06393E-17,9.0832424E-17
0.475,1.25231,0.516061,0.225395,0.0483559,0.4625,1.51788E-17,1.5371924E-17
0.476,1.25442,0.518069,0.225305,0.0485441,0.4625,8.97719E-17,8.9965024E-17
0.477,1.25653,0.520081,0.225215,0.0487325,0.4625,8.54351E-17,8.5628224E-17
0.478,1.25864,0.522095,0.225125,0.0489212,0.4625,1.1666E-16,1.16853124E-16
0.479,1.26076,0.524112,0.225035,0.0491102,0.4625,7.80626E-17,7.8255724E-17
0.48,1.26288,0.526131,0.224945,0.0492994,0.4625,-1.86483E-16,-1.86289876E-16
0.481,1.265,0.528154,0.224855,0.0494889,0.4625,3.20924E-17,3.2285524E-17
0.482,1.26712,0.53018,0.224765,0.0496787,0.4625,-1.13624E-16,-1.13430876E-16
0.483,1.26925,0.532208,0.224675,0.0498687,0.4625,-2.60209E-18,-2.408966E-18
0.484,1.27138,0.534239,0.224584,0.050059,0.4625,6.07153E-17,6.0908424E-17
0.485,1.27352,0.536273,0.224494,0.0502496,0.4625,-2.38524E-17,-2.3659276E-17
0.486,1.27565,0.538309,0.224403,0.0504404,0.4625,-2.12504E-17,-2.1057276E-17
0.487,1.27779,0.540349,0.224313,0.0506314,0.4625,9.54098E-18,9.734104E-18
0.488,1.27994,0.542391,0.224222,0.0508228,0.4625,4.25007E-17,4.2693824E-17
0.489,1.28208,0.544436,0.224131,0.0510144,0.4625,-6.50521E-17,-6.4858976E-17
0.49,1.28423,0.546484,0.22404,0.0512062,0.4625,-4.42354E-17,-4.4042276E-17
0.491,1.28638,0.548534,0.223949,0.0513983,0.4625,1.04951E-16,1.05144124E-16
0.492,1.28854,0.550588,0.223858,0.0515907,0.4625,3.81639E-17,3.8357024E-17
0.493,1.29069,0.552644,0.223767,0.0517833,0.4625,1.61763E-16,1.61956124E-16
0.494,1.29285,0.554702,0.223676,0.0519762,0.4625,6.07153E-18,6.264654E-18
0.495,1.29502,0.556764,0.223585,0.0521693,0.4625,-2.55872E-17,-2.5394076E-17
0.496,1.29718,0.558828,0.223494,0.0523627,0.4625,6.28837E-17,6.3076824E-17
0.497,1.29935,0.560895,0.223402,0.0525563,0.4625,-2.94903E-17,-2.9297176E-17
0.498,1.30153,0.562964,0.223311,0.0527502,0.4625,2.60209E-18,2.795214E-18
0.499,1.3037,0.565036,0.223219,0.0529444,0.4625,3.46945E-18,3.662574E-18
0.5,1.30588,0.567111,0.223128,0.0531387,0.4625,5.37764E-17,5.3969524E-17
0.501,1.30806,0.569189,0.223036,0.0533334,0.4625,1.05384E-16,1.05577124E-16
0.502,1.31024,0.571269,0.222945,0.0535283,0.4625,-2.38524E-17,-2.3659276E-17
0.503,1.31243,0.573352,0.222853,0.0537234,0.4625,8.1532E-17,8.1725124E-17
0.504,1.31462,0.575437,0.222761,0.0539188,0.4625,-2.29851E-17,-2.2791976E-17
0.505,1.31681,0.577525,0.222669,0.0541144,0.4625,-6.76542E-17,-6.7461076E-17
0.506,1.319,0.579616,0.222577,0.0543103,0.4625,4.16334E-17,4.1826524E-17
0.507,1.3212,0.58171,0.222485,0.0545064,0.4625,-6.07153E-17,-6.0522176E-17
0.508,1.3234,0.583805,0.222393,0.0547028,0.4625,4.94396E-17,4.9632724E-17
0.509,1.3256,0.585904,0.222301,0.0548994,0.4625,9.88792E-17,9.9072324E-17
0.51,1.32781,0.588005,0.222209,0.0550962,0.4625,-9.97466E-17,-9.9553476E-17
0.511,1.33002,0.590109,0.222117,0.0552933,0.4625,-8.89046E-17,-8.8711476E-17
0.512,1.33223,0.592215,0.222024,0.0554907,0.4625,-4.94396E-17,-4.9246476E-17
0.513,1.33444,0.594324,0.221932,0.0556882,0.4625,2.1684E-17,2.1877124E-17
0.514,1.33666,0.596436,0.221839,0.055886,0.4625,6.07153E-18,6.264654E-18
0.515,1.33888,0.59855,0.221747,0.0560841,0.4625,-8.67362E-18,-8.480496E-18
0.516,1.3411,0.600666,0.221654,0.0562824,0.4625,-2.81893E-17,-2.7996176E-17
0.517,1.34333,0.602785,0.221562,0.0564809,0.4625,-5.89806E-17,-5.8787476E-17
0.518,1.34556,0.604907,0.221469,0.0566797,0.4625,-6.1149E-17,-6.0955876E-17
0.519,1.34779,0.607031,0.221376,0.0568787,0.4625,-9.80119E-17,-9.7818776E-17
0.52,1.35002,0.609157,0.221284,0.0570779,0.4625,7.63278E-17,7.6520924E-17
0.521,1.35225,0.611287,0.221191,0.0572774,0.4625,-7.1991E-17,-7.1797876E-17
0.522,1.35449,0.613418,0.221098,0.0574771,0.4625,3.1225E-17,3.1418124E-17
0.523,1.35673,0.615552,0.221005,0.057677,0.4625,6.93889E-18,7.132014E-18
0.524,1.35898,0.617689,0.220912,0.0578771,0.4625,1.56125E-17,1.5805624E-17
0.525,1.36122,0.619828,0.220819,0.0580775,0.4625,-2.42861E-17,-2.4092976E-17
0.526,1.36347,0.621969,0.220726,0.0582782,0.4625,2.29851E-17,2.3178224E-17
0.527,1.36572,0.624113,0.220632,0.058479,0.4625,-9.97466E-18,-9.781536E-18
0.528,1.36798,0.626259,0.220539,0.0586801,0.4625,2.55872E-16,2.56065124E-16
0.529,1.37024,0.628408,0.220446,0.0588814,0.4625,4.16334E-17,4.1826524E-17
0.53,1.37249,0.630559,0.220353,0.0590829,0.4625,-1.13191E-16,-1.12997876E-16
0.531,1.37476,0.632713,0.220259,0.0592847,0.4625,6.46184E-17,6.4811524E-17
0.532,1.37702,0.634869,0.220166,0.0594867,0.4625,1.52656E-16,1.52849124E-16
0.533,1.37929,0.637028,0.220072,0.0596889,0.4625,-2.60209E-17,-2.5827776E-17
0.534,1.38156,0.639188,0.219979,0.0598913,0.4625,1.16226E-16,1.16419124E-16
0.535,1.38383,0.641352,0.219885,0.060094,0.4625,1.99493E-17,2.0142424E-17
0.536,1.38611,0.643517,0.219791,0.0602968,0.4625,1.99493E-16,1.99686124E-16
0.537,1.38838,0.645685,0.219698,0.0604999,0.4625,8.67362E-18,8.866744E-18
0.538,1.39066,0.647855,0.219604,0.0607033,0.4625,2.25514E-17,2.2744524E-17
0.539,1.39294,0.650028,0.21951,0.0609068,0.4625,-3.98986E-17,-3.9705476E-17
0.54,1.39523,0.652203,0.219416,0.0611106,0.4625,1.00614E-16,1.00807124E-16
0.541,1.39752,0.65438,0.219323,0.0613145,0.4625,9.62772E-17,9.6470324E-17
0.542,1.39981,0.65656,0.219229,0.0615187,0.4625,7.1991E-17,7.2184124E-17
0.543,1.4021,0.658742,0.219135,0.0617231,0.4625,2.00361E-16,2.00554124E-16
0.544,1.40439,0.660926,0.219041,0.0619277,0.4625,1.04083E-16,1.04276124E-16
0.545,1.40669,0.663112,0.218947,0.0621326,0.4625,1.01481E-16,1.01674124E-16
0.546,1.40899,0.665301,0.218852,0.0623376,0.4625,8.06646E-17,8.0857724E-17
0.547,1.41129,0.667492,0.218758,0.0625429,0.4625,-1.25767E-16,-1.25573876E-16
0.548,1.4136,0.669685,0.218664,0.0627484,0.4625,1.07553E-16,1.07746124E-16
0.549,1.4159,0.671881,0.21857,0.062954,0.4625,1.04083E-16,1.04276124E-16
0.55,1.41821,0.674079,0.218476,0.0631599,0.4625,9.54098E-18,9.734104E-18
0.551,1.42053,0.676279,0.218381,0.063366,0.4625,-5.11743E-17,-5.0981176E-17
0.552,1.42284,0.678481,0.218287,0.0635724,0.4625,8.67362E-19,1.060486E-18
0.553,1.42516,0.680685,0.218193,0.0637789,0.4625,-8.32667E-17,-8.3073576E-17
0.554,1.42748,0.682892,0.218098,0.0639856,0.4625,3.46945E-17,3.4887624E-17
0.555,1.4298,0.685101,0.218004,0.0641925,0.4625,2.34188E-17,2.3611924E-17
0.556,1.43212,0.687312,0.217909,0.0643997,0.4625,9.45424E-17,9.4735524E-17
0.557,1.43445,0.689526,0.217815,0.064607,0.4625,3.29597E-17,3.3152824E-17
0.558,1.43678,0.691741,0.21772,0.0648146,0.4625,2.08167E-17,2.1009824E-17
0.559,1.43911,0.693959,0.217626,0.0650223,0.4625,9.97466E-17,9.9939724E-17
0.56,1.44144,0.696178,0.217531,0.0652303,0.4625,-9.28077E-17,-9.2614576E-17
0.561,1.44378,0.6984,0.217436,0.0654384,0.4625,6.59195E-17,6.6112624E-17
0.562,1.44611,0.700624,0.217342,0.0656468,0.4625,1.72605E-16,1.72798124E-16
0.563,1.44845,0.702851,0.217247,0.0658553,0.4625,1.4138E-16,1.41573124E-16
0.564,1.4508,0.705079,0.217152,0.0660641,0.4625,-5.46438E-17,-5.4450676E-17
0.565,1.45314,0.707309,0.217057,0.066273,0.4625,6.93889E-18,7.132014E-18
0.566,1.45549,0.709542,0.216963,0.0664822,0.4625,1.249E-16,1.25093124E-16
0.567,1.45784,0.711777,0.216868,0.0666915,0.4625,4.42354E-17,4.4428524E-17
0.568,1.46019,0.714013,0.216773,0.0669011,0.4625,-1.20563E-16,-1.20369876E-16
0.569,1.46254,0.716252,0.216678,0.0671108,0.4625,7.80626E-18,7.999384E-18
0.57,1.4649,0.718493,0.216583,0.0673207,0.4625,-3.81639E-17,-3.7970776E-17
0.571,1.46725,0.720736,0.216488,0.0675308,0.4625,-8.06646E-17,-8.0471476E-17
0.572,1.46962,0.722981,0.216393,0.0677412,0.4625,-1.73472E-18,-1.541596E-18
0.573,1.47198,0.725228,0.216298,0.0679517,0.4625,1.35308E-16,1.35501124E-16
0.574,1.47434,0.727477,0.216203,0.0681624,0.4625,6.15827E-17,6.1775824E-17
0.575,1.47671,0.729728,0.216108,0.0683732,0.4625,-2.08167E-17,-2.0623576E-17
0.576,1.47908,0.731982,0.216013,0.0685843,0.4625,-1.0842E-16,-1.08226876E-16
0.577,1.48145,0.734237,0.215917,0.0687956,0.4625,1.47451E-17,1.4938224E-17
0.578,1.48382,0.736494,0.215822,0.069007,0.4625,-1.0842E-16,-1.08226876E-16
0.579,1.4862,0.738753,0.215727,0.0692186,0.4625,-9.28077E-17,-9.2614576E-17
0.58,1.48858,0.741014,0.215632,0.0694305,0.4625,1.21431E-17,1.2336224E-17
0.581,1.49096,0.743277,0.215537,0.0696425,0.4625,3.64292E-17,3.6622324E-17
0.582,1.49334,0.745542,0.215441,0.0698546,0.4625,8.67362E-18,8.866744E-18
0.583,1.49572,0.747809,0.215346,0.070067,0.4625,-3.90313E-17,-3.8838176E-17
0.584,1.49811,0.750078,0.215251,0.0702796,0.4625,1.43115E-16,1.43308124E-16
0.585,1.5005,0.752349,0.215155,0.0704923,0.4625,-1.12757E-16,-1.12563876E-16
0.586,1.50289,0.754622,0.21506,0.0707052,0.4625,1.15359E-16,1.15552124E-16
0.587,1.50528,0.756896,0.214965,0.0709183,0.4625,7.80626E-18,7.999384E-18
0.588,1.50767,0.759173,0.214869,0.0711316,0.4625,-1.56125E-17,-1.5419376E-17
0.589,1.51007,0.761452,0.214774,0.071345,0.4625,-8.84709E-17,-8.8277776E-17
0.59,1.51247,0.763732,0.214678,0.0715586,0.4625,6.85216E-17,6.8714724E-17
0.591,1.51487,0.766014,0.214583,0.0717724,0.4625,1.29237E-16,1.29430124E-16
0.592,1.51727,0.768298,0.214487,0.0719864,0.4625,4.59702E-17,4.6163324E-17
0.593,1.51968,0.770584,0.214392,0.0722006,0.4625,-1.73472E-18,-1.541596E-18
0.594,1.52208,0.772872,0.214296,0.0724149,0.4625,4.51028E-17,4.5295924E-17
0.595,1.52449,0.775162,0.214201,0.0726294,0.4625,-1.10155E-16,-1.09961876E-16
0.596,1.5269,0.777453,0.214105,0.072844,0.4625,9.80119E-17,9.8205024E-17
0.597,1.52932,0.779747,0.21401,0.0730589,0.4625,-1.64799E-17,-1.6286776E-17
0.598,1.53173,0.782042,0.213914,0.0732739,0.4625,-3.90313E-17,-3.8838176E-17
0.599,1.53415,0.784339,0.213819,0.073489,0.4625,7.97973E-17,7.9990424E-17
0.6,1.53657,0.786638,0.213723,0.0737044,0.4625,1.14492E-16,1.14685124E-16
0.601,1.53899,0.788938,0.213627,0.0739199,0.4625,-6.07153E-17,-6.0522176E-17
0.602,1.54141,0.791241,0.213532,0.0741356,0.4625,1.9082E-17,1.9275124E-17
0.603,1.54383,0.793545,0.213436,0.0743514,0.4625,7.54605E-17,7.5653624E-17
0.604,1.54626,0.795851,0.21334,0.0745674,0.4625,1.40513E-16,1.40706124E-16
0.605,1.54869,0.798158,0.213245,0.0747836,0.4625,1.09288E-16,1.09481124E-16
0.606,1.55112,0.800468,0.213149,0.0749999,0.4625,-1.73472E-18,-1.541596E-18
0.607,1.55355,0.802779,0.213053,0.0752164,0.4625,-6.07153E-17,-6.0522176E-17
0.608,1.55598,0.805092,0.212958,0.0754331,0.4625,1.5786E-16,1.58053124E-16
0.609,1.55842,0.807406,0.212862,0.0756499,0.4625,1.45717E-16,1.45910124E-16
0.61,1.56086,0.809723,0.212766,0.0758669,0.4625,1.7087E-16,1.71063124E-16
0.611,1.5633,0.812041,0.212671,0.076084,0.4625,-6.93889E-17,-6.9195776E-17
0.612,1.56574,0.81436,0.212575,0.0763013,0.4625,-1.61329E-16,-1.61135876E-16
0.613,1.56818,0.816681,0.212479,0.0765187,0.4625,0,1.93124E-19
0.614,1.57062,0.819004,0.212383,0.0767364,0.4625,-4.59702E-17,-4.5777076E-17
0.615,1.57307,0.821329,0.212288,0.0769541,0.4625,-3.46945E-17,-3.4501376E-17
0.616,1.57552,0.823655,0.212192,0.077172,0.4625,-2.60209E-18,-2.408966E-18
0.617,1.57797,0.825983,0.212096,0.0773901,0.4625,6.93889E-18,7.132014E-18
0.618,1.58042,0.828313,0.212,0.0776083,0.4625,1.69136E-16,1.69329124E-16
0.619,1.58288,0.830644,0.211905,0.0778267,0.4625,1.12757E-16,1.12950124E-16
0.62,1.58533,0.832977,0.211809,0.0780452,0.4625,4.42354E-17,4.4428524E-17
0.621,1.58779,0.835311,0.211713,0.0782639,0.4625,-5.9848E-17,-5.9654876E-17
0.622,1.59025,0.837647,0.211617,0.0784827,0.4625,-1.13624E-16,-1.13430876E-16
0.623,1.59271,0.839985,0.211522,0.0787017,0.4625,2.25514E-17,2.2744524E-17
0.624,1.59517,0.842324,0.211426,0.0789208,0.4625,8.23994E-17,8.2592524E-17
0.625,1.59763,0.844665,0.21133,0.0791401,0.4625,6.76542E-17,6.7847324E-17
0.626,1.6001,0.847007,0.211234,0.0793595,0.4625,1.37043E-16,1.37236124E-16
0.627,1.60257,0.849351,0.211138,0.079579,0.4625,2.01228E-16,2.01421124E-16
0.628,1.60504,0.851696,0.211043,0.0797987,0.4625,4.25007E-17,4.2693824E-17
0.629,1.60751,0.854043,0.210947,0.0800186,0.4625,6.07153E-17,6.0908424E-17
0.63,1.60998,0.856392,0.210851,0.0802385,0.4625,1.64799E-17,1.6673024E-17
0.631,1.61246,0.858741,0.210755,0.0804587,0.4625,8.58688E-17,8.6061924E-17
0.632,1.61493,0.861093,0.21066,0.0806789,0.4625,2.34188E-17,2.3611924E-17
0.633,1.61741,0.863446,0.210564,0.0808993,0.4625,-3.55618E-17,-3.5368676E-17
0.634,1.61989,0.8658,0.210468,0.0811199,0.4625,9.02056E-17,9.0398724E-17
0.635,1.62237,0.868156,0.210372,0.0813405,0.4625,2.42861E-17,2.4479224E-17
0.636,1.62485,0.870513,0.210277,0.0815614,0.4625,4.85723E-17,4.8765424E-17
0.637,1.62734,0.872872,0.210181,0.0817823,0.4625,5.11743E-17,5.1367424E-17
0.638,1.62982,0.875232,0.210085,0.0820034,0.4625,1.16226E-16,1.16419124E-16
0.639,1.63231,0.877594,0.209989,0.0822246,0.4625,-2.37657E-16,-2.37463876E-16
0.64,1.6348,0.879957,0.209894,0.082446,0.4625,-8.23994E-17,-8.2206276E-17
0.641,1.63729,0.882322,0.209798,0.0826675,0.4625,2.86229E-17,2.8816024E-17
0.642,1.63978,0.884687,0.209702,0.0828891,0.4625,5.63785E-17,5.6571624E-17
0.643,1.64227,0.887055,0.209606,0.0831108,0.4625,3.03577E-17,3.0550824E-17
0.644,1.64477,0.889423,0.209511,0.0833327,0.4625,1.249E-16,1.25093124E-16
0.645,1.64726,0.891793,0.209415,0.0835547,0.4625,-2.68882E-17,-2.6695076E-17
0.646,1.64976,0.894165,0.209319,0.0837768,0.4625,2.77556E-17,2.7948724E-17
0.647,1.65226,0.896538,0.209224,0.0839991,0.4625,2.94903E-17,2.9683424E-17
0.648,1.65476,0.898912,0.209128,0.0842215,0.4625,2.13371E-16,2.13564124E-16
0.649,1.65726,0.901287,0.209032,0.084444,0.4625,-1.82146E-17,-1.8021476E-17
0.65,1.65977,0.903664,0.208937,0.0846666,0.4625,2.42861E-17,2.4479224E-17
0.651,1.66227,0.906042,0.208841,0.0848894,0.4625,9.19403E-17,9.2133424E-17
0.652,1.66478,0.908422,0.208746,0.0851123,0.4625,8.41341E-17,8.4327224E-17
0.653,1.66729,0.910802,0.20865,0.0853353,0.4625,2.14238E-16,2.14431124E-16
0.654,1.6698,0.913184,0.208554,0.0855584,0.4625,9.36751E-17,9.3868224E-17
0.655,1.67231,0.915568,0.208459,0.0857817,0.4625,1.8735E-16,1.87543124E-16
0.656,1.67482,0.917952,0.208363,0.086005,0.4625,7.54605E-17,7.5653624E-17
0.657,1.67733,0.920338,0.208268,0.0862285,0.4625,-6.33174E-17,-6.3124276E-17
0.658,1.67985,0.922725,0.208172,0.0864521,0.4625,1.58727E-16,1.58920124E-16
0.659,1.68237,0.925114,0.208077,0.0866758,0.4625,7.80626E-17,7.8255724E-17
0.66,1.68488,0.927503,0.207981,0.0868996,0.4625,3.26128E-16,3.26321124E-16
0.661,1.6874,0.929894,0.207886,0.0871236,0.4625,1.37911E-16,1.38104124E-16
0.662,1.68992,0.932286,0.20779,0.0873476,0.4625,3.72966E-17,3.7489724E-17
0.663,1.69245,0.934679,0.207695,0.0875718,0.4625,1.23165E-16,1.23358124E-16
0.664,1.69497,0.937074,0.207599,0.0877961,0.4625,1.00614E-16,1.00807124E-16
0.665,1.69749,0.939469,0.207504,0.0880205,0.4625,1.86483E-16,1.86676124E-16
0.666,1.70002,0.941866,0.207409,0.088245,0.4625,2.40259E-16,2.40452124E-16
0.667,1.70255,0.944264,0.207313,0.0884696,0.4625,9.80119E-17,9.8205024E-17
0.668,1.70508,0.946663,0.207218,0.0886943,0.4625,1.249E-16,1.25093124E-16
0.669,1.70761,0.949063,0.207123,0.0889192,0.4625,8.23994E-17,8.2592524E-17
0.67,1.71014,0.951465,0.207027,0.0891441,0.4625,1.37043E-16,1.37236124E-16
0.671,1.71267,0.953867,0.206932,0.0893691,0.4625,1.98626E-16,1.98819124E-16
0.672,1.7152,0.956271,0.206837,0.0895943,0.4625,1.04083E-16,1.04276124E-16
0.673,1.71774,0.958676,0.206742,0.0898195,0.4625,1.49186E-16,1.49379124E-16
0.674,1.72027,0.961082,0.206646,0.0900449,0.4625,-2.60209E-18,-2.408966E-18
0.675,1.72281,0.963488,0.206551,0.0902703,0.4625,-2.94903E-17,-2.9297176E-17
0.676,1.72535,0.965897,0.206456,0.0904959,0.4625,-2.08167E-17,-2.0623576E-17
0.677,1.72789,0.968306,0.206361,0.0907215,0.4625,2.77556E-17,2.7948724E-17
0.678,1.73043,0.970716,0.206266,0.0909473,0.4625,6.93889E-18,7.132014E-18
0.679,1.73297,0.973127,0.206171,0.0911731,0.4625,2.1684E-17,2.1877124E-17
0.68,1.73551,0.975539,0.206076,0.0913991,0.4625,-9.80119E-17,-9.7818776E-17
0.681,1.73806,0.977953,0.205981,0.0916251,0.4625,1.42247E-16,1.42440124E-16
0.682,1.7406,0.980367,0.205886,0.0918513,0.4625,1.95156E-16,1.95349124E-16
0.683,1.74315,0.982782,0.205791,0.0920775,0.4625,1.93422E-16,1.93615124E-16
0.684,1.7457,0.985198,0.205696,0.0923038,0.4625,-1.15359E-16,-1.15165876E-16
0.685,1.74825,0.987616,0.205601,0.0925303,0.4625,3.29597E-17,3.3152824E-17
0.686,1.7508,0.990034,0.205506,0.0927568,0.4625,1.22298E-16,1.22491124E-16
0.687,1.75335,0.992453,0.205411,0.0929834,0.4625,2.68882E-17,2.7081324E-17
0.688,1.7559,0.994874,0.205316,0.0932101,0.4625,-1.39645E-16,-1.39451876E-16
0.689,1.75845,0.997295,0.205221,0.0934369,0.4625,1.04083E-17,1.0601424E-17
0.69,1.76101,0.999717,0.205127,0.0936637,0.4625,5.20417E-17,5.2234824E-17
0.691,1.76356,1.00214,0.205032,0.0938907,0.4625,4.68375E-17,4.7030624E-17
0.692,1.76612,1.00456,0.204937,0.0941177,0.4625,6.15827E-17,6.1775824E-17
0.693,1.76868,1.00699,0.204842,0.0943449,0.4625,2.02095E-16,2.02288124E-16
0.694,1.77123,1.00941,0.204748,0.0945721,0.4625,2.5327E-16,2.53463124E-16
0.695,1.77379,1.01184,0.204653,0.0947994,0.4625,-8.23994E-17,-8.2206276E-17
0.696,1.77635,1.01427,0.204559,0.0950268,0.4625,3.1225E-17,3.1418124E-17
0.697,1.77892,1.0167,0.204464,0.0952542,0.4625,2.00361E-16,2.00554124E-16
0.698,1.78148,1.01913,0.20437,0.0954818,0.4625,-2.42861E-17,-2.4092976E-17
0.699,1.78404,1.02156,0.204275,0.0957094,0.4625,1.69136E-16,1.69329124E-16
0.7,1.78661,1.02399,0.204181,0.0959371,0.4625,-7.97973E-17,-7.9604176E-17
0.701,1.78917,1.02642,0.204086,0.0961649,0.4625,1.42247E-16,1.42440124E-16
0.702,1.79174,1.02885,0.203992,0.0963927,0.4625,-2.42861E-17,-2.4092976E-17
0.703,1.7943,1.03129,0.203897,0.0966207,0.4625,2.25514E-17,2.2744524E-17
0.704,1.79687,1.03372,0.203803,0.0968487,0.4625,3.72966E-17,3.7489724E-17
0.705,1.79944,1.03616,0.203709,0.0970768,0.4625,3.55618E-17,3.5754924E-17
0.706,1.80201,1.03859,0.203615,0.0973049,0.4625,3.46945E-18,3.662574E-18
0.707,1.80458,1.04103,0.203521,0.0975332,0.4625,1.1189E-16,1.12083124E-16
0.708,1.80715,1.04347,0.203426,0.0977615,0.4625,1.97758E-16,1.97951124E-16
0.709,1.80973,1.0459,0.203332,0.0979899,0.4625,-9.1073E-17,-9.0879876E-17
0.71,1.8123,1.04834,0.203238,0.0982183,0.4625,-6.50521E-17,-6.4858976E-17
0.711,1.81487,1.05078,0.203144,0.0984468,0.4625,9.71445E-17,9.7337624E-17
0.712,1.81745,1.05322,0.20305,0.0986754,0.4625,1.43115E-16,1.43308124E-16
0.713,1.82003,1.05567,0.202956,0.0989041,0.4625,6.245E-17,6.2643124E-17
0.714,1.8226,1.05811,0.202862,0.0991328,0.4625,6.245E-17,6.2643124E-17
0.715,1.82518,1.06055,0.202769,0.0993616,0.4625,7.11237E-17,7.1316824E-17
0.716,1.82776,1.06299,0.202675,0.0995904,0.4625,6.85216E-17,6.8714724E-17
0.717,1.83034,1.06544,0.202581,0.0998193,0.4625,2.34188E-16,2.34381124E-16
0.718,1.83292,1.06788,0.202487,0.100048,0.4625,1.12757E-16,1.12950124E-16
0.719,1.8355,1.07033,0.202394,0.100277,0.4625,1.99493E-17,2.0142424E-17
0.72,1.83808,1.07277,0.2023,0.100506,0.4625,-1.26635E-16,-1.26441876E-16
0.721,1.84066,1.07522,0.202206,0.100736,0.4625,1.55258E-16,1.55451124E-16
0.722,1.84324,1.07767,0.202113,0.100965,0.4625,-1.73472E-16,-1.73278876E-16
0.723,1.84583,1.08011,0.202019,0.101194,0.4625,-2.68882E-17,-2.6695076E-17
0.724,1.84841,1.08256,0.201926,0.101423,0.4625,-1.22298E-16,-1.22104876E-16
0.725,1.851,1.08501,0.201832,0.101653,0.4625,1.76074E-16,1.76267124E-16
0.726,1.85358,1.08746,0.201739,0.101882,0.4625,-1.61329E-16,-1.61135876E-16
0.727,1.85617,1.08991,0.201646,0.102112,0.4625,1.01481E-16,1.01674124E-16
0.728,1.85876,1.09236,0.201552,0.102341,0.4625,-6.33174E-17,-6.3124276E-17
0.729,1.86134,1.09481,0.201459,0.102571,0.4625,1.9082E-17,1.9275124E-17
0.73,1.86393,1.09727,0.201366,0.102801,0.4625,1.09288E-16,1.09481124E-16
0.731,1.86652,1.09972,0.201273,0.10303,0.4625,1.35308E-16,1.35501124E-16
0.732,1.86911,1.10217,0.20118,0.10326,0.4625,9.71445E-17,9.7337624E-17
0.733,1.8717,1.10463,0.201087,0.10349,0.4625,1.13624E-16,1.13817124E-16
0.734,1.87429,1.10708,0.200994,0.10372,0.4625,-1.12757E-17,-1.1082576E-17
0.735,1.87689,1.10953,0.200901,0.10395,0.4625,9.19403E-17,9.2133424E-17
0.736,1.87948,1.11199,0.200808,0.10418,0.4625,1.82146E-17,1.8407724E-17
0.737,1.88207,1.11445,0.200715,0.104409,0.4625,2.60209E-18,2.795214E-18
0.738,1.88466,1.1169,0.200622,0.10464,0.4625,2.75821E-16,2.76014124E-16
0.739,1.88726,1.11936,0.20053,0.10487,0.4625,8.50015E-17,8.5194624E-17
0.74,1.88985,1.12182,0.200437,0.1051,0.4625,2.26381E-16,2.26574124E-16
0.741,1.89245,1.12427,0.200344,0.10533,0.4625,-5.0307E-17,-5.0113876E-17
0.742,1.89504,1.12673,0.200252,0.10556,0.4625,-4.33681E-17,-4.3174976E-17
0.743,1.89764,1.12919,0.200159,0.10579,0.4625,-1.85615E-16,-1.85421876E-16
0.744,1.90023,1.13165,0.200067,0.106021,0.4625,6.33174E-17,6.3510524E-17
0.745,1.90283,1.13411,0.199974,0.106251,0.4625,-8.23994E-17,-8.2206276E-17
0.746,1.90543,1.13657,0.199882,0.106481,0.4625,2.1684E-17,2.1877124E-17
0.747,1.90803,1.13903,0.19979,0.106712,0.4625,1.21431E-17,1.2336224E-17
0.748,1.91063,1.14149,0.199697,0.106942,0.4625,-9.80119E-17,-9.7818776E-17
0.749,1.91323,1.14395,0.199605,0.107173,0.4625,1.82146E-17,1.8407724E-17
0.75,1.91582,1.14641,0.199513,0.107403,0.4625,-9.28077E-17,-9.2614576E-17
0.751,1.91842,1.14887,0.199421,0.107634,0.4625,1.22298E-16,1.22491124E-16
0.752,1.92102,1.15133,0.199329,0.107864,0.4625,3.46945E-17,3.4887624E-17
0.753,1.92363,1.15379,0.199237,0.108095,0.4625,2.31586E-16,2.31779124E-16
0.754,1.92623,1.15626,0.199145,0.108325,0.4625,2.86229E-17,2.8816024E-17
0.755,1.92883,1.15872,0.199053,0.108556,0.4625,2.42861E-16,2.43054124E-16
0.756,1.93143,1.16118,0.198962,0.108787,0.4625,7.63278E-17,7.6520924E-17
0.757,1.93403,1.16364,0.19887,0.109017,0.4625,1.99493E-17,2.0142424E-17
0.758,1.93663,1.16611,0.198778,0.109248,0.4625,1.89952E-16,1.90145124E-16
0.759,1.93924,1.16857,0.198687,0.109479,0.4625,5.11743E-17,5.1367424E-17
0.76,1.94184,1.17104,0.198595,0.10971,0.4625,-1.78677E-16,-1.78483876E-16
0.761,1.94444,1.1735,0.198504,0.10994,0.4625,3.90313E-17,3.9224424E-17
0.762,1.94705,1.17597,0.198412,0.110171,0.4625,-7.97973E-17,-7.9604176E-17
0.763,1.94965,1.17843,0.198321,0.110402,0.4625,7.11237E-17,7.1316824E-17
0.764,1.95226,1.1809,0.19823,0.110633,0.4625,2.12504E-16,2.12697124E-16
0.765,1.95486,1.18336,0.198138,0.110864,0.4625,3.81639E-17,3.8357024E-17
0.766,1.95747,1.18583,0.198047,0.111095,0.4625,-3.90313E-17,-3.8838176E-17
0.767,1.96007,1.18829,0.197956,0.111326,0.4625,-3.55618E-17,-3.5368676E-17
0.768,1.96268,1.19076,0.197865,0.111557,0.4625,2.97505E-16,2.97698124E-16
0.769,1.96528,1.19322,0.197774,0.111788,0.4625,-1.82146E-16,-1.81952876E-16
0.77,1.96789,1.19569,0.197683,0.112019,0.4625,9.45424E-17,9.4735524E-17
0.771,1.9705,1.19816,0.197592,0.11225,0.4625,1.86483E-16,1.86676124E-16
0.772,1.9731,1.20062,0.197501,0.112481,0.4625,-9.54098E-18,-9.347856E-18
0.773,1.97571,1.20309,0.197411,0.112712,0.4625,-1.82146E-16,-1.81952876E-16
0.774,1.97832,1.20556,0.19732,0.112943,0.4625,6.33174E-17,6.3510524E-17
0.775,1.98093,1.20802,0.19723,0.113174,0.4625,-4.33681E-17,-4.3174976E-17
0.776,1.98353,1.21049,0.197139,0.113405,0.4625,1.04083E-17,1.0601424E-17
0.777,1.98614,1.21296,0.197049,0.113636,0.4625,-1.27502E-16,-1.27308876E-16
0.778,1.98875,1.21542,0.196958,0.113867,0.4625,2.76688E-16,2.76881124E-16
0.779,1.99136,1.21789,0.196868,0.114098,0.4625,1.29237E-16,1.29430124E-16
0.78,1.99396,1.22036,0.196778,0.114329,0.4625,6.50521E-17,6.5245224E-17
0.781,1.99657,1.22283,0.196687,0.11456,0.4625,-6.33174E-17,-6.3124276E-17
0.782,1.99918,1.22529,0.196597,0.114791,0.4625,5.20417E-17,5.2234824E-17
0.783,2.00179,1.22776,0.196507,0.115022,0.4625,-6.07153E-17,-6.0522176E-17
0.784,2.0044,1.23023,0.196417,0.115253,0.4625,-7.97973E-17,-7.9604176E-17
0.785,2.00701,1.23269,0.196327,0.115484,0.4625,1.27502E-16,1.27695124E-16
0.786,2.00961,1.23516,0.196238,0.115715,0.4625,2.08167E-17,2.1009824E-17
0.787,2.01222,1.23763,0.196148,0.115946,0.4625,1.61329E-16,1.61522124E-16
0.788,2.01483,1.2401,0.196058,0.116178,0.4625,5.29091E-17,5.3102224E-17
0.789,2.01744,1.24256,0.195968,0.116409,0.4625,-1.10155E-16,-1.09961876E-16
0.79,2.02005,1.24503,0.195879,0.11664,0.4625,1.67401E-16,1.67594124E-16
0.791,2.02266,1.2475,0.195789,0.116871,0.4625,1.42247E-16,1.42440124E-16
0.792,2.02527,1.24997,0.1957,0.117102,0.4625,1.61329E-16,1.61522124E-16
0.793,2.02788,1.25243,0.195611,0.117333,0.4625,1.68268E-16,1.68461124E-16
0.794,2.03049,1.2549,0.195521,0.117564,0.4625,3.03577E-17,3.0550824E-17
0.795,2.03309,1.25737,0.195432,0.117795,0.4625,2.60209E-17,2.6214024E-17
0.796,2.0357,1.25983,0.195343,0.118026,0.4625,9.54098E-18,9.734104E-18
0.797,2.03831,1.2623,0.195254,0.118257,0.4625,1.23165E-16,1.23358124E-16
0.798,2.04092,1.26477,0.195165,0.118488,0.4625,9.54098E-17,9.5602924E-17
0.799,2.04353,1.26723,0.195076,0.118719,0.4625,2.06432E-16,2.06625124E-16
0.8,2.04614,1.2697,0.194987,0.11895,0.4625,1.73472E-17,1.7540324E-17
0.801,2.04875,1.27217,0.194899,0.119181,0.4625,-3.46945E-18,-3.276326E-18
0.802,2.05135,1.27463,0.19481,0.119412,0.4625,4.94396E-17,4.9632724E-17
0.803,2.05396,1.2771,0.194721,0.119643,0.4625,1.89085E-16,1.89278124E-16
0.804,2.05657,1.27956,0.194633,0.119874,0.4625,1.77809E-16,1.78002124E-16
0.805,2.05918,1.28203,0.194544,0.120105,0.4625,-1.22298E-16,-1.22104876E-16
0.806,2.06179,1.2845,0.194456,0.120336,0.4625,2.74086E-16,2.74279124E-16
0.807,2.0644,1.28696,0.194368,0.120566,0.4625,1.81279E-16,1.81472124E-16
0.808,2.067,1.28943,0.19428,0.120797,0.4625,2.63678E-16,2.63871124E-16
0.809,2.06961,1.29189,0.194191,0.121028,0.4625,-4.85723E-17,-4.8379176E-17
0.81,2.07222,1.29436,0.194103,0.121259,0.4625,-1.03216E-16,-1.03022876E-16
0.811,2.07482,1.29682,0.194015,0.12149,0.4625,2.01228E-16,2.01421124E-16
0.812,2.07743,1.29928,0.193928,0.121721,0.4625,2.96638E-16,2.96831124E-16
0.813,2.08004,1.30175,0.19384,0.121951,0.4625,-1.34441E-16,-1.34247876E-16
0.814,2.08265,1.30421,0.193752,0.122182,0.4625,3.90313E-17,3.9224424E-17
0.815,2.08525,1.30667,0.193664,0.122413,0.4625,1.09288E-16,1.09481124E-16
0.816,2.08786,1.30914,0.193577,0.122643,0.4625,5.72459E-17,5.7439024E-17
0.817,2.09046,1.3116,0.193489,0.122874,0.4625,1.89085E-16,1.89278124E-16
0.818,2.09307,1.31406,0.193402,0.123105,0.4625,-6.93889E-18,-6.745766E-18
0.819,2.09567,1.31652,0.193315,0.123335,0.4625,3.29597E-17,3.3152824E-17
0.82,2.09828,1.31899,0.193227,0.123566,0.4625,-1.67401E-16,-1.67207876E-16
0.821,2.10088,1.32145,0.19314,0.123796,0.4625,2.74954E-16,2.75147124E-16
0.822,2.10349,1.32391,0.193053,0.124027,0.4625,-4.77049E-17,-4.7511776E-17
0.823,2.10609,1.32637,0.192966,0.124257,0.4625,-1.66533E-16,-1.66339876E-16
0.824,2.1087,1.32883,0.192879,0.124487,0.4625,1.30972E-16,1.31165124E-16
0.825,2.1113,1.33129,0.192792,0.124718,0.4625,-2.60209E-18,-2.408966E-18
0.826,2.1139,1.33375,0.192706,0.124948,0.4625,-1.21431E-17,-1.1949976E-17
0.827,2.1165,1.33621,0.192619,0.125178,0.4625,1.11022E-16,1.11215124E-16
0.828,2.11911,1.33867,0.192532,0.125409,0.4625,-3.72966E-17,-3.7103476E-17
0.829,2.12171,1.34112,0.192446,0.125639,0.4625,-1.30104E-16,-1.29910876E-16
0.83,2.12431,1.34358,0.192359,0.125869,0.4625,-6.50521E-17,-6.4858976E-17
0.831,2.12691,1.34604,0.192273,0.126099,0.4625,1.80411E-16,1.80604124E-16
0.832,2.12951,1.3485,0.192187,0.126329,0.4625,1.58727E-16,1.58920124E-16
0.833,2.13211,1.35095,0.192101,0.126559,0.4625,-1.30972E-16,-1.30778876E-16
0.834,2.13471,1.35341,0.192015,0.126789,0.4625,-1.17094E-16,-1.16900876E-16
0.835,2.13731,1.35586,0.191929,0.127019,0.4625,-3.64292E-16,-3.64098876E-16
0.836,2.13991,1.35832,0.191843,0.127249,0.4625,1.81279E-16,1.81472124E-16
0.837,2.14251,1.36077,0.191757,0.127479,0.4625,-4.68375E-17,-4.6644376E-17
0.838,2.14511,1.36323,0.191671,0.127709,0.4625,3.55618E-17,3.5754924E-17
0.839,2.14771,1.36568,0.191586,0.127939,0.4625,1.56125E-17,1.5805624E-17
0.84,2.1503,1.36813,0.1915,0.128168,0.4625,1.75207E-16,1.75400124E-16
0.841,2.1529,1.37059,0.191415,0.128398,0.4625,-1.37911E-16,-1.37717876E-16
0.842,2.1555,1.37304,0.191329,0.128628,0.4625,7.97973E-17,7.9990424E-17
0.843,2.15809,1.37549,0.191244,0.128857,0.4625,2.98372E-16,2.98565124E-16
0.844,2.16069,1.37794,0.191159,0.129087,0.4625,2.63678E-16,2.63871124E-16
0.845,2.16328,1.38039,0.191074,0.129316,0.4625,-1.82146E-17,-1.8021476E-17
0.846,2.16588,1.38284,0.190989,0.129545,0.4625,-4.33681E-18,-4.143686E-18
0.847,2.16847,1.38529,0.190904,0.129775,0.4625,3.38271E-17,3.4020224E-17
0.848,2.17106,1.38774,0.190819,0.130004,0.4625,-3.81639E-17,-3.7970776E-17
0.849,2.17365,1.39019,0.190734,0.130233,0.4625,1.18829E-16,1.19022124E-16
0.85,2.17625,1.39263,0.19065,0.130463,0.4625,1.42247E-16,1.42440124E-16
0.851,2.17884,1.39508,0.190565,0.130692,0.4625,-1.42247E-16,-1.42053876E-16
0.852,2.18143,1.39753,0.190481,0.130921,0.4625,2.08167E-17,2.1009824E-17
0.853,2.18402,1.39997,0.190396,0.13115,0.4625,1.00614E-16,1.00807124E-16
0.854,2.18661,1.40242,0.190312,0.131379,0.4625,-3.81639E-17,-3.7970776E-17
0.855,2.18919,1.40486,0.190228,0.131607,0.4625,8.50015E-17,8.5194624E-17
0.856,2.19178,1.4073,0.190144,0.131836,0.4625,-7.37257E-17,-7.3532576E-17
0.857,2.19437,1.40975,0.19006,0.132065,0.4625,9.62772E-17,9.6470324E-17
0.858,2.19696,1.41219,0.189976,0.132294,0.4625,5.11743E-17,5.1367424E-17
0.859,2.19954,1.41463,0.189892,0.132522,0.4625,-1.2837E-16,-1.28176876E-16
0.86,2.20213,1.41707,0.189808,0.132751,0.4625,2.80158E-16,2.80351124E-16
0.861,2.20471,1.41951,0.189725,0.132979,0.4625,1.75207E-16,1.75400124E-16
0.862,2.2073,1.42195,0.189641,0.133208,0.4625,1.37911E-16,1.38104124E-16
0.863,2.20988,1.42439,0.189558,0.133436,0.4625,4.60569E-16,4.60762124E-16
0.864,2.21246,1.42682,0.189474,0.133664,0.4625,1.1189E-16,1.12083124E-16
0.865,2.21504,1.42926,0.189391,0.133892,0.4625,2.42861E-17,2.4479224E-17
0.866,2.21762,1.4317,0.189308,0.13412,0.4625,1.12757E-16,1.12950124E-16
0.867,2.2202,1.43413,0.189225,0.134348,0.4625,2.41994E-16,2.42187124E-16
0.868,2.22278,1.43656,0.189142,0.134576,0.4625,7.80626E-18,7.999384E-18
0.869,2.22536,1.439,0.189059,0.134804,0.4625,-1.59595E-16,-1.59401876E-16
0.87,2.22794,1.44143,0.188976,0.135032,0.4625,2.45463E-16,2.45656124E-16
0.871,2.23052,1.44386,0.188893,0.13526,0.4625,2.28116E-16,2.28309124E-16
0.872,2.23309,1.44629,0.188811,0.135487,0.4625,2.09034E-16,2.09227124E-16
0.873,2.23567,1.44872,0.188728,0.135715,0.4625,-8.1532E-17,-8.1338876E-17
0.874,2.23824,1.45115,0.188646,0.135942,0.4625,1.93422E-16,1.93615124E-16
0.875,2.24081,1.45358,0.188564,0.13617,0.4625,-1.10155E-16,-1.09961876E-16
0.876,2.24339,1.45601,0.188482,0.136397,0.4625,1.56125E-17,1.5805624E-17
0.877,2.24596,1.45844,0.188399,0.136624,0.4625,-1.14492E-16,-1.14298876E-16
0.878,2.24853,1.46086,0.188317,0.136852,0.4625,-4.33681E-17,-4.3174976E-17
0.879,2.2511,1.46329,0.188236,0.137079,0.4625,5.20417E-17,5.2234824E-17
0.88,2.25367,1.46571,0.188154,0.137306,0.4625,-9.02056E-17,-9.0012476E-17
0.881,2.25624,1.46813,0.188072,0.137532,0.4625,-4.0766E-17,-4.0572876E-17
0.882,2.2588,1.47055,0.18799,0.137759,0.4625,9.45424E-17,9.4735524E-17
0.883,2.26137,1.47298,0.187909,0.137986,0.4625,5.89806E-17,5.9173724E-17
0.884,2.26394,1.4754,0.187828,0.138213,0.4625,-3.64292E-17,-3.6236076E-17
0.885,2.2665,1.47781,0.187746,0.138439,0.4625,1.04083E-16,1.04276124E-16
0.886,2.26906,1.48023,0.187665,0.138666,0.4625,9.19403E-17,9.2133424E-17
0.887,2.27163,1.48265,0.187584,0.138892,0.4625,1.12757E-17,1.1468824E-17
0.888,2.27419,1.48507,0.187503,0.139118,0.4625,1.01481E-16,1.01674124E-16
0.889,2.27675,1.48748,0.187422,0.139344,0.4625,2.62811E-16,2.63004124E-16
0.89,2.27931,1.4899,0.187341,0.13957,0.4625,-1.82146E-17,-1.8021476E-17
0.891,2.28187,1.49231,0.187261,0.139796,0.4625,5.9848E-17,6.0041124E-17
0.892,2.28442,1.49472,0.18718,0.140022,0.4625,2.09902E-16,2.10095124E-16
0.893,2.28698,1.49713,0.1871,0.140248,0.4625,8.23994E-17,8.2592524E-17
0.894,2.28953,1.49954,0.187019,0.140474,0.4625,1.40513E-16,1.40706124E-16
0.895,2.29209,1.50195,0.186939,0.140699,0.4625,1.47451E-16,1.47644124E-16
0.896,2.29464,1.50436,0.186859,0.140925,0.4625,-7.80626E-18,-7.613136E-18
0.897,2.29719,1.50677,0.186779,0.14115,0.4625,9.28077E-17,9.3000824E-17
0.898,2.29974,1.50917,0.186699,0.141375,0.4625,1.55258E-16,1.55451124E-16
0.899,2.30229,1.51158,0.186619,0.1416,0.4625,-4.33681E-18,-4.143686E-18
0.9,2.30484,1.51398,0.186539,0.141826,0.4625,2.08167E-17,2.1009824E-17
0.901,2.30739,1.51638,0.186459,0.14205,0.4625,-4.25007E-17,-4.2307576E-17
0.902,2.30994,1.51878,0.18638,0.142275,0.4625,9.28077E-17,9.3000824E-17
0.903,2.31248,1.52118,0.1863,0.1425,0.4625,5.9848E-17,6.0041124E-17
0.904,2.31503,1.52358,0.186221,0.142725,0.4625,7.89299E-17,7.9123024E-17
0.905,2.31757,1.52598,0.186142,0.142949,0.4625,2.41994E-16,2.42187124E-16
0.906,2.32011,1.52838,0.186063,0.143174,0.4625,1.72605E-16,1.72798124E-16
0.907,2.32265,1.53077,0.185984,0.143398,0.4625,1.69136E-16,1.69329124E-16
0.908,2.32519,1.53317,0.185905,0.143622,0.4625,1.99493E-16,1.99686124E-16
0.909,2.32773,1.53556,0.185826,0.143846,0.4625,2.52402E-16,2.52595124E-16
0.91,2.33027,1.53795,0.185747,0.14407,0.4625,3.04444E-16,3.04637124E-16
0.911,2.3328,1.54034,0.185668,0.144294,0.4625,-7.28584E-17,-7.2665276E-17
0.912,2.33534,1.54273,0.18559,0.144518,0.4625,3.90313E-17,3.9224424E-17
0.913,2.33787,1.54512,0.185512,0.144741,0.4625,5.9848E-17,6.0041124E-17
0.914,2.3404,1.54751,0.185433,0.144965,0.4625,-9.71445E-17,-9.6951376E-17
0.915,2.34293,1.54989,0.185355,0.145188,0.4625,8.23994E-17,8.2592524E-17
0.916,2.34546,1.55228,0.185277,0.145412,0.4625,-2.48933E-16,-2.48739876E-16
0.917,2.34799,1.55466,0.185199,0.145635,0.4625,-1.53523E-16,-1.53329876E-16
0.918,2.35052,1.55704,0.185121,0.145858,0.4625,2.52402E-16,2.52595124E-16
0.919,2.35304,1.55942,0.185043,0.146081,0.4625,1.34441E-16,1.34634124E-16
0.92,2.35557,1.5618,0.184966,0.146303,0.4625,9.19403E-17,9.2133424E-17
0.921,2.35809,1.56418,0.184888,0.146526,0.4625,3.03577E-17,3.0550824E-17
0.922,2.36061,1.56655,0.184811,0.146749,0.4625,1.35308E-16,1.35501124E-16
0.923,2.36313,1.56893,0.184733,0.146971,0.4625,-8.67362E-18,-8.480496E-18
0.924,2.36565,1.5713,0.184656,0.147193,0.4625,-1.17094E-16,-1.16900876E-16
0.925,2.36817,1.57368,0.184579,0.147415,0.4625,3.18322E-16,3.18515124E-16
0.926,2.37069,1.57605,0.184502,0.147637,0.4625,1.04083E-16,1.04276124E-16
0.927,2.3732,1.57842,0.184425,0.147859,0.4625,2.34188E-17,2.3611924E-17
0.928,2.37572,1.58079,0.184348,0.148081,0.4625,-5.55112E-17,-5.5318076E-17
0.929,2.37823,1.58315,0.184272,0.148303,0.4625,4.68375E-17,4.7030624E-17
0.93,2.38074,1.58552,0.184195,0.148524,0.4625,2.1684E-17,2.1877124E-17
0.931,2.38325,1.58788,0.184119,0.148746,0.4625,-3.1225E-17,-3.1031876E-17
0.932,2.38576,1.59025,0.184042,0.148967,0.4625,-1.19696E-16,-1.19502876E-16
0.933,2.38826,1.59261,0.183966,0.149188,0.4625,1.2837E-16,1.28563124E-16
0.934,2.39077,1.59497,0.18389,0.149409,0.4625,1.9082E-17,1.9275124E-17
0.935,2.39327,1.59733,0.183814,0.14963,0.4625,1.62197E-16,1.62390124E-16
0.936,2.39577,1.59968,0.183738,0.149851,0.4625,6.93889E-17,6.9582024E-17
0.937,2.39827,1.60204,0.183662,0.150071,0.4625,2.57606E-16,2.57799124E-16
0.938,2.40077,1.60439,0.183587,0.150292,0.4625,1.83881E-16,1.84074124E-16
0.939,2.40327,1.60675,0.183511,0.150512,0.4625,2.09902E-16,2.10095124E-16
0.94,2.40576,1.6091,0.183436,0.150732,0.4625,2.54137E-16,2.54330124E-16
0.941,2.40826,1.61145,0.18336,0.150952,0.4625,1.92554E-16,1.92747124E-16
0.942,2.41075,1.61379,0.183285,0.151172,0.4625,1.9082E-16,1.91013124E-16
0.943,2.41324,1.61614,0.18321,0.151392,0.4625,-1.99493E-16,-1.99299876E-16
0.944,2.41573,1.61849,0.183135,0.151611,0.4625,8.93383E-17,8.9531424E-17
0.945,2.41822,1.62083,0.18306,0.151831,0.4625,6.76542E-17,6.7847324E-17
0.946,2.42071,1.62317,0.182985,0.15205,0.4625,1.92554E-16,1.92747124E-16
0.947,2.42319,1.62551,0.182911,0.152269,0.4625,2.00361E-16,2.00554124E-16
0.948,2.42568,1.62785,0.182836,0.152488,0.4625,2.34188E-16,2.34381124E-16
0.949,2.42816,1.63019,0.182762,0.152707,0.4625,7.63278E-17,7.6520924E-17
0.95,2.43064,1.63252,0.182687,0.152926,0.4625,2.68882E-17,2.7081324E-17
0.951,2.43312,1.63486,0.182613,0.153144,0.4625,-6.93889E-18,-6.745766E-18
0.952,2.43559,1.63719,0.182539,0.153363,0.4625,-2.13371E-16,-2.13177876E-16
0.953,2.43807,1.63952,0.182465,0.153581,0.4625,7.37257E-17,7.3918824E-17
0.954,2.44054,1.64185,0.182391,0.153799,0.4625,1.30104E-16,1.30297124E-16
0.955,2.44301,1.64418,0.182318,0.154017,0.4625,2.1684E-17,2.1877124E-17
0.956,2.44548,1.6465,0.182244,0.154235,0.4625,5.9848E-17,6.0041124E-17
0.957,2.44795,1.64883,0.18217,0.154452,0.4625,1.80411E-16,1.80604124E-16
0.958,2.45042,1.65115,0.182097,0.15467,0.4625,-3.29597E-17,-3.2766576E-17
0.959,2.45288,1.65347,0.182024,0.154887,0.4625,1.23165E-16,1.23358124E-16
0.96,2.45535,1.65579,0.181951,0.155104,0.4625,9.28077E-17,9.3000824E-17
0.961,2.45781,1.65811,0.181877,0.155321,0.4625,-8.41341E-17,-8.3940976E-17
0.962,2.46027,1.66043,0.181804,0.155538,0.4625,2.94903E-16,2.95096124E-16
0.963,2.46273,1.66274,0.181732,0.155755,0.4625,-1.00614E-16,-1.00420876E-16
0.964,2.46518,1.66505,0.181659,0.155971,0.4625,1.56125E-16,1.56318124E-16
0.965,2.46764,1.66736,0.181586,0.156188,0.4625,1.77809E-16,1.78002124E-16
0.966,2.47009,1.66967,0.181514,0.156404,0.4625,1.04083E-17,1.0601424E-17
0.967,2.47254,1.67198,0.181442,0.15662,0.4625,1.62197E-16,1.62390124E-16
0.968,2.47499,1.67429,0.181369,0.156836,0.4625,1.17961E-16,1.18154124E-16
0.969,2.47744,1.67659,0.181297,0.157052,0.4625,-1.249E-16,-1.24706876E-16
0.97,2.47988,1.67889,0.181225,0.157267,0.4625,6.15827E-17,6.1775824E-17
0.971,2.48233,1.68119,0.181153,0.157482,0.4625,1.249E-16,1.25093124E-16
0.972,2.48477,1.68349,0.181081,0.157698,0.4625,6.67869E-17,6.6980024E-17
0.973,2.48721,1.68579,0.18101,0.157913,0.4625,1.27502E-16,1.27695124E-16
0.974,2.48965,1.68808,0.180938,0.158128,0.4625,-9.28077E-17,-9.2614576E-17
0.975,2.49208,1.69038,0.180867,0.158342,0.4625,7.89299E-17,7.9123024E-17
0.976,2.49452,1.69267,0.180795,0.158557,0.4625,-1.20563E-16,-1.20369876E-16
0.977,2.49695,1.69496,0.180724,0.158771,0.4625,3.22659E-16,3.22852124E-16
0.978,2.49938,1.69724,0.180653,0.158985,0.4625,1.56125E-17,1.5805624E-17
0.979,2.50181,1.69953,0.180582,0.159199,0.4625,2.11636E-16,2.11829124E-16
0.98,2.50424,1.70181,0.180511,0.159413,0.4625,1.11022E-16,1.11215124E-16
0.981,2.50666,1.70409,0.180441,0.159627,0.4625,1.82146E-16,1.82339124E-16
0.982,2.50909,1.70637,0.18037,0.15984,0.4625,9.54098E-17,9.5602924E-17
0.983,2.51151,1.70865,0.1803,0.160054,0.4625,1.72605E-16,1.72798124E-16
0.984,2.51393,1.71093,0.180229,0.160267,0.4625,4.54498E-16,4.54691124E-16
0.985,2.51634,1.7132,0.180159,0.16048,0.4625,2.13371E-16,2.13564124E-16
0.986,2.51876,1.71548,0.180089,0.160692,0.4625,-3.03577E-17,-3.0164576E-17
0.987,2.52117,1.71775,0.180019,0.160905,0.4625,1.8735E-16,1.87543124E-16
0.988,2.52358,1.72002,0.179949,0.161117,0.4625,1.66533E-16,1.66726124E-16
0.989,2.52599,1.72228,0.179879,0.16133,0.4625,-1.50054E-16,-1.49860876E-16
0.99,2.5284,1.72455,0.179809,0.161542,0.4625,-1.09288E-16,-1.09094876E-16
0.991,2.5308,1.72681,0.17974,0.161754,0.4625,1.38778E-16,1.38971124E-16
0.992,2.53321,1.72907,0.179671,0.161965,0.4625,4.85723E-17,4.8765424E-17
0.993,2.53561,1.73133,0.179601,0.162177,0.4625,2.70617E-16,2.70810124E-16
0.994,2.53801,1.73359,0.179532,0.162388,0.4625,3.51282E-16,3.51475124E-16
0.995,2.5404,1.73584,0.179463,0.162599,0.4625,1.76942E-16,1.77135124E-16
0.996,2.5428,1.73809,0.179394,0.16281,0.4625,6.41848E-17,6.4377924E-17
0.997,2.54519,1.74034,0.179325,0.163021,0.4625,1.37911E-16,1.38104124E-16
0.998,2.54758,1.74259,0.179257,0.163231,0.4625,1.67401E-16,1.67594124E-16
0.999,2.54997,1.74484,0.179188,0.163442,0.4625,6.07153E-17,6.0908424E-17
1,2.55236,1.74708,0.17912,0.163652,0.4625,1.07553E-16,1.07746124E-16
1.001,2.55474,1.74933,0.179051,0.163862,0.4625,4.25007E-17,4.2693824E-17
1.002,2.55712,1.75157,0.178983,0.164072,0.4625,1.60462E-16,1.60655124E-16
1.003,2.5595,1.75381,0.178915,0.164281,0.4625,8.06646E-17,8.0857724E-17
1.004,2.56188,1.75604,0.178847,0.164491,0.4625,3.08781E-16,3.08974124E-16
1.005,2.56426,1.75828,0.178779,0.1647,0.4625,1.34441E-16,1.34634124E-16
1.006,2.56663,1.76051,0.178711,0.164909,0.4625,1.69136E-16,1.69329124E-16
1.007,2.569,1.76274,0.178644,0.165118,0.4625,-1.53523E-16,-1.53329876E-16
1.008,2.57137,1.76497,0.178576,0.165326,0.4625,1.26635E-16,1.26828124E-16
1.009,2.57374,1.76719,0.178509,0.165535,0.4625,-1.04083E-17,-1.0215176E-17
1.01,2.5761,1.76942,0.178442,0.165743,0.4625,1.35308E-16,1.35501124E-16
1.011,2.57846,1.77164,0.178375,0.165951,0.4625,1.15359E-16,1.15552124E-16
1.012,2.58082,1.77386,0.178308,0.166158,0.4625,1.01481E-16,1.01674124E-16
1.013,2.58318,1.77608,0.178241,0.166366,0.4625,2.40259E-16,2.40452124E-16
1.014,2.58554,1.77829,0.178174,0.166573,0.4625,4.67508E-16,4.67701124E-16
1.015,2.58789,1.7805,0.178107,0.166781,0.4625,1.30104E-16,1.30297124E-16
1.016,2.59024,1.78271,0.178041,0.166988,0.4625,7.11237E-17,7.1316824E-17
1.017,2.59259,1.78492,0.177974,0.167194,0.4625,5.20417E-17,5.2234824E-17
1.018,2.59494,1.78713,0.177908,0.167401,0.4625,-9.54098E-18,-9.347856E-18
1.019,2.59728,1.78933,0.177842,0.167607,0.4625,6.85216E-17,6.8714724E-17
1.02,2.59962,1.79154,0.177776,0.167813,0.4625,5.55112E-17,5.5704324E-17
1.021,2.60196,1.79373,0.17771,0.168019,0.4625,2.65413E-16,2.65606124E-16
1.022,2.6043,1.79593,0.177644,0.168225,0.4625,1.43115E-16,1.43308124E-16
1.023,2.60664,1.79813,0.177579,0.168431,0.4625,9.88792E-17,9.9072324E-17
1.024,2.60897,1.80032,0.177513,0.168636,0.4625,2.25514E-16,2.25707124E-16
1.025,2.6113,1.80251,0.177448,0.168841,0.4625,1.11022E-16,1.11215124E-16
1.026,2.61363,1.8047,0.177382,0.169046,0.4625,2.08167E-17,2.1009824E-17
1.027,2.61595,1.80689,0.177317,0.169251,0.4625,1.14492E-16,1.14685124E-16
1.028,2.61828,1.80907,0.177252,0.169455,0.4625,8.23994E-17,8.2592524E-17
1.029,2.6206,1.81125,0.177187,0.169659,0.4625,4.67508E-16,4.67701124E-16
1.03,2.62292,1.81343,0.177123,0.169863,0.4625,-1.73472E-17,-1.7154076E-17
1.031,2.62523,1.81561,0.177058,0.170067,0.4625,2.25514E-17,2.2744524E-17
1.032,2.62755,1.81778,0.176993,0.170271,0.4625,-3.46945E-18,-3.276326E-18
1.033,2.62986,1.81995,0.176929,0.170474,0.4625,7.11237E-17,7.1316824E-17
1.034,2.63217,1.82212,0.176865,0.170677,0.4625,2.86229E-17,2.8816024E-17
1.035,2.63447,1.82429,0.176801,0.17088,0.4625,2.62811E-16,2.63004124E-16
1.036,2.63678,1.82646,0.176736,0.171083,0.4625,-1.18829E-16,-1.18635876E-16
1.037,2.63908,1.82862,0.176673,0.171285,0.4625,1.96024E-16,1.96217124E-16
1.038,2.64138,1.83078,0.176609,0.171488,0.4625,-5.37764E-17,-5.3583276E-17
1.039,2.64367,1.83294,0.176545,0.17169,0.4625,8.41341E-17,8.4327224E-17
1.04,2.64597,1.83509,0.176482,0.171892,0.4625,1.78677E-16,1.78870124E-16
1.041,2.64826,1.83725,0.176418,0.172093,0.4625,5.55112E-17,5.5704324E-17
1.042,2.65055,1.8394,0.176355,0.172294,0.4625,1.17094E-16,1.17287124E-16
1.043,2.65283,1.84155,0.176292,0.172496,0.4625,2.11636E-16,2.11829124E-16
1.044,2.65512,1.84369,0.176229,0.172696,0.4625,-7.1991E-17,-7.1797876E-17
1.045,2.6574,1.84584,0.176166,0.172897,0.4625,3.98986E-17,4.0091724E-17
1.046,2.65968,1.84798,0.176103,0.173098,0.4625,1.63931E-16,1.64124124E-16
1.047,2.66195,1.85011,0.17604,0.173298,0.4625,2.12504E-16,2.12697124E-16
1.048,2.66423,1.85225,0.175978,0.173498,0.4625,1.73472E-17,1.7540324E-17
1.049,2.6665,1.85438,0.175915,0.173698,0.4625,2.498E-16,2.49993124E-16
1.05,2.66877,1.85652,0.175853,0.173897,0.4625,1.06685E-16,1.06878124E-16
1.051,2.67103,1.85864,0.175791,0.174096,0.4625,2.48933E-16,2.49126124E-16
1.052,2.67329,1.86077,0.175729,0.174295,0.4625,3.19189E-16,3.19382124E-16
1.053,2.67556,1.86289,0.175667,0.174494,0.4625,1.60462E-16,1.60655124E-16
1.054,2.67781,1.86502,0.175605,0.174693,0.4625,2.97505E-16,2.97698124E-16
1.055,2.68007,1.86713,0.175543,0.174891,0.4625,1.34441E-16,1.34634124E-16
1.056,2.68232,1.86925,0.175482,0.175089,0.4625,-9.02056E-17,-9.0012476E-17
1.057,2.68457,1.87136,0.17542,0.175287,0.4625,1.02349E-16,1.02542124E-16
1.058,2.68682,1.87347,0.175359,0.175485,0.4625,8.1532E-17,8.1725124E-17
1.059,2.68906,1.87558,0.175298,0.175682,0.4625,3.55618E-17,3.5754924E-17
1.06,2.69131,1.87769,0.175237,0.175879,0.4625,1.13624E-16,1.13817124E-16
1.061,2.69354,1.87979,0.175176,0.176076,0.4625,1.00614E-16,1.00807124E-16
1.062,2.69578,1.88189,0.175115,0.176273,0.4625,1.09288E-16,1.09481124E-16
1.063,2.69802,1.88399,0.175054,0.176469,0.4625,1.50921E-16,1.51114124E-16
1.064,2.70025,1.88609,0.174994,0.176666,0.4625,3.08781E-16,3.08974124E-16
1.065,2.70247,1.88818,0.174934,0.176861,0.4625,-2.94903E-17,-2.9297176E-17
1.066,2.7047,1.89027,0.174873,0.177057,0.4625,7.80626E-17,7.8255724E-17
1.067,2.70692,1.89236,0.174813,0.177253,0.4625,7.63278E-17,7.6520924E-17
1.068,2.70914,1.89444,0.174753,0.177448,0.4625,4.68375E-17,4.7030624E-17
1.069,2.71136,1.89653,0.174693,0.177643,0.4625,-1.11022E-16,-1.10828876E-16
1.07,2.71358,1.89861,0.174633,0.177837,0.4625,2.3332E-16,2.33513124E-16
1.071,2.71579,1.90068,0.174574,0.178032,0.4625,1.03216E-16,1.03409124E-16
1.072,2.718,1.90276,0.174514,0.178226,0.4625,9.71445E-17,9.7337624E-17
1.073,2.7202,1.90483,0.174455,0.17842,0.4625,4.17201E-16,4.17394124E-16
1.074,2.72241,1.9069,0.174396,0.178614,0.4625,2.41127E-16,2.41320124E-16
1.075,2.72461,1.90896,0.174336,0.178807,0.4625,-6.93889E-18,-6.745766E-18
1.076,2.72681,1.91103,0.174277,0.179,0.4625,1.44849E-16,1.45042124E-16
1.077,2.729,1.91309,0.174218,0.179193,0.4625,6.07153E-18,6.264654E-18
1.078,2.73119,1.91515,0.17416,0.179386,0.4625,1.38778E-17,1.4070924E-17
1.079,2.73338,1.9172,0.174101,0.179578,0.4625,2.09902E-16,2.10095124E-16
1.08,2.73557,1.91925,0.174043,0.179771,0.4625,1.34441E-16,1.34634124E-16
1.081,2.73775,1.9213,0.173984,0.179963,0.4625,9.71445E-17,9.7337624E-17
1.082,2.73993,1.92335,0.173926,0.180154,0.4625,1.88217E-16,1.88410124E-16
1.083,2.74211,1.9254,0.173868,0.180346,0.4625,3.2873E-16,3.28923124E-16
1.084,2.74429,1.92744,0.17381,0.180537,0.4625,1.8735E-16,1.87543124E-16
1.085,2.74646,1.92948,0.173752,0.180728,0.4625,-1.96024E-16,-1.95830876E-16
1.086,2.74863,1.93151,0.173694,0.180918,0.4625,2.24647E-16,2.24840124E-16
1.087,2.75079,1.93355,0.173636,0.181109,0.4625,1.03216E-16,1.03409124E-16
1.088,2.75296,1.93558,0.173579,0.181299,0.4625,1.23165E-16,1.23358124E-16
1.089,2.75512,1.93761,0.173522,0.181489,0.4625,-5.63785E-17,-5.6185376E-17
1.09,2.75727,1.93963,0.173464,0.181678,0.4625,1.61329E-16,1.61522124E-16
1.091,2.75943,1.94165,0.173407,0.181867,0.4625,7.45931E-17,7.4786224E-17
1.092,2.76158,1.94367,0.17335,0.182056,0.4625,8.93383E-17,8.9531424E-17
1.093,2.76373,1.94569,0.173293,0.182245,0.4625,3.21791E-16,3.21984124E-16
1.094,2.76587,1.9477,0.173237,0.182434,0.4625,-1.70003E-16,-1.69809876E-16
1.095,2.76802,1.94971,0.17318,0.182622,0.4625,-5.20417E-18,-5.011046E-18
1.096,2.77015,1.95172,0.173123,0.18281,0.4625,-3.00975E-16,-3.00781876E-16
1.097,2.77229,1.95373,0.173067,0.182998,0.4625,2.5327E-16,2.53463124E-16
1.098,2.77442,1.95573,0.173011,0.183185,0.4625,1.249E-16,1.25093124E-16
1.099,2.77655,1.95773,0.172955,0.183372,0.4625,4.77049E-17,4.7898024E-17
1.1,2.77868,1.95972,0.172899,0.183559,0.4625,-1.62197E-16,-1.62003876E-16
1.101,2.78081,1.96172,0.172843,0.183746,0.4625,-1.13624E-16,-1.13430876E-16
1.102,2.78293,1.96371,0.172787,0.183932,0.4625,5.20417E-17,5.2234824E-17
1.103,2.78505,1.9657,0.172732,0.184118,0.4625,-1.04083E-16,-1.03889876E-16
1.104,2.78716,1.96768,0.172676,0.184304,0.4625,-6.59195E-17,-6.5726376E-17
1.105,2.78927,1.96966,0.172621,0.184489,0.4625,3.49547E-16,3.49740124E-16
1.106,2.79138,1.97164,0.172566,0.184675,0.4625,2.96638E-16,2.96831124E-16
1.107,2.79349,1.97362,0.172511,0.18486,0.4625,2.1684E-16,2.17033124E-16
1.108,2.79559,1.97559,0.172456,0.185044,0.4625,1.39645E-16,1.39838124E-16
1.109,2.79769,1.97756,0.172401,0.185229,0.4625,2.14238E-16,2.14431124E-16
1.11,2.79979,1.97953,0.172346,0.185413,0.4625,-1.30104E-17,-1.2817276E-17
1.111,2.80188,1.98149,0.172292,0.185597,0.4625,1.85615E-16,1.85808124E-16
1.112,2.80397,1.98345,0.172237,0.18578,0.4625,2.498E-16,2.49993124E-16
1.113,2.80606,1.98541,0.172183,0.185964,0.4625,6.41848E-17,6.4377924E-17
1.114,2.80814,1.98736,0.172129,0.186147,0.4625,-3.46945E-17,-3.4501376E-17
1.115,2.81022,1.98932,0.172074,0.186329,0.4625,3.11383E-16,3.11576124E-16
1.116,2.8123,1.99127,0.172021,0.186512,0.4625,1.69136E-16,1.69329124E-16
1.117,2.81437,1.99321,0.171967,0.186694,0.4625,-3.29597E-17,-3.2766576E-17
1.118,2.81644,1.99515,0.171913,0.186876,0.4625,-6.93889E-18,-6.745766E-18
1.119,2.81851,1.99709,0.17186,0.187057,0.4625,1.23165E-16,1.23358124E-16
1.12,2.82058,1.99903,0.171806,0.187239,0.4625,-4.42354E-17,-4.4042276E-17
1.121,2.82264,2.00097,0.171753,0.18742,0.4625,2.74086E-16,2.74279124E-16
1.122,2.8247,2.0029,0.1717,0.187601,0.4625,1.65666E-16,1.65859124E-16
1.123,2.82675,2.00482,0.171647,0.187781,0.4625,1.76942E-16,1.77135124E-16
1.124,2.8288,2.00675,0.171594,0.187961,0.4625,-6.93889E-17,-6.9195776E-17
1.125,2.83085,2.00867,0.171541,0.188141,0.4625,1.21431E-16,1.21624124E-16
1.126,2.8329,2.01059,0.171488,0.188321,0.4625,2.27249E-16,2.27442124E-16
1.127,2.83494,2.0125,0.171436,0.1885,0.4625,2.43729E-16,2.43922124E-16
1.128,2.83698,2.01442,0.171383,0.188679,0.4625,-9.97466E-17,-9.9553476E-17
1.129,2.83901,2.01632,0.171331,0.188858,0.4625,1.67401E-16,1.67594124E-16
1.13,2.84104,2.01823,0.171279,0.189036,0.4625,2.84495E-16,2.84688124E-16
1.131,2.84307,2.02013,0.171227,0.189214,0.4625,2.46331E-16,2.46524124E-16
1.132,2.8451,2.02203,0.171175,0.189392,0.4625,7.28584E-17,7.3051524E-17
1.133,2.84712,2.02393,0.171123,0.189569,0.4625,2.22045E-16,2.22238124E-16
1.134,2.84914,2.02582,0.171072,0.189747,0.4625,9.45424E-17,9.4735524E-17
1.135,2.85116,2.02771,0.17102,0.189924,0.4625,1.68268E-16,1.68461124E-16
1.136,2.85317,2.0296,0.170969,0.1901,0.4625,1.52656E-16,1.52849124E-16
1.137,2.85518,2.03148,0.170917,0.190277,0.4625,-9.02056E-17,-9.0012476E-17
1.138,2.85718,2.03336,0.170866,0.190453,0.4625,2.94903E-17,2.9683424E-17
1.139,2.85918,2.03524,0.170815,0.190628,0.4625,1.83881E-16,1.84074124E-16
1.14,2.86118,2.03711,0.170764,0.190804,0.4625,4.94396E-17,4.9632724E-17
1.141,2.86318,2.03899,0.170714,0.190979,0.4625,-6.245E-17,-6.2256876E-17
1.142,2.86517,2.04085,0.170663,0.191154,0.4625,2.54137E-16,2.54330124E-16
1.143,2.86716,2.04272,0.170613,0.191328,0.4625,2.08167E-17,2.1009824E-17
1.144,2.86914,2.04458,0.170562,0.191502,0.4625,4.67508E-16,4.67701124E-16
1.145,2.87113,2.04644,0.170512,0.191676,0.4625,3.31332E-16,3.31525124E-16
1.146,2.8731,2.04829,0.170462,0.19185,0.4625,2.73219E-16,2.73412124E-16
1.147,2.87508,2.05014,0.170412,0.192023,0.4625,-1.07553E-16,-1.07359876E-16
1.148,2.87705,2.05199,0.170362,0.192196,0.4625,3.36536E-16,3.36729124E-16
1.149,2.87902,2.05384,0.170312,0.192369,0.4625,-3.90313E-17,-3.8838176E-17
1.15,2.88098,2.05568,0.170263,0.192541,0.4625,2.86229E-17,2.8816024E-17
1.151,2.88294,2.05752,0.170213,0.192713,0.4625,-4.94396E-17,-4.9246476E-17
1.152,2.8849,2.05935,0.170164,0.192885,0.4625,-2.60209E-18,-2.408966E-18
1.153,2.88685,2.06118,0.170115,0.193057,0.4625,-7.80626E-18,-7.613136E-18
1.154,2.88881,2.06301,0.170066,0.193228,0.4625,-1.07553E-16,-1.07359876E-16
1.155,2.89075,2.06484,0.170017,0.193399,0.4625,0,1.93124E-19
1.156,2.8927,2.06666,0.169968,0.193569,0.4625,2.1684E-17,2.1877124E-17
1.157,2.89464,2.06848,0.169919,0.193739,0.4625,6.67869E-17,6.6980024E-17
1.158,2.89657,2.07029,0.169871,0.193909,0.4625,1.23165E-16,1.23358124E-16
1.159,2.89851,2.0721,0.169822,0.194079,0.4625,1.83013E-16,1.83206124E-16
1.16,2.90043,2.07391,0.169774,0.194248,0.4625,1.42247E-16,1.42440124E-16
1.161,2.90236,2.07572,0.169726,0.194417,0.4625,3.41741E-16,3.41934124E-16
1.162,2.90428,2.07752,0.169677,0.194586,0.4625,-1.9082E-17,-1.8888876E-17
1.163,2.9062,2.07932,0.16963,0.194754,0.4625,-6.07153E-18,-5.878406E-18
1.164,2.90812,2.08111,0.169582,0.194922,0.4625,3.83374E-16,3.83567124E-16
1.165,2.91003,2.0829,0.169534,0.19509,0.4625,-2.28983E-16,-2.28789876E-16
1.166,2.91194,2.08469,0.169487,0.195257,0.4625,1.76074E-16,1.76267124E-16
1.167,2.91384,2.08648,0.169439,0.195424,0.4625,7.37257E-17,7.3918824E-17
1.168,2.91574,2.08826,0.169392,0.195591,0.4625,2.18575E-16,2.18768124E-16
1.169,2.91764,2.09004,0.169345,0.195758,0.4625,1.22298E-16,1.22491124E-16
1.17,2.91953,2.09181,0.169298,0.195924,0.4625,-1.07553E-16,-1.07359876E-16
1.171,2.92142,2.09358,0.169251,0.196089,0.4625,-2.51535E-17,-2.4960376E-17
1.172,2.92331,2.09535,0.169204,0.196255,0.4625,2.08167E-16,2.08360124E-16
1.173,2.92519,2.09711,0.169157,0.19642,0.4625,1.91687E-16,1.91880124E-16
1.174,2.92707,2.09887,0.169111,0.196585,0.4625,3.90313E-16,3.90506124E-16
1.175,2.92895,2.10063,0.169064,0.196749,0.4625,9.54098E-18,9.734104E-18
1.176,2.93082,2.10239,0.169018,0.196914,0.4625,1.50921E-16,1.51114124E-16
1.177,2.93269,2.10414,0.168972,0.197077,0.4625,1.99493E-17,2.0142424E-17
1.178,2.93455,2.10588,0.168926,0.197241,0.4625,3.44343E-16,3.44536124E-16
1.179,2.93641,2.10763,0.16888,0.197404,0.4625,2.41127E-16,2.41320124E-16
1.18,2.93827,2.10937,0.168834,0.197567,0.4625,2.88831E-16,2.89024124E-16
1.181,2.94012,2.1111,0.168788,0.197729,0.4625,-1.30104E-17,-1.2817276E-17
1.182,2.94197,2.11284,0.168743,0.197892,0.4625,-2.35922E-16,-2.35728876E-16
1.183,2.94382,2.11456,0.168698,0.198054,0.4625,6.93889E-18,7.132014E-18
1.184,2.94566,2.11629,0.168652,0.198215,0.4625,-1.02349E-16,-1.02155876E-16
1.185,2.9475,2.11801,0.168607,0.198376,0.4625,2.498E-16,2.49993124E-16
1.186,2.94933,2.11973,0.168562,0.198537,0.4625,2.1684E-16,2.17033124E-16
1.187,2.95116,2.12145,0.168517,0.198698,0.4625,6.15827E-17,6.1775824E-17
1.188,2.95299,2.12316,0.168472,0.198858,0.4625,2.12504E-16,2.12697124E-16
1.189,2.95481,2.12487,0.168428,0.199018,0.4625,-1.73472E-18,-1.541596E-18
1.19,2.95663,2.12657,0.168383,0.199177,0.4625,2.60209E-16,2.60402124E-16
1.191,2.95845,2.12827,0.168339,0.199337,0.4625,2.67147E-16,2.67340124E-16
1.192,2.96026,2.12997,0.168295,0.199495,0.4625,2.17708E-16,2.17901124E-16
1.193,2.96207,2.13166,0.168251,0.199654,0.4625,1.99493E-17,2.0142424E-17
1.194,2.96387,2.13335,0.168207,0.199812,0.4625,5.35162E-16,5.35355124E-16
1.195,2.96567,2.13504,0.168163,0.19997,0.4625,-1.05818E-16,-1.05624876E-16
1.196,2.96747,2.13672,0.168119,0.200128,0.4625,5.89806E-17,5.9173724E-17
1.197,2.96926,2.1384,0.168075,0.200285,0.4625,-9.28077E-17,-9.2614576E-17
1.198,2.97105,2.14008,0.168032,0.200442,0.4625,-4.59702E-17,-4.5777076E-17
1.199,2.97284,2.14175,0.167988,0.200598,0.4625,2.08167E-17,2.1009824E-17
1.2,2.97462,2.14342,0.167945,0.200754,0.4625,4.54498E-16,4.54691124E-16
1.201,2.9764,2.14508,0.167902,0.20091,0.4625,1.14492E-16,1.14685124E-16
1.202,2.97817,2.14675,0.167859,0.201066,0.4625,3.27863E-16,3.28056124E-16
1.203,2.97994,2.1484,0.167816,0.201221,0.4625,2.77556E-17,2.7948724E-17
1.204,2.98171,2.15006,0.167774,0.201376,0.4625,3.88578E-16,3.88771124E-16
1.205,2.98347,2.15171,0.167731,0.20153,0.4625,3.40873E-16,3.41066124E-16
1.206,2.98523,2.15335,0.167688,0.201684,0.4625,-1.73472E-18,-1.541596E-18
1.207,2.98698,2.155,0.167646,0.201838,0.4625,2.25514E-16,2.25707124E-16
1.208,2.98873,2.15664,0.167604,0.201991,0.4625,3.36536E-16,3.36729124E-16
1.209,2.99048,2.15827,0.167562,0.202144,0.4625,4.85723E-17,4.8765424E-17
1.21,2.99222,2.1599,0.16752,0.202297,0.4625,3.25261E-16,3.25454124E-16
1.211,2.99396,2.16153,0.167478,0.20245,0.4625,-1.77809E-16,-1.77615876E-16
1.212,2.99569,2.16316,0.167436,0.202602,0.4625,7.97973E-17,7.9990424E-17
1.213,2.99742,2.16478,0.167395,0.202753,0.4625,1.30972E-16,1.31165124E-16
1.214,2.99915,2.16639,0.167353,0.202905,0.4625,1.49186E-16,1.49379124E-16
1.215,3.00087,2.16801,0.167312,0.203056,0.4625,7.97973E-17,7.9990424E-17
1.216,3.00259,2.16962,0.167271,0.203206,0.4625,6.07153E-18,6.264654E-18
1.217,3.00431,2.17122,0.167229,0.203357,0.4625,2.02095E-16,2.02288124E-16
1.218,3.00602,2.17282,0.167189,0.203507,0.4625,6.85216E-17,6.8714724E-17
1.219,3.00773,2.17442,0.167148,0.203656,0.4625,4.7011E-16,4.70303124E-16
1.22,3.00943,2.17602,0.167107,0.203805,0.4625,1.5439E-16,1.54583124E-16
1.221,3.01113,2.17761,0.167066,0.203954,0.4625,2.28116E-16,2.28309124E-16
1.222,3.01282,2.17919,0.167026,0.204103,0.4625,-2.81893E-16,-2.81699876E-16
1.223,3.01451,2.18078,0.166986,0.204251,0.4625,1.82146E-17,1.8407724E-17
1.224,3.0162,2.18236,0.166945,0.204399,0.4625,1.31839E-16,1.32032124E-16
1.225,3.01788,2.18393,0.166905,0.204546,0.4625,1.07553E-16,1.07746124E-16
1.226,3.01956,2.1855,0.166865,0.204693,0.4625,1.70003E-16,1.70196124E-16
1.227,3.02124,2.18707,0.166825,0.20484,0.4625,5.81132E-17,5.8306324E-17
1.228,3.02291,2.18864,0.166786,0.204987,0.4625,2.44596E-16,2.44789124E-16
1.229,3.02458,2.1902,0.166746,0.205133,0.4625,1.249E-16,1.25093124E-16
1.23,3.02624,2.19175,0.166707,0.205278,0.4625,-1.27502E-16,-1.27308876E-16
1.231,3.0279,2.19331,0.166667,0.205424,0.4625,1.43982E-16,1.44175124E-16
1.232,3.02955,2.19485,0.166628,0.205569,0.4625,3.64292E-17,3.6622324E-17
1.233,3.0312,2.1964,0.166589,0.205713,0.4625,6.93889E-17,6.9582024E-17
1.234,3.03285,2.19794,0.16655,0.205857,0.4625,-1.22298E-16,-1.22104876E-16
1.235,3.03449,2.19948,0.166511,0.206001,0.4625,2.44596E-16,2.44789124E-16
1.236,3.03613,2.20101,0.166472,0.206145,0.4625,-8.84709E-17,-8.8277776E-17
1.237,3.03776,2.20254,0.166434,0.206288,0.4625,1.76942E-16,1.77135124E-16
1.238,3.03939,2.20407,0.166395,0.206431,0.4625,-8.41341E-17,-8.3940976E-17
1.239,3.04102,2.20559,0.166357,0.206573,0.4625,1.1189E-16,1.12083124E-16
1.24,3.04264,2.20711,0.166319,0.206715,0.4625,-9.45424E-17,-9.4349276E-17
1.241,3.04426,2.20862,0.166281,0.206857,0.4625,3.7817E-16,3.78363124E-16
1.242,3.04587,2.21013,0.166243,0.206998,0.4625,3.40006E-16,3.40199124E-16
1.243,3.04748,2.21164,0.166205,0.207139,0.4625,2.30718E-16,2.30911124E-16
1.244,3.04909,2.21314,0.166167,0.20728,0.4625,1.17094E-16,1.17287124E-16
1.245,3.05069,2.21464,0.16613,0.20742,0.4625,5.20417E-18,5.397294E-18
1.246,3.05228,2.21613,0.166092,0.20756,0.4625,2.42861E-16,2.43054124E-16
1.247,3.05388,2.21762,0.166055,0.207699,0.4625,1.17961E-16,1.18154124E-16
1.248,3.05547,2.21911,0.166018,0.207839,0.4625,1.61329E-16,1.61522124E-16
1.249,3.05705,2.22059,0.16598,0.207977,0.4625,6.4098E-16,6.41173124E-16
1.25,3.05863,2.22207,0.165943,0.208116,0.4625,1.36176E-16,1.36369124E-16
1.251,3.06021,2.22355,0.165907,0.208254,0.4625,2.74954E-16,2.75147124E-16
1.252,3.06178,2.22502,0.16587,0.208391,0.4625,2.35922E-16,2.36115124E-16
1.253,3.06334,2.22648,0.165833,0.208529,0.4625,3.57353E-16,3.57546124E-16
1.254,3.06491,2.22795,0.165797,0.208666,0.4625,6.50521E-17,6.5245224E-17
1.255,3.06647,2.2294,0.16576,0.208802,0.4625,2.13371E-16,2.13564124E-16
1.256,3.06802,2.23086,0.165724,0.208938,0.4625,1.04083E-16,1.04276124E-16
1.257,3.06957,2.23231,0.165688,0.209074,0.4625,-1.53523E-16,-1.53329876E-16
1.258,3.07112,2.23376,0.165652,0.20921,0.4625,1.52656E-16,1.52849124E-16
1.259,3.07266,2.2352,0.165616,0.209345,0.4625,-1.78677E-16,-1.78483876E-16
1.26,3.0742,2.23664,0.165581,0.209479,0.4625,2.2031E-16,2.20503124E-16
1.261,3.07573,2.23807,0.165545,0.209614,0.4625,1.17961E-16,1.18154124E-16
1.262,3.07726,2.2395,0.165509,0.209747,0.4625,2.42861E-16,2.43054124E-16
1.263,3.07879,2.24093,0.165474,0.209881,0.4625,1.1189E-16,1.12083124E-16
1.264,3.08031,2.24235,0.165439,0.210014,0.4625,7.63278E-17,7.6520924E-17
1.265,3.08182,2.24377,0.165404,0.210147,0.4625,-3.03577E-17,-3.0164576E-17
1.266,3.08334,2.24519,0.165369,0.210279,0.4625,3.55618E-17,3.5754924E-17
1.267,3.08484,2.2466,0.165334,0.210411,0.4625,-5.72459E-17,-5.7052776E-17
1.268,3.08635,2.24801,0.165299,0.210543,0.4625,3.11383E-16,3.11576124E-16
1.269,3.08785,2.24941,0.165264,0.210674,0.4625,2.86229E-17,2.8816024E-17
1.27,3.08934,2.25081,0.16523,0.210805,0.4625,2.40259E-16,2.40452124E-16
1.271,3.09083,2.2522,0.165196,0.210936,0.4625,2.70617E-16,2.70810124E-16
1.272,3.09232,2.25359,0.165161,0.211066,0.4625,1.10155E-16,1.10348124E-16
1.273,3.0938,2.25498,0.165127,0.211196,0.4625,-2.18575E-16,-2.18381876E-16
1.274,3.09528,2.25636,0.165093,0.211325,0.4625,2.91434E-16,2.91627124E-16
1.275,3.09675,2.25774,0.165059,0.211454,0.4625,5.9848E-17,6.0041124E-17
1.276,3.09822,2.25911,0.165025,0.211582,0.4625,7.37257E-17,7.3918824E-17
1.277,3.09968,2.26048,0.164992,0.211711,0.4625,5.20417E-17,5.2234824E-17
1.278,3.10114,2.26185,0.164958,0.211839,0.4625,2.6975E-16,2.69943124E-16
1.279,3.1026,2.26321,0.164925,0.211966,0.4625,2.02963E-16,2.03156124E-16
1.28,3.10405,2.26457,0.164892,0.212093,0.4625,2.42861E-16,2.43054124E-16
1.281,3.1055,2.26592,0.164858,0.21222,0.4625,-1.5786E-16,-1.57666876E-16
1.282,3.10694,2.26727,0.164825,0.212346,0.4625,-1.9082E-16,-1.90626876E-16
1.283,3.10838,2.26862,0.164792,0.212472,0.4625,3.07913E-16,3.08106124E-16
1.284,3.10981,2.26996,0.16476,0.212597,0.4625,-8.32667E-17,-8.3073576E-17
1.285,3.11124,2.27129,0.164727,0.212722,0.4625,2.2031E-16,2.20503124E-16
1.286,3.11267,2.27263,0.164694,0.212847,0.4625,-1.93422E-16,-1.93228876E-16
1.287,3.11409,2.27395,0.164662,0.212972,0.4625,1.81279E-16,1.81472124E-16
1.288,3.1155,2.27528,0.16463,0.213095,0.4625,1.61329E-16,1.61522124E-16
1.289,3.11692,2.2766,0.164598,0.213219,0.4625,-1.9082E-17,-1.8888876E-17
1.29,3.11832,2.27792,0.164566,0.213342,0.4625,-1.73472E-17,-1.7154076E-17
1.291,3.11973,2.27923,0.164534,0.213465,0.4625,0,1.93124E-19
1.292,3.12112,2.28054,0.164502,0.213587,0.4625,3.72098E-16,3.72291124E-16
1.293,3.12252,2.28184,0.16447,0.213709,0.4625,-9.02056E-17,-9.0012476E-17
1.294,3.12391,2.28314,0.164438,0.213831,0.4625,7.97973E-17,7.9990424E-17
1.295,3.12529,2.28443,0.164407,0.213952,0.4625,2.51535E-17,2.5346624E-17
1.296,3.12667,2.28572,0.164376,0.214073,0.4625,-1.52656E-16,-1.52462876E-16
1.297,3.12805,2.28701,0.164344,0.214193,0.4625,2.6975E-16,2.69943124E-16
1.298,3.12942,2.28829,0.164313,0.214313,0.4625,8.67362E-18,8.866744E-18
1.299,3.13079,2.28957,0.164282,0.214433,0.4625,1.07553E-16,1.07746124E-16
1.3,3.13215,2.29085,0.164252,0.214552,0.4625,1.66533E-16,1.66726124E-16
1.301,3.13351,2.29212,0.164221,0.214671,0.4625,1.42247E-16,1.42440124E-16
1.302,3.13486,2.29338,0.16419,0.21479,0.4625,1.40513E-16,1.40706124E-16
1.303,3.13621,2.29464,0.16416,0.214908,0.4625,3.16587E-16,3.16780124E-16
1.304,3.13755,2.2959,0.164129,0.215025,0.4625,3.05311E-16,3.05504124E-16
1.305,3.13889,2.29715,0.164099,0.215143,0.4625,3.90313E-16,3.90506124E-16
1.306,3.14023,2.2984,0.164069,0.215259,0.4625,1.50921E-16,1.51114124E-16
1.307,3.14156,2.29965,0.164039,0.215376,0.4625,2.50668E-16,2.50861124E-16
1.308,3.14289,2.30089,0.164009,0.215492,0.4625,-8.67362E-18,-8.480496E-18
1.309,3.14421,2.30212,0.163979,0.215608,0.4625,2.43729E-16,2.43922124E-16
1.31,3.14553,2.30335,0.16395,0.215723,0.4625,2.40259E-16,2.40452124E-16
1.311,3.14684,2.30458,0.16392,0.215838,0.4625,1.84748E-16,1.84941124E-16
1.312,3.14815,2.3058,0.163891,0.215952,0.4625,3.39138E-16,3.39331124E-16
1.313,3.14945,2.30702,0.163862,0.216066,0.4625,2.09034E-16,2.09227124E-16
1.314,3.15075,2.30824,0.163832,0.21618,0.4625,2.17708E-16,2.17901124E-16
1.315,3.15204,2.30945,0.163803,0.216293,0.4625,3.14852E-16,3.15045124E-16
1.316,3.15333,2.31065,0.163774,0.216406,0.4625,1.95156E-16,1.95349124E-16
1.317,3.15462,2.31185,0.163746,0.216518,0.4625,4.61436E-16,4.61629124E-16
1.318,3.1559,2.31305,0.163717,0.21663,0.4625,1.91687E-16,1.91880124E-16
1.319,3.15718,2.31425,0.163688,0.216742,0.4625,2.85362E-16,2.85555124E-16
1.32,3.15845,2.31543,0.16366,0.216853,0.4625,4.05058E-16,4.05251124E-16
1.321,3.15971,2.31662,0.163632,0.216964,0.4625,-2.51535E-17,-2.4960376E-17
1.322,3.16098,2.3178,0.163603,0.217074,0.4625,3.72098E-16,3.72291124E-16
1.323,3.16223,2.31897,0.163575,0.217184,0.4625,3.71231E-16,3.71424124E-16
1.324,3.16349,2.32014,0.163547,0.217294,0.4625,1.37043E-16,1.37236124E-16
1.325,3.16473,2.32131,0.16352,0.217403,0.4625,4.14599E-16,4.14792124E-16
1.326,3.16598,2.32247,0.163492,0.217512,0.4625,1.47451E-16,1.47644124E-16
1.327,3.16722,2.32363,0.163464,0.21762,0.4625,1.33574E-16,1.33767124E-16
1.328,3.16845,2.32479,0.163437,0.217728,0.4625,1.80411E-16,1.80604124E-16
1.329,3.16968,2.32594,0.163409,0.217836,0.4625,3.85109E-16,3.85302124E-16
1.33,3.17091,2.32708,0.163382,0.217943,0.4625,2.27249E-16,2.27442124E-16
1.331,3.17213,2.32822,0.163355,0.21805,0.4625,4.76182E-16,4.76375124E-16
1.332,3.17334,2.32936,0.163328,0.218156,0.4625,-4.85723E-17,-4.8379176E-17
1.333,3.17455,2.33049,0.163301,0.218262,0.4625,2.39392E-16,2.39585124E-16
1.334,3.17576,2.33162,0.163274,0.218368,0.4625,8.41341E-17,8.4327224E-17
1.335,3.17696,2.33274,0.163248,0.218473,0.4625,2.12504E-16,2.12697124E-16
1.336,3.17816,2.33386,0.163221,0.218577,0.4625,2.87097E-16,2.87290124E-16
1.337,3.17935,2.33497,0.163195,0.218682,0.4625,9.80119E-17,9.8205024E-17
1.338,3.18054,2.33608,0.163168,0.218786,0.4625,2.94036E-16,2.94229124E-16
1.339,3.18172,2.33719,0.163142,0.218889,0.4625,-3.1225E-17,-3.1031876E-17
1.34,3.1829,2.33829,0.163116,0.218992,0.4625,2.80158E-16,2.80351124E-16
1.341,3.18407,2.33939,0.16309,0.219095,0.4625,1.33574E-16,1.33767124E-16
1.342,3.18524,2.34048,0.163065,0.219197,0.4625,9.97466E-17,9.9939724E-17
1.343,3.18641,2.34157,0.163039,0.219299,0.4625,1.50054E-16,1.50247124E-16
1.344,3.18756,2.34265,0.163013,0.2194,0.4625,4.81386E-16,4.81579124E-16
1.345,3.18872,2.34373,0.162988,0.219501,0.4625,1.50054E-16,1.50247124E-16
1.346,3.18987,2.3448,0.162962,0.219602,0.4625,2.02095E-16,2.02288124E-16
1.347,3.19101,2.34588,0.162937,0.219702,0.4625,2.61943E-16,2.62136124E-16
1.348,3.19215,2.34694,0.162912,0.219802,0.4625,1.59595E-16,1.59788124E-16
1.349,3.19329,2.348,0.162887,0.219901,0.4625,2.97505E-16,2.97698124E-16
1.35,3.19442,2.34906,0.162862,0.22,0.4625,2.5327E-16,2.53463124E-16
1.351,3.19555,2.35011,0.162837,0.220098,0.4625,1.89085E-16,1.89278124E-16
1.352,3.19667,2.35116,0.162813,0.220196,0.4625,3.81639E-17,3.8357024E-17
1.353,3.19778,2.3522,0.162788,0.220294,0.4625,2.72352E-16,2.72545124E-16
1.354,3.1989,2.35324,0.162764,0.220391,0.4625,-1.49186E-16,-1.48992876E-16
1.355,3.2,2.35428,0.16274,0.220488,0.4625,1.16226E-16,1.16419124E-16
1.356,3.20111,2.35531,0.162715,0.220584,0.4625,1.17961E-16,1.18154124E-16
1.357,3.2022,2.35633,0.162691,0.22068,0.4625,1.56992E-16,1.57185124E-16
1.358,3.2033,2.35735,0.162667,0.220776,0.4625,4.0766E-17,4.0959124E-17
1.359,3.20438,2.35837,0.162644,0.220871,0.4625,5.89806E-17,5.9173724E-17
1.36,3.20547,2.35938,0.16262,0.220966,0.4625,7.37257E-17,7.3918824E-17
1.361,3.20654,2.36039,0.162596,0.22106,0.4625,5.20417E-18,5.397294E-18
1.362,3.20762,2.36139,0.162573,0.221154,0.4625,1.14492E-16,1.14685124E-16
1.363,3.20869,2.36239,0.16255,0.221247,0.4625,2.60209E-16,2.60402124E-16
1.364,3.20975,2.36338,0.162526,0.22134,0.4625,3.72098E-16,3.72291124E-16
1.365,3.21081,2.36437,0.162503,0.221433,0.4625,1.61329E-16,1.61522124E-16
1.366,3.21186,2.36536,0.16248,0.221525,0.4625,2.63678E-16,2.63871124E-16
1.367,3.21291,2.36634,0.162457,0.221617,0.4625,-2.09902E-16,-2.09708876E-16
1.368,3.21396,2.36731,0.162435,0.221708,0.4625,1.00614E-16,1.00807124E-16
1.369,3.215,2.36829,0.162412,0.221799,0.4625,7.1991E-17,7.2184124E-17
1.37,3.21603,2.36925,0.162389,0.221889,0.4625,2.1684E-16,2.17033124E-16
1.371,3.21706,2.37021,0.162367,0.221979,0.4625,2.40259E-16,2.40452124E-16
1.372,3.21809,2.37117,0.162345,0.222069,0.4625,8.67362E-17,8.6929324E-17
1.373,3.21911,2.37213,0.162323,0.222158,0.4625,-9.54098E-17,-9.5216676E-17
1.374,3.22012,2.37307,0.1623,0.222247,0.4625,2.54137E-16,2.54330124E-16
1.375,3.22113,2.37402,0.162279,0.222335,0.4625,1.04083E-16,1.04276124E-16
1.376,3.22214,2.37496,0.162257,0.222423,0.4625,1.8735E-16,1.87543124E-16
1.377,3.22314,2.37589,0.162235,0.22251,0.4625,-1.82146E-17,-1.8021476E-17
1.378,3.22413,2.37682,0.162213,0.222597,0.4625,-3.46945E-18,-3.276326E-18
1.379,3.22512,2.37775,0.162192,0.222684,0.4625,3.10516E-16,3.10709124E-16
1.38,3.22611,2.37867,0.162171,0.22277,0.4625,-5.9848E-17,-5.9654876E-17
1.381,3.22709,2.37959,0.162149,0.222856,0.4625,2.70617E-16,2.70810124E-16
1.382,3.22807,2.3805,0.162128,0.222941,0.4625,1.40513E-16,1.40706124E-16
1.383,3.22904,2.38141,0.162107,0.223026,0.4625,5.3603E-16,5.36223124E-16
1.384,3.23001,2.38231,0.162086,0.223111,0.4625,-1.06685E-16,-1.06491876E-16
1.385,3.23097,2.38321,0.162065,0.223195,0.4625,1.91687E-16,1.91880124E-16
1.386,3.23192,2.3841,0.162045,0.223278,0.4625,-1.04951E-16,-1.04757876E-16
1.387,3.23288,2.38499,0.162024,0.223362,0.4625,2.12504E-16,2.12697124E-16
1.388,3.23382,2.38587,0.162004,0.223444,0.4625,-1.47451E-16,-1.47257876E-16
1.389,3.23476,2.38675,0.161983,0.223527,0.4625,4.47559E-16,4.47752124E-16
1.39,3.2357,2.38763,0.161963,0.223608,0.4625,6.07153E-17,6.0908424E-17
1.391,3.23663,2.3885,0.161943,0.22369,0.4625,-3.72966E-17,-3.7103476E-17
1.392,3.23756,2.38937,0.161923,0.223771,0.4625,1.73472E-16,1.73665124E-16
1.393,3.23848,2.39023,0.161903,0.223852,0.4625,-4.85723E-17,-4.8379176E-17
1.394,3.2394,2.39108,0.161884,0.223932,0.4625,1.69136E-16,1.69329124E-16
1.395,3.24031,2.39194,0.161864,0.224011,0.4625,-1.25767E-16,-1.25573876E-16
1.396,3.24122,2.39278,0.161844,0.224091,0.4625,-3.20924E-17,-3.1899276E-17
1.397,3.24212,2.39363,0.161825,0.22417,0.4625,-1.45717E-16,-1.45523876E-16
1.398,3.24302,2.39446,0.161806,0.224248,0.4625,-5.29091E-17,-5.2715976E-17
1.399,3.24391,2.3953,0.161787,0.224326,0.4625,-8.06646E-17,-8.0471476E-17
1.4,3.2448,2.39613,0.161767,0.224404,0.4625,3.17454E-16,3.17647124E-16
1.401,3.24568,2.39695,0.161749,0.224481,0.4625,1.60462E-16,1.60655124E-16
1.402,3.24656,2.39777,0.16173,0.224557,0.4625,-3.46945E-18,-3.276326E-18
1.403,3.24743,2.39859,0.161711,0.224634,0.4625,3.31332E-16,3.31525124E-16
1.404,3.2483,2.3994,0.161692,0.224709,0.4625,6.85216E-17,6.8714724E-17
1.405,3.24916,2.4002,0.161674,0.224785,0.4625,1.95156E-16,1.95349124E-16
1.406,3.25002,2.401,0.161656,0.22486,0.4625,2.06432E-16,2.06625124E-16
1.407,3.25087,2.4018,0.161637,0.224934,0.4625,2.87964E-16,2.88157124E-16
1.408,3.25172,2.40259,0.161619,0.225008,0.4625,2.37657E-16,2.37850124E-16
1.409,3.25256,2.40338,0.161601,0.225082,0.4625,8.41341E-17,8.4327224E-17
1.41,3.2534,2.40416,0.161583,0.225155,0.4625,-9.54098E-17,-9.5216676E-17
1.411,3.25423,2.40494,0.161565,0.225228,0.4625,2.98372E-16,2.98565124E-16
1.412,3.25506,2.40571,0.161548,0.2253,0.4625,-3.72966E-17,-3.7103476E-17
1.413,3.25588,2.40648,0.16153,0.225372,0.4625,-6.245E-17,-6.2256876E-17
1.414,3.2567,2.40724,0.161513,0.225443,0.4625,-9.62772E-17,-9.6084076E-17
1.415,3.25751,2.408,0.161495,0.225514,0.4625,2.6628E-16,2.66473124E-16
1.416,3.25832,2.40875,0.161478,0.225585,0.4625,-6.76542E-17,-6.7461076E-17
1.417,3.25912,2.4095,0.161461,0.225655,0.4625,-1.79544E-16,-1.79350876E-16
1.418,3.25992,2.41025,0.161444,0.225725,0.4625,-3.29597E-17,-3.2766576E-17
1.419,3.26071,2.41099,0.161427,0.225794,0.4625,5.89806E-17,5.9173724E-17
1.42,3.2615,2.41172,0.16141,0.225863,0.4625,1.36176E-16,1.36369124E-16
1.421,3.26228,2.41246,0.161394,0.225931,0.4625,-1.65666E-16,-1.65472876E-16
1.422,3.26306,2.41318,0.161377,0.225999,0.4625,2.74086E-16,2.74279124E-16
1.423,3.26383,2.4139,0.161361,0.226066,0.4625,2.2031E-16,2.20503124E-16
1.424,3.2646,2.41462,0.161344,0.226133,0.4625,3.38271E-16,3.38464124E-16
1.425,3.26536,2.41533,0.161328,0.2262,0.4625,3.43475E-16,3.43668124E-16
1.426,3.26612,2.41604,0.161312,0.226266,0.4625,2.12504E-16,2.12697124E-16
1.427,3.26687,2.41674,0.161296,0.226332,0.4625,2.9924E-16,2.99433124E-16
1.428,3.26761,2.41744,0.16128,0.226397,0.4625,1.15359E-16,1.15552124E-16
1.429,3.26836,2.41813,0.161264,0.226462,0.4625,2.35922E-16,2.36115124E-16
1.43,3.26909,2.41882,0.161249,0.226526,0.4625,2.64545E-16,2.64738124E-16
1.431,3.26982,2.4195,0.161233,0.22659,0.4625,1.37043E-16,1.37236124E-16
1.432,3.27055,2.42018,0.161218,0.226654,0.4625,1.56125E-16,1.56318124E-16
1.433,3.27127,2.42085,0.161203,0.226717,0.4625,-8.93383E-17,-8.9145176E-17
1.434,3.27199,2.42152,0.161187,0.226779,0.4625,2.93168E-16,2.93361124E-16
1.435,3.2727,2.42219,0.161172,0.226841,0.4625,9.45424E-17,9.4735524E-17
1.436,3.27341,2.42285,0.161157,0.226903,0.4625,-2.22045E-16,-2.21851876E-16
1.437,3.27411,2.4235,0.161143,0.226964,0.4625,1.33574E-16,1.33767124E-16
1.438,3.2748,2.42415,0.161128,0.227025,0.4625,1.25767E-16,1.25960124E-16
1.439,3.2755,2.4248,0.161113,0.227085,0.4625,8.32667E-17,8.3459824E-17
1.44,3.27618,2.42544,0.161099,0.227145,0.4625,6.93889E-17,6.9582024E-17
1.441,3.27686,2.42607,0.161084,0.227205,0.4625,-1.33574E-16,-1.33380876E-16
1.442,3.27754,2.4267,0.16107,0.227264,0.4625,2.97505E-16,2.97698124E-16
1.443,3.27821,2.42733,0.161056,0.227322,0.4625,-2.86229E-17,-2.8429776E-17
1.444,3.27887,2.42795,0.161042,0.22738,0.4625,2.61943E-16,2.62136124E-16
1.445,3.27953,2.42857,0.161028,0.227438,0.4625,3.7817E-16,3.78363124E-16
1.446,3.28019,2.42918,0.161014,0.227495,0.4625,1.04951E-16,1.05144124E-16
1.447,3.28084,2.42979,0.161,0.227552,0.4625,6.07153E-17,6.0908424E-17
1.448,3.28148,2.43039,0.160987,0.227608,0.4625,2.83627E-16,2.83820124E-16
1.449,3.28212,2.43099,0.160973,0.227664,0.4625,-3.64292E-17,-3.6236076E-17
1.45,3.28276,2.43158,0.16096,0.22772,0.4625,2.56739E-16,2.56932124E-16
1.451,3.28339,2.43217,0.160946,0.227775,0.4625,2.08167E-16,2.08360124E-16
1.452,3.28401,2.43275,0.160933,0.227829,0.4625,6.85216E-17,6.8714724E-17
1.453,3.28463,2.43333,0.16092,0.227883,0.4625,1.61329E-16,1.61522124E-16
1.454,3.28525,2.4339,0.160907,0.227937,0.4625,-1.44849E-16,-1.44655876E-16
1.455,3.28586,2.43447,0.160895,0.22799,0.4625,3.26128E-16,3.26321124E-16
1.456,3.28646,2.43504,0.160882,0.228043,0.4625,-5.0307E-17,-5.0113876E-17
1.457,3.28706,2.43559,0.160869,0.228095,0.4625,1.22298E-16,1.22491124E-16
1.458,3.28765,2.43615,0.160857,0.228147,0.4625,-1.00614E-16,-1.00420876E-16
1.459,3.28824,2.4367,0.160844,0.228198,0.4625,-8.32667E-17,-8.3073576E-17
1.46,3.28883,2.43724,0.160832,0.228249,0.4625,2.51535E-16,2.51728124E-16
1.461,3.2894,2.43778,0.16082,0.2283,0.4625,2.40259E-16,2.40452124E-16
1.462,3.28998,2.43832,0.160808,0.22835,0.4625,8.58688E-17,8.6061924E-17
1.463,3.29054,2.43885,0.160796,0.2284,0.4625,2.40259E-16,2.40452124E-16
1.464,3.29111,2.43937,0.160784,0.228449,0.4625,7.28584E-17,7.3051524E-17
1.465,3.29166,2.43989,0.160772,0.228497,0.4625,1.26635E-16,1.26828124E-16
1.466,3.29222,2.44041,0.160761,0.228546,0.4625,3.00107E-16,3.00300124E-16
1.467,3.29276,2.44092,0.160749,0.228593,0.4625,5.55112E-17,5.5704324E-17
1.468,3.29331,2.44143,0.160738,0.228641,0.4625,3.20056E-16,3.20249124E-16
1.469,3.29384,2.44193,0.160727,0.228688,0.4625,3.05311E-16,3.05504124E-16
1.47,3.29438,2.44243,0.160716,0.228734,0.4625,2.81025E-16,2.81218124E-16
1.471,3.2949,2.44292,0.160705,0.22878,0.4625,-9.71445E-17,-9.6951376E-17
1.472,3.29542,2.4434,0.160694,0.228825,0.4625,2.34188E-17,2.3611924E-17
1.473,3.29594,2.44389,0.160683,0.228871,0.4625,-1.78677E-16,-1.78483876E-16
1.474,3.29645,2.44436,0.160672,0.228915,0.4625,2.60209E-18,2.795214E-18
1.475,3.29696,2.44484,0.160661,0.228959,0.4625,1.11022E-16,1.11215124E-16
1.476,3.29746,2.4453,0.160651,0.229003,0.4625,3.95517E-16,3.95710124E-16
1.477,3.29795,2.44577,0.160641,0.229046,0.4625,6.93889E-18,7.132014E-18
1.478,3.29844,2.44622,0.16063,0.229089,0.4625,2.08167E-16,2.08360124E-16
1.479,3.29893,2.44668,0.16062,0.229131,0.4625,1.99493E-16,1.99686124E-16
1.48,3.29941,2.44712,0.16061,0.229173,0.4625,1.5439E-16,1.54583124E-16
1.481,3.29988,2.44757,0.1606,0.229215,0.4625,-1.69136E-16,-1.68942876E-16
1.482,3.30035,2.44801,0.16059,0.229256,0.4625,-2.71658E-15,-2.716386876E-15
1.483,3.30082,2.44844,0.160581,0.229296,0.4625,-5.0307E-15,-5.030506876E-15
1.484,3.30128,2.44887,0.160571,0.229336,0.4625,-7.45931E-15,-7.459116876E-15
1.485,3.30173,2.44929,0.160562,0.229376,0.4625,-1.01152E-14,-1.0115006876E-14
1.486,3.30218,2.44971,0.160552,0.229415,0.4625,-1.27138E-14,-1.2713606876E-14
1.487,3.30262,2.45012,0.160543,0.229454,0.4625,-1.51693E-14,-1.5169106876E-14
1.488,3.30306,2.45053,0.160534,0.229492,0.4625,-1.79396E-14,-1.7939406876E-14
1.489,3.30349,2.45094,0.160525,0.22953,0.4625,-2.02451E-14,-2.0244906876E-14
1.49,3.30392,2.45134,0.160516,0.229567,0.4625,-2.28749E-14,-2.2874706876E-14
1.491,3.30434,2.45173,0.160507,0.229604,0.4625,-2.51674E-14,-2.5167206876E-14
1.492,3.30476,2.45212,0.160498,0.22964,0.4625,-2.75257E-14,-2.7525506876E-14
1.493,3.30517,2.45251,0.16049,0.229676,0.4625,-2.97323E-14,-2.9732106876E-14
1.494,3.30558,2.45289,0.160481,0.229712,0.4625,-3.20308E-14,-3.2030606876E-14
1.495,3.30598,2.45326,0.160473,0.229747,0.4625,-3.44403E-14,-3.4440106876E-14
1.496,3.30638,2.45363,0.160465,0.229782,0.4625,-3.63468E-14,-3.6346606876E-14
1.497,3.30677,2.454,0.160457,0.229816,0.4625,-3.89116E-14,-3.8911406876E-14
1.498,3.30716,2.45436,0.160448,0.229849,0.4625,-4.09924E-14,-4.0992206876E-14
1.499,3.30754,2.45471,0.160441,0.229883,0.4625,-4.29882E-14,-4.2988006876E-14
1.5,3.30791,2.45506,0.160433,0.229915,0.4625,-4.51054E-14,-4.5105206876E-14
1.501,3.30828,2.45541,0.160425,0.229948,0.4625,-4.70813E-14,-4.7081106876E-14
1.502,3.30865,2.45575,0.160417,0.22998,0.4625,-4.91551E-14,-4.9154906876E-14
1.503,3.30901,2.45609,0.16041,0.230011,0.4625,-5.1412E-14,-5.1411806876E-14
1.504,3.30936,2.45642,0.160403,0.230042,0.4625,-5.31727E-14,-5.3172506876E-14
1.505,3.30971,2.45674,0.160395,0.230072,0.4625,-5.51694E-14,-5.5169206876E-14
1.506,3.31006,2.45707,0.160388,0.230102,0.4625,-5.70637E-14,-5.7063506876E-14
1.507,3.31039,2.45738,0.160381,0.230132,0.4625,-5.91202E-14,-5.9120006876E-14
1.508,3.31073,2.45769,0.160374,0.230161,0.4625,-6.09348E-14,-6.0934606876E-14
1.509,3.31106,2.458,0.160367,0.23019,0.4625,-6.25012E-14,-6.2501006876E-14
1.51,3.31138,2.4583,0.160361,0.230218,0.4625,-6.4105E-14,-6.4104806876E-14
1.511,3.3117,2.4586,0.160354,0.230246,0.4625,-6.61042E-14,-6.6104006876E-14
1.512,3.31201,2.45889,0.160347,0.230273,0.4625,-6.79257E-14,-6.7925506876E-14
1.513,3.31232,2.45918,0.160341,0.2303,0.4625,-6.96752E-14,-6.9675006876E-14
1.514,3.31262,2.45946,0.160335,0.230326,0.4625,-7.12373E-14,-7.1237106876E-14
1.515,3.31292,2.45974,0.160329,0.230352,0.4625,-7.2848E-14,-7.2847806876E-14
1.516,3.31321,2.46001,0.160323,0.230377,0.4625,-7.43164E-14,-7.4316206876E-14
1.517,3.3135,2.46028,0.160317,0.230402,0.4625,-7.59314E-14,-7.5931206876E-14
1.518,3.31378,2.46054,0.160311,0.230427,0.4625,-7.72923E-14,-7.7292106876E-14
1.519,3.31405,2.4608,0.160305,0.230451,0.4625,-7.9361E-14,-7.9360806876E-14
1.52,3.31432,2.46105,0.160299,0.230475,0.4625,-8.04391E-14,-8.0438906876E-14
1.521,3.31459,2.4613,0.160294,0.230498,0.4625,-8.21392E-14,-8.2139006876E-14
1.522,3.31485,2.46154,0.160289,0.23052,0.4625,-8.36397E-14,-8.3639506876E-14
1.523,3.3151,2.46178,0.160283,0.230543,0.4625,-8.48661E-14,-8.4865906876E-14
1.524,3.31535,2.46201,0.160278,0.230564,0.4625,-8.62565E-14,-8.6256306876E-14
1.525,3.3156,2.46224,0.160273,0.230586,0.4625,-8.75307E-14,-8.7530506876E-14
1.526,3.31584,2.46246,0.160268,0.230606,0.4625,-8.88178E-14,-8.8817606876E-14
1.527,3.31607,2.46268,0.160263,0.230627,0.4625,-9.01501E-14,-9.0149906876E-14
1.528,3.3163,2.46289,0.160258,0.230647,0.4625,-9.15388E-14,-9.1538606876E-14
1.529,3.31652,2.4631,0.160254,0.230666,0.4625,-9.25137E-14,-9.2513506876E-14
1.53,3.31674,2.46331,0.160249,0.230685,0.4625,-9.35658E-14,-9.3565606876E-14
1.531,3.31695,2.4635,0.160245,0.230704,0.4625,-9.48425E-14,-9.4842306876E-14
1.532,3.31716,2.4637,0.160241,0.230722,0.4625,-9.59424E-14,-9.5942206876E-14
1.533,3.31736,2.46389,0.160236,0.230739,0.4625,-9.69442E-14,-9.6944006876E-14
1.534,3.31756,2.46407,0.160232,0.230757,0.4625,-9.78176E-14,-9.7817406876E-14
1.535,3.31775,2.46425,0.160228,0.230773,0.4625,-9.92323E-14,-9.9232106876E-14
1.536,3.31794,2.46442,0.160224,0.23079,0.4625,-1.00219E-13,-1.00218806876E-13
1.537,3.31812,2.46459,0.160221,0.230805,0.4625,-1.0133E-13,-1.01329806876E-13
1.538,3.3183,2.46476,0.160217,0.230821,0.4625,-1.02296E-13,-1.02295806876E-13
1.539,3.31847,2.46492,0.160214,0.230835,0.4625,-1.03093E-13,-1.03092806876E-13
1.54,3.31863,2.46507,0.16021,0.23085,0.4625,-1.03915E-13,-1.03914806876E-13
1.541,3.31879,2.46522,0.160207,0.230864,0.4625,-1.04469E-13,-1.04468806876E-13
1.542,3.31895,2.46537,0.160204,0.230877,0.4625,-1.05767E-13,-1.05766806876E-13
1.543,3.3191,2.4655,0.1602,0.23089,0.4625,-1.06184E-13,-1.06183806876E-13
1.544,3.31924,2.46564,0.160197,0.230903,0.4625,-1.0692E-13,-1.06919806876E-13
1.545,3.31938,2.46577,0.160195,0.230915,0.4625,-1.07466E-13,-1.07465806876E-13
1.546,3.31951,2.46589,0.160192,0.230926,0.4625,-1.08373E-13,-1.08372806876E-13
1.547,3.31964,2.46601,0.160189,0.230938,0.4625,-1.08903E-13,-1.08902806876E-13
1.548,3.31976,2.46613,0.160187,0.230948,0.4625,-1.09679E-13,-1.09678806876E-13
1.549,3.31988,2.46624,0.160184,0.230959,0.4625,-1.10289E-13,-1.10288806876E-13
1.55,3.31999,2.46634,0.160182,0.230968,0.4625,-1.10646E-13,-1.10645806876E-13
1.551,3.3201,2.46644,0.16018,0.230978,0.4625,-1.1123E-13,-1.11229806876E-13
1.552,3.3202,2.46654,0.160178,0.230987,0.4625,-1.11529E-13,-1.11528806876E-13
1.553,3.3203,2.46663,0.160176,0.230995,0.4625,-1.12206E-13,-1.12205806876E-13
1.554,3.32039,2.46671,0.160174,0.231003,0.4625,-1.12989E-13,-1.12988806876E-13
1.555,3.32048,2.4668,0.160172,0.23101,0.4625,-1.13073E-13,-1.13072806876E-13
1.556,3.32056,2.46687,0.16017,0.231017,0.4625,-1.13754E-13,-1.13753806876E-13
1.557,3.32063,2.46694,0.160169,0.231024,0.4625,-1.14235E-13,-1.14234806876E-13
1.558,3.3207,2.46701,0.160167,0.23103,0.4625,-1.14498E-13,-1.14497806876E-13
1.559,3.32077,2.46707,0.160166,0.231036,0.4625,-1.14242E-13,-1.14241806876E-13
1.56,3.32083,2.46712,0.160165,0.231041,0.4625,-1.15144E-13,-1.15143806876E-13
1.561,3.32088,2.46717,0.160163,0.231045,0.4625,-1.15133E-13,-1.15132806876E-13
1.562,3.32093,2.46722,0.160162,0.23105,0.4625,-1.15193E-13,-1.15192806876E-13
1.563,3.32098,2.46726,0.160162,0.231053,0.4625,-1.1562E-13,-1.15619806876E-13
1.564,3.32101,2.4673,0.160161,0.231057,0.4625,-1.15436E-13,-1.15435806876E-13
1.565,3.32105,2.46733,0.16016,0.23106,0.4625,-1.15893E-13,-1.15892806876E-13
1.566,3.32108,2.46735,0.160159,0.231062,0.4625,-1.15781E-13,-1.15780806876E-13
1.567,3.3211,2.46738,0.160159,0.231064,0.4625,-1.15975E-13,-1.15974806876E-13
1.568,3.32112,2.46739,0.160159,0.231065,0.4625,-1.16188E-13,-1.16187806876E-13
1.569,3.32113,2.4674,0.160158,0.231066,0.4625,-1.16331E-13,-1.16330806876E-13
1.57,3.32113,2.46741,0.160158,0.231067,0.4625,-1.16282E-13,-1.16281806876E-13
1.571,3.32114,2.46741,0.160158,0.231067,0.4625,-1.16534E-13,-1.16533806876E-13
1.572,3.32113,2.46741,0.160158,0.231067,0.4625,-1.16377E-13,-1.16376806876E-13
1.573,3.32112,2.4674,0.160158,0.231066,0.4625,-1.16261E-13,-1.16260806876E-13
1.574,3.32111,2.46739,0.160159,0.231064,0.4625,-1.16384E-13,-1.16383806876E-13
1.575,3.32109,2.46737,0.160159,0.231063,0.4625,-1.16261E-13,-1.16260806876E-13
1.576,3.32106,2.46734,0.16016,0.23106,0.4625,-1.15701E-13,-1.15700806876E-13
1.577,3.32103,2.46732,0.16016,0.231058,0.4625,-1.15434E-13,-1.15433806876E-13
1.578,3.321,2.46728,0.160161,0.231055,0.4625,-1.15877E-13,-1.15876806876E-13
1.579,3.32096,2.46724,0.160162,0.231051,0.4625,-1.15192E-13,-1.15191806876E-13
1.58,3.32091,2.4672,0.160163,0.231047,0.4625,-1.15005E-13,-1.15004806876E-13
1.581,3.32086,2.46715,0.160164,0.231042,0.4625,-1.14735E-13,-1.14734806876E-13
1.582,3.3208,2.4671,0.160165,0.231037,0.4625,-1.14577E-13,-1.14576806876E-13
1.583,3.32074,2.46704,0.160166,0.231032,0.4625,-1.14344E-13,-1.14343806876E-13
1.584,3.32067,2.46698,0.160168,0.231026,0.4625,-1.14108E-13,-1.14107806876E-13
1.585,3.3206,2.46691,0.160169,0.23102,0.4625,-1.13482E-13,-1.13481806876E-13
1.586,3.32052,2.46684,0.160171,0.231013,0.4625,-1.1287E-13,-1.12869806876E-13
1.587,3.32044,2.46676,0.160173,0.231005,0.4625,-1.1211E-13,-1.12109806876E-13
1.588,3.32035,2.46668,0.160174,0.230998,0.4625,-1.11864E-13,-1.11863806876E-13
1.589,3.32026,2.46659,0.160176,0.230989,0.4625,-1.11478E-13,-1.11477806876E-13
1.59,3.32016,2.4665,0.160178,0.230981,0.4625,-1.10848E-13,-1.10847806876E-13
1.591,3.32006,2.4664,0.160181,0.230971,0.4625,-1.10499E-13,-1.10498806876E-13
1.592,3.31995,2.4663,0.160183,0.230962,0.4625,-1.0987E-13,-1.09869806876E-13
1.593,3.31983,2.46619,0.160185,0.230952,0.4625,-1.09282E-13,-1.09281806876E-13
1.594,3.31971,2.46608,0.160188,0.230941,0.4625,-1.08397E-13,-1.08396806876E-13
1.595,3.31959,2.46597,0.16019,0.23093,0.4625,-1.0799E-13,-1.07989806876E-13
1.596,3.31946,2.46584,0.160193,0.230919,0.4625,-1.07396E-13,-1.07395806876E-13
1.597,3.31932,2.46572,0.160196,0.230907,0.4625,-1.06789E-13,-1.06788806876E-13
1.598,3.31918,2.46559,0.160199,0.230894,0.4625,-1.05506E-13,-1.05505806876E-13
1.599,3.31903,2.46545,0.160202,0.230882,0.4625,-1.04717E-13,-1.04716806876E-13
1.6,3.31888,2.46531,0.160205,0.230868,0.4625,-1.04493E-13,-1.04492806876E-13
1.601,3.31872,2.46516,0.160208,0.230854,0.4625,-1.03542E-13,-1.03541806876E-13
1.602,3.31856,2.46501,0.160211,0.23084,0.4625,-1.02543E-13,-1.02542806876E-13
1.603,3.31839,2.46485,0.160215,0.230826,0.4625,-1.01537E-13,-1.01536806876E-13
1.604,3.31822,2.46469,0.160219,0.23081,0.4625,-1.00897E-13,-1.00896806876E-13
1.605,3.31804,2.46453,0.160222,0.230795,0.4625,-9.98906E-14,-9.9890406876E-14
1.606,3.31786,2.46435,0.160226,0.230779,0.4625,-9.89105E-14,-9.8910306876E-14
1.607,3.31767,2.46418,0.16023,0.230762,0.4625,-9.80752E-14,-9.8075006876E-14
1.608,3.31748,2.464,0.160234,0.230745,0.4625,-9.7056E-14,-9.7055806876E-14
1.609,3.31728,2.46381,0.160238,0.230728,0.4625,-9.60005E-14,-9.6000306876E-14
1.61,3.31707,2.46362,0.160242,0.23071,0.4625,-9.50889E-14,-9.5088706876E-14
1.611,3.31686,2.46342,0.160247,0.230691,0.4625,-9.36794E-14,-9.3679206876E-14
1.612,3.31665,2.46322,0.160251,0.230672,0.4625,-9.28381E-14,-9.2837906876E-14
1.613,3.31643,2.46302,0.160256,0.230653,0.4625,-9.155E-14,-9.1549806876E-14
1.614,3.3162,2.46281,0.16026,0.230633,0.4625,-9.0726E-14,-9.0725806876E-14
1.615,3.31597,2.46259,0.160265,0.230613,0.4625,-8.9405E-14,-8.9404806876E-14
1.616,3.31573,2.46237,0.16027,0.230592,0.4625,-8.84934E-14,-8.8493206876E-14
1.617,3.31549,2.46215,0.160275,0.230571,0.4625,-8.69053E-14,-8.6905106876E-14
1.618,3.31525,2.46192,0.16028,0.23055,0.4625,-8.58523E-14,-8.5852106876E-14
1.619,3.31499,2.46168,0.160285,0.230528,0.4625,-8.46207E-14,-8.4620506876E-14
1.62,3.31474,2.46144,0.160291,0.230505,0.4625,-8.32086E-14,-8.3208406876E-14
1.621,3.31448,2.4612,0.160296,0.230482,0.4625,-8.18529E-14,-8.1852706876E-14
1.622,3.31421,2.46095,0.160302,0.230459,0.4625,-8.05996E-14,-8.0599406876E-14
1.623,3.31393,2.46069,0.160307,0.230435,0.4625,-7.91849E-14,-7.9184706876E-14
1.624,3.31366,2.46043,0.160313,0.23041,0.4625,-7.8413E-14,-7.8412806876E-14
1.625,3.31337,2.46017,0.160319,0.230386,0.4625,-7.6268E-14,-7.6267806876E-14
1.626,3.31308,2.4599,0.160325,0.23036,0.4625,-7.53087E-14,-7.5308506876E-14
1.627,3.31279,2.45962,0.160331,0.230335,0.4625,-7.39088E-14,-7.3908606876E-14
1.628,3.31249,2.45935,0.160337,0.230308,0.4625,-7.22495E-14,-7.2249306876E-14
1.629,3.31219,2.45906,0.160344,0.230282,0.4625,-7.10517E-14,-7.1051506876E-14
1.63,3.31188,2.45877,0.16035,0.230255,0.4625,-6.93629E-14,-6.9362706876E-14
1.631,3.31156,2.45848,0.160357,0.230227,0.4625,-6.76672E-14,-6.7667006876E-14
1.632,3.31124,2.45818,0.160363,0.230199,0.4625,-6.60036E-14,-6.6003406876E-14
1.633,3.31092,2.45788,0.16037,0.23017,0.4625,-6.46349E-14,-6.4634706876E-14
1.634,3.31059,2.45757,0.160377,0.230142,0.4625,-6.30607E-14,-6.3060506876E-14
1.635,3.31025,2.45725,0.160384,0.230112,0.4625,-6.16772E-14,-6.1677006876E-14
1.636,3.30991,2.45694,0.160391,0.230082,0.4625,-5.96728E-14,-5.9672606876E-14
1.637,3.30956,2.45661,0.160398,0.230052,0.4625,-5.8141E-14,-5.8140806876E-14
1.638,3.30921,2.45628,0.160406,0.230021,0.4625,-5.58087E-14,-5.5808506876E-14
1.639,3.30885,2.45595,0.160413,0.22999,0.4625,-5.47826E-14,-5.4782406876E-14
1.64,3.30849,2.45561,0.16042,0.229958,0.4625,-5.26489E-14,-5.2648706876E-14
1.641,3.30812,2.45527,0.160428,0.229926,0.4625,-5.11284E-14,-5.1128206876E-14
1.642,3.30775,2.45492,0.160436,0.229893,0.4625,-4.93928E-14,-4.9392606876E-14
1.643,3.30737,2.45457,0.160444,0.22986,0.4625,-4.75262E-14,-4.7526006876E-14
1.644,3.30699,2.45421,0.160452,0.229827,0.4625,-4.56805E-14,-4.5680306876E-14
1.645,3.3066,2.45385,0.16046,0.229793,0.4625,-4.40446E-14,-4.4044406876E-14
1.646,3.30621,2.45348,0.160468,0.229758,0.4625,-4.22336E-14,-4.2233406876E-14
1.647,3.30581,2.45311,0.160476,0.229723,0.4625,-4.02673E-14,-4.0267106876E-14
1.648,3.30541,2.45273,0.160485,0.229688,0.4625,-3.81665E-14,-3.8166306876E-14
1.649,3.305,2.45235,0.160493,0.229652,0.4625,-3.62384E-14,-3.6238206876E-14
1.65,3.30458,2.45196,0.160502,0.229616,0.4625,-3.45696E-14,-3.4569406876E-14
1.651,3.30416,2.45157,0.160511,0.229579,0.4625,-3.22979E-14,-3.2297706876E-14
1.652,3.30374,2.45118,0.16052,0.229542,0.4625,-3.07254E-14,-3.0725206876E-14
1.653,3.30331,2.45077,0.160529,0.229504,0.4625,-2.84391E-14,-2.8438906876E-14
1.654,3.30287,2.45037,0.160538,0.229466,0.4625,-2.66428E-14,-2.6642606876E-14
1.655,3.30243,2.44996,0.160547,0.229428,0.4625,-2.45897E-14,-2.4589506876E-14
1.656,3.30199,2.44954,0.160556,0.229389,0.4625,-2.21472E-14,-2.2147006876E-14
1.657,3.30153,2.44912,0.160566,0.229349,0.4625,-2.05756E-14,-2.0575406876E-14
1.658,3.30108,2.44869,0.160575,0.229309,0.4625,-1.8192E-14,-1.8191806876E-14
1.659,3.30062,2.44826,0.160585,0.229269,0.4625,-1.64452E-14,-1.6445006876E-14
1.66,3.30015,2.44783,0.160594,0.229228,0.4625,-1.40088E-14,-1.4008606876E-14
1.661,3.29968,2.44739,0.160604,0.229187,0.4625,-1.1947E-14,-1.1946806876E-14
1.662,3.2992,2.44694,0.160614,0.229145,0.4625,-9.76302E-15,-9.762826876E-15
1.663,3.29872,2.44649,0.160624,0.229103,0.4625,-7.57727E-15,-7.577076876E-15
1.664,3.29823,2.44604,0.160635,0.22906,0.4625,-5.14432E-15,-5.144126876E-15
1.665,3.29774,2.44558,0.160645,0.229017,0.4625,-3.03316E-15,-3.032966876E-15
1.666,3.29724,2.44511,0.160655,0.228974,0.4625,-2.99673E-15,-2.996536876E-15
1.667,3.29674,2.44464,0.160666,0.22893,0.4625,-2.8753E-15,-2.875106876E-15
1.668,3.29623,2.44417,0.160676,0.228885,0.4625,-3.12077E-15,-3.120576876E-15
1.669,3.29572,2.44369,0.160687,0.22884,0.4625,-3.22572E-15,-3.225526876E-15
1.67,3.2952,2.44321,0.160698,0.228795,0.4625,-2.83194E-15,-2.831746876E-15
1.671,3.29468,2.44272,0.160709,0.228749,0.4625,-3.29771E-15,-3.297516876E-15
1.672,3.29415,2.44222,0.16072,0.228703,0.4625,-3.14679E-15,-3.146596876E-15
1.673,3.29361,2.44173,0.160731,0.228656,0.4625,-2.96811E-15,-2.967916876E-15
1.674,3.29307,2.44122,0.160743,0.228609,0.4625,-3.01235E-15,-3.012156876E-15
1.675,3.29253,2.44071,0.160754,0.228561,0.4625,-3.18062E-15,-3.180426876E-15
1.676,3.29198,2.4402,0.160766,0.228513,0.4625,-3.11123E-15,-3.111036876E-15
1.677,3.29143,2.43968,0.160777,0.228465,0.4625,-3.23699E-15,-3.236796876E-15
1.678,3.29087,2.43916,0.160789,0.228416,0.4625,-2.92648E-15,-2.926286876E-15
1.679,3.2903,2.43863,0.160801,0.228366,0.4625,-3.2049E-15,-3.204706876E-15
1.68,3.28973,2.4381,0.160813,0.228316,0.4625,-2.88485E-15,-2.884656876E-15
1.681,3.28916,2.43756,0.160825,0.228266,0.4625,-2.95423E-15,-2.954036876E-15
1.682,3.28857,2.43702,0.160837,0.228215,0.4625,-3.06092E-15,-3.060726876E-15
1.683,3.28799,2.43648,0.160849,0.228164,0.4625,-3.35669E-15,-3.356496876E-15
1.684,3.2874,2.43592,0.160862,0.228112,0.4625,-2.91087E-15,-2.910676876E-15
1.685,3.2868,2.43537,0.160874,0.22806,0.4625,-3.28643E-15,-3.286236876E-15
1.686,3.2862,2.43481,0.160887,0.228008,0.4625,-3.03924E-15,-3.039046876E-15
1.687,3.2856,2.43424,0.1609,0.227955,0.4625,-3.30118E-15,-3.300986876E-15
1.688,3.28498,2.43367,0.160913,0.227901,0.4625,-3.03056E-15,-3.030366876E-15
1.689,3.28437,2.43309,0.160926,0.227847,0.4625,-2.96638E-15,-2.966186876E-15
1.69,3.28375,2.43251,0.160939,0.227793,0.4625,-2.89005E-15,-2.889856876E-15
1.691,3.28312,2.43193,0.160952,0.227738,0.4625,-2.80331E-15,-2.803116876E-15
1.692,3.28249,2.43134,0.160965,0.227683,0.4625,-3.07566E-15,-3.075466876E-15
1.693,3.28185,2.43074,0.160979,0.227627,0.4625,-3.03403E-15,-3.033836876E-15
1.694,3.28121,2.43015,0.160992,0.227571,0.4625,-2.85362E-15,-2.853426876E-15
1.695,3.28056,2.42954,0.161006,0.227514,0.4625,-3.02883E-15,-3.028636876E-15
1.696,3.27991,2.42893,0.16102,0.227457,0.4625,-3.27776E-15,-3.277566876E-15
1.697,3.27925,2.42832,0.161033,0.227399,0.4625,-3.19102E-15,-3.190826876E-15
1.698,3.27859,2.4277,0.161047,0.227341,0.4625,-2.98025E-15,-2.980056876E-15
1.699,3.27792,2.42708,0.161062,0.227283,0.4625,-2.99934E-15,-2.999146876E-15
1.7,3.27725,2.42645,0.161076,0.227224,0.4625,-3.09648E-15,-3.096286876E-15
1.701,3.27657,2.42581,0.16109,0.227165,0.4625,-3.13638E-15,-3.136186876E-15
1.702,3.27589,2.42518,0.161105,0.227105,0.4625,-3.14158E-15,-3.141386876E-15
1.703,3.2752,2.42453,0.161119,0.227045,0.4625,-3.02015E-15,-3.019956876E-15
1.704,3.27451,2.42389,0.161134,0.226984,0.4625,-2.96811E-15,-2.967916876E-15
1.705,3.27381,2.42324,0.161149,0.226923,0.4625,-3.03143E-15,-3.031236876E-15
1.706,3.2731,2.42258,0.161163,0.226862,0.4625,-3.06612E-15,-3.065926876E-15
1.707,3.2724,2.42192,0.161178,0.2268,0.4625,-2.92821E-15,-2.928016876E-15
1.708,3.27168,2.42125,0.161194,0.226737,0.4625,-2.77035E-15,-2.770156876E-15
1.709,3.27096,2.42058,0.161209,0.226674,0.4625,-3.09388E-15,-3.093686876E-15
1.71,3.27024,2.4199,0.161224,0.226611,0.4625,-2.98025E-15,-2.980056876E-15
1.711,3.26951,2.41922,0.16124,0.226547,0.4625,-3.10342E-15,-3.103226876E-15
1.712,3.26878,2.41854,0.161255,0.226483,0.4625,-2.83541E-15,-2.835216876E-15
1.713,3.26804,2.41785,0.161271,0.226418,0.4625,-2.92995E-15,-2.929756876E-15
1.714,3.26729,2.41715,0.161287,0.226353,0.4625,-3.16847E-15,-3.168276876E-15
1.715,3.26654,2.41645,0.161303,0.226288,0.4625,-3.12771E-15,-3.127516876E-15
1.716,3.26579,2.41575,0.161319,0.226222,0.4625,-2.58821E-15,-2.588016876E-15
1.717,3.26503,2.41504,0.161335,0.226155,0.4625,-3.01061E-15,-3.010416876E-15
1.718,3.26427,2.41433,0.161351,0.226088,0.4625,-3.19276E-15,-3.192566876E-15
1.719,3.2635,2.41361,0.161367,0.226021,0.4625,-2.96204E-15,-2.961846876E-15
1.72,3.26272,2.41289,0.161384,0.225953,0.4625,-3.08434E-15,-3.084146876E-15
1.721,3.26194,2.41216,0.1614,0.225885,0.4625,-3.01148E-15,-3.011286876E-15
1.722,3.26116,2.41143,0.161417,0.225816,0.4625,-2.92735E-15,-2.927156876E-15
1.723,3.26037,2.41069,0.161434,0.225747,0.4625,-3.15893E-15,-3.158736876E-15
1.724,3.25958,2.40995,0.161451,0.225678,0.4625,-3.18842E-15,-3.188226876E-15
1.725,3.25878,2.4092,0.161468,0.225608,0.4625,-3.1971E-15,-3.196906876E-15
1.726,3.25797,2.40845,0.161485,0.225538,0.4625,-2.9178E-15,-2.917606876E-15
1.727,3.25716,2.40769,0.161502,0.225467,0.4625,-2.89352E-15,-2.893326876E-15
1.728,3.25635,2.40693,0.16152,0.225395,0.4625,-2.91087E-15,-2.910676876E-15
1.729,3.25553,2.40617,0.161537,0.225324,0.4625,-2.96117E-15,-2.960976876E-15
1.73,3.2547,2.4054,0.161555,0.225252,0.4625,-3.10082E-15,-3.100626876E-15
1.731,3.25387,2.40462,0.161573,0.225179,0.4625,-3.22312E-15,-3.222926876E-15
1.732,3.25304,2.40384,0.16159,0.225106,0.4625,-3.09475E-15,-3.094556876E-15
1.733,3.2522,2.40306,0.161608,0.225032,0.4625,-2.99153E-15,-2.991336876E-15
1.734,3.25135,2.40227,0.161626,0.224959,0.4625,-3.1572E-15,-3.157006876E-15
1.735,3.2505,2.40148,0.161645,0.224884,0.4625,-2.91E-15,-2.909806876E-15
1.736,3.24965,2.40068,0.161663,0.224809,0.4625,-2.85622E-15,-2.856026876E-15
1.737,3.24879,2.39987,0.161681,0.224734,0.4625,-2.79377E-15,-2.793576876E-15
1.738,3.24793,2.39907,0.1617,0.224658,0.4625,-2.92561E-15,-2.925416876E-15
1.739,3.24706,2.39825,0.161719,0.224582,0.4625,-3.00801E-15,-3.007816876E-15
1.74,3.24618,2.39744,0.161737,0.224506,0.4625,-3.06873E-15,-3.068536876E-15
1.741,3.2453,2.39662,0.161756,0.224429,0.4625,-3.00628E-15,-3.006086876E-15
1.742,3.24442,2.39579,0.161775,0.224351,0.4625,-3.05485E-15,-3.054656876E-15
1.743,3.24353,2.39496,0.161794,0.224274,0.4625,-3.06526E-15,-3.065066876E-15
1.744,3.24263,2.39412,0.161814,0.224195,0.4625,-3.18929E-15,-3.189096876E-15
1.745,3.24173,2.39328,0.161833,0.224117,0.4625,-2.85709E-15,-2.856896876E-15
1.746,3.24083,2.39244,0.161852,0.224038,0.4625,-2.93949E-15,-2.939296876E-15
1.747,3.23992,2.39159,0.161872,0.223958,0.4625,-3.10255E-15,-3.102356876E-15
1.748,3.23901,2.39074,0.161892,0.223878,0.4625,-3.14852E-15,-3.148326876E-15
1.749,3.23809,2.38988,0.161911,0.223798,0.4625,-3.02796E-15,-3.027766876E-15
1.75,3.23716,2.38901,0.161931,0.223717,0.4625,-3.20403E-15,-3.203836876E-15
1.751,3.23623,2.38815,0.161951,0.223635,0.4625,-2.83107E-15,-2.830876876E-15
1.752,3.2353,2.38727,0.161971,0.223554,0.4625,-2.7426E-15,-2.742406876E-15
1.753,3.23436,2.3864,0.161992,0.223471,0.4625,-3.08781E-15,-3.087616876E-15
1.754,3.23342,2.38551,0.162012,0.223389,0.4625,-3.19796E-15,-3.197766876E-15
1.755,3.23247,2.38463,0.162033,0.223306,0.4625,-2.7825E-15,-2.782306876E-15
1.756,3.23151,2.38374,0.162053,0.223222,0.4625,-3.06786E-15,-3.067666876E-15
1.757,3.23055,2.38284,0.162074,0.223138,0.4625,-3.14766E-15,-3.147466876E-15
1.758,3.22959,2.38194,0.162095,0.223054,0.4625,-2.84842E-15,-2.848226876E-15
1.759,3.22862,2.38104,0.162116,0.222969,0.4625,-2.89699E-15,-2.896796876E-15
1.76,3.22765,2.38013,0.162137,0.222884,0.4625,-3.04878E-15,-3.048586876E-15
1.761,3.22667,2.37921,0.162158,0.222799,0.4625,-3.02883E-15,-3.028636876E-15
1.762,3.22569,2.3783,0.162179,0.222712,0.4625,-3.02449E-15,-3.024296876E-15
1.763,3.2247,2.37737,0.162201,0.222626,0.4625,-2.97852E-15,-2.978326876E-15
1.764,3.22371,2.37644,0.162222,0.222539,0.4625,-3.00367E-15,-3.003476876E-15
1.765,3.22271,2.37551,0.162244,0.222452,0.4625,-2.7478E-15,-2.747606876E-15
1.766,3.22171,2.37458,0.162266,0.222364,0.4625,-3.19623E-15,-3.196036876E-15
1.767,3.2207,2.37363,0.162287,0.222276,0.4625,-3.1997E-15,-3.199506876E-15
1.768,3.21969,2.37269,0.162309,0.222187,0.4625,-3.20317E-15,-3.202976876E-15
1.769,3.21867,2.37174,0.162332,0.222098,0.4625,-3.24827E-15,-3.248076876E-15
1.77,3.21765,2.37078,0.162354,0.222009,0.4625,-2.67061E-15,-2.670416876E-15
1.771,3.21662,2.36982,0.162376,0.221919,0.4625,-3.19449E-15,-3.194296876E-15
1.772,3.21559,2.36886,0.162399,0.221828,0.4625,-3.14332E-15,-3.143126876E-15
1.773,3.21455,2.36789,0.162421,0.221738,0.4625,-3.27256E-15,-3.272366876E-15
1.774,3.21351,2.36692,0.162444,0.221647,0.4625,-3.10776E-15,-3.107566876E-15
1.775,3.21246,2.36594,0.162467,0.221555,0.4625,-2.94643E-15,-2.946236876E-15
1.776,3.21141,2.36496,0.16249,0.221463,0.4625,-3.07306E-15,-3.072866876E-15
1.777,3.21035,2.36397,0.162513,0.221371,0.4625,-3.26475E-15,-3.264556876E-15
1.778,3.20929,2.36298,0.162536,0.221278,0.4625,-3.18322E-15,-3.183026876E-15
1.779,3.20823,2.36198,0.162559,0.221184,0.4625,-3.03577E-15,-3.035576876E-15
1.78,3.20716,2.36098,0.162582,0.221091,0.4625,-3.02362E-15,-3.023426876E-15
1.781,3.20608,2.35998,0.162606,0.220997,0.4625,-3.06873E-15,-3.068536876E-15
1.782,3.205,2.35897,0.16263,0.220902,0.4625,-2.93168E-15,-2.931486876E-15
1.783,3.20392,2.35796,0.162653,0.220807,0.4625,-2.80505E-15,-2.804856876E-15
1.784,3.20283,2.35694,0.162677,0.220712,0.4625,-2.85622E-15,-2.856026876E-15
1.785,3.20173,2.35591,0.162701,0.220616,0.4625,-3.21184E-15,-3.211646876E-15
1.786,3.20063,2.35489,0.162725,0.22052,0.4625,-3.07827E-15,-3.078076876E-15
1.787,3.19953,2.35386,0.162749,0.220423,0.4625,-3.33848E-15,-3.338286876E-15
1.788,3.19842,2.35282,0.162774,0.220326,0.4625,-3.21965E-15,-3.219456876E-15
1.789,3.19731,2.35178,0.162798,0.220228,0.4625,-3.21965E-15,-3.219456876E-15
1.79,3.19619,2.35073,0.162823,0.22013,0.4625,-2.8727E-15,-2.872506876E-15
1.791,3.19506,2.34968,0.162848,0.220032,0.4625,-3.01929E-15,-3.019096876E-15
1.792,3.19394,2.34863,0.162872,0.219933,0.4625,-3.15546E-15,-3.155266876E-15
1.793,3.1928,2.34757,0.162897,0.219834,0.4625,-2.94209E-15,-2.941896876E-15
1.794,3.19166,2.34651,0.162922,0.219735,0.4625,-3.23699E-15,-3.236796876E-15
1.795,3.19052,2.34544,0.162947,0.219635,0.4625,-3.19189E-15,-3.191696876E-15
1.796,3.18938,2.34437,0.162973,0.219534,0.4625,-2.98459E-15,-2.984396876E-15
1.797,3.18822,2.34329,0.162998,0.219433,0.4625,-3.2049E-15,-3.204706876E-15
1.798,3.18707,2.34221,0.163024,0.219332,0.4625,-3.31853E-15,-3.318336876E-15
1.799,3.18591,2.34113,0.163049,0.21923,0.4625,-3.21965E-15,-3.219456876E-15
1.8,3.18474,2.34004,0.163075,0.219128,0.4625,-2.92474E-15,-2.924546876E-15
1.801,3.18357,2.33894,0.163101,0.219026,0.4625,-3.04444E-15,-3.044246876E-15
1.802,3.18239,2.33784,0.163127,0.218923,0.4625,-3.10689E-15,-3.106696876E-15
1.803,3.18121,2.33674,0.163153,0.21882,0.4625,-3.17715E-15,-3.176956876E-15
1.804,3.18003,2.33563,0.163179,0.218716,0.4625,-3.03143E-15,-3.031236876E-15
1.805,3.17884,2.33452,0.163206,0.218612,0.4625,-3.19276E-15,-3.192566876E-15
1.806,3.17764,2.3334,0.163232,0.218507,0.4625,-3.03403E-15,-3.033836876E-15
1.807,3.17645,2.33228,0.163259,0.218402,0.4625,-3.35842E-15,-3.358226876E-15
1.808,3.17524,2.33116,0.163285,0.218297,0.4625,-3.04184E-15,-3.041646876E-15
1.809,3.17403,2.33003,0.163312,0.218191,0.4625,-2.98372E-15,-2.983526876E-15
1.81,3.17282,2.3289,0.163339,0.218085,0.4625,-3.03056E-15,-3.030366876E-15
1.811,3.1716,2.32776,0.163366,0.217978,0.4625,-3.06699E-15,-3.066796876E-15
1.812,3.17038,2.32662,0.163393,0.217871,0.4625,-3.08954E-15,-3.089346876E-15
1.813,3.16915,2.32547,0.163421,0.217764,0.4625,-3.12597E-15,-3.125776876E-15
1.814,3.16792,2.32432,0.163448,0.217656,0.4625,-3.07566E-15,-3.075466876E-15
1.815,3.16669,2.32316,0.163475,0.217548,0.4625,-2.84321E-15,-2.843016876E-15
1.816,3.16544,2.322,0.163503,0.217439,0.4625,-3.01408E-15,-3.013886876E-15
1.817,3.1642,2.32084,0.163531,0.21733,0.4625,-2.84148E-15,-2.841286876E-15
1.818,3.16295,2.31967,0.163559,0.217221,0.4625,-3.2873E-15,-3.287106876E-15
1.819,3.16169,2.3185,0.163587,0.217111,0.4625,-3.15459E-15,-3.154396876E-15
1.82,3.16043,2.31732,0.163615,0.217,0.4625,-2.96464E-15,-2.964446876E-15
1.821,3.15917,2.31614,0.163643,0.21689,0.4625,-3.20143E-15,-3.201236876E-15
1.822,3.1579,2.31495,0.163672,0.216779,0.4625,-3.15199E-15,-3.151796876E-15
1.823,3.15663,2.31376,0.1637,0.216667,0.4625,-3.1199E-15,-3.119706876E-15
1.824,3.15535,2.31257,0.163729,0.216555,0.4625,-2.89699E-15,-2.896796876E-15
1.825,3.15407,2.31137,0.163757,0.216443,0.4625,-3.19883E-15,-3.198636876E-15
1.826,3.15278,2.31016,0.163786,0.21633,0.4625,-2.81025E-15,-2.810056876E-15
1.827,3.15149,2.30896,0.163815,0.216217,0.4625,-3.2049E-15,-3.204706876E-15
1.828,3.15019,2.30774,0.163844,0.216104,0.4625,-2.88658E-15,-2.886386876E-15
1.829,3.14889,2.30653,0.163873,0.21599,0.4625,-3.00281E-15,-3.002616876E-15
1.83,3.14759,2.30531,0.163903,0.215875,0.4625,-3.08E-15,-3.079806876E-15
1.831,3.14628,2.30408,0.163932,0.215761,0.4625,-3.35756E-15,-3.357366876E-15
1.832,3.14496,2.30285,0.163962,0.215646,0.4625,-3.30812E-15,-3.307926876E-15
1.833,3.14364,2.30162,0.163991,0.21553,0.4625,-2.91087E-15,-2.910676876E-15
1.834,3.14232,2.30038,0.164021,0.215414,0.4625,-3.39399E-15,-3.393796876E-15
1.835,3.14099,2.29914,0.164051,0.215298,0.4625,-3.13551E-15,-3.135316876E-15
1.836,3.13966,2.29789,0.164081,0.215181,0.4625,-3.03663E-15,-3.036436876E-15
1.837,3.13832,2.29664,0.164111,0.215064,0.4625,-2.79377E-15,-2.793576876E-15
1.838,3.13698,2.29539,0.164142,0.214946,0.4625,-2.93949E-15,-2.939296876E-15
1.839,3.13563,2.29413,0.164172,0.214829,0.4625,-3.37057E-15,-3.370376876E-15
1.84,3.13428,2.29287,0.164203,0.21471,0.4625,-3.23006E-15,-3.229866876E-15
1.841,3.13292,2.2916,0.164233,0.214592,0.4625,-2.90913E-15,-2.908936876E-15
1.842,3.13156,2.29033,0.164264,0.214472,0.4625,-3.21358E-15,-3.213386876E-15
1.843,3.1302,2.28905,0.164295,0.214353,0.4625,-3.09648E-15,-3.096286876E-15
1.844,3.12883,2.28777,0.164326,0.214233,0.4625,-3.26128E-15,-3.261086876E-15
1.845,3.12746,2.28649,0.164357,0.214113,0.4625,-2.99847E-15,-2.998276876E-15
1.846,3.12608,2.2852,0.164388,0.213992,0.4625,-2.99673E-15,-2.996536876E-15
1.847,3.1247,2.28391,0.16442,0.213871,0.4625,-2.98459E-15,-2.984396876E-15
1.848,3.12331,2.28261,0.164451,0.21375,0.4625,-2.93775E-15,-2.937556876E-15
1.849,3.12192,2.28131,0.164483,0.213628,0.4625,-3.05832E-15,-3.058126876E-15
1.85,3.12052,2.28,0.164515,0.213505,0.4625,-2.91954E-15,-2.919346876E-15
1.851,3.11912,2.27869,0.164547,0.213383,0.4625,-2.92821E-15,-2.928016876E-15
1.852,3.11772,2.27738,0.164579,0.21326,0.4625,-2.77209E-15,-2.771896876E-15
1.853,3.11631,2.27606,0.164611,0.213136,0.4625,-2.98372E-15,-2.983526876E-15
1.854,3.1149,2.27474,0.164643,0.213012,0.4625,-3.14505E-15,-3.144856876E-15
1.855,3.11348,2.27341,0.164675,0.212888,0.4625,-3.02536E-15,-3.025166876E-15
1.856,3.11206,2.27208,0.164708,0.212764,0.4625,-3.1598E-15,-3.159606876E-15
1.857,3.11063,2.27075,0.16474,0.212639,0.4625,-3.16587E-15,-3.165676876E-15
1.858,3.1092,2.26941,0.164773,0.212513,0.4625,-2.91867E-15,-2.918476876E-15
1.859,3.10776,2.26807,0.164806,0.212388,0.4625,-3.20403E-15,-3.203836876E-15
1.86,3.10632,2.26672,0.164839,0.212261,0.4625,-3.09128E-15,-3.091086876E-15
1.861,3.10488,2.26537,0.164872,0.212135,0.4625,-2.97505E-15,-2.974856876E-15
1.862,3.10343,2.26402,0.164905,0.212008,0.4625,-3.07393E-15,-3.073736876E-15
1.863,3.10198,2.26266,0.164938,0.211881,0.4625,-3.06526E-15,-3.065066876E-15
1.864,3.10052,2.26129,0.164972,0.211753,0.4625,-2.76688E-15,-2.766686876E-15
1.865,3.09906,2.25993,0.165005,0.211625,0.4625,-3.09648E-15,-3.096286876E-15
1.866,3.09759,2.25855,0.165039,0.211496,0.4625,-3.10255E-15,-3.102356876E-15
1.867,3.09612,2.25718,0.165073,0.211368,0.4625,-2.85969E-15,-2.859496876E-15
1.868,3.09464,2.2558,0.165107,0.211238,0.4625,-2.8224E-15,-2.822206876E-15
1.869,3.09316,2.25441,0.165141,0.211109,0.4625,-3.24567E-15,-3.245476876E-15
1.87,3.09168,2.25303,0.165175,0.210979,0.4625,-3.03316E-15,-3.032966876E-15
1.871,3.09019,2.25163,0.16521,0.210848,0.4625,-2.91E-15,-2.909806876E-15
1.872,3.0887,2.25024,0.165244,0.210718,0.4625,-2.92041E-15,-2.920216876E-15
1.873,3.0872,2.24884,0.165278,0.210586,0.4625,-3.16761E-15,-3.167416876E-15
1.874,3.0857,2.24743,0.165313,0.210455,0.4625,-2.96985E-15,-2.969656876E-15
1.875,3.0842,2.24603,0.165348,0.210323,0.4625,-3.19536E-15,-3.195166876E-15
1.876,3.08269,2.24461,0.165383,0.210191,0.4625,-3.08434E-15,-3.084146876E-15
1.877,3.08117,2.2432,0.165418,0.210058,0.4625,-3.17107E-15,-3.170876876E-15
1.878,3.07965,2.24178,0.165453,0.209925,0.4625,-2.98806E-15,-2.987866876E-15
1.879,3.07813,2.24035,0.165488,0.209792,0.4625,-3.25608E-15,-3.255886876E-15
1.88,3.0766,2.23892,0.165524,0.209658,0.4625,-2.88831E-15,-2.888116876E-15
1.881,3.07507,2.23749,0.165559,0.209524,0.4625,-3.23092E-15,-3.230726876E-15
1.882,3.07354,2.23605,0.165595,0.209389,0.4625,-2.75908E-15,-2.758886876E-15
1.883,3.072,2.23461,0.165631,0.209254,0.4625,-2.94036E-15,-2.940166876E-15
1.884,3.07045,2.23317,0.165667,0.209119,0.4625,-3.21444E-15,-3.214246876E-15
1.885,3.06891,2.23172,0.165703,0.208983,0.4625,-2.98286E-15,-2.982666876E-15
1.886,3.06735,2.23027,0.165739,0.208847,0.4625,-2.83714E-15,-2.836946876E-15
1.887,3.0658,2.22881,0.165775,0.208711,0.4625,-3.10689E-15,-3.106696876E-15
1.888,3.06424,2.22735,0.165812,0.208574,0.4625,-2.95944E-15,-2.959246876E-15
1.889,3.06267,2.22589,0.165848,0.208437,0.4625,-3.08174E-15,-3.081546876E-15
1.89,3.0611,2.22442,0.165885,0.208299,0.4625,-3.09735E-15,-3.097156876E-15
1.891,3.05953,2.22295,0.165922,0.208161,0.4625,-3.25261E-15,-3.252416876E-15
1.892,3.05795,2.22147,0.165958,0.208023,0.4625,-2.93689E-15,-2.936696876E-15
1.893,3.05637,2.21999,0.165996,0.207884,0.4625,-3.06612E-15,-3.065926876E-15
1.894,3.05478,2.2185,0.166033,0.207745,0.4625,-3.19189E-15,-3.191696876E-15
1.895,3.05319,2.21702,0.16607,0.207606,0.4625,-3.18322E-15,-3.183026876E-15
1.896,3.0516,2.21552,0.166107,0.207466,0.4625,-2.92735E-15,-2.927156876E-15
1.897,3.05,2.21403,0.166145,0.207326,0.4625,-3.02189E-15,-3.021696876E-15
1.898,3.0484,2.21253,0.166183,0.207186,0.4625,-3.04964E-15,-3.049446876E-15
1.899,3.04679,2.21102,0.16622,0.207045,0.4625,-3.19449E-15,-3.194296876E-15
1.9,3.04518,2.20952,0.166258,0.206904,0.4625,-3.14332E-15,-3.143126876E-15
1.901,3.04356,2.208,0.166296,0.206762,0.4625,-3.25521E-15,-3.255016876E-15
1.902,3.04194,2.20649,0.166334,0.20662,0.4625,-2.99066E-15,-2.990466876E-15
1.903,3.04032,2.20497,0.166373,0.206478,0.4625,-2.72352E-15,-2.723326876E-15
1.904,3.03869,2.20345,0.166411,0.206335,0.4625,-3.12163E-15,-3.121436876E-15
1.905,3.03706,2.20192,0.16645,0.206192,0.4625,-2.93602E-15,-2.935826876E-15
1.906,3.03542,2.20039,0.166488,0.206049,0.4625,-2.98806E-15,-2.987866876E-15
1.907,3.03378,2.19885,0.166527,0.205905,0.4625,-2.90219E-15,-2.901996876E-15
1.908,3.03214,2.19731,0.166566,0.205761,0.4625,-2.98286E-15,-2.982666876E-15
1.909,3.03049,2.19577,0.166605,0.205616,0.4625,-3.26041E-15,-3.260216876E-15
1.91,3.02884,2.19422,0.166644,0.205472,0.4625,-2.93255E-15,-2.932356876E-15
1.911,3.02718,2.19267,0.166683,0.205326,0.4625,-3.36883E-15,-3.368636876E-15
1.912,3.02552,2.19112,0.166723,0.205181,0.4625,-3.14419E-15,-3.143996876E-15
1.913,3.02386,2.18956,0.166762,0.205035,0.4625,-2.94556E-15,-2.945366876E-15
1.914,3.02219,2.188,0.166802,0.204889,0.4625,-2.97332E-15,-2.973126876E-15
1.915,3.02052,2.18643,0.166842,0.204742,0.4625,-3.05051E-15,-3.050316876E-15
1.916,3.01884,2.18486,0.166881,0.204595,0.4625,-2.89005E-15,-2.889856876E-15
1.917,3.01716,2.18329,0.166922,0.204448,0.4625,-3.07393E-15,-3.073736876E-15
1.918,3.01548,2.18171,0.166962,0.2043,0.4625,-3.1598E-15,-3.159606876E-15
1.919,3.01379,2.18013,0.167002,0.204152,0.4625,-2.81199E-15,-2.811796876E-15
1.92,3.01209,2.17855,0.167042,0.204003,0.4625,-2.8727E-15,-2.872506876E-15
1.921,3.0104,2.17696,0.167083,0.203855,0.4625,-2.69489E-15,-2.694696876E-15
1.922,3.0087,2.17537,0.167123,0.203706,0.4625,-2.93602E-15,-2.935826876E-15
1.923,3.00699,2.17377,0.167164,0.203556,0.4625,-3.09561E-15,-3.095416876E-15
1.924,3.00528,2.17217,0.167205,0.203406,0.4625,-3.06959E-15,-3.069396876E-15
1.925,3.00357,2.17057,0.167246,0.203256,0.4625,-3.03577E-15,-3.035576876E-15
1.926,3.00185,2.16896,0.167287,0.203106,0.4625,-3.13291E-15,-3.132716876E-15
1.927,3.00013,2.16735,0.167329,0.202955,0.4625,-2.81979E-15,-2.819596876E-15
1.928,2.99841,2.16574,0.16737,0.202803,0.4625,-3.01061E-15,-3.010416876E-15
1.929,2.99668,2.16412,0.167412,0.202652,0.4625,-2.80418E-15,-2.803986876E-15
1.93,2.99495,2.1625,0.167453,0.2025,0.4625,-3.28383E-15,-3.283636876E-15
1.931,2.99321,2.16087,0.167495,0.202348,0.4625,-2.72091E-15,-2.720716876E-15
1.932,2.99147,2.15924,0.167537,0.202195,0.4625,-3.11296E-15,-3.112766876E-15
1.933,2.98973,2.15761,0.167579,0.202042,0.4625,-3.10776E-15,-3.107566876E-15
1.934,2.98798,2.15597,0.167621,0.201889,0.4625,-2.82413E-15,-2.823936876E-15
1.935,2.98623,2.15433,0.167663,0.201735,0.4625,-2.77556E-15,-2.775366876E-15
1.936,2.98447,2.15268,0.167706,0.201581,0.4625,-2.98893E-15,-2.988736876E-15
1.937,2.98271,2.15104,0.167748,0.201427,0.4625,-2.9499E-15,-2.949706876E-15
1.938,2.98095,2.14938,0.167791,0.201272,0.4625,-2.88398E-15,-2.883786876E-15
1.939,2.97918,2.14773,0.167834,0.201117,0.4625,-3.10429E-15,-3.104096876E-15
1.94,2.97741,2.14607,0.167877,0.200962,0.4625,-2.96551E-15,-2.965316876E-15
1.941,2.97563,2.14441,0.16792,0.200806,0.4625,-3.13204E-15,-3.131846876E-15
1.942,2.97385,2.14274,0.167963,0.20065,0.4625,-3.19536E-15,-3.195166876E-15
1.943,2.97207,2.14107,0.168006,0.200494,0.4625,-3.04878E-15,-3.048586876E-15
1.944,2.97028,2.1394,0.16805,0.200337,0.4625,-2.9525E-15,-2.952306876E-15
1.945,2.96849,2.13772,0.168093,0.20018,0.4625,-3.20664E-15,-3.206446876E-15
1.946,2.9667,2.13604,0.168137,0.200022,0.4625,-3.39225E-15,-3.392056876E-15
1.947,2.9649,2.13435,0.168181,0.199865,0.4625,-3.00628E-15,-3.006086876E-15
1.948,2.9631,2.13267,0.168224,0.199707,0.4625,-2.96117E-15,-2.960976876E-15
1.949,2.96129,2.13097,0.168269,0.199548,0.4625,-3.00714E-15,-3.006946876E-15
1.95,2.95948,2.12928,0.168313,0.199389,0.4625,-3.05225E-15,-3.052056876E-15
1.951,2.95767,2.12758,0.168357,0.19923,0.4625,-3.15026E-15,-3.150066876E-15
1.952,2.95585,2.12588,0.168401,0.199071,0.4625,-3.01842E-15,-3.018226876E-15
1.953,2.95403,2.12417,0.168446,0.198911,0.4625,-3.26822E-15,-3.268026876E-15
1.954,2.9522,2.12246,0.168491,0.198751,0.4625,-3.15026E-15,-3.150066876E-15
1.955,2.95038,2.12075,0.168535,0.198591,0.4625,-2.97852E-15,-2.978326876E-15
1.956,2.94854,2.11903,0.16858,0.19843,0.4625,-3.12077E-15,-3.120576876E-15
1.957,2.94671,2.11731,0.168625,0.198269,0.4625,-2.90219E-15,-2.901996876E-15
1.958,2.94487,2.11559,0.168671,0.198107,0.4625,-2.7903E-15,-2.790106876E-15
1.959,2.94302,2.11386,0.168716,0.197945,0.4625,-3.08954E-15,-3.089346876E-15
1.96,2.94118,2.11213,0.168761,0.197783,0.4625,-2.86837E-15,-2.868176876E-15
1.961,2.93932,2.1104,0.168807,0.197621,0.4625,-2.90826E-15,-2.908066876E-15
1.962,2.93747,2.10866,0.168853,0.197458,0.4625,-3.30985E-15,-3.309656876E-15
1.963,2.93561,2.10692,0.168899,0.197295,0.4625,-2.91867E-15,-2.918476876E-15
1.964,2.93375,2.10517,0.168944,0.197132,0.4625,-3.18495E-15,-3.184756876E-15
1.965,2.93188,2.10342,0.168991,0.196968,0.4625,-2.94383E-15,-2.943636876E-15
1.966,2.93001,2.10167,0.169037,0.196804,0.4625,-2.98893E-15,-2.988736876E-15
1.967,2.92814,2.09992,0.169083,0.19664,0.4625,-3.21704E-15,-3.216846876E-15
1.968,2.92626,2.09816,0.16913,0.196475,0.4625,-3.13291E-15,-3.132716876E-15
1.969,2.92438,2.0964,0.169176,0.19631,0.4625,-2.85796E-15,-2.857766876E-15
1.97,2.9225,2.09463,0.169223,0.196145,0.4625,-2.9898E-15,-2.989606876E-15
1.971,2.92061,2.09286,0.16927,0.195979,0.4625,-2.83801E-15,-2.837816876E-15
1.972,2.91872,2.09109,0.169317,0.195813,0.4625,-2.81285E-15,-2.812656876E-15
1.973,2.91682,2.08931,0.169364,0.195647,0.4625,-3.13898E-15,-3.138786876E-15
1.974,2.91493,2.08753,0.169411,0.19548,0.4625,-3.14766E-15,-3.147466876E-15
1.975,2.91302,2.08575,0.169458,0.195313,0.4625,-2.85189E-15,-2.851696876E-15
1.976,2.91112,2.08397,0.169506,0.195146,0.4625,-3.0722E-15,-3.072006876E-15
1.977,2.90921,2.08218,0.169553,0.194978,0.4625,-3.01061E-15,-3.010416876E-15
1.978,2.90729,2.08038,0.169601,0.19481,0.4625,-3.14419E-15,-3.143996876E-15
1.979,2.90538,2.07859,0.169649,0.194642,0.4625,-2.87444E-15,-2.874246876E-15
1.98,2.90346,2.07679,0.169697,0.194473,0.4625,-2.96898E-15,-2.968786876E-15
1.981,2.90153,2.07498,0.169745,0.194305,0.4625,-2.9473E-15,-2.947106876E-15
1.982,2.89961,2.07318,0.169793,0.194135,0.4625,-3.14679E-15,-3.146596876E-15
1.983,2.89767,2.07137,0.169842,0.193966,0.4625,-3.08954E-15,-3.089346876E-15
1.984,2.89574,2.06955,0.16989,0.193796,0.4625,-2.96291E-15,-2.962716876E-15
1.985,2.8938,2.06774,0.169939,0.193626,0.4625,-2.93949E-15,-2.939296876E-15
1.986,2.89186,2.06592,0.169988,0.193456,0.4625,-2.62464E-15,-2.624446876E-15
1.987,2.88992,2.06409,0.170037,0.193285,0.4625,-3.08607E-15,-3.085876876E-15
1.988,2.88797,2.06227,0.170086,0.193114,0.4625,-3.10342E-15,-3.103226876E-15
1.989,2.88602,2.06044,0.170135,0.192943,0.4625,-3.05311E-15,-3.052916876E-15
1.99,2.88406,2.05861,0.170184,0.192771,0.4625,-3.23092E-15,-3.230726876E-15
1.991,2.8821,2.05677,0.170233,0.192599,0.4625,-3.08434E-15,-3.084146876E-15
1.992,2.88014,2.05493,0.170283,0.192427,0.4625,-3.03056E-15,-3.030366876E-15
1.993,2.87817,2.05309,0.170333,0.192254,0.4625,-2.78336E-15,-2.783166876E-15
1.994,2.8762,2.05124,0.170382,0.192081,0.4625,-2.92995E-15,-2.929756876E-15
1.995,2.87423,2.04939,0.170432,0.191908,0.4625,-2.81459E-15,-2.814396876E-15
1.996,2.87225,2.04754,0.170482,0.191734,0.4625,-2.98025E-15,-2.980056876E-15
1.997,2.87027,2.04568,0.170532,0.191561,0.4625,-3.10602E-15,-3.105826876E-15
1.998,2.86829,2.04382,0.170583,0.191386,0.4625,-3.25087E-15,-3.250676876E-15
1.999,2.8663,2.04196,0.170633,0.191212,0.4625,-2.85796E-15,-2.857766876E-15
2,2.86431,2.04009,0.170684,0.191037,0.4625,-2.83801E-15,-2.837816876E-15
2.001,2.86232,2.03822,0.170734,0.190862,0.4625,-2.89786E-15,-2.897666876E-15
2.002,2.86032,2.03635,0.170785,0.190687,0.4625,-2.97679E-15,-2.976596876E-15
2.003,2.85832,2.03448,0.170836,0.190511,0.4625,-3.19449E-15,-3.194296876E-15
2.004,2.85632,2.0326,0.170887,0.190335,0.4625,-2.9178E-15,-2.917606876E-15
2.005,2.85431,2.03072,0.170938,0.190159,0.4625,-2.96724E-15,-2.967046876E-15
2.006,2.8523,2.02883,0.17099,0.189983,0.4625,-2.99673E-15,-2.996536876E-15
2.007,2.85029,2.02694,0.171041,0.189806,0.4625,-2.84234E-15,-2.842146876E-15
2.008,2.84827,2.02505,0.171093,0.189629,0.4625,-3.05138E-15,-3.051186876E-15
2.009,2.84625,2.02316,0.171144,0.189451,0.4625,-2.83974E-15,-2.839546876E-15
2.01,2.84423,2.02126,0.171196,0.189274,0.4625,-3.26475E-15,-3.264556876E-15
2.011,2.8422,2.01936,0.171248,0.189096,0.4625,-3.17021E-15,-3.170016876E-15
2.012,2.84017,2.01745,0.1713,0.188917,0.4625,-3.22572E-15,-3.225526876E-15
2.013,2.83814,2.01555,0.171352,0.188739,0.4625,-3.0375E-15,-3.037306876E-15
2.014,2.8361,2.01364,0.171405,0.18856,0.4625,-3.07827E-15,-3.078076876E-15
2.015,2.83406,2.01172,0.171457,0.188381,0.4625,-2.91087E-15,-2.910676876E-15
2.016,2.83202,2.00981,0.17151,0.188201,0.4625,-2.8302E-15,-2.830006876E-15
2.017,2.82997,2.00789,0.171562,0.188021,0.4625,-3.01148E-15,-3.011286876E-15
2.018,2.82792,2.00597,0.171615,0.187841,0.4625,-3.03143E-15,-3.031236876E-15
2.019,2.82587,2.00404,0.171668,0.187661,0.4625,-3.18322E-15,-3.183026876E-15
2.02,2.82381,2.00211,0.171721,0.18748,0.4625,-2.85709E-15,-2.856896876E-15
2.021,2.82175,2.00018,0.171774,0.187299,0.4625,-2.92214E-15,-2.921946876E-15
2.022,2.81969,1.99824,0.171828,0.187118,0.4625,-3.13638E-15,-3.136186876E-15
2.023,2.81762,1.99631,0.171881,0.186937,0.4625,-3.06352E-15,-3.063326876E-15
2.024,2.81555,1.99436,0.171935,0.186755,0.4625,-2.73306E-15,-2.732866876E-15
2.025,2.81348,1.99242,0.171989,0.186573,0.4625,-3.37577E-15,-3.375576876E-15
2.026,2.81141,1.99047,0.172042,0.186391,0.4625,-3.06439E-15,-3.064196876E-15
2.027,2.80933,1.98852,0.172096,0.186208,0.4625,-3.13465E-15,-3.134456876E-15
2.028,2.80725,1.98657,0.172151,0.186025,0.4625,-3.02623E-15,-3.026036876E-15
2.029,2.80516,1.98461,0.172205,0.185842,0.4625,-2.9924E-15,-2.992206876E-15
2.03,2.80307,1.98265,0.172259,0.185658,0.4625,-3.07393E-15,-3.073736876E-15
2.031,2.80098,1.98069,0.172314,0.185475,0.4625,-3.03663E-15,-3.036436876E-15
2.032,2.79889,1.97873,0.172368,0.185291,0.4625,-2.97245E-15,-2.972256876E-15
2.033,2.79679,1.97676,0.172423,0.185106,0.4625,-3.14505E-15,-3.144856876E-15
2.034,2.79469,1.97479,0.172478,0.184922,0.4625,-3.1147E-15,-3.114506876E-15
2.035,2.79258,1.97281,0.172533,0.184737,0.4625,-3.49807E-15,-3.497876876E-15
2.036,2.79048,1.97084,0.172588,0.184552,0.4625,-3.36363E-15,-3.363436876E-15
2.037,2.78837,1.96886,0.172643,0.184366,0.4625,-3.07393E-15,-3.073736876E-15
2.038,2.78625,1.96687,0.172699,0.184181,0.4625,-2.85796E-15,-2.857766876E-15
2.039,2.78414,1.96489,0.172754,0.183995,0.4625,-3.04357E-15,-3.043376876E-15
2.04,2.78202,1.9629,0.17281,0.183808,0.4625,-3.1199E-15,-3.119706876E-15
2.041,2.77989,1.96091,0.172866,0.183622,0.4625,-3.0774E-15,-3.077206876E-15
2.042,2.77777,1.95891,0.172922,0.183435,0.4625,-3.02536E-15,-3.025166876E-15
2.043,2.77564,1.95691,0.172978,0.183248,0.4625,-3.17281E-15,-3.172616876E-15
2.044,2.77351,1.95491,0.173034,0.183061,0.4625,-3.25347E-15,-3.253276876E-15
2.045,2.77137,1.95291,0.17309,0.182873,0.4625,-2.78076E-15,-2.780566876E-15
2.046,2.76924,1.9509,0.173146,0.182685,0.4625,-2.99153E-15,-2.991336876E-15
2.047,2.7671,1.9489,0.173203,0.182497,0.4625,-2.71051E-15,-2.710316876E-15
2.048,2.76495,1.94688,0.17326,0.182309,0.4625,-3.09995E-15,-3.099756876E-15
2.049,2.7628,1.94487,0.173316,0.18212,0.4625,-2.8328E-15,-2.832606876E-15
2.05,2.76066,1.94285,0.173373,0.181931,0.4625,-2.89872E-15,-2.898526876E-15
2.051,2.7585,1.94083,0.17343,0.181742,0.4625,-3.0427E-15,-3.042506876E-15
2.052,2.75635,1.93881,0.173488,0.181552,0.4625,-3.3246E-15,-3.324406876E-15
2.053,2.75419,1.93678,0.173545,0.181363,0.4625,-2.9898E-15,-2.989606876E-15
2.054,2.75203,1.93475,0.173602,0.181173,0.4625,-3.03663E-15,-3.036436876E-15
2.055,2.74986,1.93272,0.17366,0.180982,0.4625,-3.13811E-15,-3.137916876E-15
2.056,2.74769,1.93069,0.173718,0.180792,0.4625,-2.96117E-15,-2.960976876E-15
2.057,2.74552,1.92865,0.173775,0.180601,0.4625,-3.1572E-15,-3.157006876E-15
2.058,2.74335,1.92661,0.173833,0.18041,0.4625,-3.44343E-15,-3.443236876E-15
2.059,2.74118,1.92456,0.173891,0.180219,0.4625,-3.28296E-15,-3.282766876E-15
2.06,2.739,1.92252,0.17395,0.180027,0.4625,-2.91173E-15,-2.911536876E-15
2.061,2.73681,1.92047,0.174008,0.179835,0.4625,-3.05832E-15,-3.058126876E-15
2.062,2.73463,1.91842,0.174066,0.179643,0.4625,-3.39052E-15,-3.390326876E-15
2.063,2.73244,1.91637,0.174125,0.179451,0.4625,-3.17021E-15,-3.170016876E-15
2.064,2.73025,1.91431,0.174184,0.179258,0.4625,-3.06005E-15,-3.059856876E-15
2.065,2.72806,1.91225,0.174242,0.179066,0.4625,-3.13204E-15,-3.131846876E-15
2.066,2.72586,1.91019,0.174301,0.178873,0.4625,-3.01321E-15,-3.013016876E-15
2.067,2.72366,1.90812,0.17436,0.178679,0.4625,-3.07306E-15,-3.072866876E-15
2.068,2.72146,1.90606,0.17442,0.178486,0.4625,-2.79551E-15,-2.795316876E-15
2.069,2.71926,1.90399,0.174479,0.178292,0.4625,-3.21618E-15,-3.215986876E-15
2.07,2.71705,1.90191,0.174538,0.178098,0.4625,-3.03663E-15,-3.036436876E-15
2.071,2.71484,1.89984,0.174598,0.177903,0.4625,-2.86923E-15,-2.869036876E-15
2.072,2.71263,1.89776,0.174658,0.177709,0.4625,-3.11903E-15,-3.118836876E-15
2.073,2.71041,1.89568,0.174718,0.177514,0.4625,-2.93689E-15,-2.936696876E-15
2.074,2.70819,1.89359,0.174777,0.177319,0.4625,-2.98633E-15,-2.986136876E-15
2.075,2.70597,1.89151,0.174838,0.177123,0.4625,-3.00107E-15,-3.000876876E-15
2.076,2.70375,1.88942,0.174898,0.176928,0.4625,-3.10169E-15,-3.101496876E-15
2.077,2.70152,1.88733,0.174958,0.176732,0.4625,-2.96031E-15,-2.960116876E-15
2.078,2.69929,1.88523,0.175019,0.176536,0.4625,-3.00801E-15,-3.007816876E-15
2.079,2.69706,1.88314,0.175079,0.17634,0.4625,-3.08174E-15,-3.081546876E-15
2.08,2.69482,1.88104,0.17514,0.176143,0.4625,-3.14072E-15,-3.140526876E-15
2.081,2.69258,1.87894,0.175201,0.175946,0.4625,-3.00541E-15,-3.005216876E-15
2.082,2.69034,1.87683,0.175262,0.175749,0.4625,-3.2821E-15,-3.281906876E-15
2.083,2.6881,1.87473,0.175323,0.175552,0.4625,-3.24307E-15,-3.242876876E-15
2.084,2.68585,1.87262,0.175384,0.175354,0.4625,-3.20924E-15,-3.209046876E-15
2.085,2.68361,1.8705,0.175445,0.175156,0.4625,-2.99934E-15,-2.999146876E-15
2.086,2.68135,1.86839,0.175507,0.174958,0.4625,-2.94122E-15,-2.941026876E-15
2.087,2.6791,1.86627,0.175568,0.17476,0.4625,-3.02623E-15,-3.026036876E-15
2.088,2.67684,1.86415,0.17563,0.174562,0.4625,-3.22398E-15,-3.223786876E-15
2.089,2.67459,1.86203,0.175692,0.174363,0.4625,-2.92388E-15,-2.923686876E-15
2.09,2.67232,1.85991,0.175754,0.174164,0.4625,-3.06092E-15,-3.060726876E-15
2.091,2.67006,1.85778,0.175816,0.173965,0.4625,-2.95944E-15,-2.959246876E-15
2.092,2.66779,1.85565,0.175878,0.173765,0.4625,-3.08694E-15,-3.086746876E-15
2.093,2.66552,1.85352,0.175941,0.173566,0.4625,-2.87444E-15,-2.874246876E-15
2.094,2.66325,1.85138,0.176003,0.173366,0.4625,-3.01321E-15,-3.013016876E-15
2.095,2.66098,1.84924,0.176066,0.173166,0.4625,-3.27689E-15,-3.276696876E-15
2.096,2.6587,1.8471,0.176128,0.172965,0.4625,-2.87444E-15,-2.874246876E-15
2.097,2.65642,1.84496,0.176191,0.172765,0.4625,-2.89525E-15,-2.895056876E-15
2.098,2.65414,1.84282,0.176254,0.172564,0.4625,-3.25955E-15,-3.259356876E-15
2.099,2.65185,1.84067,0.176317,0.172363,0.4625,-3.09995E-15,-3.099756876E-15
2.1,2.64956,1.83852,0.176381,0.172162,0.4625,-3.06179E-15,-3.061596876E-15
2.101,2.64727,1.83637,0.176444,0.17196,0.4625,-3.13985E-15,-3.139656876E-15
2.102,2.64498,1.83422,0.176507,0.171759,0.4625,-2.88658E-15,-2.886386876E-15
2.103,2.64269,1.83206,0.176571,0.171557,0.4625,-3.0748E-15,-3.074606876E-15
2.104,2.64039,1.8299,0.176635,0.171354,0.4625,-2.93515E-15,-2.934956876E-15
2.105,2.63809,1.82774,0.176699,0.171152,0.4625,-2.93602E-15,-2.935826876E-15
2.106,2.63579,1.82558,0.176763,0.170949,0.4625,-3.13378E-15,-3.133586876E-15
2.107,2.63348,1.82341,0.176827,0.170747,0.4625,-3.24307E-15,-3.242876876E-15
2.108,2.63117,1.82124,0.176891,0.170544,0.4625,-3.15459E-15,-3.154396876E-15
2.109,2.62887,1.81907,0.176955,0.17034,0.4625,-2.97679E-15,-2.976596876E-15
2.11,2.62655,1.8169,0.17702,0.170137,0.4625,-3.19102E-15,-3.190826876E-15
2.111,2.62424,1.81472,0.177084,0.169933,0.4625,-2.8753E-15,-2.875106876E-15
2.112,2.62192,1.81254,0.177149,0.169729,0.4625,-2.99934E-15,-2.999146876E-15
2.113,2.6196,1.81036,0.177214,0.169525,0.4625,-2.9976E-15,-2.997406876E-15
2.114,2.61728,1.80818,0.177279,0.169321,0.4625,-2.99587E-15,-2.995676876E-15
2.115,2.61496,1.806,0.177344,0.169116,0.4625,-3.21097E-15,-3.210776876E-15
2.116,2.61263,1.80381,0.177409,0.168911,0.4625,-3.13204E-15,-3.131846876E-15
2.117,2.6103,1.80162,0.177474,0.168706,0.4625,-3.25347E-15,-3.253276876E-15
2.118,2.60797,1.79943,0.17754,0.168501,0.4625,-2.97071E-15,-2.970516876E-15
2.119,2.60564,1.79723,0.177605,0.168296,0.4625,-2.9898E-15,-2.989606876E-15
2.12,2.6033,1.79504,0.177671,0.16809,0.4625,-2.79811E-15,-2.797916876E-15
2.121,2.60096,1.79284,0.177737,0.167884,0.4625,-3.16934E-15,-3.169146876E-15
2.122,2.59862,1.79064,0.177803,0.167678,0.4625,-3.25434E-15,-3.254146876E-15
2.123,2.59628,1.78844,0.177869,0.167472,0.4625,-3.16067E-15,-3.160476876E-15
2.124,2.59393,1.78623,0.177935,0.167265,0.4625,-2.90913E-15,-2.908936876E-15
2.125,2.59158,1.78402,0.178001,0.167059,0.4625,-3.00194E-15,-3.001746876E-15
2.126,2.58923,1.78181,0.178068,0.166852,0.4625,-3.02623E-15,-3.026036876E-15
2.127,2.58688,1.7796,0.178134,0.166645,0.4625,-2.96378E-15,-2.963586876E-15
2.128,2.58453,1.77739,0.178201,0.166437,0.4625,-2.97158E-15,-2.971386876E-15
2.129,2.58217,1.77517,0.178268,0.16623,0.4625,-3.29424E-15,-3.294046876E-15
2.13,2.57981,1.77295,0.178335,0.166022,0.4625,-3.24653E-15,-3.246336876E-15
2.131,2.57745,1.77073,0.178402,0.165814,0.4625,-3.16067E-15,-3.160476876E-15
2.132,2.57509,1.76851,0.178469,0.165606,0.4625,-3.25521E-15,-3.255016876E-15
2.133,2.57272,1.76629,0.178536,0.165398,0.4625,-3.0323E-15,-3.032106876E-15
2.134,2.57035,1.76406,0.178604,0.165189,0.4625,-2.79464E-15,-2.794446876E-15
2.135,2.56798,1.76183,0.178671,0.164981,0.4625,-3.15113E-15,-3.150936876E-15
2.136,2.56561,1.7596,0.178739,0.164772,0.4625,-3.01321E-15,-3.013016876E-15
2.137,2.56324,1.75737,0.178807,0.164563,0.4625,-3.32373E-15,-3.323536876E-15
2.138,2.56086,1.75513,0.178875,0.164353,0.4625,-3.3697E-15,-3.369506876E-15
2.139,2.55848,1.7529,0.178943,0.164144,0.4625,-2.90393E-15,-2.903736876E-15
2.14,2.5561,1.75066,0.179011,0.163934,0.4625,-2.83454E-15,-2.834346876E-15
2.141,2.55372,1.74841,0.179079,0.163724,0.4625,-3.33761E-15,-3.337416876E-15
2.142,2.55133,1.74617,0.179147,0.163514,0.4625,-2.7452E-15,-2.745006876E-15
2.143,2.54895,1.74393,0.179216,0.163304,0.4625,-3.10082E-15,-3.100626876E-15
2.144,2.54656,1.74168,0.179285,0.163093,0.4625,-3.11209E-15,-3.111896876E-15
2.145,2.54416,1.73943,0.179353,0.162883,0.4625,-2.87791E-15,-2.877716876E-15
2.146,2.54177,1.73718,0.179422,0.162672,0.4625,-2.91173E-15,-2.911536876E-15
2.147,2.53938,1.73492,0.179491,0.162461,0.4625,-2.82066E-15,-2.820466876E-15
2.148,2.53698,1.73267,0.17956,0.16225,0.4625,-3.23092E-15,-3.230726876E-15
2.149,2.53458,1.73041,0.179629,0.162038,0.4625,-3.07913E-15,-3.078936876E-15
2.15,2.53218,1.72815,0.179699,0.161827,0.4625,-3.07133E-15,-3.071136876E-15
2.151,2.52977,1.72589,0.179768,0.161615,0.4625,-2.9178E-15,-2.917606876E-15
2.152,2.52737,1.72363,0.179838,0.161403,0.4625,-3.10169E-15,-3.101496876E-15
2.153,2.52496,1.72136,0.179908,0.161191,0.4625,-3.01495E-15,-3.014756876E-15
2.154,2.52255,1.71909,0.179977,0.160978,0.4625,-2.81719E-15,-2.816996876E-15
2.155,2.52014,1.71682,0.180047,0.160766,0.4625,-3.11296E-15,-3.112766876E-15
2.156,2.51772,1.71455,0.180117,0.160553,0.4625,-3.07133E-15,-3.071136876E-15
2.157,2.51531,1.71228,0.180188,0.16034,0.4625,-3.28904E-15,-3.288846876E-15
2.158,2.51289,1.71,0.180258,0.160127,0.4625,-3.11296E-15,-3.112766876E-15
2.159,2.51047,1.70773,0.180328,0.159914,0.4625,-2.88398E-15,-2.883786876E-15
2.16,2.50805,1.70545,0.180399,0.159701,0.4625,-2.74E-15,-2.739806876E-15
2.161,2.50562,1.70317,0.180469,0.159487,0.4625,-2.79811E-15,-2.797916876E-15
2.162,2.5032,1.70088,0.18054,0.159273,0.4625,-2.74607E-15,-2.745876876E-15
2.163,2.50077,1.6986,0.180611,0.15906,0.4625,-2.95597E-15,-2.955776876E-15
2.164,2.49834,1.69631,0.180682,0.158845,0.4625,-3.07653E-15,-3.076336876E-15
2.165,2.49591,1.69402,0.180753,0.158631,0.4625,-2.81025E-15,-2.810056876E-15
2.166,2.49347,1.69173,0.180824,0.158417,0.4625,-2.91173E-15,-2.911536876E-15
2.167,2.49104,1.68944,0.180896,0.158202,0.4625,-3.09561E-15,-3.095416876E-15
2.168,2.4886,1.68715,0.180967,0.157987,0.4625,-2.83714E-15,-2.836946876E-15
2.169,2.48616,1.68485,0.181039,0.157772,0.4625,-3.12424E-15,-3.124046876E-15
2.17,2.48372,1.68255,0.181111,0.157557,0.4625,-2.96898E-15,-2.968786876E-15
2.171,2.48128,1.68026,0.181182,0.157342,0.4625,-3.15893E-15,-3.158736876E-15
2.172,2.47884,1.67795,0.181254,0.157126,0.4625,-3.06526E-15,-3.065066876E-15
2.173,2.47639,1.67565,0.181326,0.156911,0.4625,-3.11036E-15,-3.110166876E-15
2.174,2.47394,1.67335,0.181399,0.156695,0.4625,-2.93515E-15,-2.934956876E-15
2.175,2.47149,1.67104,0.181471,0.156479,0.4625,-3.17454E-15,-3.174346876E-15
2.176,2.46904,1.66873,0.181543,0.156263,0.4625,-3.00281E-15,-3.002616876E-15
2.177,2.46659,1.66642,0.181616,0.156047,0.4625,-3.05225E-15,-3.052056876E-15
2.178,2.46413,1.66411,0.181689,0.15583,0.4625,-3.0323E-15,-3.032106876E-15
2.179,2.46167,1.6618,0.181761,0.155614,0.4625,-2.9898E-15,-2.989606876E-15
2.18,2.45921,1.65948,0.181834,0.155397,0.4625,-3.00367E-15,-3.003476876E-15
2.181,2.45675,1.65717,0.181907,0.15518,0.4625,-3.1251E-15,-3.124906876E-15
2.182,2.45429,1.65485,0.18198,0.154963,0.4625,-3.07306E-15,-3.072866876E-15
2.183,2.45183,1.65253,0.182054,0.154746,0.4625,-3.0774E-15,-3.077206876E-15
2.184,2.44936,1.65021,0.182127,0.154528,0.4625,-2.98719E-15,-2.986996876E-15
2.185,2.44689,1.64788,0.1822,0.154311,0.4625,-3.25261E-15,-3.252416876E-15
2.186,2.44442,1.64556,0.182274,0.154093,0.4625,-3.13985E-15,-3.139656876E-15
2.187,2.44195,1.64323,0.182348,0.153875,0.4625,-3.25E-15,-3.249806876E-15
2.188,2.43948,1.6409,0.182421,0.153657,0.4625,-3.17975E-15,-3.179556876E-15
2.189,2.43701,1.63857,0.182495,0.153439,0.4625,-2.71311E-15,-2.712916876E-15
2.19,2.43453,1.63624,0.182569,0.153221,0.4625,-3.00107E-15,-3.000876876E-15
2.191,2.43205,1.63391,0.182643,0.153002,0.4625,-3.0401E-15,-3.039906876E-15
2.192,2.42957,1.63157,0.182718,0.152784,0.4625,-3.10862E-15,-3.108426876E-15
2.193,2.42709,1.62924,0.182792,0.152565,0.4625,-3.05745E-15,-3.057256876E-15
2.194,2.42461,1.6269,0.182867,0.152346,0.4625,-2.8675E-15,-2.867306876E-15
2.195,2.42213,1.62456,0.182941,0.152127,0.4625,-2.91087E-15,-2.910676876E-15
2.196,2.41964,1.62222,0.183016,0.151908,0.4625,-2.94122E-15,-2.941026876E-15
2.197,2.41715,1.61988,0.183091,0.151688,0.4625,-3.1251E-15,-3.124906876E-15
2.198,2.41467,1.61753,0.183166,0.151469,0.4625,-3.17281E-15,-3.172616876E-15
2.199,2.41218,1.61519,0.183241,0.151249,0.4625,-3.16067E-15,-3.160476876E-15
2.2,2.40968,1.61284,0.183316,0.151029,0.4625,-3.08E-15,-3.079806876E-15
2.201,2.40719,1.61049,0.183391,0.150809,0.4625,-3.05745E-15,-3.057256876E-15
2.202,2.4047,1.60814,0.183466,0.150589,0.4625,-2.86837E-15,-2.868176876E-15
2.203,2.4022,1.60579,0.183542,0.150369,0.4625,-2.98719E-15,-2.986996876E-15
2.204,2.3997,1.60343,0.183618,0.150149,0.4625,-3.12163E-15,-3.121436876E-15
2.205,2.3972,1.60108,0.183693,0.149928,0.4625,-3.13031E-15,-3.130116876E-15
2.206,2.3947,1.59872,0.183769,0.149708,0.4625,-2.99847E-15,-2.998276876E-15
2.207,2.3922,1.59637,0.183845,0.149487,0.4625,-3.02189E-15,-3.021696876E-15
2.208,2.38969,1.59401,0.183921,0.149266,0.4625,-2.96811E-15,-2.967916876E-15
2.209,2.38719,1.59165,0.183997,0.149045,0.4625,-3.01321E-15,-3.013016876E-15
2.21,2.38468,1.58928,0.184074,0.148824,0.4625,-3.18929E-15,-3.189096876E-15
2.211,2.38217,1.58692,0.18415,0.148602,0.4625,-3.07393E-15,-3.073736876E-15
2.212,2.37966,1.58456,0.184226,0.148381,0.4625,-3.00628E-15,-3.006086876E-15
2.213,2.37715,1.58219,0.184303,0.148159,0.4625,-3.18842E-15,-3.188226876E-15
2.214,2.37464,1.57982,0.18438,0.147938,0.4625,-3.07566E-15,-3.075466876E-15
2.215,2.37213,1.57745,0.184457,0.147716,0.4625,-3.05832E-15,-3.058126876E-15
2.216,2.36961,1.57508,0.184533,0.147494,0.4625,-2.9976E-15,-2.997406876E-15
2.217,2.36709,1.57271,0.184611,0.147272,0.4625,-2.87097E-15,-2.870776876E-15
2.218,2.36457,1.57034,0.184688,0.14705,0.4625,-3.03316E-15,-3.032966876E-15
2.219,2.36206,1.56796,0.184765,0.146827,0.4625,-2.8701E-15,-2.869906876E-15
2.22,2.35953,1.56559,0.184842,0.146605,0.4625,-3.02883E-15,-3.028636876E-15
2.221,2.35701,1.56321,0.18492,0.146382,0.4625,-3.1251E-15,-3.124906876E-15
2.222,2.35449,1.56083,0.184997,0.14616,0.4625,-3.00367E-15,-3.003476876E-15
2.223,2.35196,1.55845,0.185075,0.145937,0.4625,-3.00628E-15,-3.006086876E-15
2.224,2.34944,1.55607,0.185153,0.145714,0.4625,-2.91954E-15,-2.919346876E-15
2.225,2.34691,1.55369,0.185231,0.145491,0.4625,-2.98372E-15,-2.983526876E-15
2.226,2.34438,1.5513,0.185309,0.145267,0.4625,-3.05051E-15,-3.050316876E-15
2.227,2.34185,1.54892,0.185387,0.145044,0.4625,-2.78857E-15,-2.788376876E-15
2.228,2.33932,1.54653,0.185465,0.144821,0.4625,-3.18408E-15,-3.183886876E-15
2.229,2.33679,1.54415,0.185543,0.144597,0.4625,-3.15893E-15,-3.158736876E-15
2.23,2.33425,1.54176,0.185622,0.144374,0.4625,-3.02883E-15,-3.028636876E-15
2.231,2.33172,1.53937,0.1857,0.14415,0.4625,-2.93602E-15,-2.935826876E-15
2.232,2.32918,1.53698,0.185779,0.143926,0.4625,-3.04617E-15,-3.045976876E-15
2.233,2.32664,1.53458,0.185858,0.143702,0.4625,-3.11123E-15,-3.111036876E-15
2.234,2.32411,1.53219,0.185937,0.143478,0.4625,-3.24307E-15,-3.242876876E-15
2.235,2.32157,1.5298,0.186016,0.143253,0.4625,-2.97939E-15,-2.979196876E-15
2.236,2.31902,1.5274,0.186095,0.143029,0.4625,-2.97679E-15,-2.976596876E-15
2.237,2.31648,1.525,0.186174,0.142805,0.4625,-3.15113E-15,-3.150936876E-15
2.238,2.31394,1.5226,0.186253,0.14258,0.4625,-2.97505E-15,-2.974856876E-15
2.239,2.31139,1.52021,0.186333,0.142355,0.4625,-3.20837E-15,-3.208176876E-15
2.24,2.30885,1.5178,0.186412,0.142131,0.4625,-3.04444E-15,-3.044246876E-15
2.241,2.3063,1.5154,0.186492,0.141906,0.4625,-3.26475E-15,-3.264556876E-15
2.242,2.30375,1.513,0.186571,0.141681,0.4625,-3.00541E-15,-3.005216876E-15
2.243,2.3012,1.5106,0.186651,0.141456,0.4625,-3.00888E-15,-3.008686876E-15
2.244,2.29865,1.50819,0.186731,0.141231,0.4625,-2.86837E-15,-2.868176876E-15
2.245,2.2961,1.50579,0.186811,0.141005,0.4625,-3.19796E-15,-3.197766876E-15
2.246,2.29355,1.50338,0.186891,0.14078,0.4625,-3.10689E-15,-3.106696876E-15
2.247,2.291,1.50097,0.186972,0.140554,0.4625,-2.93862E-15,-2.938426876E-15
2.248,2.28844,1.49856,0.187052,0.140329,0.4625,-2.96117E-15,-2.960976876E-15
2.249,2.28589,1.49615,0.187132,0.140103,0.4625,-2.87097E-15,-2.870776876E-15
2.25,2.28333,1.49374,0.187213,0.139877,0.4625,-3.23179E-15,-3.231596876E-15
2.251,2.28077,1.49133,0.187293,0.139651,0.4625,-2.94209E-15,-2.941896876E-15
2.252,2.27821,1.48891,0.187374,0.139425,0.4625,-3.02362E-15,-3.023426876E-15
2.253,2.27565,1.4865,0.187455,0.139199,0.4625,-3.24653E-15,-3.246336876E-15
2.254,2.27309,1.48408,0.187536,0.138973,0.4625,-2.83887E-15,-2.838676876E-15
2.255,2.27053,1.48167,0.187617,0.138747,0.4625,-2.93949E-15,-2.939296876E-15
2.256,2.26797,1.47925,0.187698,0.13852,0.4625,-3.14505E-15,-3.144856876E-15
2.257,2.2654,1.47683,0.187779,0.138294,0.4625,-2.84234E-15,-2.842146876E-15
2.258,2.26284,1.47441,0.187861,0.138067,0.4625,-2.90826E-15,-2.908066876E-15
2.259,2.26027,1.47199,0.187942,0.137841,0.4625,-3.07653E-15,-3.076336876E-15
2.26,2.25771,1.46957,0.188024,0.137614,0.4625,-3.21791E-15,-3.217716876E-15
2.261,2.25514,1.46715,0.188105,0.137387,0.4625,-2.99413E-15,-2.993936876E-15
2.262,2.25257,1.46472,0.188187,0.13716,0.4625,-2.87704E-15,-2.876846876E-15
2.263,2.25,1.4623,0.188269,0.136933,0.4625,-2.98633E-15,-2.986136876E-15
2.264,2.24743,1.45987,0.188351,0.136706,0.4625,-2.79377E-15,-2.793576876E-15
2.265,2.24486,1.45745,0.188433,0.136479,0.4625,-2.90826E-15,-2.908066876E-15
2.266,2.24229,1.45502,0.188515,0.136252,0.4625,-3.10255E-15,-3.102356876E-15
2.267,2.23971,1.45259,0.188597,0.136024,0.4625,-2.8675E-15,-2.867306876E-15
2.268,2.23714,1.45016,0.18868,0.135797,0.4625,-3.1997E-15,-3.199506876E-15
2.269,2.23457,1.44773,0.188762,0.13557,0.4625,-3.03403E-15,-3.033836876E-15
2.27,2.23199,1.4453,0.188845,0.135342,0.4625,-2.90219E-15,-2.901996876E-15
2.271,2.22941,1.44287,0.188927,0.135114,0.4625,-2.98806E-15,-2.987866876E-15
2.272,2.22684,1.44044,0.18901,0.134887,0.4625,-3.26301E-15,-3.262816876E-15
2.273,2.22426,1.43801,0.189093,0.134659,0.4625,-3.06179E-15,-3.061596876E-15
2.274,2.22168,1.43557,0.189176,0.134431,0.4625,-3.15286E-15,-3.152666876E-15
2.275,2.2191,1.43314,0.189259,0.134203,0.4625,-3.05658E-15,-3.056386876E-15
2.276,2.21652,1.4307,0.189342,0.133975,0.4625,-3.06873E-15,-3.068536876E-15
2.277,2.21394,1.42827,0.189425,0.133747,0.4625,-2.90219E-15,-2.901996876E-15
2.278,2.21136,1.42583,0.189508,0.133519,0.4625,-2.94296E-15,-2.942766876E-15
2.279,2.20877,1.42339,0.189592,0.13329,0.4625,-3.04704E-15,-3.046846876E-15
2.28,2.20619,1.42095,0.189675,0.133062,0.4625,-3.03924E-15,-3.039046876E-15
2.281,2.20361,1.41852,0.189759,0.132834,0.4625,-3.33587E-15,-3.335676876E-15
2.282,2.20102,1.41608,0.189842,0.132605,0.4625,-2.91867E-15,-2.918476876E-15
2.283,2.19844,1.41363,0.189926,0.132377,0.4625,-3.08521E-15,-3.085016876E-15
2.284,2.19585,1.41119,0.19001,0.132148,0.4625,-2.85102E-15,-2.850826876E-15
2.285,2.19326,1.40875,0.190094,0.131919,0.4625,-3.17975E-15,-3.179556876E-15
2.286,2.19068,1.40631,0.190178,0.131691,0.4625,-2.91347E-15,-2.913276876E-15
2.287,2.18809,1.40386,0.190262,0.131462,0.4625,-3.21618E-15,-3.215986876E-15
2.288,2.1855,1.40142,0.190346,0.131233,0.4625,-3.14939E-15,-3.149196876E-15
2.289,2.18291,1.39898,0.190431,0.131004,0.4625,-3.16587E-15,-3.165676876E-15
2.29,2.18032,1.39653,0.190515,0.130775,0.4625,-2.96031E-15,-2.960116876E-15
2.291,2.17773,1.39408,0.190599,0.130546,0.4625,-3.41914E-15,-3.418946876E-15
2.292,2.17514,1.39164,0.190684,0.130317,0.4625,-2.9525E-15,-2.952306876E-15
2.293,2.17255,1.38919,0.190769,0.130088,0.4625,-3.23439E-15,-3.234196876E-15
2.294,2.16995,1.38674,0.190854,0.129859,0.4625,-3.08954E-15,-3.089346876E-15
2.295,2.16736,1.38429,0.190938,0.129629,0.4625,-3.0427E-15,-3.042506876E-15
2.296,2.16477,1.38184,0.191023,0.1294,0.4625,-2.61943E-15,-2.619236876E-15
2.297,2.16217,1.37939,0.191108,0.129171,0.4625,-2.91607E-15,-2.915876876E-15
2.298,2.15958,1.37694,0.191194,0.128941,0.4625,-2.89439E-15,-2.894196876E-15
2.299,2.15698,1.37449,0.191279,0.128712,0.4625,-3.29424E-15,-3.294046876E-15
2.3,2.15439,1.37204,0.191364,0.128482,0.4625,-2.81632E-15,-2.816126876E-15
2.301,2.15179,1.36959,0.191449,0.128252,0.4625,-2.87097E-15,-2.870776876E-15
2.302,2.14919,1.36714,0.191535,0.128023,0.4625,-2.97679E-15,-2.976596876E-15
2.303,2.1466,1.36468,0.191621,0.127793,0.4625,-2.94643E-15,-2.946236876E-15
2.304,2.144,1.36223,0.191706,0.127563,0.4625,-3.07393E-15,-3.073736876E-15
2.305,2.1414,1.35977,0.191792,0.127334,0.4625,-2.98025E-15,-2.980056876E-15
2.306,2.1388,1.35732,0.191878,0.127104,0.4625,-3.13898E-15,-3.138786876E-15
2.307,2.1362,1.35486,0.191964,0.126874,0.4625,-3.1971E-15,-3.196906876E-15
2.308,2.1336,1.35241,0.19205,0.126644,0.4625,-3.02796E-15,-3.027766876E-15
2.309,2.131,1.34995,0.192136,0.126414,0.4625,-3.1225E-15,-3.122306876E-15
2.31,2.1284,1.3475,0.192222,0.126184,0.4625,-3.23526E-15,-3.235066876E-15
2.311,2.1258,1.34504,0.192308,0.125954,0.4625,-3.10082E-15,-3.100626876E-15
2.312,2.1232,1.34258,0.192395,0.125724,0.4625,-3.21444E-15,-3.214246876E-15
2.313,2.1206,1.34012,0.192481,0.125493,0.4625,-2.94122E-15,-2.941026876E-15
2.314,2.118,1.33766,0.192568,0.125263,0.4625,-3.14419E-15,-3.143996876E-15
2.315,2.11539,1.33521,0.192654,0.125033,0.4625,-2.97418E-15,-2.973986876E-15
2.316,2.11279,1.33275,0.192741,0.124803,0.4625,-2.83887E-15,-2.838676876E-15
2.317,2.11019,1.33029,0.192828,0.124572,0.4625,-3.08607E-15,-3.085876876E-15
2.318,2.10758,1.32783,0.192915,0.124342,0.4625,-3.22051E-15,-3.220316876E-15
2.319,2.10498,1.32537,0.193002,0.124112,0.4625,-3.1173E-15,-3.117106876E-15
2.32,2.10238,1.32291,0.193089,0.123881,0.4625,-2.85275E-15,-2.852556876E-15
2.321,2.09977,1.32044,0.193176,0.123651,0.4625,-2.84842E-15,-2.848226876E-15
2.322,2.09717,1.31798,0.193263,0.12342,0.4625,-3.1598E-15,-3.159606876E-15
2.323,2.09456,1.31552,0.19335,0.12319,0.4625,-3.13031E-15,-3.130116876E-15
2.324,2.09196,1.31306,0.193438,0.122959,0.4625,-2.99673E-15,-2.996536876E-15
2.325,2.08935,1.3106,0.193525,0.122729,0.4625,-3.08434E-15,-3.084146876E-15
2.326,2.08674,1.30813,0.193612,0.122498,0.4625,-2.93082E-15,-2.930626876E-15
2.327,2.08414,1.30567,0.1937,0.122268,0.4625,-3.13811E-15,-3.137916876E-15
2.328,2.08153,1.30321,0.193788,0.122037,0.4625,-3.01582E-15,-3.015626876E-15
2.329,2.07893,1.30074,0.193876,0.121806,0.4625,-2.97592E-15,-2.975726876E-15
2.33,2.07632,1.29828,0.193963,0.121575,0.4625,-2.92648E-15,-2.926286876E-15
2.331,2.07371,1.29582,0.194051,0.121345,0.4625,-3.15199E-15,-3.151796876E-15
2.332,2.0711,1.29335,0.194139,0.121114,0.4625,-3.05485E-15,-3.054656876E-15
2.333,2.0685,1.29089,0.194227,0.120883,0.4625,-3.1147E-15,-3.114506876E-15
2.334,2.06589,1.28842,0.194316,0.120652,0.4625,-3.08347E-15,-3.083276876E-15
2.335,2.06328,1.28596,0.194404,0.120422,0.4625,-3.2422E-15,-3.242006876E-15
2.336,2.06067,1.28349,0.194492,0.120191,0.4625,-3.17888E-15,-3.178686876E-15
2.337,2.05807,1.28103,0.19458,0.11996,0.4625,-2.97765E-15,-2.977456876E-15
2.338,2.05546,1.27856,0.194669,0.119729,0.4625,-2.98459E-15,-2.984396876E-15
2.339,2.05285,1.27609,0.194757,0.119498,0.4625,-3.05745E-15,-3.057256876E-15
2.34,2.05024,1.27363,0.194846,0.119267,0.4625,-2.93342E-15,-2.933226876E-15
2.341,2.04763,1.27116,0.194935,0.119036,0.4625,-3.02362E-15,-3.023426876E-15
2.342,2.04502,1.2687,0.195024,0.118805,0.4625,-3.14852E-15,-3.148326876E-15
2.343,2.04242,1.26623,0.195112,0.118574,0.4625,-3.02536E-15,-3.025166876E-15
2.344,2.03981,1.26376,0.195201,0.118343,0.4625,-3.25781E-15,-3.257616876E-15
2.345,2.0372,1.2613,0.19529,0.118112,0.4625,-3.11209E-15,-3.111896876E-15
2.346,2.03459,1.25883,0.195379,0.117882,0.4625,-2.84495E-15,-2.844756876E-15
2.347,2.03198,1.25636,0.195469,0.117651,0.4625,-3.15633E-15,-3.156136876E-15
2.348,2.02937,1.2539,0.195558,0.11742,0.4625,-3.04791E-15,-3.047716876E-15
2.349,2.02676,1.25143,0.195647,0.117189,0.4625,-2.96031E-15,-2.960116876E-15
2.35,2.02415,1.24896,0.195736,0.116957,0.4625,-3.0323E-15,-3.032106876E-15
2.351,2.02155,1.24649,0.195826,0.116726,0.4625,-2.92474E-15,-2.924546876E-15
2.352,2.01894,1.24403,0.195915,0.116495,0.4625,-3.12597E-15,-3.125776876E-15
2.353,2.01633,1.24156,0.196005,0.116264,0.4625,-2.89699E-15,-2.896796876E-15
2.354,2.01372,1.23909,0.196095,0.116033,0.4625,-3.15633E-15,-3.156136876E-15
2.355,2.01111,1.23662,0.196184,0.115802,0.4625,-2.75301E-15,-2.752816876E-15
2.356,2.0085,1.23416,0.196274,0.115571,0.4625,-3.04444E-15,-3.044246876E-15
2.357,2.00589,1.23169,0.196364,0.11534,0.4625,-2.86663E-15,-2.866436876E-15
2.358,2.00329,1.22922,0.196454,0.115109,0.4625,-3.04878E-15,-3.048586876E-15
2.359,2.00068,1.22675,0.196544,0.114878,0.4625,-2.91434E-15,-2.914146876E-15
2.36,1.99807,1.22429,0.196634,0.114647,0.4625,-2.9577E-15,-2.957506876E-15
2.361,1.99546,1.22182,0.196724,0.114416,0.4625,-3.11903E-15,-3.118836876E-15
2.362,1.99285,1.21935,0.196814,0.114185,0.4625,-2.84061E-15,-2.840416876E-15
2.363,1.99024,1.21689,0.196905,0.113954,0.4625,-3.02623E-15,-3.026036876E-15
2.364,1.98764,1.21442,0.196995,0.113723,0.4625,-3.01235E-15,-3.012156876E-15
2.365,1.98503,1.21195,0.197085,0.113492,0.4625,-3.1173E-15,-3.117106876E-15
2.366,1.98242,1.20948,0.197176,0.113261,0.4625,-3.00367E-15,-3.003476876E-15
2.367,1.97981,1.20702,0.197266,0.11303,0.4625,-2.72959E-15,-2.729396876E-15
2.368,1.97721,1.20455,0.197357,0.112799,0.4625,-3.04617E-15,-3.045976876E-15
2.369,1.9746,1.20208,0.197448,0.112568,0.4625,-2.96811E-15,-2.967916876E-15
2.37,1.97199,1.19962,0.197538,0.112337,0.4625,-3.00975E-15,-3.009556876E-15
2.371,1.96939,1.19715,0.197629,0.112106,0.4625,-3.03924E-15,-3.039046876E-15
2.372,1.96678,1.19468,0.19772,0.111875,0.4625,-3.00801E-15,-3.007816876E-15
2.373,1.96417,1.19222,0.197811,0.111644,0.4625,-3.07913E-15,-3.078936876E-15
2.374,1.96157,1.18975,0.197902,0.111414,0.4625,-3.09388E-15,-3.093686876E-15
2.375,1.95896,1.18729,0.197993,0.111183,0.4625,-3.14245E-15,-3.142256876E-15
2.376,1.95636,1.18482,0.198084,0.110952,0.4625,-2.9499E-15,-2.949706876E-15
2.377,1.95375,1.18236,0.198175,0.110721,0.4625,-2.98372E-15,-2.983526876E-15
2.378,1.95115,1.17989,0.198267,0.11049,0.4625,-2.93255E-15,-2.932356876E-15
2.379,1.94854,1.17743,0.198358,0.110259,0.4625,-2.98546E-15,-2.985266876E-15
2.38,1.94594,1.17496,0.198449,0.110029,0.4625,-3.06959E-15,-3.069396876E-15
2.381,1.94334,1.1725,0.198541,0.109798,0.4625,-2.93342E-15,-2.933226876E-15
2.382,1.94073,1.17003,0.198632,0.109567,0.4625,-2.92648E-15,-2.926286876E-15
2.383,1.93813,1.16757,0.198724,0.109336,0.4625,-3.18669E-15,-3.186496876E-15
2.384,1.93553,1.1651,0.198816,0.109106,0.4625,-3.07827E-15,-3.078076876E-15
2.385,1.93292,1.16264,0.198907,0.108875,0.4625,-3.10689E-15,-3.106696876E-15
2.386,1.93032,1.16018,0.198999,0.108644,0.4625,-3.18408E-15,-3.183886876E-15
2.387,1.92772,1.15772,0.199091,0.108414,0.4625,-2.87617E-15,-2.875976876E-15
2.388,1.92512,1.15525,0.199183,0.108183,0.4625,-3.0774E-15,-3.077206876E-15
2.389,1.92252,1.15279,0.199275,0.107953,0.4625,-2.7851E-15,-2.784906876E-15
2.39,1.91992,1.15033,0.199367,0.107722,0.4625,-3.11556E-15,-3.115366876E-15
2.391,1.91732,1.14787,0.199459,0.107492,0.4625,-2.96638E-15,-2.966186876E-15
2.392,1.91472,1.14541,0.199551,0.107261,0.4625,-3.09561E-15,-3.095416876E-15
2.393,1.91212,1.14294,0.199643,0.107031,0.4625,-2.94469E-15,-2.944496876E-15
2.394,1.90952,1.14048,0.199735,0.1068,0.4625,-2.94383E-15,-2.943636876E-15
2.395,1.90692,1.13802,0.199827,0.10657,0.4625,-3.00454E-15,-3.004346876E-15
2.396,1.90432,1.13556,0.19992,0.10634,0.4625,-3.03924E-15,-3.039046876E-15
2.397,1.90173,1.1331,0.200012,0.106109,0.4625,-3.17715E-15,-3.176956876E-15
2.398,1.89913,1.13065,0.200104,0.105879,0.4625,-3.14332E-15,-3.143126876E-15
2.399,1.89653,1.12819,0.200197,0.105649,0.4625,-2.80852E-15,-2.808326876E-15
2.4,1.89394,1.12573,0.200289,0.105419,0.4625,-3.08781E-15,-3.087616876E-15
2.401,1.89134,1.12327,0.200382,0.105189,0.4625,-2.95597E-15,-2.955776876E-15
2.402,1.88875,1.12081,0.200475,0.104958,0.4625,-2.88138E-15,-2.881186876E-15
2.403,1.88615,1.11836,0.200567,0.104728,0.4625,-3.09475E-15,-3.094556876E-15
2.404,1.88356,1.1159,0.20066,0.104498,0.4625,-3.06352E-15,-3.063326876E-15
2.405,1.88097,1.11344,0.200753,0.104268,0.4625,-3.04704E-15,-3.046846876E-15
2.406,1.87837,1.11099,0.200846,0.104039,0.4625,-3.06439E-15,-3.064196876E-15
2.407,1.87578,1.10853,0.200939,0.103809,0.4625,-2.79117E-15,-2.790976876E-15
2.408,1.87319,1.10608,0.201032,0.103579,0.4625,-2.98112E-15,-2.980926876E-15
2.409,1.8706,1.10363,0.201125,0.103349,0.4625,-2.98112E-15,-2.980926876E-15
2.41,1.86801,1.10117,0.201218,0.103119,0.4625,-2.98546E-15,-2.985266876E-15
2.411,1.86542,1.09872,0.201311,0.10289,0.4625,-2.82586E-15,-2.825666876E-15
2.412,1.86283,1.09627,0.201404,0.10266,0.4625,-2.91954E-15,-2.919346876E-15
2.413,1.86024,1.09382,0.201497,0.10243,0.4625,-3.13725E-15,-3.137056876E-15
2.414,1.85766,1.09136,0.20159,0.102201,0.4625,-3.03577E-15,-3.035576876E-15
2.415,1.85507,1.08891,0.201684,0.101971,0.4625,-3.03403E-15,-3.033836876E-15
2.416,1.85248,1.08646,0.201777,0.101742,0.4625,-2.98025E-15,-2.980056876E-15
2.417,1.8499,1.08401,0.20187,0.101513,0.4625,-2.88224E-15,-2.882046876E-15
2.418,1.84731,1.08157,0.201964,0.101283,0.4625,-3.01755E-15,-3.017356876E-15
2.419,1.84473,1.07912,0.202057,0.101054,0.4625,-3.17021E-15,-3.170016876E-15
2.42,1.84215,1.07667,0.202151,0.100825,0.4625,-3.05225E-15,-3.052056876E-15
2.421,1.83956,1.07422,0.202244,0.100596,0.4625,-3.14072E-15,-3.140526876E-15
2.422,1.83698,1.07178,0.202338,0.100367,0.4625,-2.92474E-15,-2.924546876E-15
2.423,1.8344,1.06933,0.202432,0.100138,0.4625,-3.08347E-15,-3.083276876E-15
2.424,1.83182,1.06689,0.202525,0.0999088,0.4625,-3.10169E-15,-3.101496876E-15
2.425,1.82924,1.06444,0.202619,0.0996799,0.4625,-2.94383E-15,-2.943636876E-15
2.426,1.82666,1.062,0.202713,0.0994511,0.4625,-2.9473E-15,-2.947106876E-15
2.427,1.82408,1.05955,0.202807,0.0992223,0.4625,-2.92388E-15,-2.923686876E-15
2.428,1.82151,1.05711,0.202901,0.0989936,0.4625,-2.89612E-15,-2.895926876E-15
2.429,1.81893,1.05467,0.202995,0.098765,0.4625,-3.15459E-15,-3.154396876E-15
2.43,1.81635,1.05223,0.203089,0.0985365,0.4625,-2.88658E-15,-2.886386876E-15
2.431,1.81378,1.04979,0.203183,0.098308,0.4625,-2.97505E-15,-2.974856876E-15
2.432,1.81121,1.04735,0.203277,0.0980796,0.4625,-3.02276E-15,-3.022566876E-15
2.433,1.80863,1.04491,0.203371,0.0978512,0.4625,-2.9126E-15,-2.912406876E-15
2.434,1.80606,1.04247,0.203465,0.0976229,0.4625,-3.01668E-15,-3.016486876E-15
2.435,1.80349,1.04004,0.203559,0.0973947,0.4625,-3.08607E-15,-3.085876876E-15
2.436,1.80092,1.0376,0.203653,0.0971666,0.4625,-2.98372E-15,-2.983526876E-15
2.437,1.79835,1.03516,0.203747,0.0969385,0.4625,-2.95076E-15,-2.950566876E-15
2.438,1.79578,1.03273,0.203842,0.0967105,0.4625,-2.90913E-15,-2.908936876E-15
2.439,1.79321,1.03029,0.203936,0.0964826,0.4625,-2.93342E-15,-2.933226876E-15
2.44,1.79065,1.02786,0.20403,0.0962548,0.4625,-2.98372E-15,-2.983526876E-15
2.441,1.78808,1.02543,0.204125,0.096027,0.4625,-2.8753E-15,-2.875106876E-15
2.442,1.78552,1.023,0.204219,0.0957993,0.4625,-3.01061E-15,-3.010416876E-15
2.443,1.78295,1.02057,0.204314,0.0955717,0.4625,-3.21444E-15,-3.214246876E-15
2.444,1.78039,1.01814,0.204408,0.0953442,0.4625,-2.92214E-15,-2.921946876E-15
2.445,1.77783,1.01571,0.204503,0.0951167,0.4625,-3.03143E-15,-3.031236876E-15
2.446,1.77527,1.01328,0.204597,0.0948894,0.4625,-3.08174E-15,-3.081546876E-15
2.447,1.77271,1.01085,0.204692,0.0946621,0.4625,-3.02969E-15,-3.029496876E-15
2.448,1.77015,1.00843,0.204786,0.0944349,0.4625,-2.99153E-15,-2.991336876E-15
2.449,1.76759,1.006,0.204881,0.0942078,0.4625,-3.03056E-15,-3.030366876E-15
2.45,1.76503,1.00358,0.204976,0.0939808,0.4625,-2.92735E-15,-2.927156876E-15
2.451,1.76248,1.00115,0.20507,0.0937538,0.4625,-2.96985E-15,-2.969656876E-15
2.452,1.75992,0.99873,0.205165,0.093527,0.4625,-2.9577E-15,-2.957506876E-15
2.453,1.75737,0.996308,0.20526,0.0933002,0.4625,-3.14679E-15,-3.146596876E-15
2.454,1.75482,0.993887,0.205355,0.0930735,0.4625,-2.92821E-15,-2.928016876E-15
2.455,1.75226,0.991467,0.20545,0.0928469,0.4625,-2.86316E-15,-2.862966876E-15
2.456,1.74971,0.989049,0.205544,0.0926205,0.4625,-3.02449E-15,-3.024296876E-15
2.457,1.74716,0.986631,0.205639,0.092394,0.4625,-3.12944E-15,-3.129246876E-15
2.458,1.74462,0.984214,0.205734,0.0921677,0.4625,-3.19796E-15,-3.197766876E-15
2.459,1.74207,0.981798,0.205829,0.0919415,0.4625,-3.04097E-15,-3.040776876E-15
2.46,1.73952,0.979383,0.205924,0.0917154,0.4625,-3.01495E-15,-3.014756876E-15
2.461,1.73698,0.976969,0.206019,0.0914894,0.4625,-2.85882E-15,-2.858626876E-15
2.462,1.73443,0.974556,0.206114,0.0912634,0.4625,-3.09041E-15,-3.090216876E-15
2.463,1.73189,0.972144,0.206209,0.0910376,0.4625,-2.96898E-15,-2.968786876E-15
2.464,1.72935,0.969734,0.206304,0.0908119,0.4625,-3.00281E-15,-3.002616876E-15
2.465,1.72681,0.967324,0.2064,0.0905862,0.4625,-2.90913E-15,-2.908936876E-15
2.466,1.72427,0.964915,0.206495,0.0903607,0.4625,-2.92301E-15,-2.922816876E-15
2.467,1.72173,0.962508,0.20659,0.0901352,0.4625,-3.00801E-15,-3.007816876E-15
2.468,1.7192,0.960101,0.206685,0.0899099,0.4625,-3.04878E-15,-3.048586876E-15
2.469,1.71666,0.957696,0.20678,0.0896847,0.4625,-3.07827E-15,-3.078076876E-15
2.47,1.71413,0.955291,0.206876,0.0894595,0.4625,-2.9152E-15,-2.915006876E-15
2.471,1.71159,0.952888,0.206971,0.0892345,0.4625,-2.83107E-15,-2.830876876E-15
2.472,1.70906,0.950486,0.207066,0.0890096,0.4625,-3.00975E-15,-3.009556876E-15
2.473,1.70653,0.948085,0.207161,0.0887848,0.4625,-3.10255E-15,-3.102356876E-15
2.474,1.704,0.945685,0.207257,0.0885601,0.4625,-2.94556E-15,-2.945366876E-15
2.475,1.70147,0.943287,0.207352,0.0883355,0.4625,-2.83974E-15,-2.839546876E-15
2.476,1.69895,0.940889,0.207447,0.088111,0.4625,-2.99587E-15,-2.995676876E-15
2.477,1.69642,0.938493,0.207543,0.0878866,0.4625,-3.05225E-15,-3.052056876E-15
2.478,1.6939,0.936098,0.207638,0.0876623,0.4625,-2.99413E-15,-2.993936876E-15
2.479,1.69138,0.933704,0.207734,0.0874381,0.4625,-3.01929E-15,-3.019096876E-15
2.48,1.68885,0.931311,0.207829,0.0872141,0.4625,-2.84928E-15,-2.849086876E-15
2.481,1.68633,0.92892,0.207925,0.0869902,0.4625,-3.01495E-15,-3.014756876E-15
2.482,1.68382,0.926529,0.20802,0.0867663,0.4625,-2.96898E-15,-2.968786876E-15
2.483,1.6813,0.92414,0.208116,0.0865426,0.4625,-3.13985E-15,-3.139656876E-15
2.484,1.67878,0.921752,0.208211,0.086319,0.4625,-2.9525E-15,-2.952306876E-15
2.485,1.67627,0.919366,0.208307,0.0860956,0.4625,-3.05658E-15,-3.056386876E-15
2.486,1.67375,0.91698,0.208402,0.0858722,0.4625,-2.96898E-15,-2.968786876E-15
2.487,1.67124,0.914596,0.208498,0.085649,0.4625,-3.07566E-15,-3.075466876E-15
2.488,1.66873,0.912214,0.208593,0.0854259,0.4625,-2.93428E-15,-2.934086876E-15
2.489,1.66622,0.909832,0.208689,0.0852029,0.4625,-3.02015E-15,-3.019956876E-15
2.49,1.66372,0.907452,0.208785,0.08498,0.4625,-3.16761E-15,-3.167416876E-15
2.491,1.66121,0.905073,0.20888,0.0847572,0.4625,-3.19102E-15,-3.190826876E-15
2.492,1.65871,0.902695,0.208976,0.0845346,0.4625,-3.2049E-15,-3.204706876E-15
2.493,1.6562,0.900319,0.209071,0.0843121,0.4625,-2.88051E-15,-2.880316876E-15
2.494,1.6537,0.897944,0.209167,0.0840897,0.4625,-3.06959E-15,-3.069396876E-15
2.495,1.6512,0.895571,0.209263,0.0838674,0.4625,-3.07393E-15,-3.073736876E-15
2.496,1.6487,0.893198,0.209358,0.0836453,0.4625,-2.96985E-15,-2.969656876E-15
2.497,1.6462,0.890828,0.209454,0.0834233,0.4625,-3.06786E-15,-3.067666876E-15
2.498,1.64371,0.888458,0.20955,0.0832014,0.4625,-2.96291E-15,-2.962716876E-15
2.499,1.64122,0.88609,0.209645,0.0829797,0.4625,-3.08781E-15,-3.087616876E-15
2.5,1.63872,0.883723,0.209741,0.0827581,0.4625,-2.79637E-15,-2.796176876E-15
2.501,1.63623,0.881358,0.209837,0.0825366,0.4625,-3.07306E-15,-3.072866876E-15
2.502,1.63374,0.878994,0.209933,0.0823152,0.4625,-2.9126E-15,-2.912406876E-15
2.503,1.63125,0.876631,0.210028,0.082094,0.4625,-2.89005E-15,-2.889856876E-15
2.504,1.62877,0.87427,0.210124,0.0818729,0.4625,-3.00281E-15,-3.002616876E-15
2.505,1.62628,0.871911,0.21022,0.081652,0.4625,-2.97679E-15,-2.976596876E-15
2.506,1.6238,0.869552,0.210316,0.0814312,0.4625,-2.83194E-15,-2.831746876E-15
2.507,1.62132,0.867196,0.210411,0.0812105,0.4625,-2.90133E-15,-2.901136876E-15
2.508,1.61884,0.86484,0.210507,0.0809899,0.4625,-3.00367E-15,-3.003476876E-15
2.509,1.61636,0.862487,0.210603,0.0807695,0.4625,-3.04097E-15,-3.040776876E-15
2.51,1.61388,0.860134,0.210699,0.0805493,0.4625,-2.98372E-15,-2.983526876E-15
2.511,1.61141,0.857784,0.210794,0.0803291,0.4625,-3.07566E-15,-3.075466876E-15
2.512,1.60893,0.855434,0.21089,0.0801092,0.4625,-2.90479E-15,-2.904596876E-15
2.513,1.60646,0.853086,0.210986,0.0798893,0.4625,-2.9152E-15,-2.915006876E-15
2.514,1.60399,0.85074,0.211082,0.0796696,0.4625,-3.04791E-15,-3.047716876E-15
2.515,1.60152,0.848395,0.211177,0.0794501,0.4625,-3.15459E-15,-3.154396876E-15
2.516,1.59906,0.846052,0.211273,0.0792306,0.4625,-2.9473E-15,-2.947106876E-15
2.517,1.59659,0.843711,0.211369,0.0790114,0.4625,-2.81112E-15,-2.810926876E-15
2.518,1.59413,0.841371,0.211465,0.0787923,0.4625,-2.93689E-15,-2.936696876E-15
2.519,1.59167,0.839032,0.211561,0.0785733,0.4625,-2.84755E-15,-2.847356876E-15
2.52,1.58921,0.836695,0.211656,0.0783545,0.4625,-3.04878E-15,-3.048586876E-15
2.521,1.58675,0.83436,0.211752,0.0781358,0.4625,-2.92995E-15,-2.929756876E-15
2.522,1.58429,0.832026,0.211848,0.0779172,0.4625,-3.03403E-15,-3.033836876E-15
2.523,1.58184,0.829694,0.211944,0.0776989,0.4625,-3.10602E-15,-3.105826876E-15
2.524,1.57938,0.827363,0.212039,0.0774806,0.4625,-2.86056E-15,-2.860366876E-15
2.525,1.57693,0.825034,0.212135,0.0772626,0.4625,-3.02276E-15,-3.022566876E-15
2.526,1.57448,0.822707,0.212231,0.0770446,0.4625,-2.98286E-15,-2.982666876E-15
2.527,1.57204,0.820381,0.212327,0.0768269,0.4625,-2.9499E-15,-2.949706876E-15
2.528,1.56959,0.818058,0.212422,0.0766093,0.4625,-2.86143E-15,-2.861236876E-15
2.529,1.56715,0.815735,0.212518,0.0763918,0.4625,-2.82413E-15,-2.823936876E-15
2.53,1.5647,0.813415,0.212614,0.0761745,0.4625,-2.96551E-15,-2.965316876E-15
2.531,1.56226,0.811096,0.21271,0.0759574,0.4625,-3.13551E-15,-3.135316876E-15
2.532,1.55982,0.808778,0.212805,0.0757404,0.4625,-3.06612E-15,-3.065926876E-15
2.533,1.55739,0.806463,0.212901,0.0755235,0.4625,-2.93342E-15,-2.933226876E-15
2.534,1.55495,0.804149,0.212997,0.0753069,0.4625,-3.01495E-15,-3.014756876E-15
2.535,1.55252,0.801837,0.213092,0.0750904,0.4625,-3.00107E-15,-3.000876876E-15
2.536,1.55009,0.799526,0.213188,0.074874,0.4625,-2.85362E-15,-2.853426876E-15
2.537,1.54766,0.797218,0.213284,0.0746578,0.4625,-3.03403E-15,-3.033836876E-15
2.538,1.54523,0.794911,0.213379,0.0744418,0.4625,-2.90219E-15,-2.901996876E-15
2.539,1.54281,0.792606,0.213475,0.074226,0.4625,-2.87444E-15,-2.874246876E-15
2.54,1.54038,0.790302,0.213571,0.0740103,0.4625,-3.06179E-15,-3.061596876E-15
2.541,1.53796,0.788001,0.213666,0.0737948,0.4625,-3.01061E-15,-3.010416876E-15
2.542,1.53554,0.785701,0.213762,0.0735794,0.4625,-2.83887E-15,-2.838676876E-15
2.543,1.53312,0.783403,0.213858,0.0733642,0.4625,-3.09648E-15,-3.096286876E-15
2.544,1.53071,0.781106,0.213953,0.0731492,0.4625,-3.00367E-15,-3.003476876E-15
2.545,1.52829,0.778812,0.214049,0.0729343,0.4625,-2.99934E-15,-2.999146876E-15
2.546,1.52588,0.776519,0.214144,0.0727197,0.4625,-2.85189E-15,-2.851696876E-15
2.547,1.52347,0.774229,0.21424,0.0725051,0.4625,-3.0002E-15,-3.000006876E-15
2.548,1.52107,0.77194,0.214335,0.0722908,0.4625,-2.95076E-15,-2.950566876E-15
2.549,1.51866,0.769652,0.214431,0.0720766,0.4625,-2.88224E-15,-2.882046876E-15
2.55,1.51626,0.767367,0.214526,0.0718627,0.4625,-3.15633E-15,-3.156136876E-15
2.551,1.51385,0.765084,0.214622,0.0716488,0.4625,-2.87617E-15,-2.875976876E-15
2.552,1.51145,0.762802,0.214717,0.0714352,0.4625,-2.99847E-15,-2.998276876E-15
2.553,1.50906,0.760523,0.214813,0.0712217,0.4625,-3.07913E-15,-3.078936876E-15
2.554,1.50666,0.758245,0.214908,0.0710084,0.4625,-2.91E-15,-2.909806876E-15
2.555,1.50427,0.755969,0.215003,0.0707953,0.4625,-2.95423E-15,-2.954036876E-15
2.556,1.50188,0.753695,0.215099,0.0705824,0.4625,-2.98199E-15,-2.981796876E-15
2.557,1.49949,0.751423,0.215194,0.0703697,0.4625,-2.93515E-15,-2.934956876E-15
2.558,1.4971,0.749153,0.21529,0.0701571,0.4625,-2.96985E-15,-2.969656876E-15
2.559,1.49471,0.746885,0.215385,0.0699447,0.4625,-2.98372E-15,-2.983526876E-15
2.56,1.49233,0.744619,0.21548,0.0697325,0.4625,-2.84495E-15,-2.844756876E-15
2.561,1.48995,0.742354,0.215575,0.0695205,0.4625,-2.8675E-15,-2.867306876E-15
2.562,1.48757,0.740092,0.215671,0.0693086,0.4625,-3.01061E-15,-3.010416876E-15
2.563,1.48519,0.737832,0.215766,0.069097,0.4625,-3.06526E-15,-3.065066876E-15
2.564,1.48282,0.735574,0.215861,0.0688855,0.4625,-2.88398E-15,-2.883786876E-15
2.565,1.48045,0.733317,0.215956,0.0686742,0.4625,-3.02102E-15,-3.020826876E-15
2.566,1.47808,0.731063,0.216051,0.0684631,0.4625,-3.13291E-15,-3.132716876E-15
2.567,1.47571,0.728811,0.216146,0.0682522,0.4625,-3.10516E-15,-3.104966876E-15
2.568,1.47334,0.72656,0.216242,0.0680415,0.4625,-3.07827E-15,-3.078076876E-15
2.569,1.47098,0.724312,0.216337,0.067831,0.4625,-2.9178E-15,-2.917606876E-15
2.57,1.46862,0.722066,0.216432,0.0676206,0.4625,-2.95163E-15,-2.951436876E-15
2.571,1.46626,0.719822,0.216527,0.0674105,0.4625,-3.17801E-15,-3.177816876E-15
2.572,1.4639,0.71758,0.216622,0.0672005,0.4625,-3.05311E-15,-3.052916876E-15
2.573,1.46155,0.715339,0.216717,0.0669908,0.4625,-3.04617E-15,-3.045976876E-15
2.574,1.45919,0.713101,0.216811,0.0667812,0.4625,-2.93949E-15,-2.939296876E-15
2.575,1.45684,0.710866,0.216906,0.0665718,0.4625,-2.96204E-15,-2.961846876E-15
2.576,1.4545,0.708632,0.217001,0.0663627,0.4625,-2.95337E-15,-2.953176876E-15
2.577,1.45215,0.7064,0.217096,0.0661537,0.4625,-2.97071E-15,-2.970516876E-15
2.578,1.44981,0.70417,0.217191,0.0659449,0.4625,-3.00801E-15,-3.007816876E-15
2.579,1.44746,0.701943,0.217286,0.0657363,0.4625,-2.98806E-15,-2.987866876E-15
2.58,1.44513,0.699718,0.21738,0.0655279,0.4625,-2.99153E-15,-2.991336876E-15
2.581,1.44279,0.697494,0.217475,0.0653198,0.4625,-2.7903E-15,-2.790106876E-15
2.582,1.44045,0.695273,0.21757,0.0651118,0.4625,-2.98459E-15,-2.984396876E-15
2.583,1.43812,0.693054,0.217664,0.064904,0.4625,-2.9499E-15,-2.949706876E-15
2.584,1.43579,0.690838,0.217759,0.0646964,0.4625,-2.90566E-15,-2.905466876E-15
2.585,1.43347,0.688623,0.217853,0.064489,0.4625,-2.92735E-15,-2.927156876E-15
2.586,1.43114,0.686411,0.217948,0.0642819,0.4625,-2.87877E-15,-2.878576876E-15
2.587,1.42882,0.6842,0.218042,0.0640749,0.4625,-2.93255E-15,-2.932356876E-15
2.588,1.4265,0.681992,0.218137,0.0638681,0.4625,-2.99847E-15,-2.998276876E-15
2.589,1.42418,0.679787,0.218231,0.0636616,0.4625,-2.83627E-15,-2.836076876E-15
2.59,1.42186,0.677583,0.218326,0.0634552,0.4625,-3.16153E-15,-3.161336876E-15
2.591,1.41955,0.675382,0.21842,0.0632491,0.4625,-2.95423E-15,-2.954036876E-15
2.592,1.41724,0.673183,0.218514,0.0630432,0.4625,-2.91954E-15,-2.919346876E-15
2.593,1.41493,0.670986,0.218608,0.0628374,0.4625,-2.94903E-15,-2.948836876E-15
2.594,1.41263,0.668791,0.218703,0.0626319,0.4625,-2.88918E-15,-2.888986876E-15
2.595,1.41032,0.666599,0.218797,0.0624266,0.4625,-3.03316E-15,-3.032966876E-15
2.596,1.40802,0.664408,0.218891,0.0622215,0.4625,-3.0427E-15,-3.042506876E-15
2.597,1.40572,0.662221,0.218985,0.0620167,0.4625,-2.89612E-15,-2.895926876E-15
2.598,1.40343,0.660035,0.219079,0.061812,0.4625,-2.93342E-15,-2.933226876E-15
2.599,1.40113,0.657852,0.219173,0.0616076,0.4625,-2.92821E-15,-2.928016876E-15
2.6,1.39884,0.655671,0.219267,0.0614033,0.4625,-2.95944E-15,-2.959246876E-15
2.601,1.39655,0.653492,0.219361,0.0611993,0.4625,-2.9499E-15,-2.949706876E-15
2.602,1.39427,0.651316,0.219455,0.0609955,0.4625,-3.03924E-15,-3.039046876E-15
2.603,1.39198,0.649142,0.219548,0.060792,0.4625,-2.90653E-15,-2.906336876E-15
2.604,1.3897,0.64697,0.219642,0.0605886,0.4625,-2.8224E-15,-2.822206876E-15
2.605,1.38742,0.644801,0.219736,0.0603855,0.4625,-3.02102E-15,-3.020826876E-15
2.606,1.38515,0.642634,0.21983,0.0601825,0.4625,-3.06265E-15,-3.062456876E-15
2.607,1.38287,0.640469,0.219923,0.0599798,0.4625,-2.85796E-15,-2.857766876E-15
2.608,1.3806,0.638307,0.220017,0.0597774,0.4625,-3.00541E-15,-3.005216876E-15
2.609,1.37833,0.636147,0.22011,0.0595751,0.4625,-2.94773E-15,-2.947536876E-15
2.61,1.37607,0.63399,0.220204,0.0593731,0.4625,-3.02623E-15,-3.026036876E-15
2.611,1.3738,0.631835,0.220297,0.0591713,0.4625,-3.03533E-15,-3.035136876E-15
2.612,1.37154,0.629682,0.220391,0.0589697,0.4625,-3.00671E-15,-3.006516876E-15
2.613,1.36928,0.627532,0.220484,0.0587684,0.4625,-2.96378E-15,-2.963586876E-15
2.614,1.36703,0.625384,0.220577,0.0585672,0.4625,-2.84711E-15,-2.846916876E-15
2.615,1.36478,0.623239,0.22067,0.0583663,0.4625,-2.97809E-15,-2.977896876E-15
2.616,1.36253,0.621096,0.220764,0.0581657,0.4625,-3.04791E-15,-3.047716876E-15
2.617,1.36028,0.618955,0.220857,0.0579652,0.4625,-2.98199E-15,-2.981796876E-15
2.618,1.35803,0.616817,0.22095,0.057765,0.4625,-2.99196E-15,-2.991766876E-15
2.619,1.35579,0.614682,0.221043,0.057565,0.4625,-2.99327E-15,-2.993076876E-15
2.62,1.35355,0.612549,0.221136,0.0573653,0.4625,-3.04184E-15,-3.041646876E-15
2.621,1.35131,0.610418,0.221229,0.0571658,0.4625,-2.9525E-15,-2.952306876E-15
2.622,1.34908,0.60829,0.221321,0.0569665,0.4625,-2.98199E-15,-2.981796876E-15
2.623,1.34685,0.606165,0.221414,0.0567675,0.4625,-2.87097E-15,-2.870776876E-15
2.624,1.34462,0.604042,0.221507,0.0565686,0.4625,-2.94209E-15,-2.941896876E-15
2.625,1.34239,0.601921,0.221599,0.0563701,0.4625,-2.98719E-15,-2.986996876E-15
2.626,1.34017,0.599803,0.221692,0.0561717,0.4625,-3.0427E-15,-3.042506876E-15
2.627,1.33795,0.597687,0.221785,0.0559736,0.4625,-2.91954E-15,-2.919346876E-15
2.628,1.33573,0.595574,0.221877,0.0557758,0.4625,-3.07827E-15,-3.078076876E-15
2.629,1.33351,0.593464,0.22197,0.0555781,0.4625,-2.82977E-15,-2.829576876E-15
2.63,1.3313,0.591356,0.222062,0.0553808,0.4625,-2.94209E-15,-2.941896876E-15
2.631,1.32909,0.589251,0.222154,0.0551836,0.4625,-2.99327E-15,-2.993076876E-15
2.632,1.32688,0.587148,0.222246,0.0549867,0.4625,-2.92865E-15,-2.928456876E-15
2.633,1.32468,0.585048,0.222339,0.05479,0.4625,-3.00844E-15,-3.008246876E-15
2.634,1.32248,0.582951,0.222431,0.0545936,0.4625,-2.9087E-15,-2.908506876E-15
2.635,1.32028,0.580856,0.222523,0.0543974,0.4625,-2.9525E-15,-2.952306876E-15
2.636,1.31808,0.578763,0.222615,0.0542015,0.4625,-3.12641E-15,-3.126216876E-15
2.637,1.31589,0.576674,0.222707,0.0540058,0.4625,-2.85189E-15,-2.851696876E-15
2.638,1.3137,0.574587,0.222799,0.0538104,0.4625,-3.03837E-15,-3.038176876E-15
2.639,1.31151,0.572502,0.22289,0.0536152,0.4625,-3.01538E-15,-3.015186876E-15
2.64,1.30932,0.570421,0.222982,0.0534203,0.4625,-3.00844E-15,-3.008246876E-15
2.641,1.30714,0.568341,0.223074,0.0532256,0.4625,-2.9976E-15,-2.997406876E-15
2.642,1.30496,0.566265,0.223165,0.0530311,0.4625,-2.96378E-15,-2.963586876E-15
2.643,1.30278,0.564191,0.223257,0.0528369,0.4625,-2.96508E-15,-2.964886876E-15
2.644,1.30061,0.56212,0.223348,0.052643,0.4625,-3.05485E-15,-3.054656876E-15
2.645,1.29844,0.560052,0.22344,0.0524493,0.4625,-3.0722E-15,-3.072006876E-15
2.646,1.29627,0.557986,0.223531,0.0522558,0.4625,-2.92735E-15,-2.927156876E-15
2.647,1.29411,0.555923,0.223622,0.0520626,0.4625,-3.02362E-15,-3.023426876E-15
2.648,1.29195,0.553863,0.223713,0.0518697,0.4625,-2.8224E-15,-2.822206876E-15
2.649,1.28979,0.551805,0.223804,0.051677,0.4625,-3.06526E-15,-3.065066876E-15
2.65,1.28763,0.54975,0.223895,0.0514846,0.4625,-2.98025E-15,-2.980056876E-15
2.651,1.28548,0.547698,0.223986,0.0512924,0.4625,-3.02319E-15,-3.022996876E-15
2.652,1.28333,0.545649,0.224077,0.0511005,0.4625,-2.94036E-15,-2.940166876E-15
2.653,1.28118,0.543602,0.224168,0.0509089,0.4625,-3.02276E-15,-3.022566876E-15
2.654,1.27903,0.541558,0.224259,0.0507175,0.4625,-3.02102E-15,-3.020826876E-15
2.655,1.27689,0.539517,0.224349,0.0505263,0.4625,-3.08868E-15,-3.088486876E-15
2.656,1.27475,0.537479,0.22444,0.0503355,0.4625,-3.05051E-15,-3.050316876E-15
2.657,1.27262,0.535443,0.224531,0.0501448,0.4625,-2.89482E-15,-2.894626876E-15
2.658,1.27049,0.533411,0.224621,0.0499545,0.4625,-3.06179E-15,-3.061596876E-15
2.659,1.26836,0.531381,0.224711,0.0497644,0.4625,-3.01408E-15,-3.013886876E-15
2.66,1.26623,0.529353,0.224802,0.0495746,0.4625,-3.08954E-15,-3.089346876E-15
2.661,1.26411,0.527329,0.224892,0.049385,0.4625,-3.12901E-15,-3.128816876E-15
2.662,1.26199,0.525308,0.224982,0.0491957,0.4625,-2.97158E-15,-2.971386876E-15
2.663,1.25987,0.523289,0.225072,0.0490066,0.4625,-2.9087E-15,-2.908506876E-15
2.664,1.25775,0.521273,0.225162,0.0488179,0.4625,-2.94426E-15,-2.944066876E-15
2.665,1.25564,0.51926,0.225252,0.0486294,0.4625,-2.98719E-15,-2.986996876E-15
2.666,1.25353,0.51725,0.225342,0.0484411,0.4625,-3.08044E-15,-3.080246876E-15
2.667,1.25143,0.515243,0.225431,0.0482532,0.4625,-2.90783E-15,-2.907636876E-15
2.668,1.24932,0.513238,0.225521,0.0480655,0.4625,-2.88138E-15,-2.881186876E-15
2.669,1.24723,0.511237,0.225611,0.047878,0.4625,-2.95423E-15,-2.954036876E-15
2.67,1.24513,0.509238,0.2257,0.0476909,0.4625,-3.02883E-15,-3.028636876E-15
2.671,1.24304,0.507243,0.225789,0.047504,0.4625,-3.01452E-15,-3.014326876E-15
2.672,1.24095,0.50525,0.225879,0.0473174,0.4625,-2.99804E-15,-2.997846876E-15
2.673,1.23886,0.50326,0.225968,0.047131,0.4625,-2.91694E-15,-2.916746876E-15
2.674,1.23678,0.501273,0.226057,0.046945,0.4625,-3.0375E-15,-3.037306876E-15
2.675,1.23469,0.499289,0.226146,0.0467592,0.4625,-2.88788E-15,-2.887686876E-15
2.676,1.23262,0.497308,0.226235,0.0465736,0.4625,-2.86013E-15,-2.859936876E-15
2.677,1.23054,0.49533,0.226324,0.0463884,0.4625,-3.09561E-15,-3.095416876E-15
2.678,1.22847,0.493355,0.226413,0.0462034,0.4625,-2.96421E-15,-2.964016876E-15
2.679,1.2264,0.491382,0.226501,0.0460187,0.4625,-2.94816E-15,-2.947966876E-15
2.68,1.22434,0.489413,0.22659,0.0458343,0.4625,-2.93862E-15,-2.938426876E-15
2.681,1.22228,0.487447,0.226679,0.0456502,0.4625,-2.9963E-15,-2.996106876E-15
2.682,1.22022,0.485484,0.226767,0.0454663,0.4625,-3.04617E-15,-3.045976876E-15
2.683,1.21816,0.483523,0.226855,0.0452828,0.4625,-3.02926E-15,-3.029066876E-15
2.684,1.21611,0.481566,0.226944,0.0450995,0.4625,-3.05008E-15,-3.049886876E-15
2.685,1.21406,0.479612,0.227032,0.0449165,0.4625,-3.09605E-15,-3.095856876E-15
2.686,1.21201,0.47766,0.22712,0.0447337,0.4625,-2.87834E-15,-2.878146876E-15
2.687,1.20997,0.475712,0.227208,0.0445513,0.4625,-2.96421E-15,-2.964016876E-15
2.688,1.20793,0.473767,0.227296,0.0443691,0.4625,-2.90436E-15,-2.904166876E-15
2.689,1.2059,0.471825,0.227383,0.0441872,0.4625,-2.99977E-15,-2.999576876E-15
2.69,1.20386,0.469886,0.227471,0.0440056,0.4625,-3.13508E-15,-3.134886876E-15
2.691,1.20183,0.467949,0.227559,0.0438243,0.4625,-2.89482E-15,-2.894626876E-15
2.692,1.19981,0.466016,0.227646,0.0436433,0.4625,-3.01799E-15,-3.017796876E-15
2.693,1.19778,0.464087,0.227734,0.0434626,0.4625,-3.0375E-15,-3.037306876E-15
2.694,1.19576,0.46216,0.227821,0.0432821,0.4625,-2.98069E-15,-2.980496876E-15
2.695,1.19375,0.460236,0.227908,0.043102,0.4625,-3.04314E-15,-3.042946876E-15
2.696,1.19173,0.458315,0.227995,0.0429221,0.4625,-3.00541E-15,-3.005216876E-15
2.697,1.18972,0.456398,0.228082,0.0427425,0.4625,-2.97332E-15,-2.973126876E-15
2.698,1.18772,0.454483,0.228169,0.0425632,0.4625,-3.02839E-15,-3.028196876E-15
2.699,1.18571,0.452572,0.228256,0.0423843,0.4625,-2.91824E-15,-2.918046876E-15
2.7,1.18371,0.450664,0.228343,0.0422056,0.4625,-2.97115E-15,-2.970956876E-15
2.701,1.18171,0.448758,0.228429,0.0420271,0.4625,-2.9499E-15,-2.949706876E-15
2.702,1.17972,0.446856,0.228516,0.041849,0.4625,-3.08824E-15,-3.088046876E-15
2.703,1.17773,0.444958,0.228602,0.0416712,0.4625,-2.8649E-15,-2.864706876E-15
2.704,1.17574,0.443062,0.228689,0.0414937,0.4625,-3.031E-15,-3.030806876E-15
2.705,1.17376,0.441169,0.228775,0.0413165,0.4625,-2.93862E-15,-2.938426876E-15
2.706,1.17178,0.43928,0.228861,0.0411395,0.4625,-3.00324E-15,-3.003046876E-15
2.707,1.1698,0.437394,0.228947,0.0409629,0.4625,-3.02102E-15,-3.020826876E-15
2.708,1.16783,0.435511,0.229033,0.0407866,0.4625,-3.00107E-15,-3.000876876E-15
2.709,1.16586,0.433631,0.229119,0.0406105,0.4625,-3.01321E-15,-3.013016876E-15
2.71,1.16389,0.431755,0.229204,0.0404348,0.4625,-3.09561E-15,-3.095416876E-15
2.711,1.16193,0.429881,0.22929,0.0402594,0.4625,-2.99327E-15,-2.993076876E-15
2.712,1.15997,0.428011,0.229375,0.0400842,0.4625,-2.98633E-15,-2.986136876E-15
2.713,1.15801,0.426144,0.229461,0.0399094,0.4625,-3.01061E-15,-3.010416876E-15
2.714,1.15606,0.424281,0.229546,0.0397349,0.4625,-2.94773E-15,-2.947536876E-15
2.715,1.15411,0.42242,0.229631,0.0395606,0.4625,-2.99283E-15,-2.992636876E-15
2.716,1.15217,0.420563,0.229716,0.0393867,0.4625,-2.79984E-15,-2.799646876E-15
2.717,1.15022,0.418709,0.229801,0.0392131,0.4625,-2.9525E-15,-2.952306876E-15
2.718,1.14828,0.416858,0.229886,0.0390398,0.4625,-3.00367E-15,-3.003476876E-15
2.719,1.14635,0.415011,0.229971,0.0388668,0.4625,-3.01799E-15,-3.017796876E-15
2.72,1.14442,0.413167,0.230055,0.0386941,0.4625,-2.97158E-15,-2.971386876E-15
2.721,1.14249,0.411326,0.23014,0.0385217,0.4625,-2.90002E-15,-2.899826876E-15
2.722,1.14056,0.409488,0.230224,0.0383496,0.4625,-3.04227E-15,-3.042076876E-15
2.723,1.13864,0.407654,0.230308,0.0381778,0.4625,-3.09214E-15,-3.091946876E-15
2.724,1.13672,0.405823,0.230392,0.0380063,0.4625,-2.98719E-15,-2.986996876E-15
2.725,1.13481,0.403995,0.230477,0.0378352,0.4625,-2.98372E-15,-2.983526876E-15
2.726,1.1329,0.402171,0.23056,0.0376643,0.4625,-3.03403E-15,-3.033836876E-15
2.727,1.13099,0.40035,0.230644,0.0374938,0.4625,-3.15286E-15,-3.152666876E-15
2.728,1.12908,0.398532,0.230728,0.0373236,0.4625,-3.10906E-15,-3.108866876E-15
2.729,1.12718,0.396718,0.230812,0.0371536,0.4625,-3.02709E-15,-3.026896876E-15
2.73,1.12529,0.394907,0.230895,0.036984,0.4625,-3.04444E-15,-3.044246876E-15
2.731,1.12339,0.393099,0.230978,0.0368148,0.4625,-2.95076E-15,-2.950566876E-15
2.732,1.1215,0.391295,0.231062,0.0366458,0.4625,-2.97548E-15,-2.975286876E-15
2.733,1.11962,0.389494,0.231145,0.0364771,0.4625,-3.08911E-15,-3.088916876E-15
2.734,1.11773,0.387696,0.231228,0.0363088,0.4625,-2.99977E-15,-2.999576876E-15
2.735,1.11585,0.385902,0.231311,0.0361408,0.4625,-2.96811E-15,-2.967916876E-15
2.736,1.11398,0.384111,0.231393,0.0359731,0.4625,-2.93689E-15,-2.936696876E-15
2.737,1.11211,0.382324,0.231476,0.0358057,0.4625,-3.00714E-15,-3.006946876E-15
2.738,1.11024,0.38054,0.231558,0.0356386,0.4625,-2.95597E-15,-2.955776876E-15
2.739,1.10837,0.378759,0.231641,0.0354719,0.4625,-3.04921E-15,-3.049016876E-15
2.74,1.10651,0.376982,0.231723,0.0353054,0.4625,-3.05832E-15,-3.058126876E-15
2.741,1.10465,0.375209,0.231805,0.0351393,0.4625,-3.0427E-15,-3.042506876E-15
2.742,1.1028,0.373438,0.231887,0.0349736,0.4625,-3.08E-15,-3.079806876E-15
2.743,1.10095,0.371672,0.231969,0.0348081,0.4625,-3.02059E-15,-3.020396876E-15
2.744,1.0991,0.369908,0.232051,0.0346429,0.4625,-3.0427E-15,-3.042506876E-15
2.745,1.09726,0.368148,0.232133,0.0344781,0.4625,-2.97418E-15,-2.973986876E-15
2.746,1.09542,0.366392,0.232214,0.0343136,0.4625,-2.98329E-15,-2.983096876E-15
2.747,1.09358,0.364639,0.232296,0.0341495,0.4625,-3.01278E-15,-3.012586876E-15
2.748,1.09175,0.362889,0.232377,0.0339856,0.4625,-2.97679E-15,-2.976596876E-15
2.749,1.08992,0.361143,0.232458,0.0338221,0.4625,-3.01712E-15,-3.016926876E-15
2.75,1.0881,0.359401,0.232539,0.0336589,0.4625,-3.15199E-15,-3.151796876E-15
2.751,1.08628,0.357662,0.23262,0.0334961,0.4625,-2.97592E-15,-2.975726876E-15
2.752,1.08446,0.355926,0.232701,0.0333335,0.4625,-2.95423E-15,-2.954036876E-15
2.753,1.08265,0.354194,0.232781,0.0331713,0.4625,-2.96855E-15,-2.968356876E-15
2.754,1.08084,0.352466,0.232862,0.0330094,0.4625,-2.9937E-15,-2.993506876E-15
2.755,1.07903,0.350741,0.232942,0.0328479,0.4625,-2.90263E-15,-2.902436876E-15
2.756,1.07723,0.349019,0.233023,0.0326867,0.4625,-3.02839E-15,-3.028196876E-15
2.757,1.07543,0.347301,0.233103,0.0325258,0.4625,-2.88745E-15,-2.887256876E-15
2.758,1.07363,0.345587,0.233183,0.0323652,0.4625,-2.9152E-15,-2.915006876E-15
2.759,1.07184,0.343876,0.233262,0.032205,0.4625,-3.03793E-15,-3.037736876E-15
2.76,1.07006,0.342169,0.233342,0.0320451,0.4625,-3.10429E-15,-3.104096876E-15
2.761,1.06827,0.340465,0.233422,0.0318856,0.4625,-3.01495E-15,-3.014756876E-15
2.762,1.06649,0.338765,0.233501,0.0317264,0.4625,-3.01842E-15,-3.018226876E-15
2.763,1.06472,0.337068,0.233581,0.0315675,0.4625,-2.90523E-15,-2.905036876E-15
2.764,1.06294,0.335375,0.23366,0.0314089,0.4625,-3.03273E-15,-3.032536876E-15
2.765,1.06118,0.333686,0.233739,0.0312507,0.4625,-2.98546E-15,-2.985266876E-15
2.766,1.05941,0.332,0.233818,0.0310929,0.4625,-3.05572E-15,-3.055526876E-15
2.767,1.05765,0.330318,0.233897,0.0309353,0.4625,-3.16804E-15,-3.167846876E-15
2.768,1.05589,0.32864,0.233975,0.0307781,0.4625,-3.02059E-15,-3.020396876E-15
2.769,1.05414,0.326965,0.234054,0.0306213,0.4625,-2.96898E-15,-2.968786876E-15
2.77,1.05239,0.325293,0.234132,0.0304647,0.4625,-2.88181E-15,-2.881616876E-15
2.771,1.05064,0.323626,0.23421,0.0303086,0.4625,-2.97809E-15,-2.977896876E-15
2.772,1.0489,0.321962,0.234288,0.0301527,0.4625,-3.00237E-15,-3.002176876E-15
2.773,1.04716,0.320301,0.234366,0.0299972,0.4625,-3.03924E-15,-3.039046876E-15
2.774,1.04543,0.318644,0.234444,0.0298421,0.4625,-3.08954E-15,-3.089346876E-15
2.775,1.0437,0.316991,0.234522,0.0296873,0.4625,-3.02709E-15,-3.026896876E-15
2.776,1.04197,0.315342,0.234599,0.0295328,0.4625,-3.0002E-15,-3.000006876E-15
2.777,1.04025,0.313696,0.234677,0.0293787,0.4625,-3.03837E-15,-3.038176876E-15
2.778,1.03853,0.312054,0.234754,0.0292249,0.4625,-3.01755E-15,-3.017356876E-15
2.779,1.03682,0.310416,0.234831,0.0290715,0.4625,-2.93082E-15,-2.930626876E-15
2.78,1.03511,0.308781,0.234908,0.0289184,0.4625,-2.89959E-15,-2.899396876E-15
2.781,1.0334,0.30715,0.234985,0.0287656,0.4625,-3.04661E-15,-3.046416876E-15
2.782,1.0317,0.305523,0.235062,0.0286132,0.4625,-2.98676E-15,-2.986566876E-15
2.783,1.03,0.303899,0.235138,0.0284612,0.4625,-3.07436E-15,-3.074166876E-15
2.784,1.0283,0.30228,0.235214,0.0283095,0.4625,-2.88615E-15,-2.885956876E-15
2.785,1.02661,0.300664,0.235291,0.0281581,0.4625,-3.06396E-15,-3.063766876E-15
2.786,1.02493,0.299051,0.235367,0.0280071,0.4625,-3.10646E-15,-3.106266876E-15
2.787,1.02324,0.297443,0.235443,0.0278565,0.4625,-2.98806E-15,-2.987866876E-15
2.788,1.02156,0.295838,0.235519,0.0277062,0.4625,-3.00844E-15,-3.008246876E-15
2.789,1.01989,0.294237,0.235594,0.0275562,0.4625,-2.89786E-15,-2.897666876E-15
2.79,1.01822,0.292639,0.23567,0.0274066,0.4625,-2.88962E-15,-2.889426876E-15
2.791,1.01655,0.291046,0.235745,0.0272574,0.4625,-3.05658E-15,-3.056386876E-15
2.792,1.01488,0.289456,0.23582,0.0271085,0.4625,-3.02319E-15,-3.022996876E-15
2.793,1.01322,0.28787,0.235895,0.02696,0.4625,-3.10819E-15,-3.107996876E-15
2.794,1.01157,0.286287,0.23597,0.0268118,0.4625,-2.88094E-15,-2.880746876E-15
2.795,1.00992,0.284709,0.236045,0.0266639,0.4625,-3.06916E-15,-3.068966876E-15
2.796,1.00827,0.283134,0.23612,0.0265165,0.4625,-2.9924E-15,-2.992206876E-15
2.797,1.00663,0.281563,0.236194,0.0263693,0.4625,-3.08521E-15,-3.085016876E-15
2.798,1.00499,0.279996,0.236268,0.0262226,0.4625,-2.97982E-15,-2.979626876E-15
2.799,1.00335,0.278433,0.236343,0.0260762,0.4625,-3.0323E-15,-3.032106876E-15
2.8,1.00172,0.276873,0.236417,0.0259301,0.4625,-2.97982E-15,-2.979626876E-15
2.801,1.00009,0.275318,0.23649,0.0257844,0.4625,-2.99934E-15,-2.999146876E-15
2.802,0.998469,0.273766,0.236564,0.0256391,0.4625,-3.05658E-15,-3.056386876E-15
2.803,0.99685,0.272218,0.236638,0.0254941,0.4625,-3.02709E-15,-3.026896876E-15
2.804,0.995235,0.270674,0.236711,0.0253495,0.4625,-3.02536E-15,-3.025166876E-15
2.805,0.993623,0.269134,0.236784,0.0252053,0.4625,-2.92735E-15,-2.927156876E-15
2.806,0.992016,0.267597,0.236857,0.0250614,0.4625,-2.97809E-15,-2.977896876E-15
2.807,0.990413,0.266065,0.23693,0.0249179,0.4625,-3.01365E-15,-3.013456876E-15
2.808,0.988814,0.264536,0.237003,0.0247747,0.4625,-3.04097E-15,-3.040776876E-15
2.809,0.987219,0.263011,0.237076,0.0246319,0.4625,-2.98893E-15,-2.988736876E-15
2.81,0.985628,0.26149,0.237148,0.0244895,0.4625,-2.97939E-15,-2.979196876E-15
2.811,0.984041,0.259973,0.23722,0.0243474,0.4625,-3.03707E-15,-3.036876876E-15
2.812,0.982459,0.25846,0.237292,0.0242057,0.4625,-2.96638E-15,-2.966186876E-15
2.813,0.98088,0.256951,0.237364,0.0240643,0.4625,-2.93082E-15,-2.930626876E-15
2.814,0.979305,0.255446,0.237436,0.0239234,0.4625,-2.98242E-15,-2.982226876E-15
2.815,0.977735,0.253944,0.237508,0.0237828,0.4625,-2.9564E-15,-2.956206876E-15
2.816,0.976169,0.252447,0.237579,0.0236425,0.4625,-3.03663E-15,-3.036436876E-15
2.817,0.974607,0.250953,0.237651,0.0235026,0.4625,-2.91954E-15,-2.919346876E-15
2.818,0.973049,0.249464,0.237722,0.0233631,0.4625,-2.98546E-15,-2.985266876E-15
2.819,0.971495,0.247978,0.237793,0.023224,0.4625,-3.09345E-15,-3.093256876E-15
2.82,0.969945,0.246496,0.237864,0.0230852,0.4625,-2.9126E-15,-2.912406876E-15
2.821,0.9684,0.245019,0.237934,0.0229468,0.4625,-3.00454E-15,-3.004346876E-15
2.822,0.966858,0.243545,0.238005,0.0228088,0.4625,-3.07783E-15,-3.077636876E-15
2.823,0.965321,0.242075,0.238075,0.0226711,0.4625,-3.07306E-15,-3.072866876E-15
2.824,0.963788,0.240609,0.238145,0.0225338,0.4625,-3.04531E-15,-3.045116876E-15
2.825,0.962259,0.239147,0.238215,0.0223969,0.4625,-3.01365E-15,-3.013456876E-15
2.826,0.960735,0.237689,0.238285,0.0222604,0.4625,-2.9538E-15,-2.953606876E-15
2.827,0.959214,0.236235,0.238355,0.0221242,0.4625,-2.97201E-15,-2.971816876E-15
2.828,0.957698,0.234785,0.238424,0.0219884,0.4625,-2.96768E-15,-2.967486876E-15
2.829,0.956186,0.233339,0.238494,0.021853,0.4625,-3.00237E-15,-3.002176876E-15
2.83,0.954678,0.231897,0.238563,0.0217179,0.4625,-2.98676E-15,-2.986566876E-15
2.831,0.953174,0.230459,0.238632,0.0215833,0.4625,-2.95857E-15,-2.958376876E-15
2.832,0.951675,0.229025,0.238701,0.021449,0.4625,-2.96941E-15,-2.969216876E-15
2.833,0.95018,0.227595,0.238769,0.021315,0.4625,-2.93255E-15,-2.932356876E-15
2.834,0.948689,0.226169,0.238838,0.0211815,0.4625,-3.05225E-15,-3.052056876E-15
2.835,0.947202,0.224747,0.238906,0.0210483,0.4625,-2.9178E-15,-2.917606876E-15
2.836,0.945719,0.22333,0.238974,0.0209155,0.4625,-2.98719E-15,-2.986996876E-15
2.837,0.944241,0.221916,0.239042,0.0207831,0.4625,-2.98763E-15,-2.987436876E-15
2.838,0.942767,0.220506,0.23911,0.0206511,0.4625,-3.06049E-15,-3.060296876E-15
2.839,0.941298,0.2191,0.239178,0.0205194,0.4625,-3.02666E-15,-3.026466876E-15
2.84,0.939832,0.217699,0.239245,0.0203882,0.4625,-3.03143E-15,-3.031236876E-15
2.841,0.938371,0.216301,0.239313,0.0202573,0.4625,-3.05441E-15,-3.054216876E-15
2.842,0.936914,0.214907,0.23938,0.0201268,0.4625,-3.02232E-15,-3.022126876E-15
2.843,0.935461,0.213518,0.239447,0.0199966,0.4625,-3.01625E-15,-3.016056876E-15
2.844,0.934013,0.212133,0.239513,0.0198669,0.4625,-2.98112E-15,-2.980926876E-15
2.845,0.932569,0.210751,0.23958,0.0197375,0.4625,-3.03793E-15,-3.037736876E-15
2.846,0.931129,0.209374,0.239646,0.0196085,0.4625,-2.98242E-15,-2.982226876E-15
2.847,0.929694,0.208001,0.239713,0.0194799,0.4625,-2.98372E-15,-2.983526876E-15
2.848,0.928263,0.206632,0.239779,0.0193517,0.4625,-2.96638E-15,-2.966186876E-15
2.849,0.926836,0.205267,0.239845,0.0192239,0.4625,-2.93992E-15,-2.939726876E-15
2.85,0.925413,0.203906,0.23991,0.0190965,0.4625,-2.98936E-15,-2.989166876E-15
2.851,0.923995,0.20255,0.239976,0.0189694,0.4625,-3.02492E-15,-3.024726876E-15
2.852,0.922581,0.201197,0.240041,0.0188427,0.4625,-3.09648E-15,-3.096286876E-15
2.853,0.921172,0.199849,0.240107,0.0187164,0.4625,-3.09995E-15,-3.099756876E-15
2.854,0.919767,0.198505,0.240172,0.0185905,0.4625,-2.94036E-15,-2.940166876E-15
2.855,0.918366,0.197164,0.240236,0.018465,0.4625,-2.94946E-15,-2.949266876E-15
2.856,0.916969,0.195828,0.240301,0.0183399,0.4625,-2.9473E-15,-2.947106876E-15
2.857,0.915577,0.194497,0.240365,0.0182152,0.4625,-2.96161E-15,-2.961416876E-15
2.858,0.91419,0.193169,0.24043,0.0180908,0.4625,-2.98676E-15,-2.986566876E-15
2.859,0.912806,0.191845,0.240494,0.0179669,0.4625,-2.87183E-15,-2.871636876E-15
2.86,0.911427,0.190526,0.240558,0.0178433,0.4625,-3.06049E-15,-3.060296876E-15
2.861,0.910053,0.189211,0.240622,0.0177201,0.4625,-2.98719E-15,-2.986996876E-15
2.862,0.908682,0.1879,0.240685,0.0175974,0.4625,-2.98372E-15,-2.983526876E-15
2.863,0.907317,0.186593,0.240748,0.017475,0.4625,-2.95423E-15,-2.954036876E-15
2.864,0.905955,0.185291,0.240812,0.017353,0.4625,-3.05181E-15,-3.051616876E-15
2.865,0.904598,0.183992,0.240875,0.0172314,0.4625,-3.04791E-15,-3.047716876E-15
2.866,0.903246,0.182698,0.240937,0.0171102,0.4625,-2.96855E-15,-2.968356876E-15
2.867,0.901897,0.181408,0.241,0.0169893,0.4625,-2.94296E-15,-2.942766876E-15
2.868,0.900554,0.180122,0.241063,0.0168689,0.4625,-3.01235E-15,-3.012156876E-15
2.869,0.899214,0.17884,0.241125,0.0167489,0.4625,-3.04444E-15,-3.044246876E-15
2.87,0.897879,0.177563,0.241187,0.0166293,0.4625,-3.00411E-15,-3.003916876E-15
2.871,0.896549,0.17629,0.241249,0.01651,0.4625,-2.99196E-15,-2.991766876E-15
2.872,0.895223,0.175021,0.241311,0.0163912,0.4625,-3.11556E-15,-3.115366876E-15
2.873,0.893901,0.173756,0.241372,0.0162727,0.4625,-2.9898E-15,-2.989606876E-15
2.874,0.892584,0.172496,0.241433,0.0161547,0.4625,-3.03143E-15,-3.031236876E-15
2.875,0.891271,0.17124,0.241495,0.016037,0.4625,-3.03273E-15,-3.032536876E-15
2.876,0.889963,0.169988,0.241555,0.0159198,0.4625,-3.02449E-15,-3.024296876E-15
2.877,0.888659,0.16874,0.241616,0.0158029,0.4625,-3.04964E-15,-3.049446876E-15
2.878,0.88736,0.167497,0.241677,0.0156865,0.4625,-3.02839E-15,-3.028196876E-15
2.879,0.886065,0.166257,0.241737,0.0155704,0.4625,-3.01885E-15,-3.018656876E-15
2.88,0.884775,0.165022,0.241797,0.0154547,0.4625,-2.92431E-15,-2.924116876E-15
2.881,0.883489,0.163792,0.241857,0.0153395,0.4625,-3.00411E-15,-3.003916876E-15
2.882,0.882207,0.162566,0.241917,0.0152246,0.4625,-3.0336E-15,-3.033406876E-15
2.883,0.88093,0.161343,0.241977,0.0151102,0.4625,-2.99196E-15,-2.991766876E-15
2.884,0.879658,0.160126,0.242036,0.0149961,0.4625,-2.9525E-15,-2.952306876E-15
2.885,0.87839,0.158912,0.242096,0.0148825,0.4625,-3.08976E-15,-3.089566876E-15
2.886,0.877127,0.157703,0.242155,0.0147692,0.4625,-2.97353E-15,-2.973336876E-15
2.887,0.875868,0.156498,0.242213,0.0146564,0.4625,-2.8855E-15,-2.885306876E-15
2.888,0.874614,0.155298,0.242272,0.0145439,0.4625,-3.00172E-15,-3.001526876E-15
2.889,0.873364,0.154101,0.242331,0.0144319,0.4625,-2.9911E-15,-2.990906876E-15
2.89,0.872118,0.152909,0.242389,0.0143203,0.4625,-2.94122E-15,-2.941026876E-15
2.891,0.870878,0.151722,0.242447,0.014209,0.4625,-2.90696E-15,-2.906766876E-15
2.892,0.869641,0.150538,0.242505,0.0140982,0.4625,-2.96594E-15,-2.965746876E-15
2.893,0.86841,0.149359,0.242562,0.0139878,0.4625,-3.01864E-15,-3.018446876E-15
2.894,0.867183,0.148185,0.24262,0.0138778,0.4625,-2.98568E-15,-2.985486876E-15
2.895,0.86596,0.147015,0.242677,0.0137682,0.4625,-3.01625E-15,-3.016056876E-15
2.896,0.864742,0.145849,0.242734,0.013659,0.4625,-2.96746E-15,-2.967266876E-15
2.897,0.863528,0.144687,0.242791,0.0135502,0.4625,-2.99478E-15,-2.994586876E-15
2.898,0.86232,0.14353,0.242848,0.0134418,0.4625,-3.07176E-15,-3.071566876E-15
2.899,0.861115,0.142377,0.242904,0.0133338,0.4625,-3.00844E-15,-3.008246876E-15
2.9,0.859915,0.141228,0.242961,0.0132263,0.4625,-2.99717E-15,-2.996976876E-15
2.901,0.85872,0.140084,0.243017,0.0131191,0.4625,-3.04357E-15,-3.043376876E-15
2.902,0.85753,0.138945,0.243073,0.0130124,0.4625,-2.99283E-15,-2.992636876E-15
2.903,0.856344,0.137809,0.243128,0.012906,0.4625,-3.01517E-15,-3.014976876E-15
2.904,0.855162,0.136678,0.243184,0.0128001,0.4625,-2.98156E-15,-2.981366876E-15
2.905,0.853985,0.135552,0.243239,0.0126946,0.4625,-2.99196E-15,-2.991766876E-15
2.906,0.852813,0.134429,0.243294,0.0125895,0.4625,-2.9937E-15,-2.993506876E-15
2.907,0.851646,0.133312,0.243349,0.0124848,0.4625,-3.03663E-15,-3.036436876E-15
2.908,0.850483,0.132198,0.243404,0.0123805,0.4625,-2.92323E-15,-2.923036876E-15
2.909,0.849324,0.131089,0.243458,0.0122766,0.4625,-3.02644E-15,-3.026246876E-15
2.91,0.84817,0.129985,0.243513,0.0121732,0.4625,-2.97353E-15,-2.973336876E-15
2.911,0.847021,0.128884,0.243567,0.0120701,0.4625,-2.92127E-15,-2.921076876E-15
2.912,0.845877,0.127789,0.243621,0.0119675,0.4625,-3.04249E-15,-3.042296876E-15
2.913,0.844737,0.126697,0.243674,0.0118653,0.4625,-2.95684E-15,-2.956646876E-15
2.914,0.843602,0.12561,0.243728,0.0117635,0.4625,-2.96941E-15,-2.969216876E-15
2.915,0.842471,0.124528,0.243781,0.0116621,0.4625,-3.02167E-15,-3.021476876E-15
2.916,0.841345,0.12345,0.243834,0.0115612,0.4625,-3.02557E-15,-3.025376876E-15
2.917,0.840224,0.122376,0.243887,0.0114606,0.4625,-2.98286E-15,-2.982666876E-15
2.918,0.839107,0.121307,0.24394,0.0113605,0.4625,-3.02536E-15,-3.025166876E-15
2.919,0.837995,0.120242,0.243992,0.0112607,0.4625,-3.02623E-15,-3.026036876E-15
2.92,0.836888,0.119182,0.244044,0.0111614,0.4625,-3.03425E-15,-3.034056876E-15
2.921,0.835785,0.118126,0.244096,0.0110626,0.4625,-2.96941E-15,-2.969216876E-15
2.922,0.834687,0.117075,0.244148,0.0109641,0.4625,-2.95142E-15,-2.951226876E-15
2.923,0.833594,0.116028,0.2442,0.0108661,0.4625,-3.04054E-15,-3.040346876E-15
2.924,0.832505,0.114986,0.244251,0.0107684,0.4625,-2.93515E-15,-2.934956876E-15
2.925,0.831422,0.113948,0.244303,0.0106712,0.4625,-2.96985E-15,-2.969656876E-15
2.926,0.830342,0.112914,0.244354,0.0105744,0.4625,-3.05702E-15,-3.056826876E-15
2.927,0.829268,0.111885,0.244404,0.0104781,0.4625,-3.01668E-15,-3.016486876E-15
2.928,0.828198,0.110861,0.244455,0.0103821,0.4625,-2.99023E-15,-2.990036876E-15
2.929,0.827133,0.109841,0.244505,0.0102866,0.4625,-2.99825E-15,-2.998056876E-15
2.93,0.826072,0.108825,0.244555,0.0101915,0.4625,-2.9796E-15,-2.979406876E-15
2.931,0.825017,0.107814,0.244605,0.0100968,0.4625,-3.02492E-15,-3.024726876E-15
2.932,0.823966,0.106808,0.244655,0.0100025,0.4625,-3.06417E-15,-3.063976876E-15
2.933,0.822919,0.105806,0.244705,0.00990866,0.4625,-3.00671E-15,-3.006516876E-15
2.934,0.821878,0.104809,0.244754,0.00981524,0.4625,-3.00281E-15,-3.002616876E-15
2.935,0.820841,0.103816,0.244803,0.00972225,0.4625,-2.97722E-15,-2.977026876E-15
2.936,0.819809,0.102827,0.244852,0.00962967,0.4625,-2.98177E-15,-2.981576876E-15
2.937,0.818781,0.101843,0.244901,0.00953752,0.4625,-2.97613E-15,-2.975936876E-15
2.938,0.817759,0.100864,0.244949,0.00944579,0.4625,-2.90718E-15,-2.906986876E-15
2.939,0.816741,0.099889,0.244997,0.00935449,0.4625,-2.99999E-15,-2.999796876E-15
2.94,0.815728,0.0989187,0.245045,0.00926361,0.4625,-2.97548E-15,-2.975286876E-15
2.941,0.814719,0.0979529,0.245093,0.00917316,0.4625,-2.96529E-15,-2.965096876E-15
2.942,0.813716,0.0969917,0.245141,0.00908313,0.4625,-3.00671E-15,-3.006516876E-15
2.943,0.812717,0.096035,0.245188,0.00899353,0.4625,-3.01235E-15,-3.012156876E-15
2.944,0.811723,0.0950829,0.245235,0.00890435,0.4625,-3.0002E-15,-3.000006876E-15
2.945,0.810733,0.0941353,0.245282,0.0088156,0.4625,-3.0208E-15,-3.020606876E-15
2.946,0.809749,0.0931923,0.245329,0.00872728,0.4625,-2.98849E-15,-2.988296876E-15
2.947,0.808769,0.0922538,0.245376,0.00863939,0.4625,-2.9924E-15,-2.992206876E-15
2.948,0.807794,0.0913199,0.245422,0.00855192,0.4625,-2.95684E-15,-2.956646876E-15
2.949,0.806824,0.0903906,0.245468,0.00846488,0.4625,-2.99934E-15,-2.999146876E-15
2.95,0.805858,0.0894658,0.245514,0.00837827,0.4625,-2.95944E-15,-2.959246876E-15
2.951,0.804897,0.0885457,0.24556,0.00829209,0.4625,-2.97548E-15,-2.975286876E-15
2.952,0.803942,0.0876301,0.245605,0.00820633,0.4625,-3.00888E-15,-3.008686876E-15
2.953,0.80299,0.086719,0.24565,0.00812101,0.4625,-3.01343E-15,-3.013236876E-15
2.954,0.802044,0.0858126,0.245695,0.00803612,0.4625,-3.01625E-15,-3.016056876E-15
2.955,0.801103,0.0849108,0.24574,0.00795165,0.4625,-2.977E-15,-2.976806876E-15
2.956,0.800166,0.0840135,0.245785,0.00786762,0.4625,-3.00975E-15,-3.009556876E-15
2.957,0.799234,0.0831209,0.245829,0.00778402,0.4625,-2.98025E-15,-2.980056876E-15
2.958,0.798307,0.0822329,0.245873,0.00770084,0.4625,-2.96594E-15,-2.965746876E-15
2.959,0.797385,0.0813494,0.245917,0.0076181,0.4625,-2.97548E-15,-2.975286876E-15
2.96,0.796467,0.0804706,0.245961,0.00753579,0.4625,-2.98242E-15,-2.982226876E-15
2.961,0.795555,0.0795964,0.246004,0.00745392,0.4625,-2.98416E-15,-2.983966876E-15
2.962,0.794647,0.0787268,0.246048,0.00737247,0.4625,-3.05658E-15,-3.056386876E-15
2.963,0.793744,0.0778618,0.246091,0.00729146,0.4625,-3.02666E-15,-3.026466876E-15
2.964,0.792846,0.0770015,0.246133,0.00721088,0.4625,-3.02557E-15,-3.025376876E-15
2.965,0.791953,0.0761458,0.246176,0.00713074,0.4625,-2.97895E-15,-2.978756876E-15
2.966,0.791064,0.0752947,0.246218,0.00705102,0.4625,-3.00367E-15,-3.003476876E-15
2.967,0.790181,0.0744482,0.246261,0.00697175,0.4625,-3.02514E-15,-3.024946876E-15
2.968,0.789302,0.0736064,0.246302,0.0068929,0.4625,-3.03316E-15,-3.032966876E-15
2.969,0.788428,0.0727692,0.246344,0.00681449,0.4625,-3.00866E-15,-3.008466876E-15
2.97,0.787559,0.0719367,0.246386,0.00673652,0.4625,-3.0323E-15,-3.032106876E-15
2.971,0.786695,0.0711088,0.246427,0.00665898,0.4625,-2.98654E-15,-2.986346876E-15
2.972,0.785835,0.0702855,0.246468,0.00658188,0.4625,-3.00975E-15,-3.009556876E-15
2.973,0.784981,0.069467,0.246509,0.00650521,0.4625,-2.96356E-15,-2.963366876E-15
2.974,0.784131,0.068653,0.246549,0.00642898,0.4625,-2.95315E-15,-2.952956876E-15
2.975,0.783287,0.0678437,0.24659,0.00635318,0.4625,-3.01387E-15,-3.013676876E-15
2.976,0.782447,0.0670391,0.24663,0.00627782,0.4625,-2.96117E-15,-2.960976876E-15
2.977,0.781612,0.0662392,0.24667,0.0062029,0.4625,-3.01018E-15,-3.009986876E-15
2.978,0.780782,0.0654439,0.246709,0.00612842,0.4625,-2.98307E-15,-2.982876876E-15
2.979,0.779957,0.0646533,0.246749,0.00605437,0.4625,-2.97332E-15,-2.973126876E-15
2.98,0.779136,0.0638674,0.246788,0.00598077,0.4625,-2.9486E-15,-2.948406876E-15
2.981,0.778321,0.0630862,0.246827,0.0059076,0.4625,-2.98568E-15,-2.985486876E-15
2.982,0.77751,0.0623096,0.246866,0.00583486,0.4625,-2.92973E-15,-2.929536876E-15
2.983,0.776705,0.0615377,0.246904,0.00576257,0.4625,-3.00649E-15,-3.006296876E-15
2.984,0.775904,0.0607705,0.246943,0.00569072,0.4625,-2.97982E-15,-2.979626876E-15
2.985,0.775108,0.060008,0.246981,0.00561931,0.4625,-2.98351E-15,-2.983316876E-15
2.986,0.774317,0.0592502,0.247019,0.00554833,0.4625,-2.98676E-15,-2.986566876E-15
2.987,0.773531,0.0584971,0.247056,0.0054778,0.4625,-2.99804E-15,-2.997846876E-15
2.988,0.77275,0.0577487,0.247094,0.0054077,0.4625,-3.0375E-15,-3.037306876E-15
2.989,0.771974,0.057005,0.247131,0.00533805,0.4625,-3.03035E-15,-3.030156876E-15
2.99,0.771203,0.056266,0.247168,0.00526884,0.4625,-3.0143E-15,-3.014106876E-15
2.991,0.770436,0.0555317,0.247205,0.00520007,0.4625,-3.0169E-15,-3.016706876E-15
2.992,0.769675,0.0548022,0.247241,0.00513174,0.4625,-2.9679E-15,-2.967706876E-15
2.993,0.768919,0.0540773,0.247277,0.00506385,0.4625,-2.98134E-15,-2.981146876E-15
2.994,0.768167,0.0533572,0.247313,0.0049964,0.4625,-2.96811E-15,-2.967916876E-15
2.995,0.76742,0.0526418,0.247349,0.0049294,0.4625,-3.02406E-15,-3.023866876E-15
2.996,0.766679,0.0519311,0.247385,0.00486284,0.4625,-3.01213E-15,-3.011936876E-15
2.997,0.765942,0.0512251,0.24742,0.00479672,0.4625,-3.00844E-15,-3.008246876E-15
2.998,0.76521,0.0505239,0.247455,0.00473104,0.4625,-2.97028E-15,-2.970086876E-15
2.999,0.764483,0.0498274,0.24749,0.00466581,0.4625,-3.00194E-15,-3.001746876E-15
3,0.763761,0.0491356,0.247525,0.00460102,0.4625,-3.00649E-15,-3.006296876E-15
3.001,0.763044,0.0484486,0.247559,0.00453668,0.4625,-2.99955E-15,-2.999356876E-15
3.002,0.762332,0.0477663,0.247593,0.00447277,0.4625,-2.97917E-15,-2.978976876E-15
3.003,0.761625,0.0470887,0.247627,0.00440932,0.4625,-2.98871E-15,-2.988516876E-15
3.004,0.760923,0.0464159,0.247661,0.00434631,0.4625,-3.02688E-15,-3.026686876E-15
3.005,0.760226,0.0457479,0.247695,0.00428374,0.4625,-2.98134E-15,-2.981146876E-15
3.006,0.759534,0.0450846,0.247728,0.00422162,0.4625,-2.97483E-15,-2.974636876E-15
3.007,0.758847,0.044426,0.247761,0.00415994,0.4625,-2.98437E-15,-2.984176876E-15
3.008,0.758165,0.0437723,0.247794,0.00409871,0.4625,-3.00888E-15,-3.008686876E-15
3.009,0.757487,0.0431232,0.247826,0.00403792,0.4625,-2.96876E-15,-2.968566876E-15
3.01,0.756815,0.042479,0.247858,0.00397758,0.4625,-3.00281E-15,-3.002616876E-15
3.011,0.756148,0.0418395,0.247891,0.00391769,0.4625,-2.99608E-15,-2.995886876E-15
3.012,0.755485,0.0412047,0.247922,0.00385824,0.4625,-3.0117E-15,-3.011506876E-15
3.013,0.754828,0.0405748,0.247954,0.00379924,0.4625,-3.00476E-15,-3.004566876E-15
3.014,0.754176,0.0399496,0.247985,0.00374069,0.4625,-2.97245E-15,-2.972256876E-15
3.015,0.753528,0.0393291,0.248017,0.00368259,0.4625,-2.98286E-15,-2.982666876E-15
3.016,0.752886,0.0387135,0.248047,0.00362493,0.4625,-2.98795E-15,-2.987756876E-15
3.017,0.752249,0.0381026,0.248078,0.00356772,0.4625,-2.995E-15,-2.994806876E-15
3.018,0.751616,0.0374966,0.248109,0.00351095,0.4625,-2.99142E-15,-2.991226876E-15
3.019,0.750989,0.0368953,0.248139,0.00345464,0.4625,-2.98004E-15,-2.979846876E-15
3.02,0.750366,0.0362988,0.248169,0.00339877,0.4625,-2.99045E-15,-2.990256876E-15
3.021,0.749749,0.0357071,0.248198,0.00334336,0.4625,-3.00834E-15,-3.008146876E-15
3.022,0.749136,0.0351201,0.248228,0.00328839,0.4625,-2.96193E-15,-2.961736876E-15
3.023,0.748529,0.034538,0.248257,0.00323387,0.4625,-3.00606E-15,-3.005866876E-15
3.024,0.747927,0.0339607,0.248286,0.0031798,0.4625,-2.96909E-15,-2.968896876E-15
3.025,0.747329,0.0333881,0.248315,0.00312618,0.4625,-3.01246E-15,-3.012266876E-15
3.026,0.746737,0.0328204,0.248344,0.00307301,0.4625,-3.00497E-15,-3.004776876E-15
3.027,0.74615,0.0322575,0.248372,0.00302029,0.4625,-3.00151E-15,-3.001316876E-15
3.028,0.745567,0.0316993,0.2484,0.00296802,0.4625,-3.00096E-15,-3.000766876E-15
3.029,0.74499,0.031146,0.248428,0.0029162,0.4625,-2.99489E-15,-2.994696876E-15
3.03,0.744418,0.0305975,0.248455,0.00286483,0.4625,-2.97993E-15,-2.979736876E-15
3.031,0.74385,0.0300538,0.248483,0.00281391,0.4625,-2.97613E-15,-2.975936876E-15
3.032,0.743288,0.0295149,0.24851,0.00276344,0.4625,-2.99034E-15,-2.990146876E-15
3.033,0.742731,0.0289809,0.248537,0.00271342,0.4625,-2.97646E-15,-2.976266876E-15
3.034,0.742179,0.0284516,0.248563,0.00266386,0.4625,-2.96453E-15,-2.964336876E-15
3.035,0.741632,0.0279272,0.24859,0.00261474,0.4625,-2.99554E-15,-2.995346876E-15
3.036,0.74109,0.0274076,0.248616,0.00256608,0.4625,-2.98307E-15,-2.982876876E-15
3.037,0.740553,0.0268928,0.248642,0.00251787,0.4625,-2.96529E-15,-2.965096876E-15
3.038,0.74002,0.0263829,0.248667,0.00247011,0.4625,-2.98915E-15,-2.988956876E-15
3.039,0.739493,0.0258777,0.248693,0.00242281,0.4625,-2.94122E-15,-2.941026876E-15
3.04,0.738972,0.0253774,0.248718,0.00237595,0.4625,-2.97071E-15,-2.970516876E-15
3.041,0.738455,0.024882,0.248743,0.00232955,0.4625,-2.98568E-15,-2.985486876E-15
3.042,0.737943,0.0243914,0.248768,0.00228361,0.4625,-2.9589E-15,-2.958706876E-15
3.043,0.737436,0.0239056,0.248792,0.00223811,0.4625,-2.98611E-15,-2.985916876E-15
3.044,0.736934,0.0234246,0.248817,0.00219307,0.4625,-2.98372E-15,-2.983526876E-15
3.045,0.736438,0.0229485,0.24884,0.00214848,0.4625,-2.96865E-15,-2.968456876E-15
3.046,0.735946,0.0224773,0.248864,0.00210435,0.4625,-2.98622E-15,-2.986026876E-15
3.047,0.735459,0.0220109,0.248888,0.00206067,0.4625,-2.97874E-15,-2.978546876E-15
3.048,0.734978,0.0215493,0.248911,0.00201744,0.4625,-2.97765E-15,-2.977456876E-15
3.049,0.734501,0.0210926,0.248934,0.00197467,0.4625,-2.96323E-15,-2.963036876E-15
3.05,0.73403,0.0206407,0.248957,0.00193235,0.4625,-2.98676E-15,-2.986566876E-15
3.051,0.733564,0.0201937,0.248979,0.00189049,0.4625,-2.98643E-15,-2.986236876E-15
3.052,0.733102,0.0197515,0.249002,0.00184908,0.4625,-2.9602E-15,-2.960006876E-15
3.053,0.732646,0.0193142,0.249024,0.00180813,0.4625,-3.01354E-15,-3.013346876E-15
3.054,0.732195,0.0188817,0.249046,0.00176763,0.4625,-2.96453E-15,-2.964336876E-15
3.055,0.731749,0.0184541,0.249067,0.00172759,0.4625,-2.99901E-15,-2.998816876E-15
3.056,0.731308,0.0180314,0.249088,0.001688,0.4625,-3.004E-15,-3.003806876E-15
3.057,0.730872,0.0176135,0.24911,0.00164887,0.4625,-2.96421E-15,-2.964016876E-15
3.058,0.730441,0.0172005,0.24913,0.00161019,0.4625,-2.97386E-15,-2.973666876E-15
3.059,0.730015,0.0167924,0.249151,0.00157197,0.4625,-2.97852E-15,-2.978326876E-15
3.06,0.729595,0.0163891,0.249171,0.00153421,0.4625,-2.96909E-15,-2.968896876E-15
3.061,0.729179,0.0159907,0.249191,0.0014969,0.4625,-2.9847E-15,-2.984506876E-15
3.062,0.728768,0.0155972,0.249211,0.00146004,0.4625,-2.98709E-15,-2.986896876E-15
3.063,0.728363,0.0152085,0.249231,0.00142365,0.4625,-2.99825E-15,-2.998056876E-15
3.064,0.727963,0.0148247,0.24925,0.00138771,0.4625,-2.96974E-15,-2.969546876E-15
3.065,0.727567,0.0144458,0.249269,0.00135222,0.4625,-2.98958E-15,-2.989386876E-15
3.066,0.727177,0.0140718,0.249288,0.0013172,0.4625,-2.97689E-15,-2.976696876E-15
3.067,0.726792,0.0137026,0.249307,0.00128263,0.4625,-3.00465E-15,-3.004456876E-15
3.068,0.726412,0.0133383,0.249325,0.00124852,0.4625,-2.98915E-15,-2.988956876E-15
3.069,0.726037,0.0129789,0.249343,0.00121486,0.4625,-3.00443E-15,-3.004236876E-15
3.07,0.725667,0.0126244,0.249361,0.00118167,0.4625,-2.9731E-15,-2.972906876E-15
3.071,0.725303,0.0122748,0.249379,0.00114893,0.4625,-2.99001E-15,-2.989816876E-15
3.072,0.724943,0.01193,0.249396,0.00111664,0.4625,-2.98665E-15,-2.986456876E-15
3.073,0.724589,0.0115902,0.249414,0.00108482,0.4625,-2.98481E-15,-2.984616876E-15
3.074,0.724239,0.0112552,0.249431,0.00105345,0.4625,-2.95001E-15,-2.949816876E-15
3.075,0.723895,0.0109251,0.249447,0.00102254,0.4625,-2.99077E-15,-2.990576876E-15
3.076,0.723556,0.0105999,0.249464,0.000992095,0.4625,-2.98242E-15,-2.982226876E-15
3.077,0.723222,0.0102797,0.24948,0.000962103,0.4625,-2.98611E-15,-2.985916876E-15
3.078,0.722893,0.00996425,0.249496,0.000932569,0.4625,-2.977E-15,-2.976806876E-15
3.079,0.722569,0.00965374,0.249511,0.000903495,0.4625,-2.97267E-15,-2.972476876E-15
3.08,0.72225,0.00934813,0.249527,0.000874878,0.4625,-2.99912E-15,-2.998926876E-15
3.081,0.721936,0.00904741,0.249542,0.000846721,0.4625,-2.9911E-15,-2.990906876E-15
3.082,0.721628,0.00875159,0.249557,0.000819022,0.4625,-3.0001E-15,-2.999906876E-15
3.083,0.721324,0.00846068,0.249572,0.000791783,0.4625,-2.986E-15,-2.985806876E-15
3.084,0.721026,0.00817466,0.249586,0.000765002,0.4625,-2.9828E-15,-2.982606876E-15
3.085,0.720733,0.00789354,0.2496,0.000738681,0.4625,-2.96855E-15,-2.968356876E-15
3.086,0.720445,0.00761733,0.249614,0.000712819,0.4625,-2.98638E-15,-2.986186876E-15
3.087,0.720162,0.00734602,0.249628,0.000687416,0.4625,-2.9821E-15,-2.981906876E-15
3.088,0.719884,0.00707962,0.249642,0.000662473,0.4625,-2.96898E-15,-2.968786876E-15
3.089,0.719611,0.00681812,0.249655,0.00063799,0.4625,-2.97928E-15,-2.979086876E-15
3.09,0.719343,0.00656154,0.249668,0.000613966,0.4625,-2.99478E-15,-2.994586876E-15
3.091,0.719081,0.00630985,0.249681,0.000590402,0.4625,-2.98145E-15,-2.981256876E-15
3.092,0.718823,0.00606308,0.249693,0.000567298,0.4625,-2.98546E-15,-2.985266876E-15
3.093,0.718571,0.00582122,0.249705,0.000544654,0.4625,-2.98909E-15,-2.988896876E-15
3.094,0.718324,0.00558427,0.249717,0.000522471,0.4625,-2.98942E-15,-2.989226876E-15
3.095,0.718082,0.00535223,0.249729,0.000500747,0.4625,-2.99305E-15,-2.992856876E-15
3.096,0.717845,0.00512511,0.249741,0.000479484,0.4625,-2.97754E-15,-2.977346876E-15
3.097,0.717613,0.0049029,0.249752,0.000458681,0.4625,-2.97554E-15,-2.975346876E-15
3.098,0.717387,0.0046856,0.249763,0.000438338,0.4625,-2.98703E-15,-2.986836876E-15
3.099,0.717165,0.00447322,0.249774,0.000418456,0.4625,-2.97814E-15,-2.977946876E-15
3.1,0.716949,0.00426576,0.249784,0.000399035,0.4625,-2.9802E-15,-2.980006876E-15
3.101,0.716738,0.00406322,0.249794,0.000380074,0.4625,-2.97847E-15,-2.978276876E-15
3.102,0.716531,0.00386559,0.249804,0.000361574,0.4625,-2.98324E-15,-2.983046876E-15
3.103,0.71633,0.00367288,0.249814,0.000343535,0.4625,-2.98253E-15,-2.982336876E-15
3.104,0.716135,0.00348509,0.249824,0.000325957,0.4625,-2.96481E-15,-2.964616876E-15
3.105,0.715944,0.00330223,0.249833,0.000308839,0.4625,-2.9789E-15,-2.978706876E-15
3.106,0.715758,0.00312428,0.249842,0.000292183,0.4625,-2.98676E-15,-2.986566876E-15
3.107,0.715578,0.00295126,0.249851,0.000275988,0.4625,-2.98806E-15,-2.987866876E-15
3.108,0.715402,0.00278315,0.249859,0.000260254,0.4625,-2.98345E-15,-2.983256876E-15
3.109,0.715232,0.00261998,0.249867,0.000244982,0.4625,-2.98486E-15,-2.984666876E-15
3.11,0.715067,0.00246172,0.249875,0.00023017,0.4625,-2.98402E-15,-2.983826876E-15
3.111,0.714907,0.00230839,0.249883,0.00021582,0.4625,-2.98565E-15,-2.985456876E-15
3.112,0.714753,0.00215999,0.249891,0.000201932,0.4625,-2.98259E-15,-2.982396876E-15
3.113,0.714603,0.00201651,0.249898,0.000188505,0.4625,-2.9763E-15,-2.976106876E-15
3.114,0.714458,0.00187796,0.249905,0.000175539,0.4625,-2.9792E-15,-2.979006876E-15
3.115,0.714319,0.00174434,0.249912,0.000163035,0.4625,-2.98573E-15,-2.985536876E-15
3.116,0.714185,0.00161564,0.249918,0.000150993,0.4625,-2.98587E-15,-2.985676876E-15
3.117,0.714056,0.00149187,0.249924,0.000139412,0.4625,-2.98408E-15,-2.983886876E-15
3.118,0.713932,0.00137303,0.24993,0.000128294,0.4625,-2.98421E-15,-2.984016876E-15
3.119,0.713813,0.00125912,0.249936,0.000117636,0.4625,-2.97689E-15,-2.976696876E-15
3.12,0.713699,0.00115014,0.249942,0.000107441,0.4625,-2.98286E-15,-2.982666876E-15
3.121,0.713591,0.00104609,0.249947,9.77078E-05,0.4625,-2.97776E-15,-2.977566876E-15
3.122,0.713487,0.000946972,0.249952,8.84364E-05,0.4625,-2.98294E-15,-2.982746876E-15
3.123,0.713389,0.000852782,0.249957,7.96268E-05,0.4625,-2.98096E-15,-2.980766876E-15
3.124,0.713296,0.000763523,0.249961,7.12793E-05,0.4625,-2.98419E-15,-2.983996876E-15
3.125,0.713208,0.000679196,0.249966,6.33937E-05,0.4625,-2.99145E-15,-2.991256876E-15
3.126,0.713125,0.000599801,0.24997,5.59702E-05,0.4625,-2.98265E-15,-2.982456876E-15
3.127,0.713048,0.000525338,0.249973,4.90088E-05,0.4625,-2.98025E-15,-2.980056876E-15
3.128,0.712975,0.000455807,0.249977,4.25095E-05,0.4625,-2.98123E-15,-2.981036876E-15
3.129,0.712908,0.00039121,0.24998,3.64723E-05,0.4625,-2.97969E-15,-2.979496876E-15
3.13,0.712846,0.000331545,0.249983,3.08973E-05,0.4625,-2.98047E-15,-2.980276876E-15
3.131,0.712789,0.000276813,0.249986,2.57845E-05,0.4625,-2.98086E-15,-2.980666876E-15
3.132,0.712737,0.000227015,0.249988,2.11338E-05,0.4625,-2.98128E-15,-2.981086876E-15
3.133,0.71269,0.000182151,0.249991,1.69454E-05,0.4625,-2.98023E-15,-2.980036876E-15
3.134,0.712648,0.00014222,0.249993,1.32192E-05,0.4625,-2.98135E-15,-2.981156876E-15
3.135,0.712612,0.000107224,0.249995,9.95527E-06,0.4625,-2.98344E-15,-2.983246876E-15
3.136,0.71258,7.71616E-05,0.249996,7.1536E-06,0.4625,-2.98214E-15,-2.981946876E-15
3.137,0.712554,5.20335E-05,0.249997,4.81421E-06,0.4625,-2.98308E-15,-2.982886876E-15
3.138,0.712533,3.18398E-05,0.249998,2.9371E-06,0.4625,-2.98229E-15,-2.982096876E-15
3.139,0.712517,1.65805E-05,0.249999,1.52229E-06,0.4625,-2.98114E-15,-2.980946876E-15
3.14,0.712507,6.25582E-06,0.25,5.6978E-07,0.4625,-2.98209E-15,-2.981896876E-15
3.141,0.712501,8.6565E-07,0.25,7.95772E-08,0.4625,-2.9814E-15,-2.981206876E-15
3.142,0.7125,4.10059E-07,0.25,5.16828E-08,0.4625,-2.98116E-15,-2.980966876E-15
3.143,0.712505,4.88905E-06,0.25,4.86098E-07,0.4625,-2.981E-15,-2.980806876E-15
3.144,0.712515,1.43026E-05,0.249999,1.38282E-06,0.4625,-2.98013E-15,-2.979936876E-15
3.145,0.71253,2.86507E-05,0.249999,2.74185E-06,0.4625,-2.97943E-15,-2.979236876E-15
3.146,0.71255,4.79332E-05,0.249998,4.56318E-06,0.4625,-2.98042E-15,-2.980226876E-15
3.147,0.712575,7.21501E-05,0.249996,6.8468E-06,0.4625,-2.97941E-15,-2.979216876E-15
3.148,0.712606,0.000101301,0.249995,9.59271E-06,0.4625,-2.9795E-15,-2.979306876E-15
3.149,0.712641,0.000135387,0.249993,1.28009E-05,0.4625,-2.98134E-15,-2.981146876E-15
3.15,0.712682,0.000174406,0.249991,1.64713E-05,0.4625,-2.98013E-15,-2.979936876E-15
3.151,0.712728,0.00021836,0.249989,2.0604E-05,0.4625,-2.98044E-15,-2.980246876E-15
3.152,0.712779,0.000267247,0.249986,2.5199E-05,0.4625,-2.98053E-15,-2.980336876E-15
3.153,0.712835,0.000321067,0.249984,3.02561E-05,0.4625,-2.98025E-15,-2.980056876E-15
3.154,0.712896,0.000379821,0.249981,3.57754E-05,0.4625,-2.98241E-15,-2.982216876E-15
3.155,0.712963,0.000443508,0.249978,4.17569E-05,0.4625,-2.97501E-15,-2.974816876E-15
3.156,0.713034,0.000512128,0.249974,4.82006E-05,0.4625,-2.97824E-15,-2.978046876E-15
3.157,0.713111,0.00058568,0.24997,5.51064E-05,0.4625,-2.98568E-15,-2.985486876E-15
3.158,0.713193,0.000664164,0.249966,6.24743E-05,0.4625,-2.97795E-15,-2.977756876E-15
3.159,0.71328,0.000747581,0.249962,7.03042E-05,0.4625,-2.97112E-15,-2.970926876E-15
3.16,0.713372,0.000835929,0.249958,7.85962E-05,0.4625,-2.9773E-15,-2.977106876E-15
3.161,0.713469,0.000929208,0.249953,8.73502E-05,0.4625,-2.97421E-15,-2.974016876E-15
3.162,0.713572,0.00102742,0.249948,9.65661E-05,0.4625,-2.97383E-15,-2.973636876E-15
3.163,0.71368,0.00113056,0.249943,0.000106244,0.4625,-2.96903E-15,-2.968836876E-15
3.164,0.713792,0.00123863,0.249937,0.000116384,0.4625,-2.97226E-15,-2.972066876E-15
3.165,0.71391,0.00135163,0.249932,0.000126985,0.4625,-2.97437E-15,-2.974176876E-15
3.166,0.714033,0.00146956,0.249926,0.000138049,0.4625,-2.9647E-15,-2.964506876E-15
3.167,0.714161,0.00159242,0.249919,0.000149574,0.4625,-2.97567E-15,-2.975476876E-15
3.168,0.714295,0.0017202,0.249913,0.000161561,0.4625,-2.9731E-15,-2.972906876E-15
3.169,0.714433,0.00185292,0.249906,0.00017401,0.4625,-2.97933E-15,-2.979136876E-15
3.17,0.714577,0.00199056,0.249899,0.00018692,0.4625,-2.96898E-15,-2.968786876E-15
3.171,0.714725,0.00213313,0.249892,0.000200292,0.4625,-2.97131E-15,-2.971116876E-15
3.172,0.714879,0.00228062,0.249884,0.000214125,0.4625,-2.98044E-15,-2.980246876E-15
3.173,0.715038,0.00243304,0.249877,0.00022842,0.4625,-2.97662E-15,-2.976426876E-15
3.174,0.715202,0.00259038,0.249869,0.000243176,0.4625,-2.97619E-15,-2.975996876E-15
3.175,0.715372,0.00275265,0.249861,0.000258394,0.4625,-2.98313E-15,-2.982936876E-15
3.176,0.715546,0.00291984,0.249852,0.000274073,0.4625,-2.96887E-15,-2.968676876E-15
3.177,0.715726,0.00309196,0.249843,0.000290213,0.4625,-2.95906E-15,-2.958866876E-15
3.178,0.71591,0.003269,0.249834,0.000306814,0.4625,-2.96486E-15,-2.964666876E-15
3.179,0.7161,0.00345096,0.249825,0.000323877,0.4625,-2.97332E-15,-2.973126876E-15
3.18,0.716295,0.00363783,0.249816,0.0003414,0.4625,-2.9705E-15,-2.970306876E-15
3.181,0.716495,0.00382963,0.249806,0.000359384,0.4625,-2.96296E-15,-2.962766876E-15
3.182,0.7167,0.00402635,0.249796,0.00037783,0.4625,-2.9692E-15,-2.969006876E-15
3.183,0.716911,0.00422799,0.249786,0.000396736,0.4625,-2.97218E-15,-2.971986876E-15
3.184,0.717126,0.00443454,0.249775,0.000416103,0.4625,-2.96773E-15,-2.967536876E-15
3.185,0.717347,0.00464602,0.249765,0.00043593,0.4625,-2.97581E-15,-2.975616876E-15
3.186,0.717572,0.0048624,0.249754,0.000456218,0.4625,-2.96497E-15,-2.964776876E-15
3.187,0.717803,0.00508371,0.249743,0.000476967,0.4625,-2.96833E-15,-2.968136876E-15
3.188,0.718039,0.00530992,0.249731,0.000498176,0.4625,-2.97635E-15,-2.976156876E-15
3.189,0.71828,0.00554105,0.249719,0.000519845,0.4625,-2.97174E-15,-2.971546876E-15
3.19,0.718527,0.0057771,0.249708,0.000541975,0.4625,-2.97646E-15,-2.976266876E-15
3.191,0.718778,0.00601805,0.249695,0.000564565,0.4625,-2.97722E-15,-2.977026876E-15
3.192,0.719034,0.00626392,0.249683,0.000587615,0.4625,-2.97126E-15,-2.971066876E-15
3.193,0.719296,0.00651469,0.24967,0.000611124,0.4625,-2.98128E-15,-2.981086876E-15
3.194,0.719563,0.00677037,0.249657,0.000635094,0.4625,-2.97662E-15,-2.976426876E-15
3.195,0.719835,0.00703096,0.249644,0.000659524,0.4625,-2.9776E-15,-2.977406876E-15
3.196,0.720112,0.00729646,0.249631,0.000684413,0.4625,-2.97619E-15,-2.975996876E-15
3.197,0.720394,0.00756686,0.249617,0.000709762,0.4625,-2.96117E-15,-2.960976876E-15
3.198,0.720681,0.00784217,0.249603,0.00073557,0.4625,-2.96573E-15,-2.965536876E-15
3.199,0.720973,0.00812238,0.249589,0.000761838,0.4625,-2.98318E-15,-2.982986876E-15
3.2,0.721271,0.00840749,0.249574,0.000788565,0.4625,-2.97548E-15,-2.975286876E-15
3.201,0.721573,0.0086975,0.24956,0.000815751,0.4625,-2.97847E-15,-2.978276876E-15
3.202,0.721881,0.00899242,0.249545,0.000843396,0.4625,-2.96556E-15,-2.965366876E-15
3.203,0.722193,0.00929223,0.24953,0.000871501,0.4625,-2.97749E-15,-2.977296876E-15
3.204,0.722511,0.00959694,0.249514,0.000900064,0.4625,-2.9512E-15,-2.951006876E-15
3.205,0.722834,0.00990654,0.249499,0.000929086,0.4625,-2.96768E-15,-2.967486876E-15
3.206,0.723162,0.010221,0.249483,0.000958566,0.4625,-2.95976E-15,-2.959566876E-15
3.207,0.723496,0.0105404,0.249467,0.000988505,0.4625,-2.96985E-15,-2.969656876E-15
3.208,0.723834,0.0108647,0.24945,0.0010189,0.4625,-2.995E-15,-2.994806876E-15
3.209,0.724177,0.0111939,0.249434,0.00104976,0.4625,-2.97798E-15,-2.977786876E-15
3.21,0.724526,0.011528,0.249417,0.00108107,0.4625,-2.96584E-15,-2.965646876E-15
3.211,0.724879,0.0118669,0.2494,0.00111284,0.4625,-2.96399E-15,-2.963796876E-15
3.212,0.725238,0.0122108,0.249382,0.00114507,0.4625,-2.95792E-15,-2.957726876E-15
3.213,0.725602,0.0125595,0.249365,0.00117776,0.4625,-2.96085E-15,-2.960656876E-15
3.214,0.725971,0.0129131,0.249347,0.00121091,0.4625,-2.99045E-15,-2.990256876E-15
3.215,0.726345,0.0132716,0.249329,0.00124451,0.4625,-2.96215E-15,-2.961956876E-15
3.216,0.726724,0.013635,0.24931,0.00127857,0.4625,-2.9641E-15,-2.963906876E-15
3.217,0.727108,0.0140032,0.249292,0.00131309,0.4625,-2.9679E-15,-2.967706876E-15
3.218,0.727497,0.0143764,0.249273,0.00134806,0.4625,-2.98253E-15,-2.982336876E-15
3.219,0.727892,0.0147544,0.249254,0.00138349,0.4625,-2.99327E-15,-2.993076876E-15
3.22,0.728291,0.0151373,0.249234,0.00141938,0.4625,-2.98492E-15,-2.984726876E-15
3.221,0.728696,0.015525,0.249215,0.00145572,0.4625,-2.97516E-15,-2.974966876E-15
3.222,0.729105,0.0159177,0.249195,0.00149252,0.4625,-2.98297E-15,-2.982776876E-15
3.223,0.72952,0.0163152,0.249175,0.00152978,0.4625,-2.97126E-15,-2.971066876E-15
3.224,0.72994,0.0167175,0.249155,0.0015675,0.4625,-2.977E-15,-2.976806876E-15
3.225,0.730365,0.0171248,0.249134,0.00160567,0.4625,-2.99945E-15,-2.999256876E-15
3.226,0.730795,0.0175369,0.249113,0.00164429,0.4625,-2.95814E-15,-2.957946876E-15
3.227,0.73123,0.0179539,0.249092,0.00168337,0.4625,-2.97147E-15,-2.971276876E-15
3.228,0.73167,0.0183757,0.249071,0.00172291,0.4625,-2.96779E-15,-2.967596876E-15
3.229,0.732115,0.0188024,0.24905,0.0017629,0.4625,-2.99055E-15,-2.990356876E-15
3.23,0.732565,0.019234,0.249028,0.00180335,0.4625,-2.95358E-15,-2.953386876E-15
3.231,0.73302,0.0196704,0.249006,0.00184425,0.4625,-2.95055E-15,-2.950356876E-15
3.232,0.733481,0.0201116,0.248984,0.00188561,0.4625,-2.96681E-15,-2.966616876E-15
3.233,0.733946,0.0205578,0.248961,0.00192742,0.4625,-2.96822E-15,-2.968026876E-15
3.234,0.734417,0.0210087,0.248938,0.00196969,0.4625,-2.98199E-15,-2.981796876E-15
3.235,0.734892,0.0214646,0.248915,0.00201241,0.4625,-2.98969E-15,-2.989496876E-15
3.236,0.735373,0.0219253,0.248892,0.00205559,0.4625,-2.96204E-15,-2.961846876E-15
3.237,0.735859,0.0223908,0.248869,0.00209922,0.4625,-2.9486E-15,-2.948406876E-15
3.238,0.736349,0.0228611,0.248845,0.00214331,0.4625,-2.95662E-15,-2.956426876E-15
3.239,0.736845,0.0233364,0.248821,0.00218784,0.4625,-2.94946E-15,-2.949266876E-15
3.24,0.737346,0.0238164,0.248797,0.00223283,0.4625,-2.96768E-15,-2.967486876E-15
3.241,0.737852,0.0243013,0.248772,0.00227828,0.4625,-2.9911E-15,-2.990906876E-15
3.242,0.738363,0.024791,0.248748,0.00232418,0.4625,-2.96757E-15,-2.967376876E-15
3.243,0.738879,0.0252856,0.248723,0.00237053,0.4625,-2.9577E-15,-2.957506876E-15
3.244,0.7394,0.025785,0.248698,0.00241733,0.4625,-2.91856E-15,-2.918366876E-15
3.245,0.739926,0.0262892,0.248672,0.00246459,0.4625,-2.95749E-15,-2.957296876E-15
3.246,0.740457,0.0267983,0.248647,0.0025123,0.4625,-2.98188E-15,-2.981686876E-15
3.247,0.740993,0.0273122,0.248621,0.00256046,0.4625,-2.99565E-15,-2.995456876E-15
3.248,0.741535,0.0278309,0.248595,0.00260908,0.4625,-2.97483E-15,-2.974636876E-15
3.249,0.742081,0.0283544,0.248568,0.00265814,0.4625,-2.98492E-15,-2.984726876E-15
3.25,0.742632,0.0288828,0.248542,0.00270766,0.4625,-2.98004E-15,-2.979846876E-15
3.251,0.743188,0.0294159,0.248515,0.00275763,0.4625,-2.98221E-15,-2.982016876E-15
3.252,0.74375,0.0299539,0.248488,0.00280805,0.4625,-2.94545E-15,-2.945256876E-15
3.253,0.744316,0.0304967,0.24846,0.00285892,0.4625,-2.95087E-15,-2.950676876E-15
3.254,0.744887,0.0310444,0.248433,0.00291024,0.4625,-2.96876E-15,-2.968566876E-15
3.255,0.745464,0.0315968,0.248405,0.00296202,0.4625,-2.98503E-15,-2.984836876E-15
3.256,0.746045,0.032154,0.248377,0.00301424,0.4625,-2.97971E-15,-2.979516876E-15
3.257,0.746632,0.0327161,0.248349,0.00306691,0.4625,-2.96226E-15,-2.962066876E-15
3.258,0.747223,0.0332829,0.24832,0.00312004,0.4625,-2.97071E-15,-2.970516876E-15
3.259,0.74782,0.0338546,0.248292,0.00317361,0.4625,-2.95337E-15,-2.953176876E-15
3.26,0.748421,0.034431,0.248263,0.00322763,0.4625,-2.9821E-15,-2.981906876E-15
3.261,0.749028,0.0350123,0.248233,0.00328211,0.4625,-2.96844E-15,-2.968246876E-15
3.262,0.749639,0.0355983,0.248204,0.00333703,0.4625,-2.94458E-15,-2.944386876E-15
3.263,0.750256,0.0361891,0.248174,0.0033924,0.4625,-2.97711E-15,-2.976916876E-15
3.264,0.750877,0.0367848,0.248144,0.00344822,0.4625,-2.99229E-15,-2.992096876E-15
3.265,0.751504,0.0373852,0.248114,0.00350449,0.4625,-2.97798E-15,-2.977786876E-15
3.266,0.752135,0.0379904,0.248084,0.00356121,0.4625,-2.95835E-15,-2.958156876E-15
3.267,0.752772,0.0386003,0.248053,0.00361837,0.4625,-2.93038E-15,-2.930186876E-15
3.268,0.753413,0.0392151,0.248022,0.00367598,0.4625,-2.96041E-15,-2.960216876E-15
3.269,0.75406,0.0398346,0.247991,0.00373404,0.4625,-2.98503E-15,-2.984836876E-15
3.27,0.754711,0.0404589,0.24796,0.00379255,0.4625,-2.97613E-15,-2.975936876E-15
3.271,0.755368,0.041088,0.247928,0.00385151,0.4625,-2.97982E-15,-2.979626876E-15
3.272,0.756029,0.0417219,0.247896,0.00391091,0.4625,-2.95922E-15,-2.959026876E-15
3.273,0.756696,0.0423605,0.247864,0.00397076,0.4625,-2.9705E-15,-2.970306876E-15
3.274,0.757367,0.0430039,0.247832,0.00403105,0.4625,-2.98286E-15,-2.982666876E-15
3.275,0.758043,0.043652,0.2478,0.0040918,0.4625,-2.97635E-15,-2.976156876E-15
3.276,0.758725,0.0443049,0.247767,0.00415298,0.4625,-2.99131E-15,-2.991116876E-15
3.277,0.759411,0.0449626,0.247734,0.00421462,0.4625,-2.9564E-15,-2.956206876E-15
3.278,0.760102,0.045625,0.247701,0.0042767,0.4625,-2.97418E-15,-2.973986876E-15
3.279,0.760799,0.0462922,0.247667,0.00433922,0.4625,-3.00151E-15,-3.001316876E-15
3.28,0.7615,0.0469641,0.247634,0.00440219,0.4625,-2.97201E-15,-2.971816876E-15
3.281,0.762206,0.0476408,0.2476,0.0044656,0.4625,-2.99522E-15,-2.995026876E-15
3.282,0.762917,0.0483222,0.247566,0.00452946,0.4625,-2.96855E-15,-2.968356876E-15
3.283,0.763633,0.0490084,0.247531,0.00459376,0.4625,-2.93385E-15,-2.933656876E-15
3.284,0.764354,0.0496993,0.247497,0.00465851,0.4625,-2.96421E-15,-2.964016876E-15
3.285,0.76508,0.0503949,0.247462,0.0047237,0.4625,-2.95207E-15,-2.951876876E-15
3.286,0.765811,0.0510952,0.247427,0.00478933,0.4625,-2.9757E-15,-2.975506876E-15
3.287,0.766547,0.0518003,0.247391,0.00485541,0.4625,-2.98806E-15,-2.987866876E-15
3.288,0.767288,0.0525102,0.247356,0.00492193,0.4625,-2.94209E-15,-2.941896876E-15
3.289,0.768034,0.0532247,0.24732,0.00498889,0.4625,-2.99608E-15,-2.995886876E-15
3.29,0.768784,0.053944,0.247284,0.0050563,0.4625,-2.95142E-15,-2.951226876E-15
3.291,0.76954,0.0546679,0.247248,0.00512414,0.4625,-2.93906E-15,-2.938866876E-15
3.292,0.7703,0.0553966,0.247211,0.00519243,0.4625,-2.99804E-15,-2.997846876E-15
3.293,0.771066,0.0561301,0.247175,0.00526116,0.4625,-2.97093E-15,-2.970736876E-15
3.294,0.771836,0.0568682,0.247138,0.00533033,0.4625,-2.97375E-15,-2.973556876E-15
3.295,0.772612,0.057611,0.247101,0.00539995,0.4625,-2.93212E-15,-2.931926876E-15
3.296,0.773392,0.0583586,0.247063,0.00547,0.4625,-2.9744E-15,-2.974206876E-15
3.297,0.774177,0.0591108,0.247026,0.00554049,0.4625,-2.9718E-15,-2.971606876E-15
3.298,0.774967,0.0598677,0.246988,0.00561143,0.4625,-2.93407E-15,-2.933876876E-15
3.299,0.775762,0.0606294,0.24695,0.0056828,0.4625,-2.9486E-15,-2.948406876E-15
3.3,0.776562,0.0613957,0.246912,0.00575462,0.4625,-3.01235E-15,-3.012156876E-15
3.301,0.777367,0.0621667,0.246873,0.00582687,0.4625,-2.93949E-15,-2.939296876E-15
3.302,0.778176,0.0629424,0.246834,0.00589956,0.4625,-2.94578E-15,-2.945586876E-15
3.303,0.778991,0.0637228,0.246795,0.00597269,0.4625,-2.98915E-15,-2.988956876E-15
3.304,0.77981,0.0645078,0.246756,0.00604626,0.4625,-2.99023E-15,-2.990036876E-15
3.305,0.780635,0.0652976,0.246717,0.00612027,0.4625,-2.91824E-15,-2.918046876E-15
3.306,0.781464,0.066092,0.246677,0.00619471,0.4625,-2.9692E-15,-2.969006876E-15
3.307,0.782298,0.066891,0.246637,0.0062696,0.4625,-2.96139E-15,-2.961196876E-15
3.308,0.783137,0.0676948,0.246597,0.00634492,0.4625,-2.98719E-15,-2.986996876E-15
3.309,0.783981,0.0685032,0.246557,0.00642068,0.4625,-2.97939E-15,-2.979196876E-15
3.31,0.784829,0.0693163,0.246516,0.00649687,0.4625,-2.93775E-15,-2.937556876E-15
3.311,0.785683,0.070134,0.246476,0.0065735,0.4625,-2.96941E-15,-2.969216876E-15
3.312,0.786541,0.0709564,0.246435,0.00665057,0.4625,-2.96768E-15,-2.967486876E-15
3.313,0.787405,0.0717834,0.246393,0.00672807,0.4625,-2.94816E-15,-2.947966876E-15
3.314,0.788273,0.0726151,0.246352,0.00680601,0.4625,-2.96508E-15,-2.964886876E-15
3.315,0.789146,0.0734514,0.24631,0.00688438,0.4625,-2.94946E-15,-2.949266876E-15
3.316,0.790024,0.0742924,0.246268,0.00696319,0.4625,-2.93472E-15,-2.934526876E-15
3.317,0.790907,0.075138,0.246226,0.00704243,0.4625,-2.98351E-15,-2.983316876E-15
3.318,0.791794,0.0759882,0.246184,0.0071221,0.4625,-2.94122E-15,-2.941026876E-15
3.319,0.792687,0.0768431,0.246141,0.00720221,0.4625,-2.93255E-15,-2.932356876E-15
3.32,0.793584,0.0777026,0.246099,0.00728276,0.4625,-2.98763E-15,-2.987436876E-15
3.321,0.794486,0.0785667,0.246056,0.00736373,0.4625,-2.96681E-15,-2.966616876E-15
3.322,0.795393,0.0794355,0.246012,0.00744514,0.4625,-2.94101E-15,-2.940816876E-15
3.323,0.796305,0.0803088,0.245969,0.00752699,0.4625,-2.9989E-15,-2.998706876E-15
3.324,0.797221,0.0811868,0.245925,0.00760926,0.4625,-2.99999E-15,-2.999796876E-15
3.325,0.798143,0.0820694,0.245881,0.00769197,0.4625,-2.98828E-15,-2.988086876E-15
3.326,0.799069,0.0829565,0.245837,0.0077751,0.4625,-2.92604E-15,-2.925846876E-15
3.327,0.8,0.0838483,0.245793,0.00785867,0.4625,-2.93103E-15,-2.930836876E-15
3.328,0.800936,0.0847447,0.245748,0.00794267,0.4625,-2.9731E-15,-2.972906876E-15
3.329,0.801876,0.0856457,0.245704,0.00802711,0.4625,-2.98633E-15,-2.986136876E-15
3.33,0.802822,0.0865513,0.245659,0.00811197,0.4625,-2.96226E-15,-2.962066876E-15
3.331,0.803772,0.0874614,0.245613,0.00819726,0.4625,-2.98893E-15,-2.988736876E-15
3.332,0.804727,0.0883762,0.245568,0.00828298,0.4625,-2.90219E-15,-2.901996876E-15
3.333,0.805687,0.0892955,0.245522,0.00836913,0.4625,-3.00606E-15,-3.005866876E-15
3.334,0.806652,0.0902194,0.245477,0.00845571,0.4625,-2.9139E-15,-2.913706876E-15
3.335,0.807621,0.0911479,0.245431,0.00854271,0.4625,-2.94339E-15,-2.943196876E-15
3.336,0.808595,0.092081,0.245384,0.00863015,0.4625,-2.91976E-15,-2.919566876E-15
3.337,0.809574,0.0930186,0.245338,0.00871801,0.4625,-2.93775E-15,-2.937556876E-15
3.338,0.810558,0.0939608,0.245291,0.0088063,0.4625,-2.93125E-15,-2.931056876E-15
3.339,0.811547,0.0949075,0.245244,0.00889502,0.4625,-2.95944E-15,-2.959246876E-15
3.34,0.81254,0.0958588,0.245197,0.00898416,0.4625,-2.95814E-15,-2.957946876E-15
3.341,0.813538,0.0968146,0.24515,0.00907374,0.4625,-2.95207E-15,-2.951876876E-15
3.342,0.814541,0.097775,0.245102,0.00916373,0.4625,-3.0323E-15,-3.032106876E-15
3.343,0.815548,0.09874,0.245054,0.00925415,0.4625,-2.96334E-15,-2.963146876E-15
3.344,0.816561,0.0997094,0.245006,0.009345,0.4625,-2.96594E-15,-2.965746876E-15
3.345,0.817578,0.100683,0.244958,0.00943628,0.4625,-2.90089E-15,-2.900696876E-15
3.346,0.8186,0.101662,0.24491,0.00952797,0.4625,-2.98936E-15,-2.989166876E-15
3.347,0.819626,0.102645,0.244861,0.0096201,0.4625,-2.96681E-15,-2.966616876E-15
3.348,0.820657,0.103633,0.244812,0.00971264,0.4625,-3.00844E-15,-3.008246876E-15
3.349,0.821693,0.104625,0.244763,0.00980561,0.4625,-2.95662E-15,-2.956426876E-15
3.35,0.822734,0.105621,0.244714,0.009899,0.4625,-2.98025E-15,-2.980056876E-15
3.351,0.82378,0.106623,0.244664,0.00999282,0.4625,-2.92539E-15,-2.925196876E-15
3.352,0.82483,0.107628,0.244615,0.0100871,0.4625,-2.95857E-15,-2.958376876E-15
3.353,0.825885,0.108638,0.244565,0.0101817,0.4625,-3.08E-15,-3.079806876E-15
3.354,0.826944,0.109653,0.244515,0.0102768,0.4625,-3.00584E-15,-3.005646876E-15
3.355,0.828009,0.110672,0.244464,0.0103723,0.4625,-3.0169E-15,-3.016706876E-15
3.356,0.829078,0.111696,0.244414,0.0104682,0.4625,-2.99673E-15,-2.996536876E-15
3.357,0.830151,0.112724,0.244363,0.0105646,0.4625,-2.94968E-15,-2.949486876E-15
3.358,0.83123,0.113757,0.244312,0.0106613,0.4625,-2.96811E-15,-2.967916876E-15
3.359,0.832313,0.114794,0.244261,0.0107585,0.4625,-2.99045E-15,-2.990256876E-15
3.36,0.833401,0.115835,0.244209,0.0108561,0.4625,-2.95835E-15,-2.958156876E-15
3.361,0.834493,0.116881,0.244158,0.0109541,0.4625,-2.96898E-15,-2.968786876E-15
3.362,0.83559,0.117932,0.244106,0.0110526,0.4625,-2.96616E-15,-2.965966876E-15
3.363,0.836692,0.118987,0.244054,0.0111514,0.4625,-2.90133E-15,-2.901136876E-15
3.364,0.837799,0.120046,0.244002,0.0112507,0.4625,-3.00194E-15,-3.001746876E-15
3.365,0.83891,0.12111,0.243949,0.0113504,0.4625,-2.95011E-15,-2.949916876E-15
3.366,0.840026,0.122178,0.243897,0.0114505,0.4625,-2.92735E-15,-2.927156876E-15
3.367,0.841146,0.123251,0.243844,0.011551,0.4625,-2.95987E-15,-2.959676876E-15
3.368,0.842271,0.124328,0.243791,0.011652,0.4625,-2.92583E-15,-2.925636876E-15
3.369,0.843401,0.12541,0.243738,0.0117533,0.4625,-2.94036E-15,-2.940166876E-15
3.37,0.844536,0.126496,0.243684,0.0118551,0.4625,-2.98698E-15,-2.986786876E-15
3.371,0.845675,0.127587,0.243631,0.0119573,0.4625,-2.98676E-15,-2.986566876E-15
3.372,0.846818,0.128682,0.243577,0.0120599,0.4625,-3.02362E-15,-3.023426876E-15
3.373,0.847967,0.129781,0.243523,0.0121629,0.4625,-3.01929E-15,-3.019096876E-15
3.374,0.84912,0.130885,0.243468,0.0122664,0.4625,-2.95423E-15,-2.954036876E-15
3.375,0.850277,0.131993,0.243414,0.0123702,0.4625,-2.97765E-15,-2.977456876E-15
3.376,0.851439,0.133106,0.243359,0.0124745,0.4625,-2.96486E-15,-2.964666876E-15
3.377,0.852606,0.134223,0.243304,0.0125791,0.4625,-3.00411E-15,-3.003916876E-15
3.378,0.853778,0.135344,0.243249,0.0126842,0.4625,-2.89699E-15,-2.896796876E-15
3.379,0.854954,0.13647,0.243194,0.0127897,0.4625,-2.90089E-15,-2.900696876E-15
3.38,0.856134,0.1376,0.243139,0.0128956,0.4625,-2.97527E-15,-2.975076876E-15
3.381,0.857319,0.138735,0.243083,0.0130019,0.4625,-3.00129E-15,-3.001096876E-15
3.382,0.858509,0.139873,0.243027,0.0131087,0.4625,-2.9267E-15,-2.926506876E-15
3.383,0.859704,0.141017,0.242971,0.0132158,0.4625,-2.97201E-15,-2.971816876E-15
3.384,0.860903,0.142164,0.242915,0.0133233,0.4625,-3.00107E-15,-3.000876876E-15
3.385,0.862106,0.143317,0.242858,0.0134313,0.4625,-3.01061E-15,-3.010416876E-15
3.386,0.863314,0.144473,0.242802,0.0135397,0.4625,-2.9332E-15,-2.933006876E-15
3.387,0.864527,0.145634,0.242745,0.0136484,0.4625,-2.94513E-15,-2.944936876E-15
3.388,0.865744,0.146799,0.242688,0.0137576,0.4625,-2.94036E-15,-2.940166876E-15
3.389,0.866966,0.147968,0.242631,0.0138672,0.4625,-3.0156E-15,-3.015406876E-15
3.39,0.868192,0.149142,0.242573,0.0139772,0.4625,-2.99283E-15,-2.992636876E-15
3.391,0.869423,0.15032,0.242515,0.0140876,0.4625,-2.9358E-15,-2.935606876E-15
3.392,0.870659,0.151503,0.242458,0.0141984,0.4625,-3.00671E-15,-3.006516876E-15
3.393,0.871899,0.15269,0.2424,0.0143096,0.4625,-3.00172E-15,-3.001526876E-15
3.394,0.873143,0.153881,0.242341,0.0144212,0.4625,-2.98047E-15,-2.980276876E-15
3.395,0.874392,0.155076,0.242283,0.0145332,0.4625,-2.90479E-15,-2.904596876E-15
3.396,0.875646,0.156276,0.242224,0.0146457,0.4625,-2.97917E-15,-2.978976876E-15
3.397,0.876904,0.15748,0.242165,0.0147585,0.4625,-2.98546E-15,-2.985266876E-15
3.398,0.878167,0.158688,0.242106,0.0148717,0.4625,-2.94621E-15,-2.946016876E-15
3.399,0.879434,0.159901,0.242047,0.0149854,0.4625,-2.88354E-15,-2.883346876E-15
3.4,0.880705,0.161118,0.241988,0.0150994,0.4625,-2.97115E-15,-2.970956876E-15
3.401,0.881982,0.162339,0.241928,0.0152138,0.4625,-2.92865E-15,-2.928456876E-15
3.402,0.883262,0.163565,0.241868,0.0153287,0.4625,-3.03837E-15,-3.038176876E-15
3.403,0.884547,0.164795,0.241809,0.0154439,0.4625,-3.02883E-15,-3.028636876E-15
3.404,0.885837,0.166029,0.241748,0.0155596,0.4625,-2.87617E-15,-2.875976876E-15
3.405,0.887131,0.167267,0.241688,0.0156756,0.4625,-2.88268E-15,-2.882486876E-15
3.406,0.888429,0.16851,0.241627,0.015792,0.4625,-2.92561E-15,-2.925416876E-15
3.407,0.889732,0.169757,0.241567,0.0159089,0.4625,-3.03577E-15,-3.035576876E-15
3.408,0.89104,0.171008,0.241506,0.0160261,0.4625,-3.03707E-15,-3.036876876E-15
3.409,0.892352,0.172263,0.241445,0.0161438,0.4625,-2.9473E-15,-2.947106876E-15
3.41,0.893668,0.173523,0.241383,0.0162618,0.4625,-2.95163E-15,-2.951436876E-15
3.411,0.894989,0.174787,0.241322,0.0163802,0.4625,-2.91954E-15,-2.919346876E-15
3.412,0.896314,0.176055,0.24126,0.0164991,0.4625,-2.93862E-15,-2.938426876E-15
3.413,0.897644,0.177328,0.241198,0.0166183,0.4625,-3.00151E-15,-3.001316876E-15
3.414,0.898978,0.178604,0.241136,0.0167379,0.4625,-2.88051E-15,-2.880316876E-15
3.415,0.900317,0.179885,0.241074,0.0168579,0.4625,-2.96941E-15,-2.969216876E-15
3.416,0.90166,0.18117,0.241012,0.0169783,0.4625,-2.9486E-15,-2.948406876E-15
3.417,0.903007,0.182459,0.240949,0.0170991,0.4625,-2.92648E-15,-2.926286876E-15
3.418,0.904359,0.183753,0.240886,0.0172203,0.4625,-3.00584E-15,-3.005646876E-15
3.419,0.905716,0.18505,0.240823,0.0173419,0.4625,-2.9512E-15,-2.951006876E-15
3.42,0.907076,0.186352,0.24076,0.0174639,0.4625,-2.97071E-15,-2.970516876E-15
3.421,0.908441,0.187658,0.240697,0.0175863,0.4625,-2.99066E-15,-2.990466876E-15
3.422,0.909811,0.188968,0.240633,0.0177091,0.4625,-2.9564E-15,-2.956206876E-15
3.423,0.911185,0.190283,0.24057,0.0178322,0.4625,-3.01842E-15,-3.018226876E-15
3.424,0.912563,0.191601,0.240506,0.0179558,0.4625,-3.03967E-15,-3.039476876E-15
3.425,0.913945,0.192924,0.240442,0.0180797,0.4625,-3.04748E-15,-3.047286876E-15
3.426,0.915332,0.194251,0.240377,0.0182041,0.4625,-3.00671E-15,-3.006516876E-15
3.427,0.916724,0.195582,0.240313,0.0183288,0.4625,-3.0414E-15,-3.041206876E-15
3.428,0.91812,0.196917,0.240248,0.0184539,0.4625,-2.97765E-15,-2.977456876E-15
3.429,0.91952,0.198257,0.240184,0.0185794,0.4625,-3.00411E-15,-3.003916876E-15
3.43,0.920924,0.1996,0.240119,0.0187053,0.4625,-2.94383E-15,-2.943636876E-15
3.431,0.922333,0.200948,0.240053,0.0188316,0.4625,-2.98633E-15,-2.986136876E-15
3.432,0.923746,0.2023,0.239988,0.0189582,0.4625,-2.85709E-15,-2.856896876E-15
3.433,0.925163,0.203655,0.239923,0.0190853,0.4625,-2.9074E-15,-2.907206876E-15
3.434,0.926585,0.205015,0.239857,0.0192127,0.4625,-2.9061E-15,-2.905906876E-15
3.435,0.928011,0.20638,0.239791,0.0193406,0.4625,-2.95684E-15,-2.956646876E-15
3.436,0.929442,0.207748,0.239725,0.0194688,0.4625,-3.01495E-15,-3.014756876E-15
3.437,0.930876,0.20912,0.239659,0.0195974,0.4625,-2.96334E-15,-2.963146876E-15
3.438,0.932315,0.210497,0.239592,0.0197263,0.4625,-2.96291E-15,-2.962716876E-15
3.439,0.933759,0.211877,0.239526,0.0198557,0.4625,-2.96421E-15,-2.964016876E-15
3.44,0.935206,0.213262,0.239459,0.0199854,0.4625,-3.02232E-15,-3.022126876E-15
3.441,0.936658,0.21465,0.239392,0.0201156,0.4625,-3.04531E-15,-3.045116876E-15
3.442,0.938114,0.216043,0.239325,0.0202461,0.4625,-3.01625E-15,-3.016056876E-15
3.443,0.939575,0.21744,0.239258,0.0203769,0.4625,-2.959E-15,-2.958806876E-15
3.444,0.941039,0.218841,0.23919,0.0205082,0.4625,-3.00931E-15,-3.009116876E-15
3.445,0.942508,0.220246,0.239123,0.0206399,0.4625,-2.98589E-15,-2.985696876E-15
3.446,0.943982,0.221655,0.239055,0.0207719,0.4625,-2.98936E-15,-2.989166876E-15
3.447,0.945459,0.223068,0.238987,0.0209043,0.4625,-2.99413E-15,-2.993936876E-15
3.448,0.946941,0.224485,0.238919,0.0210371,0.4625,-3.03316E-15,-3.032966876E-15
3.449,0.948427,0.225906,0.238851,0.0211702,0.4625,-3.02839E-15,-3.028196876E-15
3.45,0.949917,0.227331,0.238782,0.0213038,0.4625,-3.0002E-15,-3.000006876E-15
3.451,0.951412,0.228761,0.238713,0.0214377,0.4625,-2.95163E-15,-2.951436876E-15
3.452,0.952911,0.230194,0.238645,0.021572,0.4625,-2.90826E-15,-2.908066876E-15
3.453,0.954413,0.231631,0.238576,0.0217067,0.4625,-2.92778E-15,-2.927586876E-15
3.454,0.955921,0.233072,0.238507,0.0218417,0.4625,-2.91824E-15,-2.918046876E-15
3.455,0.957432,0.234518,0.238437,0.0219771,0.4625,-2.94079E-15,-2.940596876E-15
3.456,0.958948,0.235967,0.238368,0.0221129,0.4625,-2.94209E-15,-2.941896876E-15
3.457,0.960467,0.23742,0.238298,0.0222491,0.4625,-3.00454E-15,-3.004346876E-15
3.458,0.961991,0.238877,0.238228,0.0223857,0.4625,-2.99283E-15,-2.992636876E-15
3.459,0.963519,0.240339,0.238158,0.0225226,0.4625,-2.96898E-15,-2.968786876E-15
3.46,0.965052,0.241804,0.238088,0.0226599,0.4625,-3.00584E-15,-3.005646876E-15
3.461,0.966588,0.243273,0.238018,0.0227975,0.4625,-2.93602E-15,-2.935826876E-15
3.462,0.968129,0.244746,0.237947,0.0229355,0.4625,-2.95423E-15,-2.954036876E-15
3.463,0.969674,0.246223,0.237877,0.0230739,0.4625,-2.98199E-15,-2.981796876E-15
3.464,0.971223,0.247704,0.237806,0.0232127,0.4625,-2.97765E-15,-2.977456876E-15
3.465,0.972776,0.249189,0.237735,0.0233519,0.4625,-2.88875E-15,-2.888556876E-15
3.466,0.974333,0.250678,0.237664,0.0234914,0.4625,-2.94556E-15,-2.945366876E-15
3.467,0.975894,0.252171,0.237593,0.0236312,0.4625,-2.99283E-15,-2.992636876E-15
3.468,0.97746,0.253667,0.237521,0.0237715,0.4625,-2.93819E-15,-2.937996876E-15
3.469,0.97903,0.255168,0.237449,0.0239121,0.4625,-2.97635E-15,-2.976156876E-15
3.47,0.980603,0.256673,0.237378,0.0240531,0.4625,-2.98242E-15,-2.982226876E-15
3.471,0.982181,0.258181,0.237306,0.0241944,0.4625,-3.05441E-15,-3.054216876E-15
3.472,0.983763,0.259694,0.237234,0.0243361,0.4625,-2.93992E-15,-2.939726876E-15
3.473,0.985349,0.26121,0.237161,0.0244782,0.4625,-2.94513E-15,-2.944936876E-15
3.474,0.98694,0.26273,0.237089,0.0246207,0.4625,-2.99196E-15,-2.991766876E-15
3.475,0.988534,0.264254,0.237016,0.0247635,0.4625,-3.02492E-15,-3.024726876E-15
3.476,0.990132,0.265782,0.236944,0.0249066,0.4625,-2.96811E-15,-2.967916876E-15
3.477,0.991735,0.267314,0.236871,0.0250502,0.4625,-2.89872E-15,-2.898526876E-15
3.478,0.993341,0.26885,0.236798,0.0251941,0.4625,-3.04401E-15,-3.043816876E-15
3.479,0.994952,0.270389,0.236725,0.0253383,0.4625,-2.97288E-15,-2.972686876E-15
3.48,0.996567,0.271932,0.236651,0.0254829,0.4625,-3.0349E-15,-3.034706876E-15
3.481,0.998185,0.27348,0.236578,0.0256279,0.4625,-2.92778E-15,-2.927586876E-15
3.482,0.999808,0.275031,0.236504,0.0257732,0.4625,-3.01018E-15,-3.009986876E-15
3.483,1.00143,0.276586,0.23643,0.0259189,0.4625,-2.8675E-15,-2.867306876E-15
3.484,1.00307,0.278144,0.236356,0.026065,0.4625,-2.79941E-15,-2.799216876E-15
3.485,1.0047,0.279707,0.236282,0.0262114,0.4625,-2.89569E-15,-2.895496876E-15
3.486,1.00634,0.281273,0.236208,0.0263582,0.4625,-2.86923E-15,-2.869036876E-15
3.487,1.00798,0.282844,0.236133,0.0265053,0.4625,-2.94513E-15,-2.944936876E-15
3.488,1.00963,0.284418,0.236059,0.0266528,0.4625,-3.06309E-15,-3.062896876E-15
3.489,1.01128,0.285995,0.235984,0.0268006,0.4625,-2.9989E-15,-2.998706876E-15
3.49,1.01293,0.287577,0.235909,0.0269488,0.4625,-2.90393E-15,-2.903736876E-15
3.491,1.01459,0.289162,0.235834,0.0270974,0.4625,-2.91173E-15,-2.911536876E-15
3.492,1.01626,0.290751,0.235759,0.0272463,0.4625,-2.9564E-15,-2.956206876E-15
3.493,1.01792,0.292344,0.235684,0.0273955,0.4625,-2.98025E-15,-2.980056876E-15
3.494,1.01959,0.293941,0.235608,0.0275451,0.4625,-3.031E-15,-3.030806876E-15
3.495,1.02127,0.295541,0.235533,0.0276951,0.4625,-2.98416E-15,-2.983966876E-15
3.496,1.02295,0.297146,0.235457,0.0278454,0.4625,-2.95076E-15,-2.950566876E-15
3.497,1.02463,0.298754,0.235381,0.027996,0.4625,-2.9976E-15,-2.997406876E-15
3.498,1.02632,0.300365,0.235305,0.0281471,0.4625,-3.0002E-15,-3.000006876E-15
3.499,1.02801,0.301981,0.235229,0.0282984,0.4625,-3.03577E-15,-3.035576876E-15
3.5,1.0297,0.3036,0.235152,0.0284501,0.4625,-2.9924E-15,-2.992206876E-15
3.501,1.0314,0.305223,0.235076,0.0286022,0.4625,-2.89612E-15,-2.895926876E-15
3.502,1.0331,0.306849,0.234999,0.0287546,0.4625,-2.97635E-15,-2.976156876E-15
3.503,1.03481,0.30848,0.234922,0.0289073,0.4625,-2.90523E-15,-2.905036876E-15
3.504,1.03652,0.310113,0.234845,0.0290604,0.4625,-3.0362E-15,-3.036006876E-15
3.505,1.03823,0.311751,0.234768,0.0292139,0.4625,-2.93862E-15,-2.938426876E-15
3.506,1.03995,0.313393,0.234691,0.0293677,0.4625,-2.9061E-15,-2.905906876E-15
3.507,1.04167,0.315038,0.234614,0.0295218,0.4625,-2.98936E-15,-2.989166876E-15
3.508,1.0434,0.316686,0.234536,0.0296763,0.4625,-3.00628E-15,-3.006086876E-15
3.509,1.04513,0.318339,0.234459,0.0298311,0.4625,-3.0336E-15,-3.033406876E-15
3.51,1.04686,0.319995,0.234381,0.0299863,0.4625,-2.90393E-15,-2.903736876E-15
3.511,1.0486,0.321654,0.234303,0.0301418,0.4625,-2.9577E-15,-2.957506876E-15
3.512,1.05034,0.323318,0.234225,0.0302977,0.4625,-3.01235E-15,-3.012156876E-15
3.513,1.05209,0.324985,0.234147,0.0304539,0.4625,-2.91607E-15,-2.915876876E-15
3.514,1.05383,0.326655,0.234068,0.0306104,0.4625,-2.98503E-15,-2.984836876E-15
3.515,1.05559,0.32833,0.23399,0.0307673,0.4625,-3.03663E-15,-3.036436876E-15
3.516,1.05734,0.330008,0.233911,0.0309245,0.4625,-3.02796E-15,-3.027766876E-15
3.517,1.0591,0.331689,0.233832,0.031082,0.4625,-2.96378E-15,-2.963586876E-15
3.518,1.06087,0.333374,0.233753,0.0312399,0.4625,-2.89525E-15,-2.895056876E-15
3.519,1.06264,0.335063,0.233674,0.0313981,0.4625,-2.9525E-15,-2.952306876E-15
3.52,1.06441,0.336755,0.233595,0.0315567,0.4625,-2.84755E-15,-2.847356876E-15
3.521,1.06618,0.338451,0.233516,0.0317156,0.4625,-3.00324E-15,-3.003046876E-15
3.522,1.06796,0.34015,0.233436,0.0318748,0.4625,-2.93862E-15,-2.938426876E-15
3.523,1.06974,0.341853,0.233357,0.0320344,0.4625,-3.10342E-15,-3.103226876E-15
3.524,1.07153,0.34356,0.233277,0.0321943,0.4625,-3.01365E-15,-3.013456876E-15
3.525,1.07332,0.34527,0.233197,0.0323545,0.4625,-2.9486E-15,-2.948406876E-15
3.526,1.07512,0.346984,0.233117,0.0325151,0.4625,-2.96378E-15,-2.963586876E-15
3.527,1.07691,0.348701,0.233037,0.032676,0.4625,-3.00194E-15,-3.001746876E-15
3.528,1.07872,0.350422,0.232957,0.0328372,0.4625,-3.01321E-15,-3.013016876E-15
3.529,1.08052,0.352146,0.232877,0.0329988,0.4625,-3.03056E-15,-3.030366876E-15
3.53,1.08233,0.353874,0.232796,0.0331607,0.4625,-2.98286E-15,-2.982666876E-15
3.531,1.08414,0.355606,0.232716,0.0333229,0.4625,-2.89742E-15,-2.897226876E-15
3.532,1.08596,0.357341,0.232635,0.0334855,0.4625,-2.94643E-15,-2.946236876E-15
3.533,1.08778,0.359079,0.232554,0.0336484,0.4625,-2.97158E-15,-2.971386876E-15
3.534,1.08961,0.360821,0.232473,0.0338116,0.4625,-2.9564E-15,-2.956206876E-15
3.535,1.09143,0.362566,0.232392,0.0339751,0.4625,-2.95814E-15,-2.957946876E-15
3.536,1.09326,0.364315,0.232311,0.034139,0.4625,-2.92908E-15,-2.928886876E-15
3.537,1.0951,0.366067,0.232229,0.0343032,0.4625,-2.96117E-15,-2.960976876E-15
3.538,1.09694,0.367823,0.232148,0.0344677,0.4625,-2.92735E-15,-2.927156876E-15
3.539,1.09878,0.369583,0.232066,0.0346325,0.4625,-3.0722E-15,-3.072006876E-15
3.54,1.10063,0.371345,0.231984,0.0347977,0.4625,-2.94903E-15,-2.948836876E-15
3.541,1.10248,0.373111,0.231902,0.0349631,0.4625,-3.0388E-15,-3.038606876E-15
3.542,1.10433,0.374881,0.23182,0.035129,0.4625,-3.08304E-15,-3.082846876E-15
3.543,1.10619,0.376654,0.231738,0.0352951,0.4625,-2.93515E-15,-2.934956876E-15
3.544,1.10805,0.378431,0.231656,0.0354615,0.4625,-2.94036E-15,-2.940166876E-15
3.545,1.10991,0.380211,0.231574,0.0356283,0.4625,-3.03056E-15,-3.030366876E-15
3.546,1.11178,0.381994,0.231491,0.0357954,0.4625,-2.94383E-15,-2.943636876E-15
3.547,1.11365,0.383781,0.231409,0.0359628,0.4625,-3.09995E-15,-3.099756876E-15
3.548,1.11553,0.385571,0.231326,0.0361305,0.4625,-3.0362E-15,-3.036006876E-15
3.549,1.11741,0.387364,0.231243,0.0362986,0.4625,-3.05788E-15,-3.057686876E-15
3.55,1.11929,0.389161,0.23116,0.0364669,0.4625,-3.12771E-15,-3.127516876E-15
3.551,1.12117,0.390962,0.231077,0.0366356,0.4625,-3.07566E-15,-3.075466876E-15
3.552,1.12306,0.392765,0.230994,0.0368046,0.4625,-2.91087E-15,-2.910676876E-15
3.553,1.12496,0.394572,0.23091,0.0369739,0.4625,-2.94079E-15,-2.940596876E-15
3.554,1.12685,0.396383,0.230827,0.0371435,0.4625,-2.93298E-15,-2.932786876E-15
3.555,1.12875,0.398196,0.230743,0.0373135,0.4625,-2.9499E-15,-2.949706876E-15
3.556,1.13066,0.400013,0.23066,0.0374837,0.4625,-2.91477E-15,-2.914576876E-15
3.557,1.13256,0.401834,0.230576,0.0376543,0.4625,-2.96378E-15,-2.963586876E-15
3.558,1.13447,0.403658,0.230492,0.0378252,0.4625,-3.0813E-15,-3.081106876E-15
3.559,1.13639,0.405485,0.230408,0.0379963,0.4625,-3.13638E-15,-3.136186876E-15
3.56,1.13831,0.407315,0.230324,0.0381678,0.4625,-2.88268E-15,-2.882486876E-15
3.561,1.14023,0.409149,0.23024,0.0383396,0.4625,-2.93082E-15,-2.930626876E-15
3.562,1.14215,0.410986,0.230155,0.0385117,0.4625,-2.90002E-15,-2.899826876E-15
3.563,1.14408,0.412826,0.230071,0.0386842,0.4625,-2.92171E-15,-2.921516876E-15
3.564,1.14601,0.41467,0.229986,0.0388569,0.4625,-2.91824E-15,-2.918046876E-15
3.565,1.14795,0.416516,0.229902,0.0390299,0.4625,-3.08434E-15,-3.084146876E-15
3.566,1.14989,0.418366,0.229817,0.0392033,0.4625,-2.98936E-15,-2.989166876E-15
3.567,1.15183,0.42022,0.229732,0.0393769,0.4625,-2.94209E-15,-2.941896876E-15
3.568,1.15377,0.422076,0.229647,0.0395509,0.4625,-2.94643E-15,-2.946236876E-15
3.569,1.15572,0.423936,0.229562,0.0397251,0.4625,-2.81806E-15,-2.817866876E-15
3.57,1.15768,0.425799,0.229476,0.0398997,0.4625,-2.99847E-15,-2.998276876E-15
3.571,1.15963,0.427666,0.229391,0.0400746,0.4625,-3.07913E-15,-3.078936876E-15
3.572,1.16159,0.429535,0.229306,0.0402497,0.4625,-2.86403E-15,-2.863836876E-15
3.573,1.16355,0.431408,0.22922,0.0404252,0.4625,-2.94122E-15,-2.941026876E-15
3.574,1.16552,0.433284,0.229134,0.0406009,0.4625,-2.8714E-15,-2.871206876E-15
3.575,1.16749,0.435163,0.229049,0.040777,0.4625,-3.02839E-15,-3.028196876E-15
3.576,1.16946,0.437046,0.228963,0.0409534,0.4625,-2.93645E-15,-2.936256876E-15
3.577,1.17144,0.438931,0.228877,0.04113,0.4625,-3.00454E-15,-3.004346876E-15
3.578,1.17342,0.44082,0.228791,0.041307,0.4625,-2.82153E-15,-2.821336876E-15
3.579,1.1754,0.442712,0.228704,0.0414843,0.4625,-2.9139E-15,-2.913706876E-15
3.58,1.17739,0.444607,0.228618,0.0416618,0.4625,-3.00237E-15,-3.002176876E-15
3.581,1.17938,0.446505,0.228532,0.0418397,0.4625,-2.96464E-15,-2.964446876E-15
3.582,1.18137,0.448406,0.228445,0.0420178,0.4625,-2.995E-15,-2.994806876E-15
3.583,1.18337,0.450311,0.228359,0.0421962,0.4625,-2.92821E-15,-2.928016876E-15
3.584,1.18537,0.452219,0.228272,0.042375,0.4625,-2.96724E-15,-2.967046876E-15
3.585,1.18737,0.454129,0.228185,0.042554,0.4625,-2.97115E-15,-2.970956876E-15
3.586,1.18937,0.456043,0.228098,0.0427333,0.4625,-2.96031E-15,-2.960116876E-15
3.587,1.19138,0.45796,0.228011,0.0429129,0.4625,-3.14809E-15,-3.147896876E-15
3.588,1.1934,0.45988,0.227924,0.0430928,0.4625,-2.97071E-15,-2.970516876E-15
3.589,1.19541,0.461804,0.227837,0.043273,0.4625,-2.94773E-15,-2.947536876E-15
3.59,1.19743,0.46373,0.22775,0.0434535,0.4625,-3.07393E-15,-3.073736876E-15
3.591,1.19946,0.465659,0.227662,0.0436342,0.4625,-2.86229E-15,-2.862096876E-15
3.592,1.20148,0.467592,0.227575,0.0438153,0.4625,-3.03447E-15,-3.034276876E-15
3.593,1.20351,0.469527,0.227487,0.0439966,0.4625,-2.93385E-15,-2.933656876E-15
3.594,1.20554,0.471466,0.2274,0.0441783,0.4625,-2.9898E-15,-2.989606876E-15
3.595,1.20758,0.473408,0.227312,0.0443602,0.4625,-2.9963E-15,-2.996106876E-15
3.596,1.20962,0.475352,0.227224,0.0445424,0.4625,-2.99587E-15,-2.995676876E-15
3.597,1.21166,0.4773,0.227136,0.0447249,0.4625,-3.07783E-15,-3.077636876E-15
3.598,1.21371,0.479251,0.227048,0.0449076,0.4625,-3.01625E-15,-3.016056876E-15
3.599,1.21575,0.481204,0.22696,0.0450907,0.4625,-2.95337E-15,-2.953176876E-15
3.6,1.21781,0.483161,0.226872,0.045274,0.4625,-2.9525E-15,-2.952306876E-15
3.601,1.21986,0.485121,0.226783,0.0454576,0.4625,-2.8727E-15,-2.872506876E-15
3.602,1.22192,0.487084,0.226695,0.0456415,0.4625,-2.84842E-15,-2.848226876E-15
3.603,1.22398,0.489049,0.226606,0.0458257,0.4625,-2.8649E-15,-2.864706876E-15
3.604,1.22605,0.491018,0.226518,0.0460101,0.4625,-2.9499E-15,-2.949706876E-15
3.605,1.22811,0.49299,0.226429,0.0461948,0.4625,-2.87877E-15,-2.878576876E-15
3.606,1.23018,0.494964,0.22634,0.0463798,0.4625,-2.86013E-15,-2.859936876E-15
3.607,1.23226,0.496942,0.226251,0.0465651,0.4625,-2.98633E-15,-2.986136876E-15
3.608,1.23434,0.498922,0.226163,0.0467507,0.4625,-2.95293E-15,-2.952736876E-15
3.609,1.23642,0.500906,0.226074,0.0469365,0.4625,-3.00194E-15,-3.001746876E-15
3.61,1.2385,0.502892,0.225984,0.0471226,0.4625,-2.9486E-15,-2.948406876E-15
3.611,1.24059,0.504882,0.225895,0.047309,0.4625,-2.97852E-15,-2.978326876E-15
3.612,1.24268,0.506874,0.225806,0.0474956,0.4625,-2.99847E-15,-2.998276876E-15
3.613,1.24477,0.508869,0.225717,0.0476826,0.4625,-3.07089E-15,-3.070696876E-15
3.614,1.24686,0.510867,0.225627,0.0478698,0.4625,-2.97722E-15,-2.977026876E-15
3.615,1.24896,0.512868,0.225538,0.0480572,0.4625,-3.05181E-15,-3.051616876E-15
3.616,1.25106,0.514872,0.225448,0.048245,0.4625,-2.98286E-15,-2.982666876E-15
3.617,1.25317,0.516879,0.225358,0.048433,0.4625,-2.97982E-15,-2.979626876E-15
3.618,1.25528,0.518888,0.225268,0.0486213,0.4625,-3.00411E-15,-3.003916876E-15
3.619,1.25739,0.520901,0.225179,0.0488098,0.4625,-3.02623E-15,-3.026036876E-15
3.62,1.2595,0.522916,0.225089,0.0489986,0.4625,-2.94122E-15,-2.941026876E-15
3.621,1.26162,0.524934,0.224999,0.0491877,0.4625,-2.92865E-15,-2.928456876E-15
3.622,1.26374,0.526955,0.224909,0.049377,0.4625,-2.98459E-15,-2.984396876E-15
3.623,1.26586,0.528979,0.224818,0.0495666,0.4625,-2.88571E-15,-2.885516876E-15
3.624,1.26799,0.531005,0.224728,0.0497565,0.4625,-2.91997E-15,-2.919776876E-15
3.625,1.27012,0.533035,0.224638,0.0499466,0.4625,-3.04791E-15,-3.047716876E-15
3.626,1.27225,0.535067,0.224547,0.050137,0.4625,-3.05615E-15,-3.055956876E-15
3.627,1.27439,0.537102,0.224457,0.0503277,0.4625,-2.89742E-15,-2.897226876E-15
3.628,1.27652,0.53914,0.224366,0.0505186,0.4625,-3.14115E-15,-3.140956876E-15
3.629,1.27867,0.541181,0.224276,0.0507098,0.4625,-2.94296E-15,-2.942766876E-15
3.63,1.28081,0.543224,0.224185,0.0509012,0.4625,-2.87834E-15,-2.878146876E-15
3.631,1.28296,0.54527,0.224094,0.0510929,0.4625,-3.09388E-15,-3.093686876E-15
3.632,1.28511,0.547319,0.224003,0.0512849,0.4625,-2.87877E-15,-2.878576876E-15
3.633,1.28726,0.54937,0.223912,0.0514771,0.4625,-2.9139E-15,-2.913706876E-15
3.634,1.28942,0.551425,0.223821,0.0516695,0.4625,-2.8688E-15,-2.868606876E-15
3.635,1.29157,0.553482,0.22373,0.0518623,0.4625,-3.0401E-15,-3.039906876E-15
3.636,1.29374,0.555542,0.223639,0.0520552,0.4625,-2.92691E-15,-2.926716876E-15
3.637,1.2959,0.557604,0.223548,0.0522485,0.4625,-2.97765E-15,-2.977456876E-15
3.638,1.29807,0.559669,0.223457,0.052442,0.4625,-2.95076E-15,-2.950566876E-15
3.639,1.30024,0.561737,0.223365,0.0526357,0.4625,-2.96421E-15,-2.964016876E-15
3.64,1.30241,0.563808,0.223274,0.0528297,0.4625,-2.94643E-15,-2.946236876E-15
3.641,1.30459,0.565881,0.223182,0.0530239,0.4625,-3.06439E-15,-3.064196876E-15
3.642,1.30677,0.567957,0.223091,0.0532184,0.4625,-3.07913E-15,-3.078936876E-15
3.643,1.30895,0.570036,0.222999,0.0534131,0.4625,-2.90133E-15,-2.901136876E-15
3.644,1.31113,0.572117,0.222907,0.0536081,0.4625,-2.98893E-15,-2.988736876E-15
3.645,1.31332,0.574201,0.222815,0.0538034,0.4625,-3.20794E-15,-3.207746876E-15
3.646,1.31551,0.576288,0.222724,0.0539988,0.4625,-3.02883E-15,-3.028636876E-15
3.647,1.3177,0.578377,0.222632,0.0541946,0.4625,-2.90696E-15,-2.906766876E-15
3.648,1.3199,0.580469,0.22254,0.0543905,0.4625,-2.94339E-15,-2.943196876E-15
3.649,1.3221,0.582563,0.222448,0.0545868,0.4625,-2.89092E-15,-2.890726876E-15
3.65,1.3243,0.58466,0.222356,0.0547832,0.4625,-3.0349E-15,-3.034706876E-15
3.651,1.3265,0.58676,0.222263,0.0549799,0.4625,-2.89178E-15,-2.891586876E-15
3.652,1.32871,0.588862,0.222171,0.0551769,0.4625,-2.94426E-15,-2.944066876E-15
3.653,1.33092,0.590967,0.222079,0.0553741,0.4625,-2.97115E-15,-2.970956876E-15
3.654,1.33313,0.593074,0.221987,0.0555715,0.4625,-2.96985E-15,-2.969656876E-15
3.655,1.33535,0.595184,0.221894,0.0557692,0.4625,-2.99587E-15,-2.995676876E-15
3.656,1.33757,0.597296,0.221802,0.0559671,0.4625,-3.07566E-15,-3.075466876E-15
3.657,1.33979,0.599411,0.221709,0.0561652,0.4625,-2.92821E-15,-2.928016876E-15
3.658,1.34201,0.601529,0.221617,0.0563636,0.4625,-2.85796E-15,-2.857766876E-15
3.659,1.34424,0.603649,0.221524,0.0565622,0.4625,-3.06873E-15,-3.068536876E-15
3.66,1.34646,0.605772,0.221431,0.0567611,0.4625,-2.91347E-15,-2.913276876E-15
3.661,1.3487,0.607897,0.221339,0.0569602,0.4625,-3.01018E-15,-3.009986876E-15
3.662,1.35093,0.610024,0.221246,0.0571595,0.4625,-2.7929E-15,-2.792706876E-15
3.663,1.35317,0.612155,0.221153,0.057359,0.4625,-2.87964E-15,-2.879446876E-15
3.664,1.35541,0.614287,0.22106,0.0575588,0.4625,-2.99413E-15,-2.993936876E-15
3.665,1.35765,0.616422,0.220967,0.0577589,0.4625,-2.98372E-15,-2.983526876E-15
3.666,1.35989,0.61856,0.220874,0.0579591,0.4625,-3.00758E-15,-3.007386876E-15
3.667,1.36214,0.6207,0.220781,0.0581596,0.4625,-3.07003E-15,-3.069836876E-15
3.668,1.36439,0.622842,0.220688,0.0583603,0.4625,-2.81329E-15,-2.813096876E-15
3.669,1.36664,0.624987,0.220594,0.0585613,0.4625,-2.81589E-15,-2.815696876E-15
3.67,1.3689,0.627134,0.220501,0.0587624,0.4625,-2.99717E-15,-2.996976876E-15
3.671,1.37116,0.629284,0.220408,0.0589638,0.4625,-2.81762E-15,-2.817426876E-15
3.672,1.37342,0.631436,0.220314,0.0591654,0.4625,-3.03403E-15,-3.033836876E-15
3.673,1.37568,0.633591,0.220221,0.0593673,0.4625,-3.00584E-15,-3.005646876E-15
3.674,1.37795,0.635748,0.220128,0.0595694,0.4625,-3.13161E-15,-3.131416876E-15
3.675,1.38021,0.637907,0.220034,0.0597717,0.4625,-2.99153E-15,-2.991336876E-15
3.676,1.38248,0.640069,0.219941,0.0599742,0.4625,-2.81199E-15,-2.811796876E-15
3.677,1.38476,0.642233,0.219847,0.0601769,0.4625,-3.04964E-15,-3.049446876E-15
3.678,1.38703,0.6444,0.219753,0.0603799,0.4625,-2.96031E-15,-2.960116876E-15
3.679,1.38931,0.646569,0.21966,0.0605831,0.4625,-2.94643E-15,-2.946236876E-15
3.68,1.39159,0.64874,0.219566,0.0607865,0.4625,-2.88918E-15,-2.888986876E-15
3.681,1.39388,0.650914,0.219472,0.0609901,0.4625,-2.97245E-15,-2.972256876E-15
3.682,1.39616,0.653089,0.219378,0.061194,0.4625,-3.05138E-15,-3.051186876E-15
3.683,1.39845,0.655268,0.219284,0.061398,0.4625,-2.91087E-15,-2.910676876E-15
3.684,1.40074,0.657448,0.21919,0.0616023,0.4625,-3.02276E-15,-3.022566876E-15
3.685,1.40303,0.659631,0.219096,0.0618068,0.4625,-2.92388E-15,-2.923686876E-15
3.686,1.40533,0.661816,0.219002,0.0620115,0.4625,-2.99847E-15,-2.998276876E-15
3.687,1.40763,0.664003,0.218908,0.0622164,0.4625,-2.95423E-15,-2.954036876E-15
3.688,1.40993,0.666193,0.218814,0.0624215,0.4625,-2.85362E-15,-2.853426876E-15
3.689,1.41223,0.668385,0.21872,0.0626269,0.4625,-3.14332E-15,-3.143126876E-15
3.69,1.41454,0.670579,0.218626,0.0628325,0.4625,-2.89525E-15,-2.895056876E-15
3.691,1.41685,0.672776,0.218532,0.0630382,0.4625,-2.92127E-15,-2.921076876E-15
3.692,1.41916,0.674975,0.218437,0.0632442,0.4625,-2.9473E-15,-2.947106876E-15
3.693,1.42147,0.677176,0.218343,0.0634504,0.4625,-2.9126E-15,-2.912406876E-15
3.694,1.42378,0.679379,0.218249,0.0636568,0.4625,-3.01061E-15,-3.010416876E-15
3.695,1.4261,0.681584,0.218154,0.0638634,0.4625,-2.95423E-15,-2.954036876E-15
3.696,1.42842,0.683792,0.21806,0.0640702,0.4625,-3.0349E-15,-3.034706876E-15
3.697,1.43074,0.686002,0.217965,0.0642772,0.4625,-2.92127E-15,-2.921076876E-15
3.698,1.43307,0.688214,0.217871,0.0644844,0.4625,-2.95597E-15,-2.955776876E-15
3.699,1.4354,0.690428,0.217776,0.0646919,0.4625,-2.8675E-15,-2.867306876E-15
3.7,1.43773,0.692644,0.217682,0.0648995,0.4625,-3.15459E-15,-3.154396876E-15
3.701,1.44006,0.694863,0.217587,0.0651073,0.4625,-2.97158E-15,-2.971386876E-15
3.702,1.44239,0.697083,0.217492,0.0653154,0.4625,-2.93168E-15,-2.931486876E-15
3.703,1.44473,0.699306,0.217398,0.0655236,0.4625,-2.94903E-15,-2.948836876E-15
3.704,1.44707,0.701531,0.217303,0.065732,0.4625,-3.10689E-15,-3.106696876E-15
3.705,1.44941,0.703758,0.217208,0.0659407,0.4625,-3.0349E-15,-3.034706876E-15
3.706,1.45175,0.705987,0.217114,0.0661495,0.4625,-3.01929E-15,-3.019096876E-15
3.707,1.4541,0.708219,0.217019,0.0663585,0.4625,-3.03837E-15,-3.038176876E-15
3.708,1.45644,0.710452,0.216924,0.0665677,0.4625,-2.91087E-15,-2.910676876E-15
3.709,1.45879,0.712688,0.216829,0.0667772,0.4625,-2.96638E-15,-2.966186876E-15
3.71,1.46115,0.714925,0.216734,0.0669868,0.4625,-2.80331E-15,-2.803116876E-15
3.711,1.4635,0.717165,0.216639,0.0671966,0.4625,-2.9551E-15,-2.954906876E-15
3.712,1.46586,0.719407,0.216544,0.0674066,0.4625,-2.95423E-15,-2.954036876E-15
3.713,1.46822,0.72165,0.216449,0.0676168,0.4625,-3.00541E-15,-3.005216876E-15
3.714,1.47058,0.723896,0.216354,0.0678272,0.4625,-2.88918E-15,-2.888986876E-15
3.715,1.47294,0.726144,0.216259,0.0680378,0.4625,-2.95944E-15,-2.959246876E-15
3.716,1.47531,0.728394,0.216164,0.0682485,0.4625,-2.995E-15,-2.994806876E-15
3.717,1.47767,0.730646,0.216069,0.0684595,0.4625,-3.11643E-15,-3.116236876E-15
3.718,1.48004,0.7329,0.215974,0.0686706,0.4625,-2.77382E-15,-2.773626876E-15
3.719,1.48242,0.735156,0.215879,0.068882,0.4625,-2.92908E-15,-2.928886876E-15
3.72,1.48479,0.737414,0.215783,0.0690935,0.4625,-3.00628E-15,-3.006086876E-15
3.721,1.48717,0.739674,0.215688,0.0693052,0.4625,-2.94209E-15,-2.941896876E-15
3.722,1.48955,0.741936,0.215593,0.0695171,0.4625,-3.09822E-15,-3.098026876E-15
3.723,1.49193,0.744199,0.215498,0.0697292,0.4625,-2.74867E-15,-2.748476876E-15
3.724,1.49431,0.746465,0.215402,0.0699414,0.4625,-2.82413E-15,-2.823936876E-15
3.725,1.49669,0.748733,0.215307,0.0701539,0.4625,-3.02362E-15,-3.023426876E-15
3.726,1.49908,0.751003,0.215212,0.0703665,0.4625,-3.13725E-15,-3.137056876E-15
3.727,1.50147,0.753274,0.215116,0.0705793,0.4625,-2.86056E-15,-2.860366876E-15
3.728,1.50386,0.755548,0.215021,0.0707923,0.4625,-2.85015E-15,-2.849956876E-15
3.729,1.50625,0.757824,0.214926,0.0710054,0.4625,-2.94383E-15,-2.943636876E-15
3.73,1.50865,0.760101,0.21483,0.0712188,0.4625,-3.0323E-15,-3.032106876E-15
3.731,1.51105,0.76238,0.214735,0.0714323,0.4625,-3.08868E-15,-3.088486876E-15
3.732,1.51345,0.764661,0.214639,0.071646,0.4625,-2.94383E-15,-2.943636876E-15
3.733,1.51585,0.766944,0.214544,0.0718599,0.4625,-2.85362E-15,-2.853426876E-15
3.734,1.51825,0.769229,0.214448,0.0720739,0.4625,-2.79117E-15,-2.790976876E-15
3.735,1.52066,0.771516,0.214353,0.0722881,0.4625,-2.93255E-15,-2.932356876E-15
3.736,1.52306,0.773805,0.214257,0.0725025,0.4625,-2.86316E-15,-2.862966876E-15
3.737,1.52547,0.776095,0.214162,0.0727171,0.4625,-2.92561E-15,-2.925416876E-15
3.738,1.52789,0.778387,0.214066,0.0729318,0.4625,-2.99066E-15,-2.990466876E-15
3.739,1.5303,0.780682,0.213971,0.0731467,0.4625,-2.94903E-15,-2.948836876E-15
3.74,1.53271,0.782977,0.213875,0.0733618,0.4625,-3.05832E-15,-3.058126876E-15
3.741,1.53513,0.785275,0.21378,0.073577,0.4625,-3.07133E-15,-3.071136876E-15
3.742,1.53755,0.787575,0.213684,0.0737924,0.4625,-2.91607E-15,-2.915876876E-15
3.743,1.53997,0.789876,0.213588,0.074008,0.4625,-2.86837E-15,-2.868176876E-15
3.744,1.5424,0.792179,0.213493,0.0742237,0.4625,-2.9152E-15,-2.915006876E-15
3.745,1.54482,0.794484,0.213397,0.0744397,0.4625,-2.82933E-15,-2.829136876E-15
3.746,1.54725,0.796791,0.213301,0.0746557,0.4625,-2.98806E-15,-2.987866876E-15
3.747,1.54968,0.799099,0.213206,0.074872,0.4625,-3.15113E-15,-3.150936876E-15
3.748,1.55211,0.801409,0.21311,0.0750884,0.4625,-3.05918E-15,-3.058986876E-15
3.749,1.55454,0.803721,0.213014,0.0753049,0.4625,-2.88398E-15,-2.883786876E-15
3.75,1.55697,0.806034,0.212919,0.0755216,0.4625,-3.02536E-15,-3.025166876E-15
3.751,1.55941,0.80835,0.212823,0.0757385,0.4625,-2.91173E-15,-2.911536876E-15
3.752,1.56185,0.810667,0.212727,0.0759556,0.4625,-2.98372E-15,-2.983526876E-15
3.753,1.56429,0.812985,0.212632,0.0761728,0.4625,-3.13985E-15,-3.139656876E-15
3.754,1.56673,0.815306,0.212536,0.0763901,0.4625,-2.90826E-15,-2.908066876E-15
3.755,1.56918,0.817628,0.21244,0.0766076,0.4625,-3.09128E-15,-3.091086876E-15
3.756,1.57162,0.819951,0.212344,0.0768253,0.4625,-2.98112E-15,-2.980926876E-15
3.757,1.57407,0.822277,0.212249,0.0770431,0.4625,-2.93602E-15,-2.935826876E-15
3.758,1.57652,0.824603,0.212153,0.0772611,0.4625,-3.06612E-15,-3.065926876E-15
3.759,1.57897,0.826932,0.212057,0.0774792,0.4625,-3.01668E-15,-3.016486876E-15
3.76,1.58142,0.829262,0.211961,0.0776975,0.4625,-3.0826E-15,-3.082406876E-15
3.761,1.58388,0.831594,0.211866,0.0779159,0.4625,-3.13465E-15,-3.134456876E-15
3.762,1.58633,0.833928,0.21177,0.0781345,0.4625,-2.9473E-15,-2.947106876E-15
3.763,1.58879,0.836263,0.211674,0.0783532,0.4625,-2.93689E-15,-2.936696876E-15
3.764,1.59125,0.838599,0.211578,0.0785721,0.4625,-2.81285E-15,-2.812656876E-15
3.765,1.59371,0.840938,0.211483,0.0787912,0.4625,-2.95423E-15,-2.954036876E-15
3.766,1.59617,0.843277,0.211387,0.0790103,0.4625,-2.93168E-15,-2.931486876E-15
3.767,1.59864,0.845619,0.211291,0.0792297,0.4625,-2.7452E-15,-2.745006876E-15
3.768,1.60111,0.847962,0.211195,0.0794491,0.4625,-3.01929E-15,-3.019096876E-15
3.769,1.60357,0.850306,0.211099,0.0796687,0.4625,-2.87704E-15,-2.876846876E-15
3.77,1.60604,0.852652,0.211004,0.0798885,0.4625,-2.82933E-15,-2.829136876E-15
3.771,1.60852,0.855,0.210908,0.0801084,0.4625,-3.02709E-15,-3.026896876E-15
3.772,1.61099,0.857349,0.210812,0.0803284,0.4625,-2.90566E-15,-2.905466876E-15
3.773,1.61346,0.859699,0.210716,0.0805486,0.4625,-3.01755E-15,-3.017356876E-15
3.774,1.61594,0.862051,0.210621,0.0807689,0.4625,-3.1173E-15,-3.117106876E-15
3.775,1.61842,0.864405,0.210525,0.0809894,0.4625,-2.82153E-15,-2.821336876E-15
3.776,1.6209,0.86676,0.210429,0.08121,0.4625,-2.93428E-15,-2.934086876E-15
3.777,1.62338,0.869116,0.210333,0.0814307,0.4625,-2.97418E-15,-2.973986876E-15
3.778,1.62586,0.871474,0.210238,0.0816516,0.4625,-2.87357E-15,-2.873376876E-15
3.779,1.62835,0.873833,0.210142,0.0818726,0.4625,-3.08174E-15,-3.081546876E-15
3.78,1.63083,0.876194,0.210046,0.0820937,0.4625,-2.84408E-15,-2.843886876E-15
3.781,1.63332,0.878556,0.20995,0.082315,0.4625,-3.01408E-15,-3.013886876E-15
3.782,1.63581,0.88092,0.209855,0.0825364,0.4625,-2.97071E-15,-2.970516876E-15
3.783,1.6383,0.883285,0.209759,0.0827579,0.4625,-2.81979E-15,-2.819596876E-15
3.784,1.64079,0.885652,0.209663,0.0829796,0.4625,-2.92821E-15,-2.928016876E-15
3.785,1.64329,0.888019,0.209567,0.0832014,0.4625,-3.09475E-15,-3.094556876E-15
3.786,1.64578,0.890389,0.209472,0.0834233,0.4625,-2.7001E-15,-2.699906876E-15
3.787,1.64828,0.892759,0.209376,0.0836454,0.4625,-2.85275E-15,-2.852556876E-15
3.788,1.65078,0.895131,0.20928,0.0838676,0.4625,-3.05485E-15,-3.054656876E-15
3.789,1.65328,0.897505,0.209185,0.0840899,0.4625,-2.92214E-15,-2.921946876E-15
3.79,1.65578,0.899879,0.209089,0.0843123,0.4625,-2.97158E-15,-2.971386876E-15
3.791,1.65828,0.902255,0.208993,0.0845349,0.4625,-2.94469E-15,-2.944496876E-15
3.792,1.66079,0.904633,0.208898,0.0847576,0.4625,-2.90133E-15,-2.901136876E-15
3.793,1.66329,0.907011,0.208802,0.0849804,0.4625,-2.76255E-15,-2.762356876E-15
3.794,1.6658,0.909391,0.208707,0.0852033,0.4625,-2.75821E-15,-2.758016876E-15
3.795,1.66831,0.911773,0.208611,0.0854264,0.4625,-2.90306E-15,-2.902866876E-15
3.796,1.67082,0.914155,0.208515,0.0856495,0.4625,-3.0774E-15,-3.077206876E-15
3.797,1.67333,0.916539,0.20842,0.0858728,0.4625,-2.96898E-15,-2.968786876E-15
3.798,1.67584,0.918924,0.208324,0.0860963,0.4625,-2.90479E-15,-2.904596876E-15
3.799,1.67836,0.92131,0.208229,0.0863198,0.4625,-2.82326E-15,-2.823066876E-15
3.8,1.68087,0.923698,0.208133,0.0865434,0.4625,-2.87877E-15,-2.878576876E-15
3.801,1.68339,0.926087,0.208038,0.0867672,0.4625,-2.89699E-15,-2.896796876E-15
3.802,1.68591,0.928477,0.207942,0.0869911,0.4625,-2.90219E-15,-2.901996876E-15
3.803,1.68843,0.930868,0.207847,0.0872151,0.4625,-3.08607E-15,-3.085876876E-15
3.804,1.69095,0.933261,0.207751,0.0874392,0.4625,-2.94209E-15,-2.941896876E-15
3.805,1.69347,0.935654,0.207656,0.0876634,0.4625,-2.99587E-15,-2.995676876E-15
3.806,1.696,0.938049,0.207561,0.0878877,0.4625,-2.8701E-15,-2.869906876E-15
3.807,1.69852,0.940445,0.207465,0.0881121,0.4625,-2.99587E-15,-2.995676876E-15
3.808,1.70105,0.942843,0.20737,0.0883367,0.4625,-2.92821E-15,-2.928016876E-15
3.809,1.70358,0.945241,0.207274,0.0885613,0.4625,-2.86576E-15,-2.865566876E-15
3.81,1.70611,0.947641,0.207179,0.0887861,0.4625,-2.98459E-15,-2.984396876E-15
3.811,1.70864,0.950041,0.207084,0.089011,0.4625,-3.08781E-15,-3.087616876E-15
3.812,1.71117,0.952443,0.206988,0.0892359,0.4625,-2.97765E-15,-2.977456876E-15
3.813,1.7137,0.954846,0.206893,0.089461,0.4625,-3.02362E-15,-3.023426876E-15
3.814,1.71623,0.95725,0.206798,0.0896862,0.4625,-3.05658E-15,-3.056386876E-15
3.815,1.71877,0.959656,0.206703,0.0899115,0.4625,-3.02015E-15,-3.019956876E-15
3.816,1.72131,0.962062,0.206608,0.0901369,0.4625,-2.90479E-15,-2.904596876E-15
3.817,1.72384,0.964469,0.206512,0.0903624,0.4625,-2.88918E-15,-2.888986876E-15
3.818,1.72638,0.966878,0.206417,0.090588,0.4625,-2.91434E-15,-2.914146876E-15
3.819,1.72892,0.969287,0.206322,0.0908137,0.4625,-2.95337E-15,-2.953176876E-15
3.82,1.73146,0.971698,0.206227,0.0910395,0.4625,-2.90826E-15,-2.908066876E-15
3.821,1.73401,0.974109,0.206132,0.0912654,0.4625,-2.81372E-15,-2.813526876E-15
3.822,1.73655,0.976522,0.206037,0.0914913,0.4625,-3.09995E-15,-3.099756876E-15
3.823,1.7391,0.978936,0.205942,0.0917174,0.4625,-2.94816E-15,-2.947966876E-15
3.824,1.74164,0.981351,0.205847,0.0919436,0.4625,-3.18755E-15,-3.187356876E-15
3.825,1.74419,0.983766,0.205752,0.0921699,0.4625,-2.92821E-15,-2.928016876E-15
3.826,1.74674,0.986183,0.205657,0.0923962,0.4625,-2.90913E-15,-2.908936876E-15
3.827,1.74929,0.988601,0.205562,0.0926227,0.4625,-2.86316E-15,-2.862966876E-15
3.828,1.75184,0.991019,0.205467,0.0928493,0.4625,-2.98546E-15,-2.985266876E-15
3.829,1.75439,0.993439,0.205372,0.0930759,0.4625,-2.87791E-15,-2.877716876E-15
3.83,1.75694,0.99586,0.205277,0.0933026,0.4625,-2.87704E-15,-2.876846876E-15
3.831,1.75949,0.998281,0.205183,0.0935294,0.4625,-3.00107E-15,-3.000876876E-15
3.832,1.76205,1.0007,0.205088,0.0937563,0.4625,-2.7851E-15,-2.784906876E-15
3.833,1.7646,1.00313,0.204993,0.0939833,0.4625,-2.85275E-15,-2.852556876E-15
3.834,1.76716,1.00555,0.204899,0.0942104,0.4625,-2.87357E-15,-2.873376876E-15
3.835,1.76972,1.00798,0.204804,0.0944376,0.4625,-2.92214E-15,-2.921946876E-15
3.836,1.77228,1.0104,0.204709,0.0946648,0.4625,-2.96811E-15,-2.967916876E-15
3.837,1.77484,1.01283,0.204615,0.0948922,0.4625,-2.94209E-15,-2.941896876E-15
3.838,1.7774,1.01526,0.20452,0.0951196,0.4625,-2.9976E-15,-2.997406876E-15
3.839,1.77996,1.01769,0.204426,0.0953471,0.4625,-3.00194E-15,-3.001746876E-15
3.84,1.78252,1.02012,0.204331,0.0955747,0.4625,-3.06612E-15,-3.065926876E-15
3.841,1.78509,1.02255,0.204237,0.0958023,0.4625,-2.83367E-15,-2.833476876E-15
3.842,1.78765,1.02498,0.204142,0.09603,0.4625,-3.05311E-15,-3.052916876E-15
3.843,1.79022,1.02741,0.204048,0.0962579,0.4625,-2.76775E-15,-2.767556876E-15
3.844,1.79278,1.02984,0.203953,0.0964858,0.4625,-2.8727E-15,-2.872506876E-15
3.845,1.79535,1.03228,0.203859,0.0967137,0.4625,-2.75127E-15,-2.751076876E-15
3.846,1.79792,1.03471,0.203765,0.0969418,0.4625,-2.92301E-15,-2.922816876E-15
3.847,1.80049,1.03715,0.203671,0.0971699,0.4625,-2.96204E-15,-2.961846876E-15
3.848,1.80306,1.03958,0.203576,0.0973981,0.4625,-2.96638E-15,-2.966186876E-15
3.849,1.80563,1.04202,0.203482,0.0976263,0.4625,-3.00194E-15,-3.001746876E-15
3.85,1.8082,1.04446,0.203388,0.0978547,0.4625,-2.93949E-15,-2.939296876E-15
3.851,1.81077,1.0469,0.203294,0.0980831,0.4625,-2.91607E-15,-2.915876876E-15
3.852,1.81335,1.04934,0.2032,0.0983115,0.4625,-2.99413E-15,-2.993936876E-15
3.853,1.81592,1.05178,0.203106,0.0985401,0.4625,-2.98286E-15,-2.982666876E-15
3.854,1.8185,1.05422,0.203012,0.0987687,0.4625,-2.95944E-15,-2.959246876E-15
3.855,1.82108,1.05666,0.202918,0.0989974,0.4625,-2.96551E-15,-2.965316876E-15
3.856,1.82365,1.0591,0.202824,0.0992261,0.4625,-2.9525E-15,-2.952306876E-15
3.857,1.82623,1.06154,0.20273,0.0994549,0.4625,-2.86663E-15,-2.866436876E-15
3.858,1.82881,1.06399,0.202637,0.0996838,0.4625,-2.69836E-15,-2.698166876E-15
3.859,1.83139,1.06643,0.202543,0.0999127,0.4625,-3.25E-15,-3.249806876E-15
3.86,1.83397,1.06888,0.202449,0.100142,0.4625,-3.01408E-15,-3.013886876E-15
3.861,1.83655,1.07132,0.202355,0.100371,0.4625,-2.81199E-15,-2.811796876E-15
3.862,1.83913,1.07377,0.202262,0.1006,0.4625,-2.77469E-15,-2.774496876E-15
3.863,1.84171,1.07622,0.202168,0.100829,0.4625,-2.93255E-15,-2.932356876E-15
3.864,1.8443,1.07866,0.202075,0.101058,0.4625,-2.75648E-15,-2.756286876E-15
3.865,1.84688,1.08111,0.201981,0.101288,0.4625,-3.00975E-15,-3.009556876E-15
3.866,1.84947,1.08356,0.201888,0.101517,0.4625,-2.58994E-15,-2.589746876E-15
3.867,1.85205,1.08601,0.201794,0.101746,0.4625,-3.11556E-15,-3.115366876E-15
3.868,1.85464,1.08846,0.201701,0.101976,0.4625,-2.81979E-15,-2.819596876E-15
3.869,1.85722,1.09091,0.201608,0.102205,0.4625,-3.00888E-15,-3.008686876E-15
3.87,1.85981,1.09336,0.201514,0.102435,0.4625,-2.78163E-15,-2.781436876E-15
3.871,1.8624,1.09581,0.201421,0.102665,0.4625,-2.92995E-15,-2.929756876E-15
3.872,1.86499,1.09827,0.201328,0.102894,0.4625,-3.01321E-15,-3.013016876E-15
3.873,1.86758,1.10072,0.201235,0.103124,0.4625,-2.92474E-15,-2.924546876E-15
3.874,1.87017,1.10317,0.201142,0.103354,0.4625,-2.97158E-15,-2.971386876E-15
3.875,1.87276,1.10563,0.201049,0.103584,0.4625,-2.97505E-15,-2.974856876E-15
3.876,1.87535,1.10808,0.200956,0.103813,0.4625,-2.87444E-15,-2.874246876E-15
3.877,1.87794,1.11053,0.200863,0.104043,0.4625,-3.04184E-15,-3.041646876E-15
3.878,1.88053,1.11299,0.20077,0.104273,0.4625,-3.08E-15,-3.079806876E-15
3.879,1.88313,1.11545,0.200677,0.104503,0.4625,-3.04878E-15,-3.048586876E-15
3.88,1.88572,1.1179,0.200585,0.104733,0.4625,-2.84234E-15,-2.842146876E-15
3.881,1.88831,1.12036,0.200492,0.104963,0.4625,-3.12424E-15,-3.124046876E-15
3.882,1.89091,1.12282,0.200399,0.105194,0.4625,-2.99413E-15,-2.993936876E-15
3.883,1.8935,1.12527,0.200307,0.105424,0.4625,-2.84668E-15,-2.846486876E-15
3.884,1.8961,1.12773,0.200214,0.105654,0.4625,-3.06612E-15,-3.065926876E-15
3.885,1.8987,1.13019,0.200122,0.105884,0.4625,-3.02623E-15,-3.026036876E-15
3.886,1.90129,1.13265,0.200029,0.106115,0.4625,-2.83714E-15,-2.836946876E-15
3.887,1.90389,1.13511,0.199937,0.106345,0.4625,-3.07653E-15,-3.076336876E-15
3.888,1.90649,1.13757,0.199844,0.106575,0.4625,-2.88485E-15,-2.884656876E-15
3.889,1.90909,1.14003,0.199752,0.106806,0.4625,-2.79551E-15,-2.795316876E-15
3.89,1.91168,1.14249,0.19966,0.107036,0.4625,-3.03403E-15,-3.033836876E-15
3.891,1.91428,1.14495,0.199568,0.107267,0.4625,-3.02102E-15,-3.020826876E-15
3.892,1.91688,1.14741,0.199476,0.107497,0.4625,-2.91607E-15,-2.915876876E-15
3.893,1.91948,1.14987,0.199384,0.107728,0.4625,-3.0748E-15,-3.074606876E-15
3.894,1.92208,1.15233,0.199292,0.107958,0.4625,-2.9577E-15,-2.957506876E-15
3.895,1.92468,1.1548,0.1992,0.108189,0.4625,-2.98546E-15,-2.985266876E-15
3.896,1.92729,1.15726,0.199108,0.108419,0.4625,-3.20924E-15,-3.209046876E-15
3.897,1.92989,1.15972,0.199016,0.10865,0.4625,-2.83454E-15,-2.834346876E-15
3.898,1.93249,1.16218,0.198924,0.108881,0.4625,-2.98806E-15,-2.987866876E-15
3.899,1.93509,1.16465,0.198833,0.109112,0.4625,-3.01235E-15,-3.012156876E-15
3.9,1.9377,1.16711,0.198741,0.109342,0.4625,-3.01842E-15,-3.018226876E-15
3.901,1.9403,1.16958,0.198649,0.109573,0.4625,-2.79204E-15,-2.791846876E-15
3.902,1.9429,1.17204,0.198558,0.109804,0.4625,-2.63504E-15,-2.634846876E-15
3.903,1.94551,1.1745,0.198466,0.110035,0.4625,-3.07566E-15,-3.075466876E-15
3.904,1.94811,1.17697,0.198375,0.110265,0.4625,-2.9976E-15,-2.997406876E-15
3.905,1.95071,1.17943,0.198284,0.110496,0.4625,-2.96031E-15,-2.960116876E-15
3.906,1.95332,1.1819,0.198192,0.110727,0.4625,-2.94816E-15,-2.947966876E-15
3.907,1.95592,1.18436,0.198101,0.110958,0.4625,-2.7903E-15,-2.790106876E-15
3.908,1.95853,1.18683,0.19801,0.111189,0.4625,-3.04097E-15,-3.040776876E-15
3.909,1.96113,1.1893,0.197919,0.11142,0.4625,-2.84668E-15,-2.846486876E-15
3.91,1.96374,1.19176,0.197828,0.111651,0.4625,-2.93515E-15,-2.934956876E-15
3.911,1.96635,1.19423,0.197737,0.111882,0.4625,-3.01929E-15,-3.019096876E-15
3.912,1.96895,1.19669,0.197646,0.112113,0.4625,-2.88571E-15,-2.885516876E-15
3.913,1.97156,1.19916,0.197555,0.112344,0.4625,-2.90479E-15,-2.904596876E-15
3.914,1.97417,1.20163,0.197465,0.112575,0.4625,-3.00628E-15,-3.006086876E-15
3.915,1.97677,1.20409,0.197374,0.112806,0.4625,-2.9152E-15,-2.915006876E-15
3.916,1.97938,1.20656,0.197283,0.113037,0.4625,-2.8276E-15,-2.827406876E-15
3.917,1.98199,1.20903,0.197193,0.113268,0.4625,-2.995E-15,-2.994806876E-15
3.918,1.9846,1.21149,0.197102,0.113499,0.4625,-2.88571E-15,-2.885516876E-15
3.919,1.9872,1.21396,0.197012,0.11373,0.4625,-2.88224E-15,-2.882046876E-15
3.92,1.98981,1.21643,0.196921,0.113961,0.4625,-2.99673E-15,-2.996536876E-15
3.921,1.99242,1.2189,0.196831,0.114192,0.4625,-2.94036E-15,-2.940166876E-15
3.922,1.99503,1.22136,0.196741,0.114423,0.4625,-2.87877E-15,-2.878576876E-15
3.923,1.99763,1.22383,0.196651,0.114654,0.4625,-2.79898E-15,-2.798786876E-15
3.924,2.00024,1.2263,0.196561,0.114885,0.4625,-3.01495E-15,-3.014756876E-15
3.925,2.00285,1.22876,0.196471,0.115116,0.4625,-2.85449E-15,-2.854296876E-15
3.926,2.00546,1.23123,0.196381,0.115347,0.4625,-2.85535E-15,-2.855156876E-15
3.927,2.00807,1.2337,0.196291,0.115579,0.4625,-3.11556E-15,-3.115366876E-15
3.928,2.01068,1.23617,0.196201,0.11581,0.4625,-2.8727E-15,-2.872506876E-15
3.929,2.01329,1.23863,0.196111,0.116041,0.4625,-2.87791E-15,-2.877716876E-15
3.93,2.0159,1.2411,0.196022,0.116272,0.4625,-2.93082E-15,-2.930626876E-15
3.931,2.0185,1.24357,0.195932,0.116503,0.4625,-2.9499E-15,-2.949706876E-15
3.932,2.02111,1.24604,0.195842,0.116734,0.4625,-3.06352E-15,-3.063326876E-15
3.933,2.02372,1.2485,0.195753,0.116965,0.4625,-3.05311E-15,-3.052916876E-15
3.934,2.02633,1.25097,0.195664,0.117196,0.4625,-3.02189E-15,-3.021696876E-15
3.935,2.02894,1.25344,0.195574,0.117427,0.4625,-2.89786E-15,-2.897666876E-15
3.936,2.03155,1.25591,0.195485,0.117658,0.4625,-2.80938E-15,-2.809186876E-15
3.937,2.03416,1.25837,0.195396,0.117889,0.4625,-3.01321E-15,-3.013016876E-15
3.938,2.03677,1.26084,0.195307,0.11812,0.4625,-2.90479E-15,-2.904596876E-15
3.939,2.03937,1.26331,0.195218,0.118351,0.4625,-2.84842E-15,-2.848226876E-15
3.94,2.04198,1.26577,0.195129,0.118582,0.4625,-2.81979E-15,-2.819596876E-15
3.941,2.04459,1.26824,0.19504,0.118813,0.4625,-2.85189E-15,-2.851696876E-15
3.942,2.0472,1.27071,0.194951,0.119044,0.4625,-2.99327E-15,-2.993076876E-15
3.943,2.04981,1.27317,0.194863,0.119275,0.4625,-3.05138E-15,-3.051186876E-15
3.944,2.05242,1.27564,0.194774,0.119506,0.4625,-2.90046E-15,-2.900266876E-15
3.945,2.05503,1.2781,0.194685,0.119737,0.4625,-2.80158E-15,-2.801386876E-15
3.946,2.05763,1.28057,0.194597,0.119968,0.4625,-2.9525E-15,-2.952306876E-15
3.947,2.06024,1.28303,0.194508,0.120199,0.4625,-2.75648E-15,-2.756286876E-15
3.948,2.06285,1.2855,0.19442,0.12043,0.4625,-2.96551E-15,-2.965316876E-15
3.949,2.06546,1.28797,0.194332,0.120661,0.4625,-3.04357E-15,-3.043376876E-15
3.95,2.06807,1.29043,0.194244,0.120891,0.4625,-2.91867E-15,-2.918476876E-15
3.951,2.07067,1.29289,0.194156,0.121122,0.4625,-2.83887E-15,-2.838676876E-15
3.952,2.07328,1.29536,0.194068,0.121353,0.4625,-3.06092E-15,-3.060726876E-15
3.953,2.07589,1.29782,0.19398,0.121584,0.4625,-2.8727E-15,-2.872506876E-15
3.954,2.07849,1.30029,0.193892,0.121815,0.4625,-2.88658E-15,-2.886386876E-15
3.955,2.0811,1.30275,0.193804,0.122045,0.4625,-2.60902E-15,-2.608826876E-15
3.956,2.08371,1.30521,0.193716,0.122276,0.4625,-2.85275E-15,-2.852556876E-15
3.957,2.08631,1.30768,0.193629,0.122507,0.4625,-2.85709E-15,-2.856896876E-15
3.958,2.08892,1.31014,0.193541,0.122737,0.4625,-2.72785E-15,-2.727656876E-15
3.959,2.09152,1.3126,0.193454,0.122968,0.4625,-3.09214E-15,-3.091946876E-15
3.96,2.09413,1.31507,0.193366,0.123199,0.4625,-3.09475E-15,-3.094556876E-15
3.961,2.09674,1.31753,0.193279,0.123429,0.4625,-2.69923E-15,-2.699036876E-15
3.962,2.09934,1.31999,0.193192,0.12366,0.4625,-2.97158E-15,-2.971386876E-15
3.963,2.10194,1.32245,0.193105,0.12389,0.4625,-2.92735E-15,-2.927156876E-15
3.964,2.10455,1.32491,0.193018,0.124121,0.4625,-2.72872E-15,-2.728526876E-15
3.965,2.10715,1.32737,0.192931,0.124351,0.4625,-2.95857E-15,-2.958376876E-15
3.966,2.10976,1.32983,0.192844,0.124581,0.4625,-2.85622E-15,-2.856026876E-15
3.967,2.11236,1.33229,0.192757,0.124812,0.4625,-2.90479E-15,-2.904596876E-15
3.968,2.11496,1.33475,0.19267,0.125042,0.4625,-2.87357E-15,-2.873376876E-15
3.969,2.11757,1.33721,0.192584,0.125272,0.4625,-3.17454E-15,-3.174346876E-15
3.97,2.12017,1.33967,0.192497,0.125503,0.4625,-2.81806E-15,-2.817866876E-15
3.971,2.12277,1.34213,0.192411,0.125733,0.4625,-2.93428E-15,-2.934086876E-15
3.972,2.12537,1.34458,0.192324,0.125963,0.4625,-2.84842E-15,-2.848226876E-15
3.973,2.12797,1.34704,0.192238,0.126193,0.4625,-2.72785E-15,-2.727656876E-15
3.974,2.13057,1.3495,0.192152,0.126423,0.4625,-2.86056E-15,-2.860366876E-15
3.975,2.13317,1.35195,0.192066,0.126653,0.4625,-2.97852E-15,-2.978326876E-15
3.976,2.13577,1.35441,0.19198,0.126883,0.4625,-2.8701E-15,-2.869906876E-15
3.977,2.13837,1.35686,0.191894,0.127113,0.4625,-3.02362E-15,-3.023426876E-15
3.978,2.14097,1.35932,0.191808,0.127343,0.4625,-2.74173E-15,-2.741536876E-15
3.979,2.14357,1.36177,0.191722,0.127573,0.4625,-2.9499E-15,-2.949706876E-15
3.98,2.14617,1.36423,0.191636,0.127803,0.4625,-2.68275E-15,-2.682556876E-15
3.981,2.14876,1.36668,0.191551,0.128032,0.4625,-3.05311E-15,-3.052916876E-15
3.982,2.15136,1.36913,0.191465,0.128262,0.4625,-2.91173E-15,-2.911536876E-15
3.983,2.15396,1.37159,0.19138,0.128492,0.4625,-2.62724E-15,-2.627046876E-15
3.984,2.15655,1.37404,0.191295,0.128721,0.4625,-3.13551E-15,-3.135316876E-15
3.985,2.15915,1.37649,0.191209,0.128951,0.4625,-3.06786E-15,-3.067666876E-15
3.986,2.16174,1.37894,0.191124,0.12918,0.4625,-2.73219E-15,-2.731996876E-15
3.987,2.16434,1.38139,0.191039,0.12941,0.4625,-2.96898E-15,-2.968786876E-15
3.988,2.16693,1.38384,0.190954,0.129639,0.4625,-2.75474E-15,-2.754546876E-15
3.989,2.16953,1.38629,0.190869,0.129868,0.4625,-2.72438E-15,-2.724186876E-15
3.99,2.17212,1.38874,0.190784,0.130098,0.4625,-2.93949E-15,-2.939296876E-15
3.991,2.17471,1.39118,0.1907,0.130327,0.4625,-2.93342E-15,-2.933226876E-15
3.992,2.1773,1.39363,0.190615,0.130556,0.4625,-3.05745E-15,-3.057256876E-15
3.993,2.17989,1.39608,0.190531,0.130785,0.4625,-2.8753E-15,-2.875106876E-15
3.994,2.18248,1.39852,0.190446,0.131014,0.4625,-3.07566E-15,-3.075466876E-15
3.995,2.18507,1.40097,0.190362,0.131243,0.4625,-3.01235E-15,-3.012156876E-15
3.996,2.18766,1.40341,0.190278,0.131472,0.4625,-2.99413E-15,-2.993936876E-15
3.997,2.19025,1.40586,0.190193,0.131701,0.4625,-2.99934E-15,-2.999146876E-15
3.998,2.19284,1.4083,0.190109,0.131929,0.4625,-2.81199E-15,-2.811796876E-15
3.999,2.19542,1.41074,0.190025,0.132158,0.4625,-2.78683E-15,-2.786636876E-15
4,2.19801,1.41318,0.189942,0.132387,0.4625,-3.00714E-15,-3.006946876E-15
4.001,2.2006,1.41562,0.189858,0.132615,0.4625,-3.11556E-15,-3.115366876E-15
4.002,2.20318,1.41806,0.189774,0.132844,0.4625,-3.10862E-15,-3.108426876E-15
4.003,2.20576,1.4205,0.189691,0.133072,0.4625,-2.80852E-15,-2.808326876E-15
4.004,2.20835,1.42294,0.189607,0.133301,0.4625,-2.88224E-15,-2.882046876E-15
4.005,2.21093,1.42538,0.189524,0.133529,0.4625,-2.9126E-15,-2.912406876E-15
4.006,2.21351,1.42782,0.18944,0.133757,0.4625,-2.96551E-15,-2.965316876E-15
4.007,2.21609,1.43025,0.189357,0.133985,0.4625,-3.05398E-15,-3.053786876E-15
4.008,2.21867,1.43269,0.189274,0.134213,0.4625,-2.64545E-15,-2.645256876E-15
4.009,2.22125,1.43512,0.189191,0.134441,0.4625,-2.65846E-15,-2.658266876E-15
4.01,2.22383,1.43756,0.189108,0.134669,0.4625,-2.90393E-15,-2.903736876E-15
4.011,2.22641,1.43999,0.189025,0.134897,0.4625,-3.0722E-15,-3.072006876E-15
4.012,2.22899,1.44242,0.188942,0.135125,0.4625,-2.98893E-15,-2.988736876E-15
4.013,2.23157,1.44485,0.18886,0.135353,0.4625,-2.66627E-15,-2.666076876E-15
4.014,2.23414,1.44728,0.188777,0.13558,0.4625,-3.0401E-15,-3.039906876E-15
4.015,2.23672,1.44971,0.188695,0.135808,0.4625,-2.9499E-15,-2.949706876E-15
4.016,2.23929,1.45214,0.188612,0.136035,0.4625,-2.83107E-15,-2.830876876E-15
4.017,2.24186,1.45457,0.18853,0.136263,0.4625,-2.91607E-15,-2.915876876E-15
4.018,2.24444,1.457,0.188448,0.13649,0.4625,-2.88658E-15,-2.886386876E-15
4.019,2.24701,1.45942,0.188366,0.136717,0.4625,-2.85709E-15,-2.856896876E-15
4.02,2.24958,1.46185,0.188284,0.136944,0.4625,-2.77469E-15,-2.774496876E-15
4.021,2.25215,1.46427,0.188202,0.137171,0.4625,-2.99673E-15,-2.996536876E-15
4.022,2.25472,1.4667,0.18812,0.137398,0.4625,-3.13811E-15,-3.137916876E-15
4.023,2.25728,1.46912,0.188039,0.137625,0.4625,-2.82933E-15,-2.829136876E-15
4.024,2.25985,1.47154,0.187957,0.137852,0.4625,-2.98199E-15,-2.981796876E-15
4.025,2.26242,1.47396,0.187876,0.138078,0.4625,-2.97158E-15,-2.971386876E-15
4.026,2.26498,1.47638,0.187794,0.138305,0.4625,-2.72959E-15,-2.729396876E-15
4.027,2.26754,1.4788,0.187713,0.138531,0.4625,-2.85709E-15,-2.856896876E-15
4.028,2.27011,1.48122,0.187632,0.138758,0.4625,-3.09735E-15,-3.097156876E-15
4.029,2.27267,1.48363,0.187551,0.138984,0.4625,-2.78076E-15,-2.780566876E-15
4.03,2.27523,1.48605,0.18747,0.13921,0.4625,-3.02189E-15,-3.021696876E-15
4.031,2.27779,1.48846,0.187389,0.139436,0.4625,-2.97505E-15,-2.974856876E-15
4.032,2.28035,1.49088,0.187308,0.139663,0.4625,-2.97158E-15,-2.971386876E-15
4.033,2.28291,1.49329,0.187228,0.139888,0.4625,-2.88658E-15,-2.886386876E-15
4.034,2.28546,1.4957,0.187147,0.140114,0.4625,-2.84755E-15,-2.847356876E-15
4.035,2.28802,1.49811,0.187067,0.14034,0.4625,-2.90306E-15,-2.902866876E-15
4.036,2.29058,1.50052,0.186986,0.140566,0.4625,-3.00107E-15,-3.000876876E-15
4.037,2.29313,1.50293,0.186906,0.140791,0.4625,-2.59341E-15,-2.593216876E-15
4.038,2.29568,1.50534,0.186826,0.141017,0.4625,-2.97245E-15,-2.972256876E-15
4.039,2.29823,1.50775,0.186746,0.141242,0.4625,-2.93255E-15,-2.932356876E-15
4.04,2.30078,1.51015,0.186666,0.141467,0.4625,-3.06699E-15,-3.066796876E-15
4.041,2.30333,1.51255,0.186586,0.141692,0.4625,-2.92995E-15,-2.929756876E-15
4.042,2.30588,1.51496,0.186507,0.141917,0.4625,-3.17888E-15,-3.178686876E-15
4.043,2.30843,1.51736,0.186427,0.142142,0.4625,-2.81719E-15,-2.816996876E-15
4.044,2.31097,1.51976,0.186347,0.142367,0.4625,-3.06439E-15,-3.064196876E-15
4.045,2.31352,1.52216,0.186268,0.142592,0.4625,-2.73219E-15,-2.731996876E-15
4.046,2.31606,1.52456,0.186189,0.142816,0.4625,-2.88224E-15,-2.882046876E-15
4.047,2.31861,1.52696,0.186109,0.143041,0.4625,-2.76862E-15,-2.768426876E-15
4.048,2.32115,1.52935,0.18603,0.143265,0.4625,-2.74607E-15,-2.745876876E-15
4.049,2.32369,1.53175,0.185951,0.143489,0.4625,-3.06265E-15,-3.062456876E-15
4.05,2.32623,1.53414,0.185872,0.143713,0.4625,-2.74086E-15,-2.740666876E-15
4.051,2.32876,1.53653,0.185794,0.143938,0.4625,-2.75908E-15,-2.758886876E-15
4.052,2.3313,1.53892,0.185715,0.144161,0.4625,-2.89005E-15,-2.889856876E-15
4.053,2.33384,1.54131,0.185636,0.144385,0.4625,-2.65239E-15,-2.652196876E-15
4.054,2.33637,1.5437,0.185558,0.144609,0.4625,-2.73306E-15,-2.732866876E-15
4.055,2.3389,1.54609,0.18548,0.144833,0.4625,-2.71397E-15,-2.713776876E-15
4.056,2.34143,1.54848,0.185401,0.145056,0.4625,-2.88138E-15,-2.881186876E-15
4.057,2.34397,1.55086,0.185323,0.145279,0.4625,-3.00107E-15,-3.000876876E-15
4.058,2.34649,1.55325,0.185245,0.145503,0.4625,-2.69923E-15,-2.699036876E-15
4.059,2.34902,1.55563,0.185167,0.145726,0.4625,-2.60729E-15,-2.607096876E-15
4.06,2.35155,1.55801,0.185089,0.145949,0.4625,-2.85882E-15,-2.858626876E-15
4.061,2.35407,1.56039,0.185012,0.146171,0.4625,-2.83627E-15,-2.836076876E-15
4.062,2.3566,1.56277,0.184934,0.146394,0.4625,-2.93082E-15,-2.930626876E-15
4.063,2.35912,1.56515,0.184857,0.146617,0.4625,-2.93168E-15,-2.931486876E-15
4.064,2.36164,1.56752,0.184779,0.146839,0.4625,-2.92214E-15,-2.921946876E-15
4.065,2.36416,1.5699,0.184702,0.147062,0.4625,-2.76341E-15,-2.763216876E-15
4.066,2.36668,1.57227,0.184625,0.147284,0.4625,-2.87097E-15,-2.870776876E-15
4.067,2.3692,1.57464,0.184548,0.147506,0.4625,-2.76081E-15,-2.760616876E-15
4.068,2.37171,1.57701,0.184471,0.147728,0.4625,-3.00975E-15,-3.009556876E-15
4.069,2.37423,1.57938,0.184394,0.14795,0.4625,-3.0323E-15,-3.032106876E-15
4.07,2.37674,1.58175,0.184317,0.148172,0.4625,-3.05138E-15,-3.051186876E-15
4.071,2.37925,1.58412,0.184241,0.148393,0.4625,-2.73913E-15,-2.738936876E-15
4.072,2.38176,1.58648,0.184164,0.148615,0.4625,-2.86403E-15,-2.863836876E-15
4.073,2.38427,1.58885,0.184088,0.148836,0.4625,-2.89525E-15,-2.895056876E-15
4.074,2.38678,1.59121,0.184011,0.149057,0.4625,-2.96985E-15,-2.969656876E-15
4.075,2.38928,1.59357,0.183935,0.149278,0.4625,-2.82066E-15,-2.820466876E-15
4.076,2.39179,1.59593,0.183859,0.149499,0.4625,-2.99153E-15,-2.991336876E-15
4.077,2.39429,1.59829,0.183783,0.14972,0.4625,-2.8701E-15,-2.869906876E-15
4.078,2.39679,1.60064,0.183707,0.14994,0.4625,-2.58821E-15,-2.588016876E-15
4.079,2.39929,1.603,0.183632,0.150161,0.4625,-2.9152E-15,-2.915006876E-15
4.08,2.40179,1.60535,0.183556,0.150381,0.4625,-3.01235E-15,-3.012156876E-15
4.081,2.40429,1.6077,0.18348,0.150602,0.4625,-3.01495E-15,-3.014756876E-15
4.082,2.40678,1.61005,0.183405,0.150822,0.4625,-3.13811E-15,-3.137916876E-15
4.083,2.40927,1.6124,0.18333,0.151042,0.4625,-2.67581E-15,-2.675616876E-15
4.084,2.41177,1.61475,0.183255,0.151261,0.4625,-2.92474E-15,-2.924546876E-15
4.085,2.41426,1.6171,0.183179,0.151481,0.4625,-2.89786E-15,-2.897666876E-15
4.086,2.41675,1.61944,0.183105,0.151701,0.4625,-3.09301E-15,-3.092816876E-15
4.087,2.41923,1.62178,0.18303,0.15192,0.4625,-2.84842E-15,-2.848226876E-15
4.088,2.42172,1.62413,0.182955,0.152139,0.4625,-2.72959E-15,-2.729396876E-15
4.089,2.4242,1.62647,0.18288,0.152358,0.4625,-2.87964E-15,-2.879446876E-15
4.09,2.42669,1.6288,0.182806,0.152577,0.4625,-2.89612E-15,-2.895926876E-15
4.091,2.42917,1.63114,0.182731,0.152796,0.4625,-3.04184E-15,-3.041646876E-15
4.092,2.43165,1.63348,0.182657,0.153015,0.4625,-2.77035E-15,-2.770156876E-15
4.093,2.43412,1.63581,0.182583,0.153233,0.4625,-3.04097E-15,-3.040776876E-15
4.094,2.4366,1.63814,0.182509,0.153452,0.4625,-2.68622E-15,-2.686026876E-15
4.095,2.43908,1.64047,0.182435,0.15367,0.4625,-2.89872E-15,-2.898526876E-15
4.096,2.44155,1.6428,0.182361,0.153888,0.4625,-3.00367E-15,-3.003476876E-15
4.097,2.44402,1.64513,0.182288,0.154106,0.4625,-2.75127E-15,-2.751076876E-15
4.098,2.44649,1.64745,0.182214,0.154323,0.4625,-3.11209E-15,-3.111896876E-15
4.099,2.44896,1.64978,0.18214,0.154541,0.4625,-2.83801E-15,-2.837816876E-15
4.1,2.45142,1.6521,0.182067,0.154758,0.4625,-2.88138E-15,-2.881186876E-15
4.101,2.45389,1.65442,0.181994,0.154976,0.4625,-2.82586E-15,-2.825666876E-15
4.102,2.45635,1.65674,0.181921,0.155193,0.4625,-2.99413E-15,-2.993936876E-15
4.103,2.45881,1.65905,0.181848,0.15541,0.4625,-2.84234E-15,-2.842146876E-15
4.104,2.46127,1.66137,0.181775,0.155626,0.4625,-2.85882E-15,-2.858626876E-15
4.105,2.46373,1.66368,0.181702,0.155843,0.4625,-3.1572E-15,-3.157006876E-15
4.106,2.46618,1.66599,0.181629,0.15606,0.4625,-2.97679E-15,-2.976596876E-15
4.107,2.46864,1.6683,0.181557,0.156276,0.4625,-2.90653E-15,-2.906336876E-15
4.108,2.47109,1.67061,0.181484,0.156492,0.4625,-3.09041E-15,-3.090216876E-15
4.109,2.47354,1.67292,0.181412,0.156708,0.4625,-2.73826E-15,-2.738066876E-15
4.11,2.47599,1.67522,0.18134,0.156924,0.4625,-3.07393E-15,-3.073736876E-15
4.111,2.47843,1.67753,0.181268,0.157139,0.4625,-2.92735E-15,-2.927156876E-15
4.112,2.48088,1.67983,0.181196,0.157355,0.4625,-2.72178E-15,-2.721586876E-15
4.113,2.48332,1.68213,0.181124,0.15757,0.4625,-2.82586E-15,-2.825666876E-15
4.114,2.48576,1.68443,0.181052,0.157785,0.4625,-2.8328E-15,-2.832606876E-15
4.115,2.4882,1.68672,0.180981,0.158,0.4625,-2.99673E-15,-2.996536876E-15
4.116,2.49064,1.68902,0.180909,0.158215,0.4625,-2.86056E-15,-2.860366876E-15
4.117,2.49308,1.69131,0.180838,0.15843,0.4625,-2.85969E-15,-2.859496876E-15
4.118,2.49551,1.6936,0.180766,0.158644,0.4625,-2.74086E-15,-2.740666876E-15
4.119,2.49794,1.69589,0.180695,0.158858,0.4625,-2.76341E-15,-2.763216876E-15
4.12,2.50037,1.69817,0.180624,0.159073,0.4625,-2.87444E-15,-2.874246876E-15
4.121,2.5028,1.70046,0.180553,0.159286,0.4625,-3.17368E-15,-3.173486876E-15
4.122,2.50523,1.70274,0.180483,0.1595,0.4625,-2.84234E-15,-2.842146876E-15
4.123,2.50765,1.70502,0.180412,0.159714,0.4625,-2.91E-15,-2.909806876E-15
4.124,2.51007,1.7073,0.180341,0.159927,0.4625,-3.10342E-15,-3.103226876E-15
4.125,2.51249,1.70958,0.180271,0.16014,0.4625,-2.79984E-15,-2.799646876E-15
4.126,2.51491,1.71186,0.180201,0.160354,0.4625,-2.90046E-15,-2.900266876E-15
4.127,2.51733,1.71413,0.18013,0.160566,0.4625,-2.83194E-15,-2.831746876E-15
4.128,2.51974,1.7164,0.18006,0.160779,0.4625,-2.93689E-15,-2.936696876E-15
4.129,2.52215,1.71867,0.17999,0.160992,0.4625,-3.06352E-15,-3.063326876E-15
4.13,2.52456,1.72094,0.17992,0.161204,0.4625,-2.76168E-15,-2.761486876E-15
4.131,2.52697,1.7232,0.179851,0.161416,0.4625,-2.91087E-15,-2.910676876E-15
4.132,2.52938,1.72547,0.179781,0.161628,0.4625,-2.96985E-15,-2.969656876E-15
4.133,2.53178,1.72773,0.179712,0.16184,0.4625,-3.05745E-15,-3.057256876E-15
4.134,2.53418,1.72999,0.179642,0.162051,0.4625,-2.75821E-15,-2.758016876E-15
4.135,2.53658,1.73225,0.179573,0.162263,0.4625,-2.90826E-15,-2.908066876E-15
4.136,2.53898,1.7345,0.179504,0.162474,0.4625,-2.77296E-15,-2.772766876E-15
4.137,2.54138,1.73676,0.179435,0.162685,0.4625,-2.84321E-15,-2.843016876E-15
4.138,2.54377,1.73901,0.179366,0.162896,0.4625,-3.05658E-15,-3.056386876E-15
4.139,2.54616,1.74126,0.179297,0.163107,0.4625,-3.01755E-15,-3.017356876E-15
4.14,2.54855,1.74351,0.179229,0.163317,0.4625,-2.96724E-15,-2.967046876E-15
4.141,2.55094,1.74575,0.17916,0.163527,0.4625,-3.04704E-15,-3.046846876E-15
4.142,2.55333,1.748,0.179092,0.163737,0.4625,-2.85709E-15,-2.856896876E-15
4.143,2.55571,1.75024,0.179023,0.163947,0.4625,-2.96898E-15,-2.968786876E-15
4.144,2.55809,1.75248,0.178955,0.164157,0.4625,-2.72178E-15,-2.721586876E-15
4.145,2.56047,1.75472,0.178887,0.164367,0.4625,-3.22659E-15,-3.226396876E-15
4.146,2.56285,1.75695,0.178819,0.164576,0.4625,-2.76428E-15,-2.764086876E-15
4.147,2.56522,1.75919,0.178751,0.164785,0.4625,-3.01148E-15,-3.011286876E-15
4.148,2.5676,1.76142,0.178684,0.164994,0.4625,-3.21965E-15,-3.219456876E-15
4.149,2.56997,1.76365,0.178616,0.165203,0.4625,-2.6229E-15,-2.622706876E-15
4.15,2.57233,1.76587,0.178549,0.165411,0.4625,-2.8328E-15,-2.832606876E-15
4.151,2.5747,1.7681,0.178482,0.165619,0.4625,-2.89005E-15,-2.889856876E-15
4.152,2.57706,1.77032,0.178414,0.165827,0.4625,-3.18669E-15,-3.186496876E-15
4.153,2.57943,1.77254,0.178347,0.166035,0.4625,-2.86143E-15,-2.861236876E-15
4.154,2.58178,1.77476,0.17828,0.166243,0.4625,-2.80158E-15,-2.801386876E-15
4.155,2.58414,1.77698,0.178213,0.166451,0.4625,-2.7478E-15,-2.747606876E-15
4.156,2.5865,1.77919,0.178147,0.166658,0.4625,-2.71744E-15,-2.717246876E-15
4.157,2.58885,1.7814,0.17808,0.166865,0.4625,-2.83801E-15,-2.837816876E-15
4.158,2.5912,1.78361,0.178014,0.167072,0.4625,-2.84495E-15,-2.844756876E-15
4.159,2.59355,1.78582,0.177947,0.167279,0.4625,-2.79984E-15,-2.799646876E-15
4.16,2.59589,1.78803,0.177881,0.167485,0.4625,-2.75648E-15,-2.756286876E-15
4.161,2.59824,1.79023,0.177815,0.167691,0.4625,-2.88138E-15,-2.881186876E-15
4.162,2.60058,1.79243,0.177749,0.167897,0.4625,-2.82586E-15,-2.825666876E-15
4.163,2.60292,1.79463,0.177683,0.168103,0.4625,-3.05745E-15,-3.057256876E-15
4.164,2.60525,1.79683,0.177618,0.168309,0.4625,-2.8727E-15,-2.872506876E-15
4.165,2.60759,1.79902,0.177552,0.168514,0.4625,-2.7426E-15,-2.742406876E-15
4.166,2.60992,1.80121,0.177486,0.16872,0.4625,-2.84581E-15,-2.845616876E-15
4.167,2.61225,1.8034,0.177421,0.168925,0.4625,-2.8328E-15,-2.832606876E-15
4.168,2.61458,1.80559,0.177356,0.169129,0.4625,-2.82413E-15,-2.823936876E-15
4.169,2.6169,1.80778,0.177291,0.169334,0.4625,-2.6975E-15,-2.697306876E-15
4.17,2.61922,1.80996,0.177226,0.169538,0.4625,-2.73132E-15,-2.731126876E-15
4.171,2.62154,1.81214,0.177161,0.169743,0.4625,-3.14505E-15,-3.144856876E-15
4.172,2.62386,1.81432,0.177096,0.169946,0.4625,-2.79811E-15,-2.797916876E-15
4.173,2.62617,1.81649,0.177032,0.17015,0.4625,-2.95337E-15,-2.953176876E-15
4.174,2.62849,1.81867,0.176967,0.170354,0.4625,-2.64025E-15,-2.640056876E-15
4.175,2.6308,1.82084,0.176903,0.170557,0.4625,-2.94036E-15,-2.940166876E-15
4.176,2.63311,1.82301,0.176839,0.17076,0.4625,-2.93602E-15,-2.935826876E-15
4.177,2.63541,1.82517,0.176774,0.170963,0.4625,-2.68275E-15,-2.682556876E-15
4.178,2.63771,1.82734,0.17671,0.171165,0.4625,-2.43208E-15,-2.431886876E-15
4.179,2.64001,1.8295,0.176647,0.171368,0.4625,-2.81372E-15,-2.813526876E-15
4.18,2.64231,1.83166,0.176583,0.17157,0.4625,-2.95857E-15,-2.958376876E-15
4.181,2.64461,1.83382,0.176519,0.171772,0.4625,-2.74693E-15,-2.746736876E-15
4.182,2.6469,1.83597,0.176456,0.171974,0.4625,-3.08087E-15,-3.080676876E-15
4.183,2.64919,1.83812,0.176392,0.172175,0.4625,-2.83454E-15,-2.834346876E-15
4.184,2.65148,1.84027,0.176329,0.172376,0.4625,-3.20837E-15,-3.208176876E-15
4.185,2.65376,1.84242,0.176266,0.172577,0.4625,-2.74607E-15,-2.745876876E-15
4.186,2.65605,1.84456,0.176203,0.172778,0.4625,-3.04791E-15,-3.047716876E-15
4.187,2.65833,1.84671,0.17614,0.172979,0.4625,-2.78423E-15,-2.784036876E-15
4.188,2.6606,1.84885,0.176077,0.173179,0.4625,-2.92214E-15,-2.921946876E-15
4.189,2.66288,1.85099,0.176015,0.173379,0.4625,-2.86837E-15,-2.868176876E-15
4.19,2.66515,1.85312,0.175952,0.173579,0.4625,-2.75301E-15,-2.752816876E-15
4.191,2.66742,1.85525,0.17589,0.173779,0.4625,-2.73392E-15,-2.733726876E-15
4.192,2.66969,1.85738,0.175828,0.173978,0.4625,-3.00801E-15,-3.007816876E-15
4.193,2.67195,1.85951,0.175765,0.174178,0.4625,-3.02449E-15,-3.024296876E-15
4.194,2.67422,1.86164,0.175703,0.174376,0.4625,-2.82586E-15,-2.825666876E-15
4.195,2.67648,1.86376,0.175642,0.174575,0.4625,-2.97245E-15,-2.972256876E-15
4.196,2.67873,1.86588,0.17558,0.174774,0.4625,-2.99413E-15,-2.993936876E-15
4.197,2.68099,1.868,0.175518,0.174972,0.4625,-2.7478E-15,-2.747606876E-15
4.198,2.68324,1.87011,0.175457,0.17517,0.4625,-2.68795E-15,-2.687756876E-15
4.199,2.68549,1.87222,0.175395,0.175368,0.4625,-2.92474E-15,-2.924546876E-15
4.2,2.68773,1.87433,0.175334,0.175565,0.4625,-2.76081E-15,-2.760616876E-15
4.201,2.68998,1.87644,0.175273,0.175763,0.4625,-2.88138E-15,-2.881186876E-15
4.202,2.69222,1.87855,0.175212,0.17596,0.4625,-2.98546E-15,-2.985266876E-15
4.203,2.69446,1.88065,0.175151,0.176156,0.4625,-2.84842E-15,-2.848226876E-15
4.204,2.69669,1.88275,0.17509,0.176353,0.4625,-2.90046E-15,-2.900266876E-15
4.205,2.69892,1.88485,0.17503,0.176549,0.4625,-2.96811E-15,-2.967916876E-15
4.206,2.70115,1.88694,0.174969,0.176745,0.4625,-2.85102E-15,-2.850826876E-15
4.207,2.70338,1.88903,0.174909,0.176941,0.4625,-2.6628E-15,-2.662606876E-15
4.208,2.70561,1.89112,0.174849,0.177137,0.4625,-2.68535E-15,-2.685156876E-15
4.209,2.70783,1.89321,0.174789,0.177332,0.4625,-2.83454E-15,-2.834346876E-15
4.21,2.71005,1.89529,0.174729,0.177527,0.4625,-2.71137E-15,-2.711176876E-15
4.211,2.71226,1.89737,0.174669,0.177722,0.4625,-2.94903E-15,-2.948836876E-15
4.212,2.71448,1.89945,0.174609,0.177917,0.4625,-2.86229E-15,-2.862096876E-15
4.213,2.71669,1.90153,0.174549,0.178111,0.4625,-2.76515E-15,-2.764956876E-15
4.214,2.7189,1.9036,0.17449,0.178305,0.4625,-2.81632E-15,-2.816126876E-15
4.215,2.7211,1.90567,0.174431,0.178499,0.4625,-3.15286E-15,-3.152666876E-15
4.216,2.7233,1.90774,0.174371,0.178693,0.4625,-2.73392E-15,-2.733726876E-15
4.217,2.7255,1.9098,0.174312,0.178886,0.4625,-2.69923E-15,-2.699036876E-15
4.218,2.7277,1.91187,0.174253,0.179079,0.4625,-2.86663E-15,-2.866436876E-15
4.219,2.72989,1.91393,0.174194,0.179272,0.4625,-2.66107E-15,-2.660876876E-15
4.22,2.73208,1.91598,0.174136,0.179464,0.4625,-2.72959E-15,-2.729396876E-15
4.221,2.73427,1.91804,0.174077,0.179657,0.4625,-2.90566E-15,-2.905466876E-15
4.222,2.73646,1.92009,0.174019,0.179849,0.4625,-2.64112E-15,-2.640926876E-15
4.223,2.73864,1.92214,0.17396,0.180041,0.4625,-2.70704E-15,-2.706846876E-15
4.224,2.74082,1.92419,0.173902,0.180232,0.4625,-2.69836E-15,-2.698166876E-15
4.225,2.743,1.92623,0.173844,0.180424,0.4625,-3.01321E-15,-3.013016876E-15
4.226,2.74517,1.92827,0.173786,0.180615,0.4625,-2.63071E-15,-2.630516876E-15
4.227,2.74734,1.93031,0.173728,0.180805,0.4625,-2.81459E-15,-2.814396876E-15
4.228,2.74951,1.93234,0.173671,0.180996,0.4625,-2.7825E-15,-2.782306876E-15
4.229,2.75167,1.93437,0.173613,0.181186,0.4625,-2.70877E-15,-2.708576876E-15
4.23,2.75384,1.9364,0.173556,0.181376,0.4625,-2.3731E-15,-2.372906876E-15
4.231,2.75599,1.93843,0.173498,0.181566,0.4625,-2.98112E-15,-2.980926876E-15
4.232,2.75815,1.94045,0.173441,0.181755,0.4625,-2.82326E-15,-2.823066876E-15
4.233,2.7603,1.94248,0.173384,0.181944,0.4625,-2.84148E-15,-2.841286876E-15
4.234,2.76245,1.94449,0.173327,0.182133,0.4625,-2.6229E-15,-2.622706876E-15
4.235,2.7646,1.94651,0.17327,0.182322,0.4625,-2.82673E-15,-2.826536876E-15
4.236,2.76675,1.94852,0.173214,0.18251,0.4625,-2.67408E-15,-2.673886876E-15
4.237,2.76889,1.95053,0.173157,0.182699,0.4625,-2.75387E-15,-2.753676876E-15
4.238,2.77103,1.95254,0.173101,0.182886,0.4625,-3.12944E-15,-3.129246876E-15
4.239,2.77316,1.95454,0.173044,0.183074,0.4625,-2.58821E-15,-2.588016876E-15
4.24,2.77529,1.95654,0.172988,0.183261,0.4625,-2.90566E-15,-2.905466876E-15
4.241,2.77742,1.95854,0.172932,0.183448,0.4625,-2.89612E-15,-2.895926876E-15
4.242,2.77955,1.96054,0.172876,0.183635,0.4625,-3.09214E-15,-3.091946876E-15
4.243,2.78167,1.96253,0.17282,0.183822,0.4625,-2.86576E-15,-2.865566876E-15
4.244,2.78379,1.96452,0.172765,0.184008,0.4625,-3.12424E-15,-3.124046876E-15
4.245,2.78591,1.9665,0.172709,0.184194,0.4625,-2.89612E-15,-2.895926876E-15
4.246,2.78802,1.96849,0.172654,0.18438,0.4625,-2.9551E-15,-2.954906876E-15
4.247,2.79013,1.97047,0.172598,0.184565,0.4625,-2.82326E-15,-2.823066876E-15
4.248,2.79224,1.97245,0.172543,0.18475,0.4625,-2.94383E-15,-2.943636876E-15
4.249,2.79434,1.97442,0.172488,0.184935,0.4625,-3.0748E-15,-3.074606876E-15
4.25,2.79645,1.97639,0.172433,0.18512,0.4625,-3.02709E-15,-3.026896876E-15
4.251,2.79854,1.97836,0.172378,0.185304,0.4625,-2.93862E-15,-2.938426876E-15
4.252,2.80064,1.98033,0.172324,0.185488,0.4625,-2.7851E-15,-2.784906876E-15
4.253,2.80273,1.98229,0.172269,0.185672,0.4625,-3.06092E-15,-3.060726876E-15
4.254,2.80482,1.98425,0.172215,0.185855,0.4625,-2.68535E-15,-2.685156876E-15
4.255,2.80691,1.98621,0.172161,0.186038,0.4625,-2.45116E-15,-2.450966876E-15
4.256,2.80899,1.98816,0.172107,0.186221,0.4625,-3.0748E-15,-3.074606876E-15
4.257,2.81107,1.99011,0.172052,0.186404,0.4625,-2.79724E-15,-2.797046876E-15
4.258,2.81314,1.99206,0.171999,0.186586,0.4625,-2.59168E-15,-2.591486876E-15
4.259,2.81522,1.994,0.171945,0.186768,0.4625,-2.5327E-15,-2.532506876E-15
4.26,2.81729,1.99595,0.171891,0.18695,0.4625,-2.9924E-15,-2.992206876E-15
4.261,2.81935,1.99788,0.171838,0.187131,0.4625,-2.6203E-15,-2.620106876E-15
4.262,2.82142,1.99982,0.171784,0.187313,0.4625,-2.83107E-15,-2.830876876E-15
4.263,2.82348,2.00175,0.171731,0.187493,0.4625,-2.75387E-15,-2.753676876E-15
4.264,2.82553,2.00368,0.171678,0.187674,0.4625,-2.8302E-15,-2.830006876E-15
4.265,2.82759,2.00561,0.171625,0.187854,0.4625,-2.67581E-15,-2.675616876E-15
4.266,2.82964,2.00753,0.171572,0.188034,0.4625,-2.81459E-15,-2.814396876E-15
4.267,2.83168,2.00945,0.171519,0.188214,0.4625,-2.76602E-15,-2.765826876E-15
4.268,2.83373,2.01137,0.171467,0.188394,0.4625,-2.89525E-15,-2.895056876E-15
4.269,2.83577,2.01328,0.171414,0.188573,0.4625,-2.67408E-15,-2.673886876E-15
4.27,2.83781,2.01519,0.171362,0.188752,0.4625,-3.10082E-15,-3.100626876E-15
4.271,2.83984,2.0171,0.17131,0.18893,0.4625,-2.83367E-15,-2.833476876E-15
4.272,2.84187,2.01901,0.171258,0.189109,0.4625,-2.90913E-15,-2.908936876E-15
4.273,2.8439,2.02091,0.171206,0.189287,0.4625,-3.27082E-15,-3.270626876E-15
4.274,2.84592,2.02281,0.171154,0.189464,0.4625,-3.11643E-15,-3.116236876E-15
4.275,2.84794,2.0247,0.171102,0.189642,0.4625,-2.85102E-15,-2.850826876E-15
4.276,2.84996,2.02659,0.171051,0.189819,0.4625,-2.92388E-15,-2.923686876E-15
4.277,2.85198,2.02848,0.170999,0.189996,0.4625,-3.1147E-15,-3.114506876E-15
4.278,2.85399,2.03037,0.170948,0.190172,0.4625,-2.75301E-15,-2.752816876E-15
4.279,2.85599,2.03225,0.170897,0.190348,0.4625,-3.0401E-15,-3.039906876E-15
4.28,2.858,2.03413,0.170845,0.190524,0.4625,-2.94556E-15,-2.945366876E-15
4.281,2.86,2.036,0.170795,0.1907,0.4625,-2.88485E-15,-2.884656876E-15
4.282,2.862,2.03788,0.170744,0.190875,0.4625,-2.98719E-15,-2.986996876E-15
4.283,2.86399,2.03975,0.170693,0.19105,0.4625,-2.85796E-15,-2.857766876E-15
4.284,2.86598,2.04161,0.170642,0.191225,0.4625,-2.76775E-15,-2.767556876E-15
4.285,2.86797,2.04348,0.170592,0.191399,0.4625,-2.94469E-15,-2.944496876E-15
4.286,2.86995,2.04534,0.170542,0.191573,0.4625,-3.11036E-15,-3.110166876E-15
4.287,2.87193,2.04719,0.170492,0.191747,0.4625,-2.8701E-15,-2.869906876E-15
4.288,2.87391,2.04905,0.170441,0.191921,0.4625,-2.73826E-15,-2.738066876E-15
4.289,2.87588,2.0509,0.170392,0.192094,0.4625,-3.10429E-15,-3.104096876E-15
4.29,2.87785,2.05274,0.170342,0.192267,0.4625,-2.62637E-15,-2.626176876E-15
4.291,2.87982,2.05459,0.170292,0.192439,0.4625,-2.77122E-15,-2.771026876E-15
4.292,2.88178,2.05643,0.170243,0.192612,0.4625,-2.98459E-15,-2.984396876E-15
4.293,2.88374,2.05826,0.170193,0.192784,0.4625,-3.17281E-15,-3.172616876E-15
4.294,2.8857,2.0601,0.170144,0.192955,0.4625,-2.93602E-15,-2.935826876E-15
4.295,2.88765,2.06193,0.170095,0.193127,0.4625,-3.01668E-15,-3.016486876E-15
4.296,2.8896,2.06376,0.170046,0.193298,0.4625,-2.59081E-15,-2.590616876E-15
4.297,2.89154,2.06558,0.169997,0.193468,0.4625,-3.03143E-15,-3.031236876E-15
4.298,2.89349,2.0674,0.169948,0.193639,0.4625,-2.91954E-15,-2.919346876E-15
4.299,2.89543,2.06922,0.169899,0.193809,0.4625,-2.90133E-15,-2.901136876E-15
4.3,2.89736,2.07103,0.169851,0.193979,0.4625,-3.00628E-15,-3.006086876E-15
4.301,2.89929,2.07284,0.169802,0.194148,0.4625,-3.13725E-15,-3.137056876E-15
4.302,2.90122,2.07465,0.169754,0.194317,0.4625,-2.77729E-15,-2.777096876E-15
4.303,2.90314,2.07645,0.169706,0.194486,0.4625,-3.12857E-15,-3.128376876E-15
4.304,2.90506,2.07825,0.169658,0.194655,0.4625,-2.94469E-15,-2.944496876E-15
4.305,2.90698,2.08005,0.16961,0.194823,0.4625,-3.09128E-15,-3.091086876E-15
4.306,2.9089,2.08184,0.169562,0.194991,0.4625,-2.92821E-15,-2.928016876E-15
4.307,2.91081,2.08363,0.169515,0.195158,0.4625,-2.80765E-15,-2.807456876E-15
4.308,2.91271,2.08542,0.169467,0.195325,0.4625,-2.6602E-15,-2.660006876E-15
4.309,2.91462,2.0872,0.16942,0.195492,0.4625,-2.7825E-15,-2.782306876E-15
4.31,2.91651,2.08898,0.169373,0.195659,0.4625,-2.79204E-15,-2.791846876E-15
4.311,2.91841,2.09076,0.169325,0.195825,0.4625,-2.86056E-15,-2.860366876E-15
4.312,2.9203,2.09253,0.169278,0.195991,0.4625,-2.72178E-15,-2.721586876E-15
4.313,2.92219,2.0943,0.169232,0.196157,0.4625,-2.5804E-15,-2.580206876E-15
4.314,2.92408,2.09607,0.169185,0.196322,0.4625,-2.83974E-15,-2.839546876E-15
4.315,2.92596,2.09783,0.169138,0.196487,0.4625,-3.07046E-15,-3.070266876E-15
4.316,2.92783,2.09959,0.169092,0.196652,0.4625,-2.90566E-15,-2.905466876E-15
4.317,2.92971,2.10135,0.169045,0.196816,0.4625,-2.66627E-15,-2.666076876E-15
4.318,2.93158,2.1031,0.168999,0.19698,0.4625,-2.64025E-15,-2.640056876E-15
4.319,2.93345,2.10485,0.168953,0.197144,0.4625,-2.62897E-15,-2.628776876E-15
4.32,2.93531,2.10659,0.168907,0.197307,0.4625,-2.6203E-15,-2.620106876E-15
4.321,2.93717,2.10834,0.168861,0.19747,0.4625,-2.97245E-15,-2.972256876E-15
4.322,2.93902,2.11007,0.168815,0.197633,0.4625,-2.825E-15,-2.824806876E-15
4.323,2.94087,2.11181,0.16877,0.197796,0.4625,-2.95857E-15,-2.958376876E-15
4.324,2.94272,2.11354,0.168724,0.197958,0.4625,-2.81546E-15,-2.815266876E-15
4.325,2.94457,2.11527,0.168679,0.198119,0.4625,-2.8224E-15,-2.822206876E-15
4.326,2.94641,2.11699,0.168634,0.198281,0.4625,-2.8276E-15,-2.827406876E-15
4.327,2.94824,2.11871,0.168589,0.198442,0.4625,-2.89352E-15,-2.893326876E-15
4.328,2.95008,2.12043,0.168544,0.198603,0.4625,-2.97332E-15,-2.973126876E-15
4.329,2.95191,2.12214,0.168499,0.198763,0.4625,-3.05832E-15,-3.058126876E-15
4.33,2.95373,2.12385,0.168454,0.198923,0.4625,-2.85275E-15,-2.852556876E-15
4.331,2.95555,2.12556,0.16841,0.199083,0.4625,-2.77903E-15,-2.778836876E-15
4.332,2.95737,2.12726,0.168365,0.199242,0.4625,-3.10949E-15,-3.109296876E-15
4.333,2.95919,2.12896,0.168321,0.199401,0.4625,-2.85969E-15,-2.859496876E-15
4.334,2.961,2.13066,0.168277,0.19956,0.4625,-2.90913E-15,-2.908936876E-15
4.335,2.9628,2.13235,0.168233,0.199718,0.4625,-2.78597E-15,-2.785776876E-15
4.336,2.96461,2.13404,0.168189,0.199877,0.4625,-3.04097E-15,-3.040776876E-15
4.337,2.96641,2.13573,0.168145,0.200034,0.4625,-2.82413E-15,-2.823936876E-15
4.338,2.9682,2.13741,0.168101,0.200192,0.4625,-2.76168E-15,-2.761486876E-15
4.339,2.96999,2.13909,0.168058,0.200349,0.4625,-2.86663E-15,-2.866436876E-15
4.34,2.97178,2.14076,0.168014,0.200505,0.4625,-2.81025E-15,-2.810056876E-15
4.341,2.97356,2.14243,0.167971,0.200662,0.4625,-2.75734E-15,-2.757146876E-15
4.342,2.97534,2.1441,0.167928,0.200818,0.4625,-2.76255E-15,-2.762356876E-15
4.343,2.97712,2.14576,0.167885,0.200974,0.4625,-2.7001E-15,-2.699906876E-15
4.344,2.97889,2.14742,0.167842,0.201129,0.4625,-2.83454E-15,-2.834346876E-15
4.345,2.98066,2.14908,0.167799,0.201284,0.4625,-2.8727E-15,-2.872506876E-15
4.346,2.98242,2.15073,0.167756,0.201439,0.4625,-2.99413E-15,-2.993936876E-15
4.347,2.98418,2.15238,0.167714,0.201593,0.4625,-2.68015E-15,-2.679956876E-15
4.348,2.98594,2.15402,0.167671,0.201747,0.4625,-2.90219E-15,-2.901996876E-15
4.349,2.98769,2.15566,0.167629,0.2019,0.4625,-2.99153E-15,-2.991336876E-15
4.35,2.98944,2.1573,0.167587,0.202054,0.4625,-2.83194E-15,-2.831746876E-15
4.351,2.99119,2.15894,0.167545,0.202207,0.4625,-2.73045E-15,-2.730256876E-15
4.352,2.99293,2.16057,0.167503,0.202359,0.4625,-2.70704E-15,-2.706846876E-15
4.353,2.99467,2.16219,0.167461,0.202512,0.4625,-2.95597E-15,-2.955776876E-15
4.354,2.9964,2.16382,0.167419,0.202663,0.4625,-2.79984E-15,-2.799646876E-15
4.355,2.99813,2.16544,0.167378,0.202815,0.4625,-2.91E-15,-2.909806876E-15
4.356,2.99985,2.16705,0.167336,0.202966,0.4625,-2.90306E-15,-2.902866876E-15
4.357,3.00157,2.16866,0.167295,0.203117,0.4625,-2.71137E-15,-2.711176876E-15
4.358,3.00329,2.17027,0.167254,0.203268,0.4625,-3.01321E-15,-3.013016876E-15
4.359,3.00501,2.17187,0.167213,0.203418,0.4625,-2.82153E-15,-2.821336876E-15
4.36,3.00671,2.17348,0.167172,0.203568,0.4625,-3.22225E-15,-3.222056876E-15
4.361,3.00842,2.17507,0.167131,0.203717,0.4625,-2.93255E-15,-2.932356876E-15
4.362,3.01012,2.17666,0.16709,0.203866,0.4625,-2.7426E-15,-2.742406876E-15
4.363,3.01182,2.17825,0.16705,0.204015,0.4625,-2.69923E-15,-2.699036876E-15
4.364,3.01351,2.17984,0.167009,0.204163,0.4625,-2.73826E-15,-2.738066876E-15
4.365,3.0152,2.18142,0.166969,0.204311,0.4625,-2.995E-15,-2.994806876E-15
4.366,3.01689,2.183,0.166929,0.204459,0.4625,-2.8649E-15,-2.864706876E-15
4.367,3.01857,2.18457,0.166889,0.204606,0.4625,-2.72785E-15,-2.727656876E-15
4.368,3.02025,2.18614,0.166849,0.204753,0.4625,-3.04964E-15,-3.049446876E-15
4.369,3.02192,2.18771,0.166809,0.2049,0.4625,-2.95076E-15,-2.950566876E-15
4.37,3.02359,2.18927,0.16677,0.205046,0.4625,-2.77035E-15,-2.770156876E-15
4.371,3.02525,2.19083,0.16673,0.205192,0.4625,-2.85882E-15,-2.858626876E-15
4.372,3.02691,2.19239,0.166691,0.205337,0.4625,-2.92995E-15,-2.929756876E-15
4.373,3.02857,2.19394,0.166651,0.205483,0.4625,-2.80331E-15,-2.803116876E-15
4.374,3.03022,2.19548,0.166612,0.205627,0.4625,-2.8224E-15,-2.822206876E-15
4.375,3.03187,2.19703,0.166573,0.205772,0.4625,-2.90913E-15,-2.908936876E-15
4.376,3.03352,2.19857,0.166534,0.205916,0.4625,-3.04878E-15,-3.048586876E-15
4.377,3.03516,2.2001,0.166495,0.20606,0.4625,-3.14158E-15,-3.141386876E-15
4.378,3.03679,2.20164,0.166457,0.206203,0.4625,-2.7929E-15,-2.792706876E-15
4.379,3.03843,2.20316,0.166418,0.206346,0.4625,-2.63331E-15,-2.633116876E-15
4.38,3.04006,2.20469,0.16638,0.206489,0.4625,-2.51969E-15,-2.519496876E-15
4.381,3.04168,2.20621,0.166341,0.206631,0.4625,-3.02102E-15,-3.020826876E-15
4.382,3.0433,2.20772,0.166303,0.206773,0.4625,-2.98025E-15,-2.980056876E-15
4.383,3.04492,2.20924,0.166265,0.206915,0.4625,-3.04617E-15,-3.045976876E-15
4.384,3.04653,2.21074,0.166227,0.207056,0.4625,-2.55525E-15,-2.555056876E-15
4.385,3.04814,2.21225,0.16619,0.207197,0.4625,-2.80158E-15,-2.801386876E-15
4.386,3.04974,2.21375,0.166152,0.207337,0.4625,-2.86403E-15,-2.863836876E-15
4.387,3.05134,2.21525,0.166114,0.207477,0.4625,-2.88918E-15,-2.888986876E-15
4.388,3.05293,2.21674,0.166077,0.207617,0.4625,-2.83887E-15,-2.838676876E-15
4.389,3.05452,2.21823,0.16604,0.207756,0.4625,-2.87877E-15,-2.878576876E-15
4.39,3.05611,2.21971,0.166002,0.207895,0.4625,-2.72265E-15,-2.722456876E-15
4.391,3.05769,2.22119,0.165965,0.208034,0.4625,-2.55091E-15,-2.550716876E-15
4.392,3.05927,2.22267,0.165928,0.208172,0.4625,-3.00281E-15,-3.002616876E-15
4.393,3.06085,2.22414,0.165892,0.20831,0.4625,-2.96031E-15,-2.960116876E-15
4.394,3.06242,2.22561,0.165855,0.208447,0.4625,-2.96985E-15,-2.969656876E-15
4.395,3.06398,2.22708,0.165818,0.208585,0.4625,-3.02969E-15,-3.029496876E-15
4.396,3.06554,2.22854,0.165782,0.208721,0.4625,-2.90566E-15,-2.905466876E-15
4.397,3.0671,2.23,0.165746,0.208858,0.4625,-2.89959E-15,-2.899396876E-15
4.398,3.06865,2.23145,0.165709,0.208994,0.4625,-2.88398E-15,-2.883786876E-15
4.399,3.0702,2.2329,0.165673,0.209129,0.4625,-2.89005E-15,-2.889856876E-15
4.4,3.07175,2.23435,0.165637,0.209265,0.4625,-2.93255E-15,-2.932356876E-15
4.401,3.07329,2.23579,0.165602,0.2094,0.4625,-3.16934E-15,-3.169146876E-15
4.402,3.07482,2.23722,0.165566,0.209534,0.4625,-2.7825E-15,-2.782306876E-15
4.403,3.07636,2.23866,0.16553,0.209668,0.4625,-2.96551E-15,-2.965316876E-15
4.404,3.07788,2.24009,0.165495,0.209802,0.4625,-2.81372E-15,-2.813526876E-15
4.405,3.07941,2.24151,0.16546,0.209935,0.4625,-3.17368E-15,-3.173486876E-15
4.406,3.08093,2.24293,0.165424,0.210068,0.4625,-2.78076E-15,-2.780566876E-15
4.407,3.08244,2.24435,0.165389,0.210201,0.4625,-2.81719E-15,-2.816996876E-15
4.408,3.08395,2.24576,0.165354,0.210333,0.4625,-2.87097E-15,-2.870776876E-15
4.409,3.08546,2.24717,0.16532,0.210465,0.4625,-2.81893E-15,-2.818736876E-15
4.41,3.08696,2.24858,0.165285,0.210597,0.4625,-2.81979E-15,-2.819596876E-15
4.411,3.08846,2.24998,0.16525,0.210728,0.4625,-2.64459E-15,-2.644396876E-15
4.412,3.08995,2.25138,0.165216,0.210858,0.4625,-2.64632E-15,-2.646126876E-15
4.413,3.09144,2.25277,0.165182,0.210989,0.4625,-2.88224E-15,-2.882046876E-15
4.414,3.09292,2.25416,0.165147,0.211119,0.4625,-2.81979E-15,-2.819596876E-15
4.415,3.0944,2.25554,0.165113,0.211248,0.4625,-3.15286E-15,-3.152666876E-15
4.416,3.09588,2.25692,0.165079,0.211378,0.4625,-2.71311E-15,-2.712916876E-15
4.417,3.09735,2.2583,0.165045,0.211506,0.4625,-2.55351E-15,-2.553316876E-15
4.418,3.09882,2.25967,0.165012,0.211635,0.4625,-2.9473E-15,-2.947106876E-15
4.419,3.10028,2.26104,0.164978,0.211763,0.4625,-2.66887E-15,-2.668676876E-15
4.42,3.10174,2.2624,0.164945,0.21189,0.4625,-2.84061E-15,-2.840416876E-15
4.421,3.10319,2.26376,0.164911,0.212018,0.4625,-3.07046E-15,-3.070266876E-15
4.422,3.10464,2.26512,0.164878,0.212145,0.4625,-2.77642E-15,-2.776226876E-15
4.423,3.10609,2.26647,0.164845,0.212271,0.4625,-2.92041E-15,-2.920216876E-15
4.424,3.10753,2.26782,0.164812,0.212397,0.4625,-2.89699E-15,-2.896796876E-15
4.425,3.10896,2.26916,0.164779,0.212523,0.4625,-2.65066E-15,-2.650466876E-15
4.426,3.1104,2.2705,0.164746,0.212648,0.4625,-3.00714E-15,-3.006946876E-15
4.427,3.11182,2.27184,0.164714,0.212773,0.4625,-2.81719E-15,-2.816996876E-15
4.428,3.11325,2.27317,0.164681,0.212898,0.4625,-2.91607E-15,-2.915876876E-15
4.429,3.11467,2.27449,0.164649,0.213022,0.4625,-2.71831E-15,-2.718116876E-15
4.43,3.11608,2.27582,0.164617,0.213146,0.4625,-2.58821E-15,-2.588016876E-15
4.431,3.11749,2.27714,0.164584,0.213269,0.4625,-2.88138E-15,-2.881186876E-15
4.432,3.1189,2.27845,0.164552,0.213392,0.4625,-3.03837E-15,-3.038176876E-15
4.433,3.1203,2.27976,0.164521,0.213515,0.4625,-2.98372E-15,-2.983526876E-15
4.434,3.12169,2.28107,0.164489,0.213637,0.4625,-2.50321E-15,-2.503016876E-15
4.435,3.12308,2.28237,0.164457,0.213759,0.4625,-2.78944E-15,-2.789246876E-15
4.436,3.12447,2.28367,0.164426,0.21388,0.4625,-3.05311E-15,-3.052916876E-15
4.437,3.12586,2.28496,0.164394,0.214001,0.4625,-2.70617E-15,-2.705976876E-15
4.438,3.12723,2.28625,0.164363,0.214122,0.4625,-2.68362E-15,-2.683426876E-15
4.439,3.12861,2.28753,0.164332,0.214242,0.4625,-2.87877E-15,-2.878576876E-15
4.44,3.12998,2.28881,0.164301,0.214362,0.4625,-2.9152E-15,-2.915006876E-15
4.441,3.13134,2.29009,0.16427,0.214482,0.4625,-2.84148E-15,-2.841286876E-15
4.442,3.1327,2.29136,0.164239,0.214601,0.4625,-2.88571E-15,-2.885516876E-15
4.443,3.13406,2.29263,0.164208,0.214719,0.4625,-2.89352E-15,-2.893326876E-15
4.444,3.13541,2.2939,0.164178,0.214838,0.4625,-2.75127E-15,-2.751076876E-15
4.445,3.13676,2.29516,0.164147,0.214956,0.4625,-3.03837E-15,-3.038176876E-15
4.446,3.1381,2.29641,0.164117,0.215073,0.4625,-2.90566E-15,-2.905466876E-15
4.447,3.13944,2.29766,0.164087,0.21519,0.4625,-3.03924E-15,-3.039046876E-15
4.448,3.14077,2.29891,0.164057,0.215307,0.4625,-3.05832E-15,-3.058126876E-15
4.449,3.1421,2.30015,0.164027,0.215423,0.4625,-3.12077E-15,-3.120576876E-15
4.45,3.14343,2.30139,0.163997,0.215539,0.4625,-2.72091E-15,-2.720716876E-15
4.451,3.14475,2.30262,0.163967,0.215655,0.4625,-3.12771E-15,-3.127516876E-15
4.452,3.14606,2.30385,0.163938,0.21577,0.4625,-2.79204E-15,-2.791846876E-15
4.453,3.14737,2.30508,0.163908,0.215884,0.4625,-2.81372E-15,-2.813526876E-15
4.454,3.14868,2.3063,0.163879,0.215999,0.4625,-2.92474E-15,-2.924546876E-15
4.455,3.14998,2.30752,0.16385,0.216113,0.4625,-2.7825E-15,-2.782306876E-15
4.456,3.15128,2.30873,0.163821,0.216226,0.4625,-2.89005E-15,-2.889856876E-15
4.457,3.15257,2.30994,0.163792,0.216339,0.4625,-2.62377E-15,-2.623576876E-15
4.458,3.15386,2.31114,0.163763,0.216452,0.4625,-2.89092E-15,-2.890726876E-15
4.459,3.15514,2.31234,0.163734,0.216564,0.4625,-2.98199E-15,-2.981796876E-15
4.46,3.15642,2.31354,0.163705,0.216676,0.4625,-2.72091E-15,-2.720716876E-15
4.461,3.15769,2.31473,0.163677,0.216787,0.4625,-2.78683E-15,-2.786636876E-15
4.462,3.15896,2.31592,0.163648,0.216898,0.4625,-3.02362E-15,-3.023426876E-15
4.463,3.16023,2.3171,0.16362,0.217009,0.4625,-2.9898E-15,-2.989606876E-15
4.464,3.16149,2.31828,0.163592,0.217119,0.4625,-2.50407E-15,-2.503876876E-15
4.465,3.16274,2.31945,0.163564,0.217229,0.4625,-2.81285E-15,-2.812656876E-15
4.466,3.164,2.32062,0.163536,0.217339,0.4625,-2.89352E-15,-2.893326876E-15
4.467,3.16524,2.32179,0.163508,0.217448,0.4625,-2.9473E-15,-2.947106876E-15
4.468,3.16648,2.32295,0.163481,0.217556,0.4625,-3.06092E-15,-3.060726876E-15
4.469,3.16772,2.3241,0.163453,0.217665,0.4625,-2.74693E-15,-2.746736876E-15
4.47,3.16895,2.32526,0.163426,0.217772,0.4625,-2.81979E-15,-2.819596876E-15
4.471,3.17018,2.3264,0.163398,0.21788,0.4625,-2.87444E-15,-2.874246876E-15
4.472,3.1714,2.32755,0.163371,0.217987,0.4625,-2.82847E-15,-2.828276876E-15
4.473,3.17262,2.32869,0.163344,0.218093,0.4625,-2.58994E-15,-2.589746876E-15
4.474,3.17384,2.32982,0.163317,0.218199,0.4625,-2.97765E-15,-2.977456876E-15
4.475,3.17505,2.33095,0.16329,0.218305,0.4625,-2.55872E-15,-2.558526876E-15
4.476,3.17625,2.33208,0.163264,0.218411,0.4625,-2.58647E-15,-2.586276876E-15
4.477,3.17745,2.3332,0.163237,0.218515,0.4625,-2.99673E-15,-2.996536876E-15
4.478,3.17864,2.33431,0.16321,0.21862,0.4625,-2.94122E-15,-2.941026876E-15
4.479,3.17983,2.33543,0.163184,0.218724,0.4625,-2.67755E-15,-2.677356876E-15
4.48,3.18102,2.33653,0.163158,0.218828,0.4625,-2.92908E-15,-2.928886876E-15
4.481,3.1822,2.33764,0.163132,0.218931,0.4625,-2.63244E-15,-2.632246876E-15
4.482,3.18338,2.33874,0.163106,0.219034,0.4625,-2.82066E-15,-2.820466876E-15
4.483,3.18455,2.33983,0.16308,0.219136,0.4625,-2.93255E-15,-2.932356876E-15
4.484,3.18572,2.34092,0.163054,0.219238,0.4625,-2.75995E-15,-2.759756876E-15
4.485,3.18688,2.34201,0.163028,0.21934,0.4625,-2.75301E-15,-2.752816876E-15
4.486,3.18804,2.34309,0.163003,0.219441,0.4625,-2.91694E-15,-2.916746876E-15
4.487,3.18919,2.34417,0.162977,0.219542,0.4625,-2.70964E-15,-2.709446876E-15
4.488,3.19034,2.34524,0.162952,0.219643,0.4625,-2.67061E-15,-2.670416876E-15
4.489,3.19148,2.34631,0.162927,0.219742,0.4625,-2.5327E-15,-2.532506876E-15
4.49,3.19262,2.34737,0.162902,0.219842,0.4625,-2.7478E-15,-2.747606876E-15
4.491,3.19375,2.34843,0.162877,0.219941,0.4625,-2.68622E-15,-2.686026876E-15
4.492,3.19488,2.34949,0.162852,0.22004,0.4625,-3.10429E-15,-3.104096876E-15
4.493,3.196,2.35054,0.162827,0.220138,0.4625,-2.82066E-15,-2.820466876E-15
4.494,3.19712,2.35158,0.162803,0.220236,0.4625,-2.73219E-15,-2.731996876E-15
4.495,3.19824,2.35263,0.162778,0.220334,0.4625,-2.89612E-15,-2.895926876E-15
4.496,3.19935,2.35366,0.162754,0.220431,0.4625,-3.06526E-15,-3.065066876E-15
4.497,3.20045,2.3547,0.16273,0.220527,0.4625,-2.668E-15,-2.667806876E-15
4.498,3.20155,2.35572,0.162706,0.220623,0.4625,-2.97418E-15,-2.973986876E-15
4.499,3.20265,2.35675,0.162682,0.220719,0.4625,-2.92301E-15,-2.922816876E-15
4.5,3.20374,2.35777,0.162658,0.220815,0.4625,-2.85796E-15,-2.857766876E-15
4.501,3.20482,2.35878,0.162634,0.220909,0.4625,-2.84928E-15,-2.849086876E-15
4.502,3.20591,2.35979,0.16261,0.221004,0.4625,-3.04704E-15,-3.046846876E-15
4.503,3.20698,2.3608,0.162587,0.221098,0.4625,-2.90219E-15,-2.901996876E-15
4.504,3.20805,2.3618,0.162563,0.221192,0.4625,-3.24827E-15,-3.248076876E-15
4.505,3.20912,2.3628,0.16254,0.221285,0.4625,-2.58907E-15,-2.588876876E-15
4.506,3.21018,2.36379,0.162517,0.221378,0.4625,-2.96985E-15,-2.969656876E-15
4.507,3.21124,2.36477,0.162494,0.22147,0.4625,-2.88918E-15,-2.888986876E-15
4.508,3.21229,2.36576,0.162471,0.221562,0.4625,-3.0401E-15,-3.039906876E-15
4.509,3.21334,2.36674,0.162448,0.221654,0.4625,-2.87357E-15,-2.873376876E-15
4.51,3.21438,2.36771,0.162425,0.221745,0.4625,-2.68015E-15,-2.679956876E-15
4.511,3.21542,2.36868,0.162403,0.221836,0.4625,-2.65586E-15,-2.655666876E-15
4.512,3.21645,2.36964,0.16238,0.221926,0.4625,-2.75995E-15,-2.759756876E-15
4.513,3.21748,2.37061,0.162358,0.222016,0.4625,-2.73045E-15,-2.730256876E-15
4.514,3.2185,2.37156,0.162336,0.222105,0.4625,-2.77556E-15,-2.775366876E-15
4.515,3.21952,2.37251,0.162314,0.222194,0.4625,-2.53356E-15,-2.533366876E-15
4.516,3.22053,2.37346,0.162292,0.222283,0.4625,-2.55785E-15,-2.557656876E-15
4.517,3.22154,2.3744,0.16227,0.222371,0.4625,-3.0002E-15,-3.000006876E-15
4.518,3.22255,2.37534,0.162248,0.222459,0.4625,-2.9525E-15,-2.952306876E-15
4.519,3.22354,2.37627,0.162226,0.222546,0.4625,-2.76949E-15,-2.769296876E-15
4.52,3.22454,2.3772,0.162205,0.222633,0.4625,-2.61423E-15,-2.614036876E-15
4.521,3.22553,2.37812,0.162183,0.222719,0.4625,-2.72612E-15,-2.725926876E-15
4.522,3.22651,2.37904,0.162162,0.222805,0.4625,-2.70096E-15,-2.700766876E-15
4.523,3.22749,2.37996,0.162141,0.222891,0.4625,-2.56566E-15,-2.565466876E-15
4.524,3.22846,2.38087,0.16212,0.222976,0.4625,-3.01582E-15,-3.015626876E-15
4.525,3.22943,2.38177,0.162099,0.223061,0.4625,-3.0774E-15,-3.077206876E-15
4.526,3.2304,2.38268,0.162078,0.223145,0.4625,-2.59775E-15,-2.597556876E-15
4.527,3.23136,2.38357,0.162057,0.223229,0.4625,-2.97679E-15,-2.976596876E-15
4.528,3.23231,2.38446,0.162036,0.223312,0.4625,-2.79204E-15,-2.791846876E-15
4.529,3.23326,2.38535,0.162016,0.223395,0.4625,-2.70443E-15,-2.704236876E-15
4.53,3.23421,2.38623,0.161995,0.223478,0.4625,-2.43208E-15,-2.431886876E-15
4.531,3.23515,2.38711,0.161975,0.22356,0.4625,-2.72699E-15,-2.726796876E-15
4.532,3.23608,2.38798,0.161955,0.223642,0.4625,-2.93862E-15,-2.938426876E-15
4.533,3.23701,2.38885,0.161935,0.223723,0.4625,-2.88918E-15,-2.888986876E-15
4.534,3.23794,2.38972,0.161915,0.223804,0.4625,-2.78597E-15,-2.785776876E-15
4.535,3.23886,2.39058,0.161895,0.223884,0.4625,-2.66367E-15,-2.663476876E-15
4.536,3.23977,2.39143,0.161876,0.223964,0.4625,-2.96985E-15,-2.969656876E-15
4.537,3.24068,2.39228,0.161856,0.224044,0.4625,-2.6576E-15,-2.657406876E-15
4.538,3.24159,2.39313,0.161836,0.224123,0.4625,-2.78076E-15,-2.780566876E-15
4.539,3.24249,2.39397,0.161817,0.224202,0.4625,-3.06352E-15,-3.063326876E-15
4.54,3.24338,2.3948,0.161798,0.22428,0.4625,-2.65846E-15,-2.658266876E-15
4.541,3.24427,2.39564,0.161779,0.224358,0.4625,-2.66974E-15,-2.669546876E-15
4.542,3.24516,2.39646,0.16176,0.224435,0.4625,-2.6203E-15,-2.620106876E-15
4.543,3.24604,2.39729,0.161741,0.224512,0.4625,-2.76515E-15,-2.764956876E-15
4.544,3.24691,2.3981,0.161722,0.224588,0.4625,-3.11903E-15,-3.118836876E-15
4.545,3.24778,2.39892,0.161703,0.224664,0.4625,-3.06786E-15,-3.067666876E-15
4.546,3.24865,2.39972,0.161685,0.22474,0.4625,-2.79464E-15,-2.794446876E-15
4.547,3.24951,2.40053,0.161666,0.224815,0.4625,-2.93342E-15,-2.933226876E-15
4.548,3.25037,2.40133,0.161648,0.22489,0.4625,-2.91173E-15,-2.911536876E-15
4.549,3.25122,2.40212,0.16163,0.224964,0.4625,-2.83367E-15,-2.833476876E-15
4.55,3.25206,2.40291,0.161612,0.225038,0.4625,-2.76862E-15,-2.768426876E-15
4.551,3.2529,2.4037,0.161594,0.225112,0.4625,-2.71831E-15,-2.718116876E-15
4.552,3.25374,2.40448,0.161576,0.225185,0.4625,-2.77035E-15,-2.770156876E-15
4.553,3.25457,2.40525,0.161558,0.225257,0.4625,-2.93775E-15,-2.937556876E-15
4.554,3.25539,2.40602,0.161541,0.225329,0.4625,-2.6975E-15,-2.697306876E-15
4.555,3.25621,2.40679,0.161523,0.225401,0.4625,-2.8675E-15,-2.867306876E-15
4.556,3.25703,2.40755,0.161506,0.225472,0.4625,-2.72872E-15,-2.728526876E-15
4.557,3.25784,2.40831,0.161488,0.225543,0.4625,-2.85796E-15,-2.857766876E-15
4.558,3.25865,2.40906,0.161471,0.225613,0.4625,-2.62984E-15,-2.629646876E-15
4.559,3.25945,2.40981,0.161454,0.225683,0.4625,-3.0002E-15,-3.000006876E-15
4.56,3.26024,2.41055,0.161437,0.225753,0.4625,-2.8649E-15,-2.864706876E-15
4.561,3.26103,2.41129,0.16142,0.225822,0.4625,-2.79898E-15,-2.798786876E-15
4.562,3.26182,2.41202,0.161404,0.225891,0.4625,-2.68622E-15,-2.686026876E-15
4.563,3.2626,2.41275,0.161387,0.225959,0.4625,-2.81025E-15,-2.810056876E-15
4.564,3.26337,2.41348,0.16137,0.226026,0.4625,-3.14852E-15,-3.148326876E-15
4.565,3.26414,2.41419,0.161354,0.226094,0.4625,-2.6151E-15,-2.614906876E-15
4.566,3.26491,2.41491,0.161338,0.226161,0.4625,-2.9577E-15,-2.957506876E-15
4.567,3.26567,2.41562,0.161322,0.226227,0.4625,-2.96985E-15,-2.969656876E-15
4.568,3.26642,2.41632,0.161306,0.226293,0.4625,-2.74693E-15,-2.746736876E-15
4.569,3.26717,2.41702,0.16129,0.226358,0.4625,-2.79811E-15,-2.797916876E-15
4.57,3.26792,2.41772,0.161274,0.226423,0.4625,-2.82586E-15,-2.825666876E-15
4.571,3.26866,2.41841,0.161258,0.226488,0.4625,-2.66367E-15,-2.663476876E-15
4.572,3.26939,2.4191,0.161243,0.226552,0.4625,-2.75301E-15,-2.752816876E-15
4.573,3.27012,2.41978,0.161227,0.226616,0.4625,-2.87704E-15,-2.876846876E-15
4.574,3.27085,2.42045,0.161212,0.226679,0.4625,-2.5778E-15,-2.577606876E-15
4.575,3.27157,2.42113,0.161196,0.226742,0.4625,-2.6975E-15,-2.697306876E-15
4.576,3.27228,2.42179,0.161181,0.226804,0.4625,-3.20664E-15,-3.206446876E-15
4.577,3.27299,2.42246,0.161166,0.226866,0.4625,-2.83627E-15,-2.836076876E-15
4.578,3.27369,2.42311,0.161151,0.226928,0.4625,-2.995E-15,-2.994806876E-15
4.579,3.27439,2.42377,0.161137,0.226989,0.4625,-2.83454E-15,-2.834346876E-15
4.58,3.27509,2.42441,0.161122,0.22705,0.4625,-3.01668E-15,-3.016486876E-15
4.581,3.27578,2.42506,0.161107,0.22711,0.4625,-2.66887E-15,-2.668676876E-15
4.582,3.27646,2.4257,0.161093,0.22717,0.4625,-2.82586E-15,-2.825666876E-15
4.583,3.27714,2.42633,0.161078,0.227229,0.4625,-2.79377E-15,-2.793576876E-15
4.584,3.27781,2.42696,0.161064,0.227288,0.4625,-2.89699E-15,-2.896796876E-15
4.585,3.27848,2.42758,0.16105,0.227346,0.4625,-2.7079E-15,-2.707706876E-15
4.586,3.27914,2.4282,0.161036,0.227404,0.4625,-2.93168E-15,-2.931486876E-15
4.587,3.2798,2.42882,0.161022,0.227461,0.4625,-2.93428E-15,-2.934086876E-15
4.588,3.28046,2.42943,0.161008,0.227519,0.4625,-2.7079E-15,-2.707706876E-15
4.589,3.2811,2.43003,0.160995,0.227575,0.4625,-2.9178E-15,-2.917606876E-15
4.59,3.28175,2.43063,0.160981,0.227631,0.4625,-2.82326E-15,-2.823066876E-15
4.591,3.28238,2.43123,0.160968,0.227687,0.4625,-2.60469E-15,-2.604496876E-15
4.592,3.28302,2.43182,0.160954,0.227742,0.4625,-2.62984E-15,-2.629646876E-15
4.593,3.28364,2.43241,0.160941,0.227797,0.4625,-2.80852E-15,-2.808326876E-15
4.594,3.28427,2.43299,0.160928,0.227851,0.4625,-2.54657E-15,-2.546376876E-15
4.595,3.28488,2.43356,0.160915,0.227905,0.4625,2.96638E-16,2.96831124E-16
4.596,3.2855,2.43414,0.160902,0.227959,0.4625,2.98286E-15,2.983053124E-15
4.597,3.2861,2.4347,0.160889,0.228012,0.4625,5.92061E-15,5.920803124E-15
4.598,3.28671,2.43526,0.160877,0.228064,0.4625,8.87658E-15,8.876773124E-15
4.599,3.2873,2.43582,0.160864,0.228116,0.4625,1.17224E-14,1.1722593124E-14
4.6,3.28789,2.43637,0.160852,0.228168,0.4625,1.44234E-14,1.4423593124E-14
4.601,3.28848,2.43692,0.160839,0.228219,0.4625,1.70645E-14,1.7064693124E-14
4.602,3.28906,2.43746,0.160827,0.22827,0.4625,1.99623E-14,1.9962493124E-14
4.603,3.28964,2.438,0.160815,0.22832,0.4625,2.22756E-14,2.2275793124E-14
4.604,3.29021,2.43854,0.160803,0.22837,0.4625,2.49644E-14,2.4964593124E-14
4.605,3.29077,2.43906,0.160791,0.22842,0.4625,2.79568E-14,2.7956993124E-14
4.606,3.29133,2.43959,0.160779,0.228469,0.4625,3.05684E-14,3.0568593124E-14
4.607,3.29189,2.44011,0.160768,0.228517,0.4625,3.31749E-14,3.3175093124E-14
4.608,3.29244,2.44062,0.160756,0.228565,0.4625,3.55879E-14,3.5588093124E-14
4.609,3.29299,2.44113,0.160745,0.228613,0.4625,3.81683E-14,3.8168493124E-14
4.61,3.29353,2.44163,0.160733,0.22866,0.4625,4.08848E-14,4.0884993124E-14
4.611,3.29406,2.44213,0.160722,0.228707,0.4625,4.33299E-14,4.3330093124E-14
4.612,3.29459,2.44263,0.160711,0.228753,0.4625,4.57516E-14,4.5751793124E-14
4.613,3.29511,2.44312,0.1607,0.228799,0.4625,4.81403E-14,4.8140493124E-14
4.614,3.29563,2.4436,0.160689,0.228844,0.4625,5.08144E-14,5.0814593124E-14
4.615,3.29615,2.44408,0.160678,0.228889,0.4625,5.31675E-14,5.3167693124E-14
4.616,3.29666,2.44456,0.160668,0.228933,0.4625,5.52509E-14,5.5251093124E-14
4.617,3.29716,2.44503,0.160657,0.228977,0.4625,5.79354E-14,5.7935593124E-14
4.618,3.29766,2.44549,0.160647,0.229021,0.4625,6.03111E-14,6.0311293124E-14
4.619,3.29815,2.44595,0.160636,0.229064,0.4625,6.27944E-14,6.2794593124E-14
4.62,3.29864,2.44641,0.160626,0.229106,0.4625,6.4798E-14,6.4798193124E-14
4.621,3.29912,2.44686,0.160616,0.229148,0.4625,6.7126E-14,6.7126193124E-14
4.622,3.2996,2.44731,0.160606,0.22919,0.4625,6.93993E-14,6.9399493124E-14
4.623,3.30007,2.44775,0.160596,0.229231,0.4625,7.15122E-14,7.1512393124E-14
4.624,3.30054,2.44818,0.160586,0.229272,0.4625,7.39842E-14,7.3984393124E-14
4.625,3.301,2.44861,0.160577,0.229313,0.4625,7.59341E-14,7.5934293124E-14
4.626,3.30146,2.44904,0.160567,0.229352,0.4625,7.79828E-14,7.7982993124E-14
4.627,3.30191,2.44946,0.160558,0.229392,0.4625,8.01295E-14,8.0129693124E-14
4.628,3.30236,2.44988,0.160549,0.229431,0.4625,8.23404E-14,8.2340593124E-14
4.629,3.3028,2.45029,0.160539,0.229469,0.4625,8.43423E-14,8.4342493124E-14
4.63,3.30324,2.4507,0.16053,0.229507,0.4625,8.66304E-14,8.6630593124E-14
4.631,3.30367,2.4511,0.160521,0.229545,0.4625,8.86348E-14,8.8634993124E-14
4.632,3.30409,2.4515,0.160512,0.229582,0.4625,9.05526E-14,9.0552793124E-14
4.633,3.30451,2.45189,0.160504,0.229619,0.4625,9.25839E-14,9.2584093124E-14
4.634,3.30493,2.45228,0.160495,0.229655,0.4625,9.4447E-14,9.4447193124E-14
4.635,3.30534,2.45266,0.160486,0.229691,0.4625,9.65695E-14,9.6569693124E-14
4.636,3.30574,2.45304,0.160478,0.229726,0.4625,9.81541E-14,9.8154293124E-14
4.637,3.30614,2.45341,0.16047,0.229761,0.4625,9.9986E-14,9.9986193124E-14
4.638,3.30654,2.45378,0.160461,0.229795,0.4625,1.02048E-13,1.02048193124E-13
4.639,3.30693,2.45414,0.160453,0.229829,0.4625,1.03565E-13,1.03565193124E-13
4.64,3.30731,2.4545,0.160445,0.229863,0.4625,1.05626E-13,1.05626193124E-13
4.641,3.30769,2.45486,0.160437,0.229896,0.4625,1.07293E-13,1.07293193124E-13
4.642,3.30806,2.45521,0.16043,0.229929,0.4625,1.0914E-13,1.09140193124E-13
4.643,3.30843,2.45555,0.160422,0.229961,0.4625,1.11025E-13,1.11025193124E-13
4.644,3.30879,2.45589,0.160414,0.229992,0.4625,1.12568E-13,1.12568193124E-13
4.645,3.30915,2.45622,0.160407,0.230024,0.4625,1.14277E-13,1.14277193124E-13
4.646,3.3095,2.45655,0.1604,0.230054,0.4625,1.16022E-13,1.16022193124E-13
4.647,3.30985,2.45688,0.160392,0.230085,0.4625,1.17327E-13,1.17327193124E-13
4.648,3.31019,2.45719,0.160385,0.230114,0.4625,1.19339E-13,1.19339193124E-13
4.649,3.31053,2.45751,0.160378,0.230144,0.4625,1.20584E-13,1.20584193124E-13
4.65,3.31086,2.45782,0.160371,0.230173,0.4625,1.22088E-13,1.22088193124E-13
4.651,3.31119,2.45812,0.160365,0.230201,0.4625,1.23665E-13,1.23665193124E-13
4.652,3.31151,2.45842,0.160358,0.230229,0.4625,1.25292E-13,1.25292193124E-13
4.653,3.31183,2.45872,0.160351,0.230257,0.4625,1.26692E-13,1.26692193124E-13
4.654,3.31214,2.45901,0.160345,0.230284,0.4625,1.28208E-13,1.28208193124E-13
4.655,3.31244,2.45929,0.160338,0.23031,0.4625,1.29596E-13,1.29596193124E-13
4.656,3.31274,2.45957,0.160332,0.230337,0.4625,1.31366E-13,1.31366193124E-13
4.657,3.31304,2.45985,0.160326,0.230362,0.4625,1.32303E-13,1.32303193124E-13
4.658,3.31333,2.46012,0.16032,0.230388,0.4625,1.33863E-13,1.33863193124E-13
4.659,3.31361,2.46038,0.160314,0.230412,0.4625,1.35192E-13,1.35192193124E-13
4.66,3.31389,2.46064,0.160308,0.230437,0.4625,1.36435E-13,1.36435193124E-13
4.661,3.31416,2.4609,0.160303,0.230461,0.4625,1.37707E-13,1.37707193124E-13
4.662,3.31443,2.46115,0.160297,0.230484,0.4625,1.38832E-13,1.38832193124E-13
4.663,3.3147,2.4614,0.160292,0.230507,0.4625,1.40093E-13,1.40093193124E-13
4.664,3.31495,2.46164,0.160286,0.230529,0.4625,1.4164E-13,1.41640193124E-13
4.665,3.31521,2.46187,0.160281,0.230551,0.4625,1.42596E-13,1.42596193124E-13
4.666,3.31545,2.4621,0.160276,0.230573,0.4625,1.43598E-13,1.43598193124E-13
4.667,3.3157,2.46233,0.160271,0.230594,0.4625,1.4506E-13,1.45060193124E-13
4.668,3.31593,2.46255,0.160266,0.230615,0.4625,1.45961E-13,1.45961193124E-13
4.669,3.31616,2.46277,0.160261,0.230635,0.4625,1.46941E-13,1.46941193124E-13
4.67,3.31639,2.46298,0.160257,0.230655,0.4625,1.48229E-13,1.48229193124E-13
4.671,3.31661,2.46319,0.160252,0.230674,0.4625,1.49203E-13,1.49203193124E-13
4.672,3.31683,2.46339,0.160247,0.230693,0.4625,1.4999E-13,1.49990193124E-13
4.673,3.31704,2.46358,0.160243,0.230711,0.4625,1.51006E-13,1.51006193124E-13
4.674,3.31724,2.46378,0.160239,0.230729,0.4625,1.52097E-13,1.52097193124E-13
4.675,3.31744,2.46396,0.160235,0.230746,0.4625,1.52866E-13,1.52866193124E-13
4.676,3.31764,2.46414,0.160231,0.230763,0.4625,1.53892E-13,1.53892193124E-13
4.677,3.31783,2.46432,0.160227,0.23078,0.4625,1.55021E-13,1.55021193124E-13
4.678,3.31801,2.46449,0.160223,0.230796,0.4625,1.55994E-13,1.55994193124E-13
4.679,3.31819,2.46466,0.160219,0.230812,0.4625,1.57012E-13,1.57012193124E-13
4.68,3.31837,2.46482,0.160216,0.230827,0.4625,1.5833E-13,1.58330193124E-13
4.681,3.31853,2.46498,0.160212,0.230841,0.4625,1.59626E-13,1.59626193124E-13
4.682,3.3187,2.46513,0.160209,0.230856,0.4625,1.60645E-13,1.60645193124E-13
4.683,3.31885,2.46528,0.160205,0.230869,0.4625,1.61682E-13,1.61682193124E-13
4.684,3.31901,2.46542,0.160202,0.230883,0.4625,1.62518E-13,1.62518193124E-13
4.685,3.31915,2.46556,0.160199,0.230895,0.4625,1.63688E-13,1.63688193124E-13
4.686,3.3193,2.46569,0.160196,0.230908,0.4625,1.64201E-13,1.64201193124E-13
4.687,3.31943,2.46582,0.160193,0.23092,0.4625,1.65232E-13,1.65232193124E-13
4.688,3.31957,2.46594,0.160191,0.230931,0.4625,1.65888E-13,1.65888193124E-13
4.689,3.31969,2.46606,0.160188,0.230942,0.4625,1.66738E-13,1.66738193124E-13
4.69,3.31981,2.46617,0.160186,0.230953,0.4625,1.67348E-13,1.67348193124E-13
4.691,3.31993,2.46628,0.160183,0.230963,0.4625,1.68251E-13,1.68251193124E-13
4.692,3.32004,2.46639,0.160181,0.230972,0.4625,1.68858E-13,1.68858193124E-13
4.693,3.32014,2.46648,0.160179,0.230981,0.4625,1.69446E-13,1.69446193124E-13
4.694,3.32024,2.46658,0.160177,0.23099,0.4625,1.6988E-13,1.69880193124E-13
4.695,3.32034,2.46666,0.160175,0.230998,0.4625,1.70856E-13,1.70856193124E-13
4.696,3.32043,2.46675,0.160173,0.231006,0.4625,1.71261E-13,1.71261193124E-13
4.697,3.32051,2.46683,0.160171,0.231013,0.4625,1.71807E-13,1.71807193124E-13
4.698,3.32059,2.4669,0.16017,0.23102,0.4625,1.7192E-13,1.71920193124E-13
4.699,3.32066,2.46697,0.160168,0.231026,0.4625,1.7256E-13,1.72560193124E-13
4.7,3.32073,2.46703,0.160167,0.231032,0.4625,1.73035E-13,1.73035193124E-13
4.701,3.32079,2.46709,0.160165,0.231038,0.4625,1.73471E-13,1.73471193124E-13
4.702,3.32085,2.46714,0.160164,0.231043,0.4625,1.74075E-13,1.74075193124E-13
4.703,3.3209,2.46719,0.160163,0.231047,0.4625,1.74052E-13,1.74052193124E-13
4.704,3.32095,2.46724,0.160162,0.231051,0.4625,1.74452E-13,1.74452193124E-13
4.705,3.32099,2.46728,0.160161,0.231055,0.4625,1.74579E-13,1.74579193124E-13
4.706,3.32103,2.46731,0.16016,0.231058,0.4625,1.75018E-13,1.75018193124E-13
4.707,3.32106,2.46734,0.16016,0.231061,0.4625,1.7479E-13,1.74790193124E-13
4.708,3.32109,2.46736,0.160159,0.231063,0.4625,1.75183E-13,1.75183193124E-13
4.709,3.32111,2.46738,0.160159,0.231065,0.4625,1.75318E-13,1.75318193124E-13
4.71,3.32112,2.4674,0.160159,0.231066,0.4625,1.75674E-13,1.75674193124E-13
4.711,3.32113,2.46741,0.160158,0.231067,0.4625,1.75509E-13,1.75509193124E-13
4.712,3.32114,2.46741,0.160158,0.231067,0.4625,1.75249E-13,1.75249193124E-13
4.713,3.32113,2.46741,0.160158,0.231067,0.4625,1.7541E-13,1.75410193124E-13
4.714,3.32113,2.4674,0.160158,0.231066,0.4625,1.75691E-13,1.75691193124E-13
4.715,3.32112,2.46739,0.160159,0.231065,0.4625,1.75384E-13,1.75384193124E-13
4.716,3.3211,2.46738,0.160159,0.231064,0.4625,1.75215E-13,1.75215193124E-13
4.717,3.32108,2.46736,0.160159,0.231062,0.4625,1.75041E-13,1.75041193124E-13
4.718,3.32105,2.46733,0.16016,0.231059,0.4625,1.75085E-13,1.75085193124E-13
4.719,3.32102,2.4673,0.160161,0.231056,0.4625,1.75017E-13,1.75017193124E-13
4.72,3.32098,2.46727,0.160161,0.231053,0.4625,1.74426E-13,1.74426193124E-13
4.721,3.32094,2.46723,0.160162,0.231049,0.4625,1.74327E-13,1.74327193124E-13
4.722,3.32089,2.46718,0.160163,0.231045,0.4625,1.73892E-13,1.73892193124E-13
4.723,3.32084,2.46713,0.160164,0.23104,0.4625,1.73811E-13,1.73811193124E-13
4.724,3.32078,2.46708,0.160166,0.231035,0.4625,1.73102E-13,1.73102193124E-13
4.725,3.32071,2.46702,0.160167,0.231029,0.4625,1.72775E-13,1.72775193124E-13
4.726,3.32065,2.46695,0.160168,0.231023,0.4625,1.7251E-13,1.72510193124E-13
4.727,3.32057,2.46688,0.16017,0.231017,0.4625,1.71811E-13,1.71811193124E-13
4.728,3.32049,2.46681,0.160172,0.23101,0.4625,1.71758E-13,1.71758193124E-13
4.729,3.32041,2.46673,0.160173,0.231002,0.4625,1.71063E-13,1.71063193124E-13
4.73,3.32032,2.46665,0.160175,0.230994,0.4625,1.70396E-13,1.70396193124E-13
4.731,3.32022,2.46656,0.160177,0.230986,0.4625,1.69716E-13,1.69716193124E-13
4.732,3.32012,2.46646,0.160179,0.230977,0.4625,1.69469E-13,1.69469193124E-13
4.733,3.32001,2.46636,0.160181,0.230968,0.4625,1.68516E-13,1.68516193124E-13
4.734,3.3199,2.46626,0.160184,0.230958,0.4625,1.68031E-13,1.68031193124E-13
4.735,3.31978,2.46615,0.160186,0.230948,0.4625,1.67276E-13,1.67276193124E-13
4.736,3.31966,2.46604,0.160189,0.230937,0.4625,1.66487E-13,1.66487193124E-13
4.737,3.31953,2.46592,0.160191,0.230926,0.4625,1.66113E-13,1.66113193124E-13
4.738,3.3194,2.46579,0.160194,0.230914,0.4625,1.65286E-13,1.65286193124E-13
4.739,3.31926,2.46566,0.160197,0.230902,0.4625,1.63677E-13,1.63677193124E-13
4.74,3.31912,2.46553,0.1602,0.230889,0.4625,1.63436E-13,1.63436193124E-13
4.741,3.31897,2.46539,0.160203,0.230876,0.4625,1.62577E-13,1.62577193124E-13
4.742,3.31882,2.46525,0.160206,0.230863,0.4625,1.61547E-13,1.61547193124E-13
4.743,3.31866,2.4651,0.160209,0.230849,0.4625,1.60519E-13,1.60519193124E-13
4.744,3.31849,2.46495,0.160213,0.230834,0.4625,1.59801E-13,1.59801193124E-13
4.745,3.31832,2.46479,0.160216,0.230819,0.4625,1.58307E-13,1.58307193124E-13
4.746,3.31815,2.46462,0.16022,0.230804,0.4625,1.57237E-13,1.57237193124E-13
4.747,3.31797,2.46446,0.160224,0.230788,0.4625,1.562E-13,1.56200193124E-13
4.748,3.31778,2.46428,0.160228,0.230772,0.4625,1.55472E-13,1.55472193124E-13
4.749,3.31759,2.4641,0.160232,0.230755,0.4625,1.54238E-13,1.54238193124E-13
4.75,3.3174,2.46392,0.160236,0.230738,0.4625,1.52649E-13,1.52649193124E-13
4.751,3.31719,2.46373,0.16024,0.23072,0.4625,1.51764E-13,1.51764193124E-13
4.752,3.31699,2.46354,0.160244,0.230702,0.4625,1.50725E-13,1.50725193124E-13
4.753,3.31678,2.46334,0.160248,0.230684,0.4625,1.49139E-13,1.49139193124E-13
4.754,3.31656,2.46314,0.160253,0.230665,0.4625,1.47775E-13,1.47775193124E-13
4.755,3.31634,2.46293,0.160258,0.230645,0.4625,1.46303E-13,1.46303193124E-13
4.756,3.31611,2.46272,0.160262,0.230625,0.4625,1.45287E-13,1.45287193124E-13
4.757,3.31588,2.4625,0.160267,0.230605,0.4625,1.43962E-13,1.43962193124E-13
4.758,3.31564,2.46228,0.160272,0.230584,0.4625,1.42225E-13,1.42225193124E-13
4.759,3.31539,2.46205,0.160277,0.230563,0.4625,1.4082E-13,1.40820193124E-13
4.76,3.31514,2.46182,0.160282,0.230541,0.4625,1.39353E-13,1.39353193124E-13
4.761,3.31489,2.46158,0.160288,0.230519,0.4625,1.37749E-13,1.37749193124E-13
4.762,3.31463,2.46134,0.160293,0.230496,0.4625,1.36191E-13,1.36191193124E-13
4.763,3.31437,2.4611,0.160298,0.230473,0.4625,1.34988E-13,1.34988193124E-13
4.764,3.3141,2.46084,0.160304,0.230449,0.4625,1.32724E-13,1.32724193124E-13
4.765,3.31382,2.46059,0.16031,0.230425,0.4625,1.31458E-13,1.31458193124E-13
4.766,3.31354,2.46033,0.160316,0.2304,0.4625,1.29756E-13,1.29756193124E-13
4.767,3.31326,2.46006,0.160321,0.230375,0.4625,1.2813E-13,1.28130193124E-13
4.768,3.31297,2.45979,0.160327,0.23035,0.4625,1.26629E-13,1.26629193124E-13
4.769,3.31267,2.45951,0.160334,0.230324,0.4625,1.24555E-13,1.24555193124E-13
4.77,3.31237,2.45923,0.16034,0.230298,0.4625,1.23219E-13,1.23219193124E-13
4.771,3.31206,2.45894,0.160346,0.230271,0.4625,1.21327E-13,1.21327193124E-13
4.772,3.31175,2.45865,0.160353,0.230243,0.4625,1.19067E-13,1.19067193124E-13
4.773,3.31143,2.45836,0.160359,0.230216,0.4625,1.17627E-13,1.17627193124E-13
4.774,3.31111,2.45806,0.160366,0.230187,0.4625,1.15809E-13,1.15809193124E-13
4.775,3.31078,2.45775,0.160373,0.230159,0.4625,1.13739E-13,1.13739193124E-13
4.776,3.31045,2.45744,0.16038,0.23013,0.4625,1.11567E-13,1.11567193124E-13
4.777,3.31011,2.45712,0.160387,0.2301,0.4625,1.09638E-13,1.09638193124E-13
4.778,3.30977,2.4568,0.160394,0.23007,0.4625,1.07766E-13,1.07766193124E-13
4.779,3.30942,2.45648,0.160401,0.230039,0.4625,1.05426E-13,1.05426193124E-13
4.78,3.30907,2.45615,0.160409,0.230008,0.4625,1.03414E-13,1.03414193124E-13
4.781,3.30871,2.45581,0.160416,0.229977,0.4625,1.01367E-13,1.01367193124E-13
4.782,3.30834,2.45547,0.160424,0.229945,0.4625,9.93363E-14,9.9336493124E-14
4.783,3.30797,2.45513,0.160431,0.229913,0.4625,9.72339E-14,9.7234093124E-14
4.784,3.3076,2.45478,0.160439,0.22988,0.4625,9.50568E-14,9.5056993124E-14
4.785,3.30722,2.45442,0.160447,0.229847,0.4625,9.29031E-14,9.2903293124E-14
4.786,3.30683,2.45406,0.160455,0.229813,0.4625,9.06107E-14,9.0610893124E-14
4.787,3.30644,2.4537,0.160463,0.229779,0.4625,8.8346E-14,8.8346193124E-14
4.788,3.30605,2.45333,0.160471,0.229744,0.4625,8.60987E-14,8.6098893124E-14
4.789,3.30565,2.45296,0.16048,0.229709,0.4625,8.37013E-14,8.3701493124E-14
4.79,3.30524,2.45258,0.160488,0.229674,0.4625,8.11547E-14,8.1154893124E-14
4.791,3.30483,2.45219,0.160497,0.229638,0.4625,7.90175E-14,7.9017693124E-14
4.792,3.30441,2.4518,0.160505,0.229601,0.4625,7.65013E-14,7.6501493124E-14
4.793,3.30399,2.45141,0.160514,0.229564,0.4625,7.42444E-14,7.4244593124E-14
4.794,3.30356,2.45101,0.160523,0.229527,0.4625,7.17178E-14,7.1717993124E-14
4.795,3.30313,2.45061,0.160532,0.229489,0.4625,6.9343E-14,6.9343193124E-14
4.796,3.30269,2.4502,0.160541,0.229451,0.4625,6.68684E-14,6.6868593124E-14
4.797,3.30225,2.44979,0.160551,0.229412,0.4625,6.45534E-14,6.4553593124E-14
4.798,3.3018,2.44937,0.16056,0.229373,0.4625,6.15098E-14,6.1509993124E-14
4.799,3.30135,2.44895,0.160569,0.229333,0.4625,6.16052E-14,6.1605393124E-14
4.8,3.30089,2.44852,0.160579,0.229293,0.4625,6.15515E-14,6.1551693124E-14
4.801,3.30043,2.44809,0.160589,0.229252,0.4625,6.1587E-14,6.1587193124E-14
4.802,3.29996,2.44765,0.160598,0.229211,0.4625,6.16182E-14,6.1618393124E-14
4.803,3.29949,2.44721,0.160608,0.22917,0.4625,6.16529E-14,6.1653093124E-14
4.804,3.29901,2.44676,0.160618,0.229128,0.4625,6.18845E-14,6.1884693124E-14
4.805,3.29852,2.44631,0.160628,0.229086,0.4625,6.16625E-14,6.1662693124E-14
4.806,3.29803,2.44585,0.160639,0.229043,0.4625,6.16174E-14,6.1617593124E-14
4.807,3.29754,2.44539,0.160649,0.229,0.4625,6.14387E-14,6.1438893124E-14
4.808,3.29704,2.44492,0.16066,0.228956,0.4625,6.15948E-14,6.1594993124E-14
4.809,3.29653,2.44445,0.16067,0.228912,0.4625,6.16928E-14,6.1692993124E-14
4.81,3.29602,2.44398,0.160681,0.228867,0.4625,6.15463E-14,6.1546493124E-14
4.811,3.29551,2.44349,0.160692,0.228822,0.4625,6.16738E-14,6.1673993124E-14
4.812,3.29499,2.44301,0.160702,0.228776,0.4625,6.17935E-14,6.1793693124E-14
4.813,3.29446,2.44252,0.160714,0.22873,0.4625,6.1319E-14,6.1319193124E-14
4.814,3.29393,2.44202,0.160725,0.228684,0.4625,6.18854E-14,6.1885593124E-14
4.815,3.29339,2.44152,0.160736,0.228637,0.4625,6.16694E-14,6.1669593124E-14
4.816,3.29285,2.44102,0.160747,0.22859,0.4625,6.16677E-14,6.1667893124E-14
4.817,3.29231,2.44051,0.160759,0.228542,0.4625,6.16104E-14,6.1610593124E-14
4.818,3.29175,2.43999,0.16077,0.228494,0.4625,6.1751E-14,6.1751193124E-14
4.819,3.2912,2.43947,0.160782,0.228445,0.4625,6.17735E-14,6.1773693124E-14
4.82,3.29064,2.43895,0.160794,0.228396,0.4625,6.16859E-14,6.1686093124E-14
4.821,3.29007,2.43842,0.160806,0.228346,0.4625,6.16018E-14,6.1601993124E-14
4.822,3.2895,2.43788,0.160818,0.228296,0.4625,6.1679E-14,6.1679193124E-14
4.823,3.28892,2.43734,0.16083,0.228245,0.4625,6.1888E-14,6.1888193124E-14
4.824,3.28834,2.4368,0.160842,0.228194,0.4625,6.17813E-14,6.1781493124E-14
4.825,3.28775,2.43625,0.160854,0.228143,0.4625,6.16998E-14,6.1699993124E-14
4.826,3.28716,2.4357,0.160867,0.228091,0.4625,6.16764E-14,6.1676593124E-14
4.827,3.28656,2.43514,0.160879,0.228039,0.4625,6.16217E-14,6.1621893124E-14
4.828,3.28596,2.43458,0.160892,0.227986,0.4625,6.17171E-14,6.1717293124E-14
4.829,3.28535,2.43401,0.160905,0.227933,0.4625,6.15601E-14,6.1560293124E-14
4.83,3.28473,2.43344,0.160918,0.227879,0.4625,6.18472E-14,6.1847393124E-14
4.831,3.28411,2.43286,0.160931,0.227825,0.4625,6.17631E-14,6.1763293124E-14
4.832,3.28349,2.43228,0.160944,0.22777,0.4625,6.14318E-14,6.1431993124E-14
4.833,3.28286,2.43169,0.160957,0.227715,0.4625,6.13077E-14,6.1307893124E-14
4.834,3.28223,2.4311,0.160971,0.22766,0.4625,6.14396E-14,6.1439793124E-14
4.835,3.28159,2.4305,0.160984,0.227604,0.4625,6.1692E-14,6.1692193124E-14
4.836,3.28095,2.4299,0.160998,0.227548,0.4625,6.17024E-14,6.1702593124E-14
4.837,3.2803,2.42929,0.161011,0.227491,0.4625,6.15905E-14,6.1590693124E-14
4.838,3.27964,2.42868,0.161025,0.227434,0.4625,6.16764E-14,6.1676593124E-14
4.839,3.27898,2.42807,0.161039,0.227376,0.4625,6.13129E-14,6.1313093124E-14
4.84,3.27832,2.42745,0.161053,0.227318,0.4625,6.16113E-14,6.1611493124E-14
4.841,3.27765,2.42682,0.161067,0.227259,0.4625,6.16217E-14,6.1621893124E-14
4.842,3.27697,2.42619,0.161082,0.2272,0.4625,6.12635E-14,6.1263693124E-14
4.843,3.27629,2.42556,0.161096,0.227141,0.4625,6.16044E-14,6.1604593124E-14
4.844,3.27561,2.42492,0.16111,0.227081,0.4625,6.13632E-14,6.1363393124E-14
4.845,3.27492,2.42427,0.161125,0.22702,0.4625,6.14595E-14,6.1459693124E-14
4.846,3.27422,2.42362,0.16114,0.226959,0.4625,6.15775E-14,6.1577693124E-14
4.847,3.27352,2.42297,0.161155,0.226898,0.4625,6.15757E-14,6.1575893124E-14
4.848,3.27282,2.42231,0.16117,0.226836,0.4625,6.16581E-14,6.1658293124E-14
4.849,3.27211,2.42165,0.161185,0.226774,0.4625,6.16746E-14,6.1674793124E-14
4.85,3.27139,2.42098,0.1612,0.226712,0.4625,6.15289E-14,6.1529093124E-14
4.851,3.27067,2.42031,0.161215,0.226649,0.4625,6.14543E-14,6.1454493124E-14
4.852,3.26994,2.41963,0.16123,0.226585,0.4625,6.16633E-14,6.1663493124E-14
4.853,3.26921,2.41895,0.161246,0.226521,0.4625,6.17319E-14,6.1732093124E-14
4.854,3.26848,2.41826,0.161262,0.226457,0.4625,6.17726E-14,6.1772793124E-14
4.855,3.26774,2.41757,0.161277,0.226392,0.4625,6.16503E-14,6.1650493124E-14
4.856,3.26699,2.41687,0.161293,0.226327,0.4625,6.15662E-14,6.1566393124E-14
4.857,3.26624,2.41617,0.161309,0.226261,0.4625,6.17076E-14,6.1707793124E-14
4.858,3.26548,2.41546,0.161325,0.226195,0.4625,6.12678E-14,6.1267993124E-14
4.859,3.26472,2.41475,0.161341,0.226128,0.4625,6.16972E-14,6.1697393124E-14
4.86,3.26395,2.41404,0.161358,0.226061,0.4625,6.15168E-14,6.1516993124E-14
4.861,3.26318,2.41332,0.161374,0.225994,0.4625,6.17284E-14,6.1728593124E-14
4.862,3.26241,2.41259,0.161391,0.225926,0.4625,6.19348E-14,6.1934993124E-14
4.863,3.26162,2.41186,0.161407,0.225857,0.4625,6.15012E-14,6.1501393124E-14
4.864,3.26084,2.41113,0.161424,0.225788,0.4625,6.14942E-14,6.1494393124E-14
4.865,3.26005,2.41039,0.161441,0.225719,0.4625,6.1973E-14,6.1973193124E-14
4.866,3.25925,2.40964,0.161458,0.225649,0.4625,6.17457E-14,6.1745893124E-14
4.867,3.25845,2.40889,0.161475,0.225579,0.4625,6.16469E-14,6.1647093124E-14
4.868,3.25764,2.40814,0.161492,0.225509,0.4625,6.16755E-14,6.1675693124E-14
4.869,3.25683,2.40738,0.161509,0.225438,0.4625,6.18091E-14,6.1809293124E-14
4.87,3.25601,2.40662,0.161527,0.225366,0.4625,6.17423E-14,6.1742493124E-14
4.871,3.25519,2.40585,0.161544,0.225294,0.4625,6.20042E-14,6.2004393124E-14
4.872,3.25437,2.40508,0.161562,0.225222,0.4625,6.16807E-14,6.1680893124E-14
4.873,3.25353,2.4043,0.16158,0.225149,0.4625,6.15645E-14,6.1564693124E-14
4.874,3.2527,2.40352,0.161598,0.225076,0.4625,6.16972E-14,6.1697393124E-14
4.875,3.25186,2.40274,0.161616,0.225002,0.4625,6.17024E-14,6.1702593124E-14
4.876,3.25101,2.40195,0.161634,0.224928,0.4625,6.17249E-14,6.1725093124E-14
4.877,3.25016,2.40115,0.161652,0.224854,0.4625,6.14474E-14,6.1447593124E-14
4.878,3.2493,2.40035,0.16167,0.224779,0.4625,6.15714E-14,6.1571593124E-14
4.879,3.24844,2.39955,0.161689,0.224703,0.4625,6.18307E-14,6.1830893124E-14
4.88,3.24757,2.39874,0.161708,0.224628,0.4625,6.15133E-14,6.1513493124E-14
4.881,3.2467,2.39792,0.161726,0.224551,0.4625,6.16842E-14,6.1684393124E-14
4.882,3.24582,2.3971,0.161745,0.224475,0.4625,6.16547E-14,6.1654893124E-14
4.883,3.24494,2.39628,0.161764,0.224397,0.4625,6.18897E-14,6.1889893124E-14
4.884,3.24406,2.39545,0.161783,0.22432,0.4625,6.11811E-14,6.1181293124E-14
4.885,3.24316,2.39462,0.161802,0.224242,0.4625,6.15046E-14,6.1504793124E-14
4.886,3.24227,2.39378,0.161821,0.224163,0.4625,6.12028E-14,6.1202993124E-14
4.887,3.24137,2.39294,0.161841,0.224084,0.4625,6.16234E-14,6.1623593124E-14
4.888,3.24046,2.39209,0.16186,0.224005,0.4625,6.17961E-14,6.1796293124E-14
4.889,3.23955,2.39124,0.16188,0.223925,0.4625,6.14578E-14,6.1457993124E-14
4.89,3.23863,2.39039,0.1619,0.223845,0.4625,6.14829E-14,6.1483093124E-14
4.891,3.23771,2.38953,0.161919,0.223765,0.4625,6.17726E-14,6.1772793124E-14
4.892,3.23678,2.38866,0.161939,0.223684,0.4625,6.15723E-14,6.1572493124E-14
4.893,3.23585,2.38779,0.161959,0.223602,0.4625,6.1352E-14,6.1352193124E-14
4.894,3.23492,2.38692,0.16198,0.22352,0.4625,6.18013E-14,6.1801493124E-14
4.895,3.23398,2.38604,0.162,0.223438,0.4625,6.13858E-14,6.1385993124E-14
4.896,3.23303,2.38515,0.16202,0.223355,0.4625,6.16668E-14,6.1666993124E-14
4.897,3.23208,2.38427,0.162041,0.223272,0.4625,6.16746E-14,6.1674793124E-14
4.898,3.23112,2.38337,0.162062,0.223188,0.4625,6.16581E-14,6.1658293124E-14
4.899,3.23016,2.38248,0.162082,0.223104,0.4625,6.14795E-14,6.1479693124E-14
4.9,3.2292,2.38157,0.162103,0.22302,0.4625,6.16087E-14,6.1608893124E-14
4.901,3.22823,2.38067,0.162124,0.222935,0.4625,6.17813E-14,6.1781493124E-14
4.902,3.22725,2.37976,0.162145,0.222849,0.4625,6.13233E-14,6.1323493124E-14
4.903,3.22627,2.37884,0.162167,0.222764,0.4625,6.15246E-14,6.1524793124E-14
4.904,3.22529,2.37792,0.162188,0.222677,0.4625,6.14005E-14,6.1400693124E-14
4.905,3.2243,2.377,0.162209,0.222591,0.4625,6.12574E-14,6.1257593124E-14
4.906,3.2233,2.37607,0.162231,0.222504,0.4625,6.15497E-14,6.1549893124E-14
4.907,3.2223,2.37513,0.162253,0.222416,0.4625,6.13528E-14,6.1352993124E-14
4.908,3.2213,2.37419,0.162274,0.222328,0.4625,6.14682E-14,6.1468393124E-14
4.909,3.22029,2.37325,0.162296,0.22224,0.4625,6.16052E-14,6.1605393124E-14
4.91,3.21927,2.3723,0.162318,0.222151,0.4625,6.13702E-14,6.1370393124E-14
4.911,3.21825,2.37135,0.162341,0.222062,0.4625,6.15757E-14,6.1575893124E-14
4.912,3.21723,2.37039,0.162363,0.221972,0.4625,6.12999E-14,6.1300093124E-14
4.913,3.2162,2.36943,0.162385,0.221882,0.4625,6.14118E-14,6.1411993124E-14
4.914,3.21516,2.36847,0.162408,0.221792,0.4625,6.18056E-14,6.1805793124E-14
4.915,3.21413,2.3675,0.16243,0.221701,0.4625,6.17301E-14,6.1730293124E-14
4.916,3.21308,2.36652,0.162453,0.221609,0.4625,6.15992E-14,6.1599393124E-14
4.917,3.21203,2.36554,0.162476,0.221518,0.4625,6.17041E-14,6.1704293124E-14
4.918,3.21098,2.36456,0.162499,0.221425,0.4625,6.16469E-14,6.1647093124E-14
4.919,3.20992,2.36357,0.162522,0.221333,0.4625,6.1659E-14,6.1659193124E-14
4.92,3.20886,2.36257,0.162545,0.22124,0.4625,6.17527E-14,6.1752893124E-14
4.921,3.20779,2.36158,0.162569,0.221146,0.4625,6.1502E-14,6.1502193124E-14
4.922,3.20672,2.36057,0.162592,0.221052,0.4625,6.15844E-14,6.1584593124E-14
4.923,3.20564,2.35957,0.162616,0.220958,0.4625,6.14326E-14,6.1432793124E-14
4.924,3.20456,2.35856,0.162639,0.220863,0.4625,6.14439E-14,6.1444093124E-14
4.925,3.20347,2.35754,0.162663,0.220768,0.4625,6.17961E-14,6.1796293124E-14
4.926,3.20238,2.35652,0.162687,0.220673,0.4625,6.16E-14,6.1600193124E-14
4.927,3.20128,2.3555,0.162711,0.220577,0.4625,6.16321E-14,6.1632293124E-14
4.928,3.20018,2.35447,0.162735,0.22048,0.4625,6.14335E-14,6.1433693124E-14
4.929,3.19908,2.35343,0.162759,0.220383,0.4625,6.16304E-14,6.1630593124E-14
4.93,3.19797,2.3524,0.162784,0.220286,0.4625,6.16226E-14,6.1622793124E-14
4.931,3.19685,2.35135,0.162808,0.220189,0.4625,6.13173E-14,6.1317493124E-14
4.932,3.19573,2.35031,0.162833,0.22009,0.4625,6.1515E-14,6.1515193124E-14
4.933,3.1946,2.34925,0.162858,0.219992,0.4625,6.1587E-14,6.1587193124E-14
4.934,3.19347,2.3482,0.162882,0.219893,0.4625,6.16651E-14,6.1665293124E-14
4.935,3.19234,2.34714,0.162907,0.219794,0.4625,6.16989E-14,6.1699093124E-14
4.936,3.1912,2.34607,0.162933,0.219694,0.4625,6.17562E-14,6.1756393124E-14
4.937,3.19006,2.345,0.162958,0.219594,0.4625,6.17466E-14,6.1746793124E-14
4.938,3.18891,2.34393,0.162983,0.219493,0.4625,6.16607E-14,6.1660893124E-14
4.939,3.18775,2.34285,0.163008,0.219392,0.4625,6.18759E-14,6.1876093124E-14
4.94,3.18659,2.34177,0.163034,0.219291,0.4625,6.16555E-14,6.1655693124E-14
4.941,3.18543,2.34068,0.16306,0.219189,0.4625,6.1849E-14,6.1849193124E-14
4.942,3.18426,2.33959,0.163086,0.219087,0.4625,6.18637E-14,6.1863893124E-14
4.943,3.18309,2.33849,0.163111,0.218984,0.4625,6.15133E-14,6.1513493124E-14
4.944,3.18191,2.33739,0.163137,0.218881,0.4625,6.15384E-14,6.1538593124E-14
4.945,3.18073,2.33629,0.163164,0.218778,0.4625,6.15064E-14,6.1506593124E-14
4.946,3.17954,2.33518,0.16319,0.218674,0.4625,6.15853E-14,6.1585493124E-14
4.947,3.17835,2.33407,0.163216,0.218569,0.4625,6.15402E-14,6.1540393124E-14
4.948,3.17716,2.33295,0.163243,0.218465,0.4625,6.15332E-14,6.1533393124E-14
4.949,3.17596,2.33183,0.163269,0.218359,0.4625,6.14569E-14,6.1457093124E-14
4.95,3.17475,2.3307,0.163296,0.218254,0.4625,6.16972E-14,6.1697393124E-14
4.951,3.17354,2.32957,0.163323,0.218148,0.4625,6.13988E-14,6.1398993124E-14
4.952,3.17232,2.32843,0.16335,0.218042,0.4625,6.15367E-14,6.1536893124E-14
4.953,3.17111,2.32729,0.163377,0.217935,0.4625,6.15029E-14,6.1503093124E-14
4.954,3.16988,2.32615,0.163404,0.217828,0.4625,6.17145E-14,6.1714693124E-14
4.955,3.16865,2.325,0.163432,0.21772,0.4625,6.15272E-14,6.1527393124E-14
4.956,3.16742,2.32385,0.163459,0.217612,0.4625,6.13433E-14,6.1343493124E-14
4.957,3.16618,2.32269,0.163487,0.217504,0.4625,6.15697E-14,6.1569893124E-14
4.958,3.16494,2.32153,0.163514,0.217395,0.4625,6.17492E-14,6.1749393124E-14
4.959,3.16369,2.32036,0.163542,0.217286,0.4625,6.15567E-14,6.1556893124E-14
4.96,3.16244,2.31919,0.16357,0.217176,0.4625,6.16469E-14,6.1647093124E-14
4.961,3.16118,2.31802,0.163598,0.217066,0.4625,6.19279E-14,6.1928093124E-14
4.962,3.15992,2.31684,0.163626,0.216955,0.4625,6.12756E-14,6.1275793124E-14
4.963,3.15865,2.31565,0.163655,0.216845,0.4625,6.14812E-14,6.1481393124E-14
4.964,3.15738,2.31447,0.163683,0.216733,0.4625,6.14057E-14,6.1405893124E-14
4.965,3.15611,2.31327,0.163712,0.216622,0.4625,6.15393E-14,6.1539493124E-14
4.966,3.15483,2.31208,0.16374,0.21651,0.4625,6.14413E-14,6.1441493124E-14
4.967,3.15354,2.31088,0.163769,0.216397,0.4625,6.13086E-14,6.1308793124E-14
4.968,3.15225,2.30967,0.163798,0.216284,0.4625,6.18967E-14,6.1896893124E-14
4.969,3.15096,2.30846,0.163827,0.216171,0.4625,6.15289E-14,6.1529093124E-14
4.97,3.14966,2.30725,0.163856,0.216057,0.4625,6.17414E-14,6.1741593124E-14
4.971,3.14836,2.30603,0.163885,0.215943,0.4625,6.1666E-14,6.1666193124E-14
4.972,3.14705,2.30481,0.163915,0.215829,0.4625,6.17076E-14,6.1707793124E-14
4.973,3.14574,2.30358,0.163944,0.215714,0.4625,6.12219E-14,6.1222093124E-14
4.974,3.14442,2.30235,0.163974,0.215599,0.4625,6.1437E-14,6.1437193124E-14
4.975,3.1431,2.30112,0.164004,0.215483,0.4625,6.16842E-14,6.1684393124E-14
4.976,3.14178,2.29988,0.164033,0.215367,0.4625,6.13572E-14,6.1357393124E-14
4.977,3.14045,2.29863,0.164063,0.21525,0.4625,6.14985E-14,6.1498693124E-14
4.978,3.13911,2.29739,0.164094,0.215133,0.4625,6.16885E-14,6.1688693124E-14
4.979,3.13777,2.29613,0.164124,0.215016,0.4625,6.15272E-14,6.1527393124E-14
4.98,3.13643,2.29488,0.164154,0.214898,0.4625,6.16816E-14,6.1681793124E-14
4.981,3.13508,2.29362,0.164185,0.21478,0.4625,6.16391E-14,6.1639293124E-14
4.982,3.13373,2.29235,0.164215,0.214662,0.4625,6.17536E-14,6.1753793124E-14
4.983,3.13237,2.29108,0.164246,0.214543,0.4625,6.15731E-14,6.1573293124E-14
4.984,3.13101,2.28981,0.164277,0.214424,0.4625,6.14855E-14,6.1485693124E-14
4.985,3.12964,2.28853,0.164308,0.214304,0.4625,6.16E-14,6.1600193124E-14
4.986,3.12827,2.28725,0.164339,0.214184,0.4625,6.14907E-14,6.1490893124E-14
4.987,3.1269,2.28596,0.16437,0.214064,0.4625,6.13997E-14,6.1399893124E-14
4.988,3.12552,2.28467,0.164401,0.213943,0.4625,6.15567E-14,6.1556893124E-14
4.989,3.12413,2.28338,0.164433,0.213822,0.4625,6.16894E-14,6.1689593124E-14
4.99,3.12274,2.28208,0.164464,0.2137,0.4625,6.14933E-14,6.1493493124E-14
4.991,3.12135,2.28078,0.164496,0.213578,0.4625,6.1777E-14,6.1777193124E-14
4.992,3.11995,2.27947,0.164528,0.213455,0.4625,6.14066E-14,6.1406793124E-14
4.993,3.11855,2.27816,0.16456,0.213333,0.4625,6.13407E-14,6.1340893124E-14
4.994,3.11715,2.27684,0.164592,0.213209,0.4625,6.15098E-14,6.1509993124E-14
4.995,3.11573,2.27552,0.164624,0.213086,0.4625,6.16712E-14,6.1671393124E-14
4.996,3.11432,2.2742,0.164656,0.212962,0.4625,6.16495E-14,6.1649693124E-14
4.997,3.1129,2.27287,0.164688,0.212838,0.4625,6.16972E-14,6.1697393124E-14
4.998,3.11147,2.27154,0.164721,0.212713,0.4625,6.17761E-14,6.1776293124E-14
4.999,3.11005,2.2702,0.164754,0.212588,0.4625,6.1751E-14,6.1751193124E-14
5,3.10861,2.26886,0.164786,0.212462,0.4625,6.13129E-14,6.1313093124E-14
5.001,3.10718,2.26752,0.164819,0.212336,0.4625,6.15454E-14,6.1545593124E-14
5.002,3.10573,2.26617,0.164852,0.21221,0.4625,6.15974E-14,6.1597593124E-14
5.003,3.10429,2.26482,0.164885,0.212083,0.4625,6.15783E-14,6.1578493124E-14
5.004,3.10284,2.26346,0.164919,0.211956,0.4625,6.15827E-14,6.1582893124E-14
5.005,3.10138,2.2621,0.164952,0.211829,0.4625,6.177E-14,6.1770193124E-14
5.006,3.09992,2.26074,0.164986,0.211701,0.4625,6.15844E-14,6.1584593124E-14
5.007,3.09846,2.25937,0.165019,0.211573,0.4625,6.18039E-14,6.1804093124E-14
5.008,3.09699,2.25799,0.165053,0.211444,0.4625,6.15081E-14,6.1508293124E-14
5.009,3.09552,2.25662,0.165087,0.211315,0.4625,6.14066E-14,6.1406793124E-14
5.01,3.09404,2.25523,0.165121,0.211186,0.4625,6.16547E-14,6.1654893124E-14
5.011,3.09256,2.25385,0.165155,0.211056,0.4625,6.15341E-14,6.1534293124E-14
5.012,3.09107,2.25246,0.165189,0.210926,0.4625,6.14838E-14,6.1483993124E-14
5.013,3.08958,2.25107,0.165224,0.210795,0.4625,6.17423E-14,6.1742493124E-14
5.014,3.08809,2.24967,0.165258,0.210664,0.4625,6.17154E-14,6.1715593124E-14
5.015,3.08659,2.24827,0.165293,0.210533,0.4625,6.14092E-14,6.1409393124E-14
5.016,3.08509,2.24686,0.165327,0.210401,0.4625,6.18585E-14,6.1858693124E-14
5.017,3.08358,2.24545,0.165362,0.210269,0.4625,6.17215E-14,6.1721693124E-14
5.018,3.08207,2.24404,0.165397,0.210137,0.4625,6.13901E-14,6.1390293124E-14
5.019,3.08055,2.24262,0.165432,0.210004,0.4625,6.14031E-14,6.1403293124E-14
5.02,3.07903,2.2412,0.165467,0.209871,0.4625,6.16512E-14,6.1651393124E-14
5.021,3.07751,2.23977,0.165503,0.209737,0.4625,6.16018E-14,6.1601993124E-14
5.022,3.07598,2.23834,0.165538,0.209603,0.4625,6.14578E-14,6.1457993124E-14
5.023,3.07445,2.23691,0.165574,0.209469,0.4625,6.18039E-14,6.1804093124E-14
5.024,3.07291,2.23547,0.16561,0.209334,0.4625,6.15922E-14,6.1592393124E-14
5.025,3.07137,2.23403,0.165645,0.209199,0.4625,6.14326E-14,6.1432793124E-14
5.026,3.06982,2.23258,0.165681,0.209064,0.4625,6.14283E-14,6.1428493124E-14
5.027,3.06827,2.23113,0.165717,0.208928,0.4625,6.162E-14,6.1620193124E-14
5.028,3.06672,2.22968,0.165754,0.208792,0.4625,6.17414E-14,6.1741593124E-14
5.029,3.06516,2.22822,0.16579,0.208655,0.4625,6.1862E-14,6.1862193124E-14
5.03,3.0636,2.22675,0.165826,0.208518,0.4625,6.16139E-14,6.1614093124E-14
5.031,3.06203,2.22529,0.165863,0.208381,0.4625,6.16902E-14,6.1690393124E-14
5.032,3.06046,2.22382,0.1659,0.208243,0.4625,6.17353E-14,6.1735493124E-14
5.033,3.05889,2.22234,0.165937,0.208105,0.4625,6.13285E-14,6.1328693124E-14
5.034,3.05731,2.22087,0.165974,0.207967,0.4625,6.1293E-14,6.1293193124E-14
5.035,3.05572,2.21938,0.166011,0.207828,0.4625,6.16391E-14,6.1639293124E-14
5.036,3.05414,2.2179,0.166048,0.207689,0.4625,6.15532E-14,6.1553393124E-14
5.037,3.05254,2.21641,0.166085,0.207549,0.4625,6.14153E-14,6.1415493124E-14
5.038,3.05095,2.21492,0.166123,0.207409,0.4625,6.14456E-14,6.1445793124E-14
5.039,3.04935,2.21342,0.16616,0.207269,0.4625,6.15905E-14,6.1590693124E-14
5.04,3.04774,2.21192,0.166198,0.207128,0.4625,6.1855E-14,6.1855193124E-14
5.041,3.04613,2.21041,0.166236,0.206987,0.4625,6.15176E-14,6.1517793124E-14
5.042,3.04452,2.2089,0.166274,0.206846,0.4625,6.15341E-14,6.1534293124E-14
5.043,3.0429,2.20739,0.166312,0.206704,0.4625,6.16833E-14,6.1683493124E-14
5.044,3.04128,2.20587,0.16635,0.206562,0.4625,6.14109E-14,6.1411093124E-14
5.045,3.03966,2.20435,0.166388,0.20642,0.4625,6.16677E-14,6.1667893124E-14
5.046,3.03803,2.20282,0.166427,0.206277,0.4625,6.15853E-14,6.1585493124E-14
5.047,3.03639,2.2013,0.166465,0.206134,0.4625,6.15601E-14,6.1560293124E-14
5.048,3.03476,2.19976,0.166504,0.20599,0.4625,6.16911E-14,6.1691293124E-14
5.049,3.03312,2.19823,0.166543,0.205846,0.4625,6.17189E-14,6.1719093124E-14
5.05,3.03147,2.19669,0.166582,0.205702,0.4625,6.16217E-14,6.1621893124E-14
5.051,3.02982,2.19514,0.166621,0.205557,0.4625,6.14534E-14,6.1453593124E-14
5.052,3.02817,2.19359,0.16666,0.205412,0.4625,6.16607E-14,6.1660893124E-14
5.053,3.02651,2.19204,0.166699,0.205267,0.4625,6.14829E-14,6.1483093124E-14
5.054,3.02485,2.19049,0.166739,0.205121,0.4625,6.18585E-14,6.1858693124E-14
5.055,3.02318,2.18893,0.166778,0.204975,0.4625,6.13416E-14,6.1341793124E-14
5.056,3.02151,2.18736,0.166818,0.204829,0.4625,6.16989E-14,6.1699093124E-14
5.057,3.01984,2.1858,0.166858,0.204682,0.4625,6.17536E-14,6.1753793124E-14
5.058,3.01816,2.18422,0.166898,0.204535,0.4625,6.14014E-14,6.1401593124E-14
5.059,3.01648,2.18265,0.166938,0.204388,0.4625,6.15619E-14,6.1562093124E-14
5.06,3.01479,2.18107,0.166978,0.20424,0.4625,6.17674E-14,6.1767593124E-14
5.061,3.0131,2.17949,0.167018,0.204091,0.4625,6.17058E-14,6.1705993124E-14
5.062,3.0114,2.1779,0.167059,0.203943,0.4625,6.13511E-14,6.1351293124E-14
5.063,3.00971,2.17631,0.167099,0.203794,0.4625,6.15966E-14,6.1596793124E-14
5.064,3.008,2.17472,0.16714,0.203645,0.4625,6.18585E-14,6.1858693124E-14
5.065,3.0063,2.17312,0.167181,0.203495,0.4625,6.1633E-14,6.1633193124E-14
5.066,3.00459,2.17152,0.167222,0.203345,0.4625,6.17024E-14,6.1702593124E-14
5.067,3.00287,2.16991,0.167263,0.203195,0.4625,6.16347E-14,6.1634893124E-14
5.068,3.00115,2.16831,0.167304,0.203044,0.4625,6.17058E-14,6.1705993124E-14
5.069,2.99943,2.16669,0.167345,0.202893,0.4625,6.16746E-14,6.1674793124E-14
5.07,2.99771,2.16508,0.167387,0.202742,0.4625,6.15705E-14,6.1570693124E-14
5.071,2.99598,2.16346,0.167428,0.20259,0.4625,6.1731E-14,6.1731193124E-14
5.072,2.99424,2.16183,0.16747,0.202438,0.4625,6.14396E-14,6.1439793124E-14
5.073,2.9925,2.16021,0.167512,0.202286,0.4625,6.14023E-14,6.1402493124E-14
5.074,2.99076,2.15857,0.167554,0.202133,0.4625,6.11247E-14,6.1124893124E-14
5.075,2.98902,2.15694,0.167596,0.20198,0.4625,6.16469E-14,6.1647093124E-14
5.076,2.98727,2.1553,0.167638,0.201826,0.4625,6.19244E-14,6.1924593124E-14
5.077,2.98551,2.15366,0.167681,0.201672,0.4625,6.17848E-14,6.1784993124E-14
5.078,2.98375,2.15201,0.167723,0.201518,0.4625,6.16894E-14,6.1689593124E-14
5.079,2.98199,2.15036,0.167766,0.201364,0.4625,6.1666E-14,6.1666193124E-14
5.08,2.98023,2.14871,0.167808,0.201209,0.4625,6.16686E-14,6.1668793124E-14
5.081,2.97846,2.14705,0.167851,0.201054,0.4625,6.17787E-14,6.1778893124E-14
5.082,2.97669,2.14539,0.167894,0.200898,0.4625,6.17327E-14,6.1732893124E-14
5.083,2.97491,2.14373,0.167937,0.200742,0.4625,6.15783E-14,6.1578493124E-14
5.084,2.97313,2.14206,0.16798,0.200586,0.4625,6.18724E-14,6.1872593124E-14
5.085,2.97134,2.14039,0.168024,0.20043,0.4625,6.1489E-14,6.1489193124E-14
5.086,2.96955,2.13871,0.168067,0.200273,0.4625,6.17995E-14,6.1799693124E-14
5.087,2.96776,2.13704,0.168111,0.200116,0.4625,6.17822E-14,6.1782393124E-14
5.088,2.96597,2.13535,0.168155,0.199958,0.4625,6.16E-14,6.1600193124E-14
5.089,2.96417,2.13367,0.168198,0.1998,0.4625,6.17492E-14,6.1749393124E-14
5.09,2.96236,2.13198,0.168242,0.199642,0.4625,6.16555E-14,6.1655693124E-14
5.091,2.96055,2.13028,0.168287,0.199483,0.4625,6.1535E-14,6.1535193124E-14
5.092,2.95874,2.12859,0.168331,0.199325,0.4625,6.17596E-14,6.1759793124E-14
5.093,2.95693,2.12689,0.168375,0.199165,0.4625,6.15896E-14,6.1589793124E-14
5.094,2.95511,2.12518,0.16842,0.199006,0.4625,6.1672E-14,6.1672193124E-14
5.095,2.95329,2.12348,0.168464,0.198846,0.4625,6.1633E-14,6.1633193124E-14
5.096,2.95146,2.12177,0.168509,0.198686,0.4625,6.15541E-14,6.1554293124E-14
5.097,2.94963,2.12005,0.168554,0.198525,0.4625,6.13797E-14,6.1379893124E-14
5.098,2.9478,2.11833,0.168599,0.198364,0.4625,6.17258E-14,6.1725993124E-14
5.099,2.94596,2.11661,0.168644,0.198203,0.4625,6.14023E-14,6.1402493124E-14
5.1,2.94412,2.11489,0.168689,0.198041,0.4625,6.196E-14,6.1960193124E-14
5.101,2.94227,2.11316,0.168735,0.197879,0.4625,6.16633E-14,6.1663493124E-14
5.102,2.94042,2.11142,0.16878,0.197717,0.4625,6.14691E-14,6.1469293124E-14
5.103,2.93857,2.10969,0.168826,0.197555,0.4625,6.16772E-14,6.1677393124E-14
5.104,2.93671,2.10795,0.168871,0.197392,0.4625,6.17067E-14,6.1706893124E-14
5.105,2.93485,2.10621,0.168917,0.197229,0.4625,6.1548E-14,6.1548193124E-14
5.106,2.93299,2.10446,0.168963,0.197065,0.4625,6.14283E-14,6.1428493124E-14
5.107,2.93112,2.10271,0.169009,0.196901,0.4625,6.15046E-14,6.1504793124E-14
5.108,2.92925,2.10096,0.169056,0.196737,0.4625,6.16208E-14,6.1620993124E-14
5.109,2.92738,2.0992,0.169102,0.196573,0.4625,6.18099E-14,6.1810093124E-14
5.11,2.9255,2.09744,0.169149,0.196408,0.4625,6.16391E-14,6.1639293124E-14
5.111,2.92362,2.09568,0.169195,0.196243,0.4625,6.1548E-14,6.1548193124E-14
5.112,2.92173,2.09391,0.169242,0.196077,0.4625,6.1607E-14,6.1607193124E-14
5.113,2.91984,2.09214,0.169289,0.195911,0.4625,6.16998E-14,6.1699993124E-14
5.114,2.91795,2.09037,0.169336,0.195745,0.4625,6.18342E-14,6.1834393124E-14
5.115,2.91605,2.08859,0.169383,0.195579,0.4625,6.15766E-14,6.1576793124E-14
5.116,2.91415,2.08681,0.16943,0.195412,0.4625,6.16399E-14,6.1640093124E-14
5.117,2.91225,2.08502,0.169478,0.195245,0.4625,6.16469E-14,6.1647093124E-14
5.118,2.91034,2.08324,0.169525,0.195077,0.4625,6.15471E-14,6.1547293124E-14
5.119,2.90843,2.08145,0.169573,0.19491,0.4625,6.16885E-14,6.1688693124E-14
5.12,2.90651,2.07965,0.169621,0.194742,0.4625,6.16729E-14,6.1673093124E-14
5.121,2.9046,2.07785,0.169669,0.194573,0.4625,6.1672E-14,6.1672193124E-14
5.122,2.90267,2.07605,0.169717,0.194405,0.4625,6.17943E-14,6.1794493124E-14
5.123,2.90075,2.07425,0.169765,0.194236,0.4625,6.1528E-14,6.1528193124E-14
5.124,2.89882,2.07244,0.169813,0.194066,0.4625,6.15176E-14,6.1517793124E-14
5.125,2.89689,2.07063,0.169862,0.193897,0.4625,6.18229E-14,6.1823093124E-14
5.126,2.89495,2.06881,0.16991,0.193727,0.4625,6.15228E-14,6.1522993124E-14
5.127,2.89301,2.067,0.169959,0.193557,0.4625,6.18854E-14,6.1885593124E-14
5.128,2.89107,2.06518,0.170008,0.193386,0.4625,6.15046E-14,6.1504793124E-14
5.129,2.88912,2.06335,0.170056,0.193215,0.4625,6.15523E-14,6.1552493124E-14
5.13,2.88717,2.06152,0.170106,0.193044,0.4625,6.16261E-14,6.1626293124E-14
5.131,2.88522,2.05969,0.170155,0.192873,0.4625,6.15766E-14,6.1576793124E-14
5.132,2.88326,2.05786,0.170204,0.192701,0.4625,6.17692E-14,6.1769393124E-14
5.133,2.8813,2.05602,0.170253,0.192529,0.4625,6.14196E-14,6.1419793124E-14
5.134,2.87934,2.05418,0.170303,0.192356,0.4625,6.18342E-14,6.1834393124E-14
5.135,2.87737,2.05233,0.170353,0.192184,0.4625,6.1666E-14,6.1666193124E-14
5.136,2.8754,2.05049,0.170403,0.192011,0.4625,6.16521E-14,6.1652293124E-14
5.137,2.87343,2.04864,0.170453,0.191837,0.4625,6.17744E-14,6.1774593124E-14
5.138,2.87145,2.04678,0.170503,0.191664,0.4625,6.17804E-14,6.1780593124E-14
5.139,2.86947,2.04492,0.170553,0.19149,0.4625,6.18203E-14,6.1820493124E-14
5.14,2.86748,2.04306,0.170603,0.191315,0.4625,6.17553E-14,6.1755493124E-14
5.141,2.86549,2.0412,0.170654,0.191141,0.4625,6.19053E-14,6.1905493124E-14
5.142,2.8635,2.03933,0.170704,0.190966,0.4625,6.17423E-14,6.1742493124E-14
5.143,2.86151,2.03746,0.170755,0.190791,0.4625,6.15593E-14,6.1559493124E-14
5.144,2.85951,2.03559,0.170806,0.190615,0.4625,6.17726E-14,6.1772793124E-14
5.145,2.85751,2.03371,0.170857,0.19044,0.4625,6.18212E-14,6.1821393124E-14
5.146,2.8555,2.03183,0.170908,0.190264,0.4625,6.1522E-14,6.1522193124E-14
5.147,2.8535,2.02995,0.170959,0.190087,0.4625,6.18065E-14,6.1806693124E-14
5.148,2.85148,2.02806,0.17101,0.189911,0.4625,6.18004E-14,6.1800593124E-14
5.149,2.84947,2.02617,0.171062,0.189734,0.4625,6.18949E-14,6.1895093124E-14
5.15,2.84745,2.02428,0.171114,0.189556,0.4625,6.18099E-14,6.1810093124E-14
5.151,2.84543,2.02238,0.171165,0.189379,0.4625,6.15827E-14,6.1582893124E-14
5.152,2.8434,2.02049,0.171217,0.189201,0.4625,6.17024E-14,6.1702593124E-14
5.153,2.84138,2.01858,0.171269,0.189023,0.4625,6.14907E-14,6.1490893124E-14
5.154,2.83934,2.01668,0.171321,0.188845,0.4625,6.20675E-14,6.2067693124E-14
5.155,2.83731,2.01477,0.171374,0.188666,0.4625,6.16781E-14,6.1678293124E-14
5.156,2.83527,2.01286,0.171426,0.188487,0.4625,6.16781E-14,6.1678293124E-14
5.157,2.83323,2.01094,0.171478,0.188308,0.4625,6.16347E-14,6.1634893124E-14
5.158,2.83118,2.00903,0.171531,0.188128,0.4625,6.15272E-14,6.1527393124E-14
5.159,2.82914,2.00711,0.171584,0.187948,0.4625,6.15324E-14,6.1532593124E-14
5.16,2.82709,2.00518,0.171637,0.187768,0.4625,6.18464E-14,6.1846593124E-14
5.161,2.82503,2.00325,0.17169,0.187587,0.4625,6.196E-14,6.1960193124E-14
5.162,2.82297,2.00132,0.171743,0.187407,0.4625,6.17119E-14,6.1712093124E-14
5.163,2.82091,1.99939,0.171796,0.187226,0.4625,6.15038E-14,6.1503993124E-14
5.164,2.81885,1.99745,0.17185,0.187044,0.4625,6.16946E-14,6.1694793124E-14
5.165,2.81678,1.99552,0.171903,0.186863,0.4625,6.14387E-14,6.1438893124E-14
5.166,2.81471,1.99357,0.171957,0.186681,0.4625,6.14925E-14,6.1492693124E-14
5.167,2.81264,1.99163,0.172011,0.186499,0.4625,6.1646E-14,6.1646193124E-14
5.168,2.81056,1.98968,0.172064,0.186316,0.4625,6.14933E-14,6.1493493124E-14
5.169,2.80848,1.98773,0.172118,0.186134,0.4625,6.16712E-14,6.1671393124E-14
5.17,2.8064,1.98577,0.172173,0.185951,0.4625,6.15012E-14,6.1501393124E-14
5.171,2.80431,1.98382,0.172227,0.185767,0.4625,6.15636E-14,6.1563793124E-14
5.172,2.80222,1.98186,0.172281,0.185584,0.4625,6.16208E-14,6.1620993124E-14
5.173,2.80013,1.97989,0.172336,0.1854,0.4625,6.17032E-14,6.1703393124E-14
5.174,2.79803,1.97793,0.172391,0.185216,0.4625,6.17232E-14,6.1723393124E-14
5.175,2.79593,1.97596,0.172445,0.185031,0.4625,6.15107E-14,6.1510893124E-14
5.176,2.79383,1.97398,0.1725,0.184846,0.4625,6.14543E-14,6.1454493124E-14
5.177,2.79173,1.97201,0.172555,0.184662,0.4625,6.1692E-14,6.1692193124E-14
5.178,2.78962,1.97003,0.172611,0.184476,0.4625,6.18715E-14,6.1871693124E-14
5.179,2.78751,1.96805,0.172666,0.184291,0.4625,6.17301E-14,6.1730293124E-14
5.18,2.78539,1.96606,0.172721,0.184105,0.4625,6.15619E-14,6.1562093124E-14
5.181,2.78327,1.96408,0.172777,0.183919,0.4625,6.14786E-14,6.1478793124E-14
5.182,2.78115,1.96209,0.172833,0.183732,0.4625,6.18923E-14,6.1892493124E-14
5.183,2.77903,1.96009,0.172888,0.183546,0.4625,6.19418E-14,6.1941993124E-14
5.184,2.7769,1.9581,0.172944,0.183359,0.4625,6.15497E-14,6.1549893124E-14
5.185,2.77477,1.9561,0.173,0.183172,0.4625,6.17431E-14,6.1743293124E-14
5.186,2.77264,1.9541,0.173057,0.182984,0.4625,6.1744E-14,6.1744193124E-14
5.187,2.7705,1.95209,0.173113,0.182797,0.4625,6.19062E-14,6.1906393124E-14
5.188,2.76836,1.95009,0.173169,0.182609,0.4625,6.15896E-14,6.1589793124E-14
5.189,2.76622,1.94808,0.173226,0.18242,0.4625,6.16538E-14,6.1653993124E-14
5.19,2.76408,1.94606,0.173283,0.182232,0.4625,6.17839E-14,6.1784093124E-14
5.191,2.76193,1.94405,0.17334,0.182043,0.4625,6.15081E-14,6.1508293124E-14
5.192,2.75978,1.94203,0.173397,0.181854,0.4625,6.16599E-14,6.1660093124E-14
5.193,2.75762,1.94001,0.173454,0.181665,0.4625,6.17423E-14,6.1742493124E-14
5.194,2.75547,1.93798,0.173511,0.181475,0.4625,6.18576E-14,6.1857793124E-14
5.195,2.75331,1.93595,0.173568,0.181285,0.4625,6.17874E-14,6.1787593124E-14
5.196,2.75115,1.93392,0.173626,0.181095,0.4625,6.14881E-14,6.1488293124E-14
5.197,2.74898,1.93189,0.173683,0.180905,0.4625,6.16373E-14,6.1637493124E-14
5.198,2.74681,1.92986,0.173741,0.180714,0.4625,6.18073E-14,6.1807493124E-14
5.199,2.74464,1.92782,0.173799,0.180523,0.4625,6.19713E-14,6.1971493124E-14
5.2,2.74247,1.92578,0.173857,0.180332,0.4625,6.18446E-14,6.1844793124E-14
5.201,2.74029,1.92373,0.173915,0.180141,0.4625,6.19687E-14,6.1968893124E-14
5.202,2.73811,1.92169,0.173973,0.179949,0.4625,6.16928E-14,6.1692993124E-14
5.203,2.73592,1.91964,0.174032,0.179757,0.4625,6.14118E-14,6.1411993124E-14
5.204,2.73374,1.91758,0.17409,0.179565,0.4625,6.17301E-14,6.1730293124E-14
5.205,2.73155,1.91553,0.174149,0.179373,0.4625,6.18169E-14,6.1817093124E-14
5.206,2.72936,1.91347,0.174208,0.17918,0.4625,6.16339E-14,6.1634093124E-14
5.207,2.72716,1.91141,0.174266,0.178987,0.4625,6.1783E-14,6.1783193124E-14
5.208,2.72497,1.90935,0.174325,0.178794,0.4625,6.18984E-14,6.1898593124E-14
5.209,2.72277,1.90728,0.174385,0.1786,0.4625,6.15723E-14,6.1572493124E-14
5.21,2.72056,1.90521,0.174444,0.178407,0.4625,6.1783E-14,6.1783193124E-14
5.211,2.71836,1.90314,0.174503,0.178213,0.4625,6.15064E-14,6.1506593124E-14
5.212,2.71615,1.90107,0.174563,0.178018,0.4625,6.1685E-14,6.1685193124E-14
5.213,2.71394,1.89899,0.174622,0.177824,0.4625,6.14838E-14,6.1483993124E-14
5.214,2.71172,1.89691,0.174682,0.177629,0.4625,6.17223E-14,6.1722493124E-14
5.215,2.70951,1.89483,0.174742,0.177434,0.4625,6.15046E-14,6.1504793124E-14
5.216,2.70729,1.89275,0.174802,0.177239,0.4625,6.16885E-14,6.1688693124E-14
5.217,2.70506,1.89066,0.174862,0.177044,0.4625,6.17579E-14,6.1758093124E-14
5.218,2.70284,1.88857,0.174922,0.176848,0.4625,6.17596E-14,6.1759793124E-14
5.219,2.70061,1.88648,0.174983,0.176652,0.4625,6.17301E-14,6.1730293124E-14
5.22,2.69838,1.88438,0.175043,0.176456,0.4625,6.16954E-14,6.1695593124E-14
5.221,2.69615,1.88228,0.175104,0.176259,0.4625,6.1633E-14,6.1633193124E-14
5.222,2.69391,1.88018,0.175165,0.176063,0.4625,6.17466E-14,6.1746793124E-14
5.223,2.69167,1.87808,0.175226,0.175866,0.4625,6.1607E-14,6.1607193124E-14
5.224,2.68943,1.87597,0.175287,0.175669,0.4625,6.19279E-14,6.1928093124E-14
5.225,2.68719,1.87387,0.175348,0.175471,0.4625,6.18212E-14,6.1821393124E-14
5.226,2.68494,1.87176,0.175409,0.175274,0.4625,6.17588E-14,6.1758993124E-14
5.227,2.68269,1.86964,0.17547,0.175076,0.4625,6.15419E-14,6.1542093124E-14
5.228,2.68044,1.86753,0.175532,0.174878,0.4625,6.15038E-14,6.1503993124E-14
5.229,2.67818,1.86541,0.175594,0.174679,0.4625,6.17058E-14,6.1705993124E-14
5.23,2.67592,1.86329,0.175655,0.174481,0.4625,6.18134E-14,6.1813593124E-14
5.231,2.67366,1.86116,0.175717,0.174282,0.4625,6.15862E-14,6.1586393124E-14
5.232,2.6714,1.85904,0.175779,0.174083,0.4625,6.14838E-14,6.1483993124E-14
5.233,2.66914,1.85691,0.175841,0.173884,0.4625,6.1587E-14,6.1587193124E-14
5.234,2.66687,1.85478,0.175904,0.173684,0.4625,6.17804E-14,6.1780593124E-14
5.235,2.6646,1.85265,0.175966,0.173484,0.4625,6.14916E-14,6.1491793124E-14
5.236,2.66232,1.85051,0.176029,0.173284,0.4625,6.15489E-14,6.1549093124E-14
5.237,2.66005,1.84837,0.176091,0.173084,0.4625,6.14335E-14,6.1433693124E-14
5.238,2.65777,1.84623,0.176154,0.172884,0.4625,6.17752E-14,6.1775393124E-14
5.239,2.65549,1.84409,0.176217,0.172683,0.4625,6.16174E-14,6.1617593124E-14
5.24,2.65321,1.84194,0.17628,0.172482,0.4625,6.15159E-14,6.1516093124E-14
5.241,2.65092,1.8398,0.176343,0.172281,0.4625,6.18559E-14,6.1856093124E-14
5.242,2.64863,1.83765,0.176406,0.17208,0.4625,6.17961E-14,6.1796293124E-14
5.243,2.64634,1.83549,0.17647,0.171878,0.4625,6.1718E-14,6.1718193124E-14
5.244,2.64405,1.83334,0.176533,0.171676,0.4625,6.13919E-14,6.1392093124E-14
5.245,2.64175,1.83118,0.176597,0.171474,0.4625,6.14075E-14,6.1407693124E-14
5.246,2.63945,1.82902,0.176661,0.171272,0.4625,6.17362E-14,6.1736393124E-14
5.247,2.63715,1.82686,0.176725,0.17107,0.4625,6.16581E-14,6.1658293124E-14
5.248,2.63485,1.82469,0.176789,0.170867,0.4625,6.18134E-14,6.1813593124E-14
5.249,2.63254,1.82253,0.176853,0.170664,0.4625,6.12444E-14,6.1244593124E-14
5.25,2.63023,1.82036,0.176917,0.170461,0.4625,6.16607E-14,6.1660893124E-14
5.251,2.62792,1.81818,0.176981,0.170257,0.4625,6.16009E-14,6.1601093124E-14
5.252,2.62561,1.81601,0.177046,0.170054,0.4625,6.15792E-14,6.1579393124E-14
5.253,2.62329,1.81383,0.177111,0.16985,0.4625,6.1646E-14,6.1646193124E-14
5.254,2.62098,1.81166,0.177175,0.169646,0.4625,6.19053E-14,6.1905493124E-14
5.255,2.61866,1.80947,0.17724,0.169442,0.4625,6.17683E-14,6.1768493124E-14
5.256,2.61633,1.80729,0.177305,0.169237,0.4625,6.17518E-14,6.1751993124E-14
5.257,2.61401,1.80511,0.17737,0.169033,0.4625,6.15827E-14,6.1582893124E-14
5.258,2.61168,1.80292,0.177436,0.168828,0.4625,6.15428E-14,6.1542993124E-14
5.259,2.60935,1.80073,0.177501,0.168623,0.4625,6.19669E-14,6.1967093124E-14
5.26,2.60702,1.79853,0.177567,0.168417,0.4625,6.17492E-14,6.1749393124E-14
5.261,2.60468,1.79634,0.177632,0.168212,0.4625,6.15914E-14,6.1591593124E-14
5.262,2.60235,1.79414,0.177698,0.168006,0.4625,6.14985E-14,6.1498693124E-14
5.263,2.60001,1.79194,0.177764,0.1678,0.4625,6.15419E-14,6.1542093124E-14
5.264,2.59767,1.78974,0.17783,0.167594,0.4625,6.15012E-14,6.1501393124E-14
5.265,2.59532,1.78754,0.177896,0.167388,0.4625,6.12756E-14,6.1275793124E-14
5.266,2.59298,1.78533,0.177962,0.167181,0.4625,6.15029E-14,6.1503093124E-14
5.267,2.59063,1.78312,0.178028,0.166974,0.4625,6.17865E-14,6.1786693124E-14
5.268,2.58828,1.78091,0.178095,0.166767,0.4625,6.18108E-14,6.1810993124E-14
5.269,2.58592,1.7787,0.178162,0.16656,0.4625,6.16937E-14,6.1693893124E-14
5.27,2.58357,1.77649,0.178228,0.166353,0.4625,6.17379E-14,6.1738093124E-14
5.271,2.58121,1.77427,0.178295,0.166145,0.4625,6.18394E-14,6.1839593124E-14
5.272,2.57885,1.77205,0.178362,0.165937,0.4625,6.17978E-14,6.1797993124E-14
5.273,2.57649,1.76983,0.178429,0.165729,0.4625,6.15194E-14,6.1519593124E-14
5.274,2.57412,1.76761,0.178496,0.165521,0.4625,6.15844E-14,6.1584593124E-14
5.275,2.57176,1.76538,0.178564,0.165313,0.4625,6.17856E-14,6.1785793124E-14
5.276,2.56939,1.76315,0.178631,0.165104,0.4625,6.17293E-14,6.1729493124E-14
5.277,2.56702,1.76092,0.178699,0.164895,0.4625,6.16104E-14,6.1610593124E-14
5.278,2.56464,1.75869,0.178767,0.164686,0.4625,6.18229E-14,6.1823093124E-14
5.279,2.56227,1.75646,0.178834,0.164477,0.4625,6.16052E-14,6.1605393124E-14
5.28,2.55989,1.75422,0.178902,0.164268,0.4625,6.17917E-14,6.1791893124E-14
5.281,2.55751,1.75198,0.17897,0.164058,0.4625,6.17405E-14,6.1740693124E-14
5.282,2.55513,1.74974,0.179039,0.163849,0.4625,6.16885E-14,6.1688693124E-14
5.283,2.55275,1.7475,0.179107,0.163639,0.4625,6.17579E-14,6.1758093124E-14
5.284,2.55036,1.74526,0.179175,0.163428,0.4625,6.15966E-14,6.1596793124E-14
5.285,2.54797,1.74301,0.179244,0.163218,0.4625,6.17145E-14,6.1714693124E-14
5.286,2.54558,1.74076,0.179313,0.163008,0.4625,6.16096E-14,6.1609793124E-14
5.287,2.54319,1.73851,0.179381,0.162797,0.4625,6.16382E-14,6.1638393124E-14
5.288,2.5408,1.73626,0.17945,0.162586,0.4625,6.16963E-14,6.1696493124E-14
5.289,2.5384,1.734,0.179519,0.162375,0.4625,6.1672E-14,6.1672193124E-14
5.29,2.536,1.73175,0.179588,0.162164,0.4625,6.12782E-14,6.1278393124E-14
5.291,2.5336,1.72949,0.179658,0.161952,0.4625,6.13589E-14,6.1359093124E-14
5.292,2.5312,1.72723,0.179727,0.16174,0.4625,6.15723E-14,6.1572493124E-14
5.293,2.52879,1.72497,0.179797,0.161529,0.4625,6.1646E-14,6.1646193124E-14
5.294,2.52639,1.7227,0.179866,0.161317,0.4625,6.17015E-14,6.1701693124E-14
5.295,2.52398,1.72044,0.179936,0.161104,0.4625,6.15879E-14,6.1588093124E-14
5.296,2.52157,1.71817,0.180006,0.160892,0.4625,6.17414E-14,6.1741593124E-14
5.297,2.51915,1.7159,0.180076,0.160679,0.4625,6.15402E-14,6.1540393124E-14
5.298,2.51674,1.71363,0.180146,0.160467,0.4625,6.17041E-14,6.1704293124E-14
5.299,2.51432,1.71135,0.180216,0.160254,0.4625,6.14031E-14,6.1403293124E-14
5.3,2.5119,1.70908,0.180287,0.160041,0.4625,6.16894E-14,6.1689593124E-14
5.301,2.50948,1.7068,0.180357,0.159827,0.4625,6.12808E-14,6.1280993124E-14
5.302,2.50706,1.70452,0.180428,0.159614,0.4625,6.15419E-14,6.1542093124E-14
5.303,2.50463,1.70224,0.180498,0.1594,0.4625,6.15801E-14,6.1580293124E-14
5.304,2.50221,1.69995,0.180569,0.159186,0.4625,6.13606E-14,6.1360793124E-14
5.305,2.49978,1.69767,0.18064,0.158972,0.4625,6.17076E-14,6.1707793124E-14
5.306,2.49735,1.69538,0.180711,0.158758,0.4625,6.16885E-14,6.1688693124E-14
5.307,2.49492,1.69309,0.180782,0.158544,0.4625,6.14725E-14,6.1472693124E-14
5.308,2.49248,1.6908,0.180854,0.158329,0.4625,6.1672E-14,6.1672193124E-14
5.309,2.49005,1.68851,0.180925,0.158115,0.4625,6.16824E-14,6.1682593124E-14
5.31,2.48761,1.68621,0.180996,0.1579,0.4625,6.15393E-14,6.1539493124E-14
5.311,2.48517,1.68392,0.181068,0.157685,0.4625,6.16365E-14,6.1636693124E-14
5.312,2.48273,1.68162,0.18114,0.15747,0.4625,6.17111E-14,6.1711293124E-14
5.313,2.48028,1.67932,0.181212,0.157254,0.4625,6.1594E-14,6.1594193124E-14
5.314,2.47784,1.67702,0.181284,0.157039,0.4625,6.15948E-14,6.1594993124E-14
5.315,2.47539,1.67471,0.181356,0.156823,0.4625,6.17778E-14,6.1777993124E-14
5.316,2.47294,1.67241,0.181428,0.156607,0.4625,6.14847E-14,6.1484893124E-14
5.317,2.47049,1.6701,0.1815,0.156391,0.4625,6.18307E-14,6.1830893124E-14
5.318,2.46804,1.66779,0.181573,0.156175,0.4625,6.14691E-14,6.1469293124E-14
5.319,2.46559,1.66548,0.181645,0.155959,0.4625,6.17475E-14,6.1747693124E-14
5.32,2.46313,1.66317,0.181718,0.155742,0.4625,6.17423E-14,6.1742493124E-14
5.321,2.46067,1.66086,0.181791,0.155525,0.4625,6.15757E-14,6.1575893124E-14
5.322,2.45821,1.65854,0.181864,0.155309,0.4625,6.17145E-14,6.1714693124E-14
5.323,2.45575,1.65622,0.181937,0.155092,0.4625,6.16295E-14,6.1629693124E-14
5.324,2.45329,1.6539,0.18201,0.154874,0.4625,6.16694E-14,6.1669593124E-14
5.325,2.45082,1.65158,0.182083,0.154657,0.4625,6.15168E-14,6.1516993124E-14
5.326,2.44836,1.64926,0.182157,0.15444,0.4625,6.1842E-14,6.1842193124E-14
5.327,2.44589,1.64694,0.18223,0.154222,0.4625,6.1646E-14,6.1646193124E-14
5.328,2.44342,1.64461,0.182304,0.154004,0.4625,6.1764E-14,6.1764193124E-14
5.329,2.44095,1.64228,0.182378,0.153786,0.4625,6.15948E-14,6.1594993124E-14
5.33,2.43847,1.63995,0.182451,0.153568,0.4625,6.16607E-14,6.1660893124E-14
5.331,2.436,1.63762,0.182525,0.15335,0.4625,6.16009E-14,6.1601093124E-14
5.332,2.43352,1.63529,0.182599,0.153132,0.4625,6.15324E-14,6.1532593124E-14
5.333,2.43104,1.63296,0.182674,0.152913,0.4625,6.15584E-14,6.1558593124E-14
5.334,2.42856,1.63062,0.182748,0.152694,0.4625,6.19097E-14,6.1909893124E-14
5.335,2.42608,1.62828,0.182822,0.152476,0.4625,6.18585E-14,6.1858693124E-14
5.336,2.4236,1.62595,0.182897,0.152257,0.4625,6.16417E-14,6.1641893124E-14
5.337,2.42111,1.62361,0.182972,0.152037,0.4625,6.17536E-14,6.1753793124E-14
5.338,2.41863,1.62126,0.183046,0.151818,0.4625,6.15463E-14,6.1546493124E-14
5.339,2.41614,1.61892,0.183121,0.151599,0.4625,6.14751E-14,6.1475293124E-14
5.34,2.41365,1.61658,0.183196,0.151379,0.4625,6.1574E-14,6.1574193124E-14
5.341,2.41116,1.61423,0.183271,0.15116,0.4625,6.17735E-14,6.1773693124E-14
5.342,2.40867,1.61188,0.183346,0.15094,0.4625,6.16278E-14,6.1627993124E-14
5.343,2.40617,1.60953,0.183422,0.15072,0.4625,6.15506E-14,6.1550793124E-14
5.344,2.40368,1.60718,0.183497,0.1505,0.4625,6.16746E-14,6.1674793124E-14
5.345,2.40118,1.60483,0.183573,0.150279,0.4625,6.14873E-14,6.1487493124E-14
5.346,2.39868,1.60248,0.183648,0.150059,0.4625,6.16642E-14,6.1664393124E-14
5.347,2.39618,1.60012,0.183724,0.149838,0.4625,6.17987E-14,6.1798893124E-14
5.348,2.39368,1.59776,0.1838,0.149618,0.4625,6.17362E-14,6.1736393124E-14
5.349,2.39118,1.5954,0.183876,0.149397,0.4625,6.15896E-14,6.1589793124E-14
5.35,2.38867,1.59305,0.183952,0.149176,0.4625,6.15341E-14,6.1534293124E-14
5.351,2.38617,1.59068,0.184028,0.148955,0.4625,6.15176E-14,6.1517793124E-14
5.352,2.38366,1.58832,0.184105,0.148734,0.4625,6.16252E-14,6.1625393124E-14
5.353,2.38115,1.58596,0.184181,0.148512,0.4625,6.14751E-14,6.1475293124E-14
5.354,2.37864,1.58359,0.184258,0.148291,0.4625,6.13901E-14,6.1390293124E-14
5.355,2.37613,1.58123,0.184334,0.148069,0.4625,6.17249E-14,6.1725093124E-14
5.356,2.37362,1.57886,0.184411,0.147847,0.4625,6.17856E-14,6.1785793124E-14
5.357,2.3711,1.57649,0.184488,0.147625,0.4625,6.1502E-14,6.1502193124E-14
5.358,2.36858,1.57412,0.184565,0.147403,0.4625,6.14951E-14,6.1495293124E-14
5.359,2.36607,1.57174,0.184642,0.147181,0.4625,6.16443E-14,6.1644493124E-14
5.36,2.36355,1.56937,0.184719,0.146959,0.4625,6.16573E-14,6.1657493124E-14
5.361,2.36103,1.567,0.184796,0.146737,0.4625,6.16521E-14,6.1652293124E-14
5.362,2.35851,1.56462,0.184874,0.146514,0.4625,6.16399E-14,6.1640093124E-14
5.363,2.35598,1.56224,0.184951,0.146292,0.4625,6.16174E-14,6.1617593124E-14
5.364,2.35346,1.55986,0.185029,0.146069,0.4625,6.1731E-14,6.1731193124E-14
5.365,2.35093,1.55748,0.185107,0.145846,0.4625,6.1842E-14,6.1842193124E-14
5.366,2.34841,1.5551,0.185185,0.145623,0.4625,6.18186E-14,6.1818793124E-14
5.367,2.34588,1.55272,0.185263,0.1454,0.4625,6.16278E-14,6.1627993124E-14
5.368,2.34335,1.55033,0.185341,0.145177,0.4625,6.13138E-14,6.1313993124E-14
5.369,2.34082,1.54795,0.185419,0.144953,0.4625,6.18386E-14,6.1838793124E-14
5.37,2.33829,1.54556,0.185497,0.14473,0.4625,6.18698E-14,6.1869993124E-14
5.371,2.33575,1.54317,0.185575,0.144506,0.4625,6.17058E-14,6.1705993124E-14
5.372,2.33322,1.54078,0.185654,0.144282,0.4625,6.16781E-14,6.1678293124E-14
5.373,2.33068,1.53839,0.185732,0.144059,0.4625,6.14795E-14,6.1479693124E-14
5.374,2.32815,1.536,0.185811,0.143835,0.4625,6.14968E-14,6.1496993124E-14
5.375,2.32561,1.53361,0.18589,0.143611,0.4625,6.15376E-14,6.1537793124E-14
5.376,2.32307,1.53122,0.185969,0.143386,0.4625,6.14335E-14,6.1433693124E-14
5.377,2.32053,1.52882,0.186048,0.143162,0.4625,6.18091E-14,6.1809293124E-14
5.378,2.31799,1.52642,0.186127,0.142938,0.4625,6.17102E-14,6.1710393124E-14
5.379,2.31545,1.52403,0.186206,0.142713,0.4625,6.15523E-14,6.1552493124E-14
5.38,2.3129,1.52163,0.186286,0.142489,0.4625,6.16243E-14,6.1624493124E-14
5.381,2.31036,1.51923,0.186365,0.142264,0.4625,6.18637E-14,6.1863893124E-14
5.382,2.30781,1.51683,0.186445,0.142039,0.4625,6.1633E-14,6.1633193124E-14
5.383,2.30526,1.51442,0.186524,0.141814,0.4625,6.16E-14,6.1600193124E-14
5.384,2.30271,1.51202,0.186604,0.141589,0.4625,6.18446E-14,6.1844793124E-14
5.385,2.30016,1.50962,0.186684,0.141364,0.4625,6.16226E-14,6.1622793124E-14
5.386,2.29761,1.50721,0.186764,0.141139,0.4625,6.17726E-14,6.1772793124E-14
5.387,2.29506,1.5048,0.186844,0.140913,0.4625,6.19288E-14,6.1928993124E-14
5.388,2.29251,1.5024,0.186924,0.140688,0.4625,6.15705E-14,6.1570693124E-14
5.389,2.28996,1.49999,0.187004,0.140462,0.4625,6.17787E-14,6.1778893124E-14
5.39,2.2874,1.49758,0.187085,0.140237,0.4625,6.15072E-14,6.1507393124E-14
5.391,2.28484,1.49517,0.187165,0.140011,0.4625,6.16399E-14,6.1640093124E-14
5.392,2.28229,1.49276,0.187246,0.139785,0.4625,6.15653E-14,6.1565493124E-14
5.393,2.27973,1.49034,0.187326,0.139559,0.4625,6.17501E-14,6.1750293124E-14
5.394,2.27717,1.48793,0.187407,0.139333,0.4625,6.14829E-14,6.1483093124E-14
5.395,2.27461,1.48551,0.187488,0.139107,0.4625,6.1692E-14,6.1692193124E-14
5.396,2.27205,1.4831,0.187569,0.138881,0.4625,6.17822E-14,6.1782393124E-14
5.397,2.26949,1.48068,0.18765,0.138655,0.4625,6.16174E-14,6.1617593124E-14
5.398,2.26692,1.47826,0.187731,0.138428,0.4625,6.18568E-14,6.1856993124E-14
5.399,2.26436,1.47584,0.187812,0.138202,0.4625,6.16746E-14,6.1674793124E-14
5.4,2.26179,1.47342,0.187894,0.137975,0.4625,6.17006E-14,6.1700793124E-14
5.401,2.25923,1.471,0.187975,0.137748,0.4625,6.13875E-14,6.1387693124E-14
5.402,2.25666,1.46858,0.188057,0.137522,0.4625,6.1404E-14,6.1404193124E-14
5.403,2.25409,1.46616,0.188139,0.137295,0.4625,6.16E-14,6.1600193124E-14
5.404,2.25152,1.46374,0.18822,0.137068,0.4625,6.15896E-14,6.1589793124E-14
5.405,2.24895,1.46131,0.188302,0.136841,0.4625,6.15549E-14,6.1555093124E-14
5.406,2.24638,1.45888,0.188384,0.136614,0.4625,6.16391E-14,6.1639293124E-14
5.407,2.24381,1.45646,0.188466,0.136387,0.4625,6.16156E-14,6.1615793124E-14
5.408,2.24124,1.45403,0.188548,0.136159,0.4625,6.18368E-14,6.1836993124E-14
5.409,2.23867,1.4516,0.188631,0.135932,0.4625,6.17223E-14,6.1722493124E-14
5.41,2.23609,1.44917,0.188713,0.135704,0.4625,6.18377E-14,6.1837893124E-14
5.411,2.23352,1.44674,0.188796,0.135477,0.4625,6.16712E-14,6.1671393124E-14
5.412,2.23094,1.44431,0.188878,0.135249,0.4625,6.18047E-14,6.1804893124E-14
5.413,2.22836,1.44188,0.188961,0.135022,0.4625,6.16616E-14,6.1661793124E-14
5.414,2.22579,1.43945,0.189044,0.134794,0.4625,6.15775E-14,6.1577693124E-14
5.415,2.22321,1.43702,0.189126,0.134566,0.4625,6.17093E-14,6.1709493124E-14
5.416,2.22063,1.43458,0.189209,0.134338,0.4625,6.14769E-14,6.1477093124E-14
5.417,2.21805,1.43215,0.189292,0.13411,0.4625,6.17128E-14,6.1712993124E-14
5.418,2.21547,1.42971,0.189376,0.133882,0.4625,6.1502E-14,6.1502193124E-14
5.419,2.21289,1.42727,0.189459,0.133654,0.4625,6.14855E-14,6.1485693124E-14
5.42,2.21031,1.42484,0.189542,0.133426,0.4625,6.15315E-14,6.1531693124E-14
5.421,2.20772,1.4224,0.189626,0.133197,0.4625,6.16061E-14,6.1606293124E-14
5.422,2.20514,1.41996,0.189709,0.132969,0.4625,6.17076E-14,6.1707793124E-14
5.423,2.20255,1.41752,0.189793,0.132741,0.4625,6.16946E-14,6.1694793124E-14
5.424,2.19997,1.41508,0.189876,0.132512,0.4625,6.16868E-14,6.1686993124E-14
5.425,2.19738,1.41264,0.18996,0.132284,0.4625,6.17761E-14,6.1776293124E-14
5.426,2.1948,1.4102,0.190044,0.132055,0.4625,6.16703E-14,6.1670493124E-14
5.427,2.19221,1.40776,0.190128,0.131826,0.4625,6.17137E-14,6.1713893124E-14
5.428,2.18962,1.40531,0.190212,0.131597,0.4625,6.16321E-14,6.1632293124E-14
5.429,2.18703,1.40287,0.190296,0.131369,0.4625,6.15957E-14,6.1595893124E-14
5.43,2.18444,1.40042,0.190381,0.13114,0.4625,6.16165E-14,6.1616693124E-14
5.431,2.18186,1.39798,0.190465,0.130911,0.4625,6.15411E-14,6.1541293124E-14
5.432,2.17926,1.39553,0.190549,0.130682,0.4625,6.18169E-14,6.1817093124E-14
5.433,2.17667,1.39309,0.190634,0.130453,0.4625,6.15558E-14,6.1555993124E-14
5.434,2.17408,1.39064,0.190719,0.130224,0.4625,6.16781E-14,6.1678293124E-14
5.435,2.17149,1.38819,0.190803,0.129994,0.4625,6.15064E-14,6.1506593124E-14
5.436,2.1689,1.38574,0.190888,0.129765,0.4625,6.18047E-14,6.1804893124E-14
5.437,2.1663,1.3833,0.190973,0.129536,0.4625,6.18377E-14,6.1837893124E-14
5.438,2.16371,1.38085,0.191058,0.129307,0.4625,6.17232E-14,6.1723393124E-14
5.439,2.16112,1.3784,0.191143,0.129077,0.4625,6.16512E-14,6.1651393124E-14
5.44,2.15852,1.37594,0.191228,0.128848,0.4625,6.1666E-14,6.1666193124E-14
5.441,2.15593,1.37349,0.191313,0.128618,0.4625,6.15619E-14,6.1562093124E-14
5.442,2.15333,1.37104,0.191399,0.128389,0.4625,6.17822E-14,6.1782393124E-14
5.443,2.15073,1.36859,0.191484,0.128159,0.4625,6.16382E-14,6.1638393124E-14
5.444,2.14814,1.36614,0.19157,0.127929,0.4625,6.15489E-14,6.1549093124E-14
5.445,2.14554,1.36368,0.191655,0.127699,0.4625,6.1437E-14,6.1437193124E-14
5.446,2.14294,1.36123,0.191741,0.12747,0.4625,6.16807E-14,6.1680893124E-14
5.447,2.14034,1.35877,0.191827,0.12724,0.4625,6.15532E-14,6.1553393124E-14
5.448,2.13774,1.35632,0.191913,0.12701,0.4625,6.15124E-14,6.1512593124E-14
5.449,2.13514,1.35386,0.191999,0.12678,0.4625,6.15428E-14,6.1542993124E-14
5.45,2.13254,1.35141,0.192085,0.12655,0.4625,6.16555E-14,6.1655693124E-14
5.451,2.12994,1.34895,0.192171,0.12632,0.4625,6.16521E-14,6.1652293124E-14
5.452,2.12734,1.3465,0.192257,0.12609,0.4625,6.15367E-14,6.1536893124E-14
5.453,2.12474,1.34404,0.192343,0.12586,0.4625,6.15176E-14,6.1517793124E-14
5.454,2.12214,1.34158,0.19243,0.12563,0.4625,6.17752E-14,6.1775393124E-14
5.455,2.11954,1.33912,0.192516,0.1254,0.4625,6.16607E-14,6.1660893124E-14
5.456,2.11694,1.33666,0.192603,0.125169,0.4625,6.13494E-14,6.1349593124E-14
5.457,2.11433,1.3342,0.19269,0.124939,0.4625,6.14916E-14,6.1491793124E-14
5.458,2.11173,1.33174,0.192776,0.124709,0.4625,6.16573E-14,6.1657493124E-14
5.459,2.10913,1.32929,0.192863,0.124479,0.4625,6.15836E-14,6.1583793124E-14
5.46,2.10652,1.32682,0.19295,0.124248,0.4625,6.17492E-14,6.1749393124E-14
5.461,2.10392,1.32436,0.193037,0.124018,0.4625,6.15792E-14,6.1579393124E-14
5.462,2.10131,1.3219,0.193124,0.123787,0.4625,6.1607E-14,6.1607193124E-14
5.463,2.09871,1.31944,0.193211,0.123557,0.4625,6.14387E-14,6.1438893124E-14
5.464,2.09611,1.31698,0.193298,0.123326,0.4625,6.15757E-14,6.1575893124E-14
5.465,2.0935,1.31452,0.193386,0.123096,0.4625,6.17006E-14,6.1700793124E-14
5.466,2.09089,1.31206,0.193473,0.122865,0.4625,6.17128E-14,6.1712993124E-14
5.467,2.08829,1.30959,0.193561,0.122635,0.4625,6.16243E-14,6.1624493124E-14
5.468,2.08568,1.30713,0.193648,0.122404,0.4625,6.16451E-14,6.1645293124E-14
5.469,2.08308,1.30467,0.193736,0.122174,0.4625,6.16573E-14,6.1657493124E-14
5.47,2.08047,1.3022,0.193824,0.121943,0.4625,6.16876E-14,6.1687793124E-14
5.471,2.07786,1.29974,0.193911,0.121712,0.4625,6.15341E-14,6.1534293124E-14
5.472,2.07526,1.29728,0.193999,0.121482,0.4625,6.15723E-14,6.1572493124E-14
5.473,2.07265,1.29481,0.194087,0.121251,0.4625,6.1692E-14,6.1692193124E-14
5.474,2.07004,1.29235,0.194175,0.12102,0.4625,6.16096E-14,6.1609793124E-14
5.475,2.06744,1.28988,0.194263,0.120789,0.4625,6.16946E-14,6.1694793124E-14
5.476,2.06483,1.28742,0.194351,0.120558,0.4625,6.15627E-14,6.1562893124E-14
5.477,2.06222,1.28495,0.19444,0.120328,0.4625,6.15411E-14,6.1541293124E-14
5.478,2.05961,1.28249,0.194528,0.120097,0.4625,6.16668E-14,6.1666993124E-14
5.479,2.057,1.28002,0.194616,0.119866,0.4625,6.16182E-14,6.1618393124E-14
5.48,2.0544,1.27756,0.194705,0.119635,0.4625,6.17128E-14,6.1712993124E-14
5.481,2.05179,1.27509,0.194794,0.119404,0.4625,6.15202E-14,6.1520393124E-14
5.482,2.04918,1.27262,0.194882,0.119173,0.4625,6.15801E-14,6.1580293124E-14
5.483,2.04657,1.27016,0.194971,0.118942,0.4625,6.15272E-14,6.1527393124E-14
5.484,2.04396,1.26769,0.19506,0.118711,0.4625,6.16972E-14,6.1697393124E-14
5.485,2.04135,1.26522,0.195149,0.11848,0.4625,6.16E-14,6.1600193124E-14
5.486,2.03875,1.26276,0.195238,0.118249,0.4625,6.17457E-14,6.1745893124E-14
5.487,2.03614,1.26029,0.195327,0.118018,0.4625,6.15211E-14,6.1521293124E-14
5.488,2.03353,1.25782,0.195416,0.117787,0.4625,6.17301E-14,6.1730293124E-14
5.489,2.03092,1.25536,0.195505,0.117556,0.4625,6.15185E-14,6.1518693124E-14
5.49,2.02831,1.25289,0.195594,0.117325,0.4625,6.16963E-14,6.1696493124E-14
5.491,2.0257,1.25042,0.195683,0.117094,0.4625,6.15306E-14,6.1530793124E-14
5.492,2.02309,1.24796,0.195773,0.116863,0.4625,6.16972E-14,6.1697393124E-14
5.493,2.02048,1.24549,0.195862,0.116632,0.4625,6.14734E-14,6.1473593124E-14
5.494,2.01787,1.24302,0.195952,0.116401,0.4625,6.15827E-14,6.1582893124E-14
5.495,2.01527,1.24055,0.196041,0.11617,0.4625,6.17171E-14,6.1717293124E-14
5.496,2.01266,1.23809,0.196131,0.115939,0.4625,6.16694E-14,6.1669593124E-14
5.497,2.01005,1.23562,0.196221,0.115708,0.4625,6.14734E-14,6.1473593124E-14
5.498,2.00744,1.23315,0.196311,0.115477,0.4625,6.18672E-14,6.1867393124E-14
5.499,2.00483,1.23068,0.196401,0.115246,0.4625,6.16764E-14,6.1676593124E-14
5.5,2.00222,1.22822,0.196491,0.115015,0.4625,6.16148E-14,6.1614993124E-14
5.501,1.99961,1.22575,0.196581,0.114784,0.4625,6.15263E-14,6.1526493124E-14
5.502,1.99701,1.22328,0.196671,0.114553,0.4625,6.15679E-14,6.1568093124E-14
5.503,1.9944,1.22081,0.196761,0.114322,0.4625,6.18585E-14,6.1858693124E-14
5.504,1.99179,1.21835,0.196851,0.114091,0.4625,6.13598E-14,6.1359993124E-14
5.505,1.98918,1.21588,0.196941,0.11386,0.4625,6.15515E-14,6.1551693124E-14
5.506,1.98657,1.21341,0.197032,0.113629,0.4625,6.17093E-14,6.1709493124E-14
5.507,1.98397,1.21095,0.197122,0.113398,0.4625,6.18628E-14,6.1862993124E-14
5.508,1.98136,1.20848,0.197213,0.113167,0.4625,6.17041E-14,6.1704293124E-14
5.509,1.97875,1.20601,0.197303,0.112936,0.4625,6.15593E-14,6.1559493124E-14
5.51,1.97614,1.20355,0.197394,0.112705,0.4625,6.15176E-14,6.1517793124E-14
5.511,1.97354,1.20108,0.197485,0.112474,0.4625,6.16443E-14,6.1644493124E-14
5.512,1.97093,1.19861,0.197575,0.112243,0.4625,6.14604E-14,6.1460593124E-14
5.513,1.96832,1.19615,0.197666,0.112012,0.4625,6.16156E-14,6.1615793124E-14
5.514,1.96572,1.19368,0.197757,0.111781,0.4625,6.16122E-14,6.1612393124E-14
5.515,1.96311,1.19121,0.197848,0.11155,0.4625,6.16738E-14,6.1673993124E-14
5.516,1.96051,1.18875,0.197939,0.111319,0.4625,6.15757E-14,6.1575893124E-14
5.517,1.9579,1.18628,0.19803,0.111089,0.4625,6.15168E-14,6.1516993124E-14
5.518,1.9553,1.18382,0.198121,0.110858,0.4625,6.16365E-14,6.1636693124E-14
5.519,1.95269,1.18135,0.198213,0.110627,0.4625,6.16347E-14,6.1634893124E-14
5.52,1.95009,1.17889,0.198304,0.110396,0.4625,6.15801E-14,6.1580293124E-14
5.521,1.94748,1.17642,0.198395,0.110165,0.4625,6.13277E-14,6.1327893124E-14
5.522,1.94488,1.17396,0.198487,0.109935,0.4625,6.15411E-14,6.1541293124E-14
5.523,1.94227,1.17149,0.198578,0.109704,0.4625,6.15211E-14,6.1521293124E-14
5.524,1.93967,1.16903,0.19867,0.109473,0.4625,6.15411E-14,6.1541293124E-14
5.525,1.93707,1.16656,0.198761,0.109242,0.4625,6.16625E-14,6.1662693124E-14
5.526,1.93447,1.1641,0.198853,0.109012,0.4625,6.18203E-14,6.1820493124E-14
5.527,1.93186,1.16164,0.198945,0.108781,0.4625,6.17856E-14,6.1785793124E-14
5.528,1.92926,1.15917,0.199036,0.10855,0.4625,6.15567E-14,6.1556893124E-14
5.529,1.92666,1.15671,0.199128,0.10832,0.4625,6.15489E-14,6.1549093124E-14
5.53,1.92406,1.15425,0.19922,0.108089,0.4625,6.15064E-14,6.1506593124E-14
5.531,1.92146,1.15179,0.199312,0.107859,0.4625,6.179E-14,6.1790193124E-14
5.532,1.91886,1.14933,0.199404,0.107628,0.4625,6.16E-14,6.1600193124E-14
5.533,1.91626,1.14686,0.199496,0.107398,0.4625,6.14691E-14,6.1469293124E-14
5.534,1.91366,1.1444,0.199588,0.107167,0.4625,6.17449E-14,6.1745093124E-14
5.535,1.91106,1.14194,0.19968,0.106937,0.4625,6.18472E-14,6.1847393124E-14
5.536,1.90846,1.13948,0.199773,0.106706,0.4625,6.17197E-14,6.1719893124E-14
5.537,1.90586,1.13702,0.199865,0.106476,0.4625,6.17995E-14,6.1799693124E-14
5.538,1.90327,1.13456,0.199957,0.106246,0.4625,6.16686E-14,6.1668793124E-14
5.539,1.90067,1.1321,0.20005,0.106015,0.4625,6.1646E-14,6.1646193124E-14
5.54,1.89807,1.12964,0.200142,0.105785,0.4625,6.16417E-14,6.1641893124E-14
5.541,1.89548,1.12719,0.200235,0.105555,0.4625,6.15272E-14,6.1527393124E-14
5.542,1.89288,1.12473,0.200327,0.105325,0.4625,6.15332E-14,6.1533393124E-14
5.543,1.89028,1.12227,0.20042,0.105095,0.4625,6.1718E-14,6.1718193124E-14
5.544,1.88769,1.11981,0.200512,0.104865,0.4625,6.15888E-14,6.1588993124E-14
5.545,1.8851,1.11736,0.200605,0.104635,0.4625,6.15133E-14,6.1513493124E-14
5.546,1.8825,1.1149,0.200698,0.104405,0.4625,6.15107E-14,6.1510893124E-14
5.547,1.87991,1.11244,0.200791,0.104175,0.4625,6.15862E-14,6.1586393124E-14
5.548,1.87732,1.10999,0.200884,0.103945,0.4625,6.1751E-14,6.1751193124E-14
5.549,1.87473,1.10753,0.200977,0.103715,0.4625,6.13832E-14,6.1383393124E-14
5.55,1.87214,1.10508,0.201069,0.103485,0.4625,6.15532E-14,6.1553393124E-14
5.551,1.86954,1.10263,0.201163,0.103255,0.4625,6.13771E-14,6.1377293124E-14
5.552,1.86695,1.10017,0.201256,0.103026,0.4625,6.15445E-14,6.1544693124E-14
5.553,1.86437,1.09772,0.201349,0.102796,0.4625,6.1528E-14,6.1528193124E-14
5.554,1.86178,1.09527,0.201442,0.102567,0.4625,6.16052E-14,6.1605393124E-14
5.555,1.85919,1.09282,0.201535,0.102337,0.4625,6.16408E-14,6.1640993124E-14
5.556,1.8566,1.09037,0.201628,0.102107,0.4625,6.1548E-14,6.1548193124E-14
5.557,1.85402,1.08792,0.201722,0.101878,0.4625,6.14144E-14,6.1414593124E-14
5.558,1.85143,1.08547,0.201815,0.101649,0.4625,6.15072E-14,6.1507393124E-14
5.559,1.84884,1.08302,0.201908,0.101419,0.4625,6.15905E-14,6.1590693124E-14
5.56,1.84626,1.08057,0.202002,0.10119,0.4625,6.13485E-14,6.1348693124E-14
5.561,1.84368,1.07812,0.202095,0.100961,0.4625,6.15636E-14,6.1563793124E-14
5.562,1.84109,1.07567,0.202189,0.100732,0.4625,6.16373E-14,6.1637493124E-14
5.563,1.83851,1.07323,0.202283,0.100503,0.4625,6.15862E-14,6.1586393124E-14
5.564,1.83593,1.07078,0.202376,0.100273,0.4625,6.16946E-14,6.1694793124E-14
5.565,1.83335,1.06833,0.20247,0.100044,0.4625,6.16677E-14,6.1667893124E-14
5.566,1.83077,1.06589,0.202564,0.0998156,0.4625,6.16703E-14,6.1670493124E-14
5.567,1.82819,1.06345,0.202657,0.0995867,0.4625,6.18186E-14,6.1818793124E-14
5.568,1.82561,1.061,0.202751,0.0993579,0.4625,6.17041E-14,6.1704293124E-14
5.569,1.82303,1.05856,0.202845,0.0991292,0.4625,6.16035E-14,6.1603693124E-14
5.57,1.82046,1.05612,0.202939,0.0989005,0.4625,6.15454E-14,6.1545593124E-14
5.571,1.81788,1.05368,0.203033,0.0986719,0.4625,6.1561E-14,6.1561193124E-14
5.572,1.81531,1.05124,0.203127,0.0984434,0.4625,6.17189E-14,6.1719093124E-14
5.573,1.81273,1.0488,0.203221,0.0982149,0.4625,6.16738E-14,6.1673993124E-14
5.574,1.81016,1.04636,0.203315,0.0979865,0.4625,6.18117E-14,6.1811893124E-14
5.575,1.80758,1.04392,0.203409,0.0977582,0.4625,6.16295E-14,6.1629693124E-14
5.576,1.80501,1.04148,0.203503,0.0975299,0.4625,6.15298E-14,6.1529993124E-14
5.577,1.80244,1.03904,0.203597,0.0973018,0.4625,6.16434E-14,6.1643593124E-14
5.578,1.79987,1.03661,0.203691,0.0970737,0.4625,6.15775E-14,6.1577693124E-14
5.579,1.7973,1.03417,0.203786,0.0968456,0.4625,6.16876E-14,6.1687793124E-14
5.58,1.79474,1.03174,0.20388,0.0966177,0.4625,6.16208E-14,6.1620993124E-14
5.581,1.79217,1.0293,0.203974,0.0963898,0.4625,6.14959E-14,6.1496093124E-14
5.582,1.7896,1.02687,0.204069,0.096162,0.4625,6.16746E-14,6.1674793124E-14
5.583,1.78704,1.02444,0.204163,0.0959342,0.4625,6.13953E-14,6.1395493124E-14
5.584,1.78447,1.02201,0.204258,0.0957066,0.4625,6.15957E-14,6.1595893124E-14
5.585,1.78191,1.01958,0.204352,0.095479,0.4625,6.17865E-14,6.1786693124E-14
5.586,1.77935,1.01715,0.204447,0.0952515,0.4625,6.15705E-14,6.1570693124E-14
5.587,1.77678,1.01472,0.204541,0.0950241,0.4625,6.17692E-14,6.1769393124E-14
5.588,1.77422,1.01229,0.204636,0.0947968,0.4625,6.16044E-14,6.1604593124E-14
5.589,1.77166,1.00986,0.20473,0.0945695,0.4625,6.15298E-14,6.1529993124E-14
5.59,1.76911,1.00744,0.204825,0.0943424,0.4625,6.16382E-14,6.1638393124E-14
5.591,1.76655,1.00501,0.20492,0.0941153,0.4625,6.16668E-14,6.1666993124E-14
5.592,1.76399,1.00259,0.205014,0.0938883,0.4625,6.14361E-14,6.1436293124E-14
5.593,1.76144,1.00017,0.205109,0.0936614,0.4625,6.15289E-14,6.1529093124E-14
5.594,1.75888,0.997743,0.205204,0.0934346,0.4625,6.17466E-14,6.1746793124E-14
5.595,1.75633,0.995322,0.205299,0.0932079,0.4625,6.13329E-14,6.1333093124E-14
5.596,1.75378,0.992902,0.205393,0.0929812,0.4625,6.16651E-14,6.1665293124E-14
5.597,1.75122,0.990482,0.205488,0.0927547,0.4625,6.1679E-14,6.1679193124E-14
5.598,1.74867,0.988064,0.205583,0.0925282,0.4625,6.15749E-14,6.1575093124E-14
5.599,1.74613,0.985646,0.205678,0.0923018,0.4625,6.15116E-14,6.1511793124E-14
5.6,1.74358,0.98323,0.205773,0.0920756,0.4625,6.1463E-14,6.1463193124E-14
5.601,1.74103,0.980814,0.205868,0.0918494,0.4625,6.18628E-14,6.1862993124E-14
5.602,1.73849,0.9784,0.205963,0.0916233,0.4625,6.15671E-14,6.1567293124E-14
5.603,1.73594,0.975986,0.206058,0.0913973,0.4625,6.15957E-14,6.1595893124E-14
5.604,1.7334,0.973574,0.206153,0.0911714,0.4625,6.15671E-14,6.1567293124E-14
5.605,1.73086,0.971162,0.206248,0.0909456,0.4625,6.15714E-14,6.1571593124E-14
5.606,1.72832,0.968752,0.206343,0.0907199,0.4625,6.1489E-14,6.1489193124E-14
5.607,1.72578,0.966343,0.206438,0.0904943,0.4625,6.1561E-14,6.1561193124E-14
5.608,1.72324,0.963934,0.206534,0.0902688,0.4625,6.15411E-14,6.1541293124E-14
5.609,1.7207,0.961527,0.206629,0.0900434,0.4625,6.1672E-14,6.1672193124E-14
5.61,1.71816,0.959121,0.206724,0.0898181,0.4625,6.17163E-14,6.1716493124E-14
5.611,1.71563,0.956716,0.206819,0.0895929,0.4625,6.16824E-14,6.1682593124E-14
5.612,1.71309,0.954312,0.206914,0.0893679,0.4625,6.18802E-14,6.1880393124E-14
5.613,1.71056,0.95191,0.20701,0.0891429,0.4625,6.15029E-14,6.1503093124E-14
5.614,1.70803,0.949508,0.207105,0.088918,0.4625,6.16321E-14,6.1632293124E-14
5.615,1.7055,0.947107,0.2072,0.0886932,0.4625,6.16625E-14,6.1662693124E-14
5.616,1.70297,0.944708,0.207296,0.0884686,0.4625,6.16625E-14,6.1662693124E-14
5.617,1.70044,0.94231,0.207391,0.088244,0.4625,6.16764E-14,6.1676593124E-14
5.618,1.69792,0.939913,0.207486,0.0880195,0.4625,6.17102E-14,6.1710393124E-14
5.619,1.69539,0.937517,0.207582,0.0877952,0.4625,6.16018E-14,6.1601993124E-14
5.62,1.69287,0.935123,0.207677,0.087571,0.4625,6.16781E-14,6.1678293124E-14
5.621,1.69035,0.932729,0.207773,0.0873469,0.4625,6.1836E-14,6.1836193124E-14
5.622,1.68783,0.930337,0.207868,0.0871229,0.4625,6.15827E-14,6.1582893124E-14
5.623,1.68531,0.927946,0.207964,0.086899,0.4625,6.15289E-14,6.1529093124E-14
5.624,1.68279,0.925556,0.208059,0.0866752,0.4625,6.15992E-14,6.1599393124E-14
5.625,1.68027,0.923167,0.208154,0.0864515,0.4625,6.16434E-14,6.1643593124E-14
5.626,1.67776,0.92078,0.20825,0.086228,0.4625,6.15515E-14,6.1551693124E-14
5.627,1.67524,0.918394,0.208346,0.0860046,0.4625,6.15454E-14,6.1545593124E-14
5.628,1.67273,0.916009,0.208441,0.0857813,0.4625,6.18004E-14,6.1800593124E-14
5.629,1.67022,0.913626,0.208537,0.0855581,0.4625,6.14543E-14,6.1454493124E-14
5.63,1.66771,0.911243,0.208632,0.085335,0.4625,6.15411E-14,6.1541293124E-14
5.631,1.6652,0.908862,0.208728,0.0851121,0.4625,6.16391E-14,6.1639293124E-14
5.632,1.6627,0.906483,0.208823,0.0848892,0.4625,6.16139E-14,6.1614093124E-14
5.633,1.66019,0.904104,0.208919,0.0846665,0.4625,6.16495E-14,6.1649693124E-14
5.634,1.65769,0.901727,0.209015,0.0844439,0.4625,6.15081E-14,6.1508293124E-14
5.635,1.65518,0.899352,0.20911,0.0842215,0.4625,6.16798E-14,6.1679993124E-14
5.636,1.65268,0.896977,0.209206,0.0839992,0.4625,6.15567E-14,6.1556893124E-14
5.637,1.65018,0.894604,0.209302,0.0837769,0.4625,6.15775E-14,6.1577693124E-14
5.638,1.64768,0.892232,0.209397,0.0835549,0.4625,6.15523E-14,6.1552493124E-14
5.639,1.64519,0.889862,0.209493,0.0833329,0.4625,6.16616E-14,6.1661793124E-14
5.64,1.64269,0.887493,0.209589,0.0831111,0.4625,6.1594E-14,6.1594193124E-14
5.641,1.6402,0.885126,0.209684,0.0828894,0.4625,6.16902E-14,6.1690393124E-14
5.642,1.63771,0.882759,0.20978,0.0826678,0.4625,6.16078E-14,6.1607993124E-14
5.643,1.63522,0.880395,0.209876,0.0824464,0.4625,6.15445E-14,6.1544693124E-14
5.644,1.63273,0.878031,0.209972,0.0822251,0.4625,6.15679E-14,6.1568093124E-14
5.645,1.63024,0.875669,0.210067,0.0820039,0.4625,6.16104E-14,6.1610593124E-14
5.646,1.62775,0.873309,0.210163,0.0817829,0.4625,6.15679E-14,6.1568093124E-14
5.647,1.62527,0.87095,0.210259,0.081562,0.4625,6.17284E-14,6.1728593124E-14
5.648,1.62279,0.868592,0.210355,0.0813413,0.4625,6.16356E-14,6.1635793124E-14
5.649,1.62031,0.866236,0.21045,0.0811206,0.4625,6.17501E-14,6.1750293124E-14
5.65,1.61783,0.863882,0.210546,0.0809001,0.4625,6.16668E-14,6.1666993124E-14
5.651,1.61535,0.861528,0.210642,0.0806798,0.4625,6.16252E-14,6.1625393124E-14
5.652,1.61287,0.859177,0.210738,0.0804596,0.4625,6.16E-14,6.1600193124E-14
5.653,1.6104,0.856826,0.210833,0.0802395,0.4625,6.15463E-14,6.1546493124E-14
5.654,1.60793,0.854478,0.210929,0.0800196,0.4625,6.1757E-14,6.1757193124E-14
5.655,1.60546,0.852131,0.211025,0.0797998,0.4625,6.16677E-14,6.1667893124E-14
5.656,1.60299,0.849785,0.211121,0.0795802,0.4625,6.16365E-14,6.1636693124E-14
5.657,1.60052,0.847441,0.211216,0.0793607,0.4625,6.16287E-14,6.1628893124E-14
5.658,1.59805,0.845098,0.211312,0.0791413,0.4625,6.16009E-14,6.1601093124E-14
5.659,1.59559,0.842757,0.211408,0.0789221,0.4625,6.16052E-14,6.1605393124E-14
5.66,1.59312,0.840418,0.211504,0.078703,0.4625,6.16495E-14,6.1649693124E-14
5.661,1.59066,0.83808,0.2116,0.0784841,0.4625,6.16182E-14,6.1618393124E-14
5.662,1.5882,0.835744,0.211695,0.0782654,0.4625,6.1633E-14,6.1633193124E-14
5.663,1.58575,0.833409,0.211791,0.0780467,0.4625,6.17483E-14,6.1748493124E-14
5.664,1.58329,0.831076,0.211887,0.0778283,0.4625,6.16538E-14,6.1653993124E-14
5.665,1.58084,0.828744,0.211983,0.07761,0.4625,6.17345E-14,6.1734693124E-14
5.666,1.57838,0.826414,0.212078,0.0773918,0.4625,6.15376E-14,6.1537793124E-14
5.667,1.57593,0.824086,0.212174,0.0771738,0.4625,6.16564E-14,6.1656593124E-14
5.668,1.57349,0.82176,0.21227,0.0769559,0.4625,6.16729E-14,6.1673093124E-14
5.669,1.57104,0.819435,0.212366,0.0767382,0.4625,6.16963E-14,6.1696493124E-14
5.67,1.56859,0.817111,0.212461,0.0765207,0.4625,6.16694E-14,6.1669593124E-14
5.671,1.56615,0.81479,0.212557,0.0763033,0.4625,6.15384E-14,6.1538593124E-14
5.672,1.56371,0.81247,0.212653,0.076086,0.4625,6.16989E-14,6.1699093124E-14
5.673,1.56127,0.810151,0.212749,0.0758689,0.4625,6.1679E-14,6.1679193124E-14
5.674,1.55883,0.807835,0.212844,0.075652,0.4625,6.16165E-14,6.1616693124E-14
5.675,1.5564,0.80552,0.21294,0.0754353,0.4625,6.1672E-14,6.1672193124E-14
5.676,1.55396,0.803207,0.213036,0.0752187,0.4625,6.15523E-14,6.1552493124E-14
5.677,1.55153,0.800895,0.213131,0.0750022,0.4625,6.14456E-14,6.1445793124E-14
5.678,1.5491,0.798586,0.213227,0.0747859,0.4625,6.17345E-14,6.1734693124E-14
5.679,1.54667,0.796278,0.213323,0.0745698,0.4625,6.17197E-14,6.1719893124E-14
5.68,1.54424,0.793972,0.213418,0.0743539,0.4625,6.15124E-14,6.1512593124E-14
5.681,1.54182,0.791667,0.213514,0.0741381,0.4625,6.17778E-14,6.1777993124E-14
5.682,1.5394,0.789364,0.21361,0.0739225,0.4625,6.17137E-14,6.1713893124E-14
5.683,1.53698,0.787064,0.213705,0.073707,0.4625,6.15914E-14,6.1591593124E-14
5.684,1.53456,0.784764,0.213801,0.0734917,0.4625,6.1679E-14,6.1679193124E-14
5.685,1.53214,0.782467,0.213896,0.0732766,0.4625,6.1705E-14,6.1705193124E-14
5.686,1.52973,0.780172,0.213992,0.0730616,0.4625,6.16061E-14,6.1606293124E-14
5.687,1.52731,0.777878,0.214088,0.0728469,0.4625,6.15289E-14,6.1529093124E-14
5.688,1.5249,0.775586,0.214183,0.0726323,0.4625,6.15593E-14,6.1559493124E-14
5.689,1.52249,0.773296,0.214279,0.0724178,0.4625,6.17596E-14,6.1759793124E-14
5.69,1.52009,0.771008,0.214374,0.0722036,0.4625,6.1659E-14,6.1659193124E-14
5.691,1.51768,0.768721,0.21447,0.0719895,0.4625,6.15506E-14,6.1550793124E-14
5.692,1.51528,0.766437,0.214565,0.0717755,0.4625,6.15931E-14,6.1593293124E-14
5.693,1.51288,0.764154,0.214661,0.0715618,0.4625,6.16078E-14,6.1607993124E-14
5.694,1.51048,0.761873,0.214756,0.0713482,0.4625,6.16096E-14,6.1609793124E-14
5.695,1.50808,0.759595,0.214852,0.0711348,0.4625,6.16928E-14,6.1692993124E-14
5.696,1.50569,0.757318,0.214947,0.0709216,0.4625,6.1561E-14,6.1561193124E-14
5.697,1.50329,0.755043,0.215042,0.0707086,0.4625,6.17518E-14,6.1751993124E-14
5.698,1.5009,0.752769,0.215138,0.0704957,0.4625,6.16E-14,6.1600193124E-14
5.699,1.49851,0.750498,0.215233,0.070283,0.4625,6.14812E-14,6.1481393124E-14
5.7,1.49613,0.748229,0.215328,0.0700705,0.4625,6.16512E-14,6.1651393124E-14
5.701,1.49374,0.745962,0.215424,0.0698582,0.4625,6.15957E-14,6.1595893124E-14
5.702,1.49136,0.743696,0.215519,0.0696461,0.4625,6.15992E-14,6.1599393124E-14
5.703,1.48898,0.741433,0.215614,0.0694342,0.4625,6.16122E-14,6.1612393124E-14
5.704,1.4866,0.739171,0.215709,0.0692224,0.4625,6.16356E-14,6.1635793124E-14
5.705,1.48423,0.736912,0.215805,0.0690108,0.4625,6.16287E-14,6.1628893124E-14
5.706,1.48185,0.734654,0.2159,0.0687994,0.4625,6.15636E-14,6.1563793124E-14
5.707,1.47948,0.732399,0.215995,0.0685882,0.4625,6.15176E-14,6.1517793124E-14
5.708,1.47711,0.730145,0.21609,0.0683772,0.4625,6.17275E-14,6.1727693124E-14
5.709,1.47475,0.727894,0.216185,0.0681664,0.4625,6.16686E-14,6.1668793124E-14
5.71,1.47238,0.725644,0.21628,0.0679557,0.4625,6.15419E-14,6.1542093124E-14
5.711,1.47002,0.723397,0.216375,0.0677453,0.4625,6.17102E-14,6.1710393124E-14
5.712,1.46766,0.721151,0.21647,0.067535,0.4625,6.14769E-14,6.1477093124E-14
5.713,1.4653,0.718908,0.216565,0.0673249,0.4625,6.15827E-14,6.1582893124E-14
5.714,1.46294,0.716667,0.21666,0.0671151,0.4625,6.17267E-14,6.1726893124E-14
5.715,1.46059,0.714428,0.216755,0.0669054,0.4625,6.14925E-14,6.1492693124E-14
5.716,1.45824,0.71219,0.21685,0.0666959,0.4625,6.16729E-14,6.1673093124E-14
5.717,1.45589,0.709955,0.216945,0.0664866,0.4625,6.15948E-14,6.1594993124E-14
5.718,1.45354,0.707722,0.21704,0.0662775,0.4625,6.16096E-14,6.1609793124E-14
5.719,1.45119,0.705492,0.217135,0.0660686,0.4625,6.16139E-14,6.1614093124E-14
5.72,1.44885,0.703263,0.217229,0.0658599,0.4625,6.15263E-14,6.1526493124E-14
5.721,1.44651,0.701036,0.217324,0.0656514,0.4625,6.15367E-14,6.1536893124E-14
5.722,1.44417,0.698812,0.217419,0.0654431,0.4625,6.1613E-14,6.1613193124E-14
5.723,1.44184,0.696589,0.217514,0.065235,0.4625,6.17657E-14,6.1765893124E-14
5.724,1.4395,0.694369,0.217608,0.0650271,0.4625,6.1718E-14,6.1718193124E-14
5.725,1.43717,0.692151,0.217703,0.0648194,0.4625,6.15254E-14,6.1525593124E-14
5.726,1.43484,0.689935,0.217797,0.0646119,0.4625,6.15194E-14,6.1519593124E-14
5.727,1.43252,0.687722,0.217892,0.0644046,0.4625,6.15567E-14,6.1556893124E-14
5.728,1.43019,0.68551,0.217986,0.0641975,0.4625,6.18386E-14,6.1838793124E-14
5.729,1.42787,0.683301,0.218081,0.0639906,0.4625,6.17388E-14,6.1738993124E-14
5.73,1.42555,0.681094,0.218175,0.063784,0.4625,6.17449E-14,6.1745093124E-14
5.731,1.42324,0.678889,0.21827,0.0635775,0.4625,6.16824E-14,6.1682593124E-14
5.732,1.42092,0.676686,0.218364,0.0633712,0.4625,6.15679E-14,6.1568093124E-14
5.733,1.41861,0.674486,0.218458,0.0631652,0.4625,6.16122E-14,6.1612393124E-14
5.734,1.4163,0.672287,0.218553,0.0629593,0.4625,6.15836E-14,6.1583793124E-14
5.735,1.41399,0.670091,0.218647,0.0627537,0.4625,6.16807E-14,6.1680893124E-14
5.736,1.41169,0.667898,0.218741,0.0625483,0.4625,6.16937E-14,6.1693893124E-14
5.737,1.40938,0.665706,0.218835,0.0623431,0.4625,6.18351E-14,6.1835293124E-14
5.738,1.40708,0.663517,0.218929,0.0621381,0.4625,6.16217E-14,6.1621893124E-14
5.739,1.40479,0.66133,0.219023,0.0619333,0.4625,6.16035E-14,6.1603693124E-14
5.74,1.40249,0.659145,0.219117,0.0617287,0.4625,6.15306E-14,6.1530793124E-14
5.741,1.4002,0.656963,0.219211,0.0615243,0.4625,6.16174E-14,6.1617593124E-14
5.742,1.39791,0.654783,0.219305,0.0613202,0.4625,6.16573E-14,6.1657493124E-14
5.743,1.39562,0.652605,0.219399,0.0611163,0.4625,6.16686E-14,6.1668793124E-14
5.744,1.39334,0.65043,0.219493,0.0609126,0.4625,6.15792E-14,6.1579393124E-14
5.745,1.39105,0.648257,0.219587,0.0607091,0.4625,6.16139E-14,6.1614093124E-14
5.746,1.38877,0.646086,0.21968,0.0605058,0.4625,6.15567E-14,6.1556893124E-14
5.747,1.38649,0.643918,0.219774,0.0603028,0.4625,6.16399E-14,6.1640093124E-14
5.748,1.38422,0.641752,0.219868,0.0600999,0.4625,6.16642E-14,6.1664393124E-14
5.749,1.38195,0.639588,0.219961,0.0598973,0.4625,6.15757E-14,6.1575893124E-14
5.75,1.37968,0.637427,0.220055,0.059695,0.4625,6.16555E-14,6.1655693124E-14
5.751,1.37741,0.635268,0.220148,0.0594928,0.4625,6.16143E-14,6.1614493124E-14
5.752,1.37514,0.633112,0.220242,0.0592909,0.4625,6.1656E-14,6.1656193124E-14
5.753,1.37288,0.630958,0.220335,0.0590891,0.4625,6.16E-14,6.1600193124E-14
5.754,1.37062,0.628806,0.220429,0.0588877,0.4625,6.1607E-14,6.1607193124E-14
5.755,1.36837,0.626657,0.220522,0.0586864,0.4625,6.18112E-14,6.1811393124E-14
5.756,1.36611,0.62451,0.220615,0.0584854,0.4625,6.15358E-14,6.1535993124E-14
5.757,1.36386,0.622366,0.220708,0.0582846,0.4625,6.1721E-14,6.1721193124E-14
5.758,1.36161,0.620224,0.220801,0.058084,0.4625,6.17002E-14,6.1700393124E-14
5.759,1.35936,0.618084,0.220895,0.0578836,0.4625,6.18785E-14,6.1878693124E-14
5.76,1.35712,0.615947,0.220988,0.0576835,0.4625,6.16026E-14,6.1602793124E-14
5.761,1.35488,0.613813,0.221081,0.0574836,0.4625,6.16261E-14,6.1626293124E-14
5.762,1.35264,0.611681,0.221173,0.057284,0.4625,6.15783E-14,6.1578493124E-14
5.763,1.3504,0.609551,0.221266,0.0570846,0.4625,6.16169E-14,6.1617093124E-14
5.764,1.34817,0.607424,0.221359,0.0568854,0.4625,6.15597E-14,6.1559893124E-14
5.765,1.34594,0.605299,0.221452,0.0566864,0.4625,6.17388E-14,6.1738993124E-14
5.766,1.34371,0.603177,0.221545,0.0564877,0.4625,6.16369E-14,6.1637093124E-14
5.767,1.34148,0.601058,0.221637,0.0562892,0.4625,6.18021E-14,6.1802293124E-14
5.768,1.33926,0.598941,0.22173,0.056091,0.4625,6.16803E-14,6.1680493124E-14
5.769,1.33704,0.596826,0.221822,0.055893,0.4625,6.15931E-14,6.1593293124E-14
5.77,1.33482,0.594715,0.221915,0.0556952,0.4625,6.16208E-14,6.1620993124E-14
5.771,1.33261,0.592605,0.222007,0.0554977,0.4625,6.16646E-14,6.1664793124E-14
5.772,1.3304,0.590498,0.222099,0.0553004,0.4625,6.15922E-14,6.1592393124E-14
5.773,1.32819,0.588394,0.222192,0.0551034,0.4625,6.16664E-14,6.1666593124E-14
5.774,1.32598,0.586293,0.222284,0.0549066,0.4625,6.17163E-14,6.1716493124E-14
5.775,1.32378,0.584193,0.222376,0.05471,0.4625,6.16022E-14,6.1602393124E-14
5.776,1.32158,0.582097,0.222468,0.0545137,0.4625,6.17722E-14,6.1772393124E-14
5.777,1.31938,0.580003,0.22256,0.0543176,0.4625,6.17063E-14,6.1706493124E-14
5.778,1.31719,0.577912,0.222652,0.0541218,0.4625,6.16746E-14,6.1674793124E-14
5.779,1.31499,0.575823,0.222744,0.0539262,0.4625,6.15393E-14,6.1539493124E-14
5.78,1.3128,0.573737,0.222836,0.0537309,0.4625,6.1757E-14,6.1757193124E-14
5.781,1.31062,0.571654,0.222928,0.0535358,0.4625,6.14547E-14,6.1454893124E-14
5.782,1.30843,0.569573,0.223019,0.0533409,0.4625,6.15515E-14,6.1551693124E-14
5.783,1.30625,0.567495,0.223111,0.0531463,0.4625,6.15467E-14,6.1546893124E-14
5.784,1.30407,0.56542,0.223203,0.052952,0.4625,6.15098E-14,6.1509993124E-14
5.785,1.3019,0.563347,0.223294,0.0527579,0.4625,6.17778E-14,6.1777993124E-14
5.786,1.29973,0.561277,0.223385,0.052564,0.4625,6.16833E-14,6.1683493124E-14
5.787,1.29756,0.55921,0.223477,0.0523705,0.4625,6.15892E-14,6.1589393124E-14
5.788,1.29539,0.557145,0.223568,0.0521771,0.4625,6.15549E-14,6.1555093124E-14
5.789,1.29323,0.555083,0.223659,0.051984,0.4625,6.16161E-14,6.1616293124E-14
5.79,1.29107,0.553024,0.22375,0.0517912,0.4625,6.17683E-14,6.1768493124E-14
5.791,1.28891,0.550968,0.223842,0.0515986,0.4625,6.17011E-14,6.1701293124E-14
5.792,1.28675,0.548914,0.223933,0.0514063,0.4625,6.16408E-14,6.1640993124E-14
5.793,1.2846,0.546863,0.224023,0.0512142,0.4625,6.1545E-14,6.1545193124E-14
5.794,1.28245,0.544815,0.224114,0.0510224,0.4625,6.1594E-14,6.1594193124E-14
5.795,1.28031,0.542769,0.224205,0.0508309,0.4625,6.16174E-14,6.1617593124E-14
5.796,1.27816,0.540726,0.224296,0.0506396,0.4625,6.16842E-14,6.1684393124E-14
5.797,1.27602,0.538686,0.224386,0.0504485,0.4625,6.14214E-14,6.1421593124E-14
5.798,1.27388,0.536649,0.224477,0.0502578,0.4625,6.14062E-14,6.1406393124E-14
5.799,1.27175,0.534615,0.224567,0.0500673,0.4625,6.15944E-14,6.1594593124E-14
5.8,1.26962,0.532583,0.224658,0.049877,0.4625,6.17384E-14,6.1738593124E-14
5.801,1.26749,0.530555,0.224748,0.049687,0.4625,6.17462E-14,6.1746393124E-14
5.802,1.26536,0.528529,0.224838,0.0494973,0.4625,6.15827E-14,6.1582893124E-14
5.803,1.26324,0.526505,0.224929,0.0493078,0.4625,6.15944E-14,6.1594593124E-14
5.804,1.26112,0.524485,0.225019,0.0491186,0.4625,6.16694E-14,6.1669593124E-14
5.805,1.25901,0.522468,0.225109,0.0489297,0.4625,6.17262E-14,6.1726393124E-14
5.806,1.25689,0.520453,0.225199,0.0487411,0.4625,6.15857E-14,6.1585893124E-14
5.807,1.25478,0.518441,0.225288,0.0485527,0.4625,6.16937E-14,6.1693893124E-14
5.808,1.25267,0.516432,0.225378,0.0483645,0.4625,6.15896E-14,6.1589793124E-14
5.809,1.25057,0.514426,0.225468,0.0481767,0.4625,6.16408E-14,6.1640993124E-14
5.81,1.24847,0.512423,0.225557,0.0479891,0.4625,6.16421E-14,6.1642293124E-14
5.811,1.24637,0.510423,0.225647,0.0478018,0.4625,6.16438E-14,6.1643993124E-14
5.812,1.24428,0.508425,0.225736,0.0476147,0.4625,6.16625E-14,6.1662693124E-14
5.813,1.24218,0.506431,0.225826,0.0474279,0.4625,6.1734E-14,6.1734193124E-14
5.814,1.2401,0.504439,0.225915,0.0472414,0.4625,6.17258E-14,6.1725993124E-14
5.815,1.23801,0.50245,0.226004,0.0470552,0.4625,6.15476E-14,6.1547793124E-14
5.816,1.23593,0.500465,0.226093,0.0468692,0.4625,6.15367E-14,6.1536893124E-14
5.817,1.23385,0.498482,0.226182,0.0466836,0.4625,6.16542E-14,6.1654393124E-14
5.818,1.23177,0.496502,0.226271,0.0464981,0.4625,6.16048E-14,6.1604993124E-14
5.819,1.2297,0.494525,0.22636,0.046313,0.4625,6.1682E-14,6.1682193124E-14
5.82,1.22763,0.492551,0.226449,0.0461282,0.4625,6.16469E-14,6.1647093124E-14
5.821,1.22556,0.49058,0.226538,0.0459436,0.4625,6.17215E-14,6.1721693124E-14
5.822,1.2235,0.488612,0.226626,0.0457593,0.4625,6.15601E-14,6.1560293124E-14
5.823,1.22144,0.486647,0.226715,0.0455753,0.4625,6.17601E-14,6.1760293124E-14
5.824,1.21938,0.484685,0.226803,0.0453915,0.4625,6.17839E-14,6.1784093124E-14
5.825,1.21732,0.482726,0.226891,0.0452081,0.4625,6.16868E-14,6.1686993124E-14
5.826,1.21527,0.480769,0.226979,0.0450249,0.4625,6.16434E-14,6.1643593124E-14
5.827,1.21323,0.478816,0.227068,0.044842,0.4625,6.16261E-14,6.1626293124E-14
5.828,1.21118,0.476866,0.227156,0.0446594,0.4625,6.17045E-14,6.1704693124E-14
5.829,1.20914,0.474919,0.227244,0.044477,0.4625,6.17124E-14,6.1712593124E-14
5.83,1.2071,0.472975,0.227331,0.044295,0.4625,6.15601E-14,6.1560293124E-14
5.831,1.20507,0.471034,0.227419,0.0441132,0.4625,6.16091E-14,6.1609293124E-14
5.832,1.20304,0.469097,0.227507,0.0439318,0.4625,6.16347E-14,6.1634893124E-14
5.833,1.20101,0.467162,0.227594,0.0437506,0.4625,6.16386E-14,6.1638793124E-14
5.834,1.19898,0.46523,0.227682,0.0435697,0.4625,6.16993E-14,6.1699493124E-14
5.835,1.19696,0.463301,0.227769,0.043389,0.4625,6.17098E-14,6.1709993124E-14
5.836,1.19494,0.461376,0.227856,0.0432087,0.4625,6.16022E-14,6.1602393124E-14
5.837,1.19293,0.459453,0.227944,0.0430287,0.4625,6.15927E-14,6.1592893124E-14
5.838,1.19091,0.457534,0.228031,0.0428489,0.4625,6.16842E-14,6.1684393124E-14
5.839,1.1889,0.455617,0.228118,0.0426695,0.4625,6.16599E-14,6.1660093124E-14
5.84,1.1869,0.453704,0.228205,0.0424903,0.4625,6.16759E-14,6.1676093124E-14
5.841,1.1849,0.451794,0.228291,0.0423114,0.4625,6.17557E-14,6.1755893124E-14
5.842,1.1829,0.449887,0.228378,0.0421328,0.4625,6.1764E-14,6.1764193124E-14
5.843,1.1809,0.447983,0.228465,0.0419546,0.4625,6.18199E-14,6.1820093124E-14
5.844,1.17891,0.446083,0.228551,0.0417766,0.4625,6.15836E-14,6.1583793124E-14
5.845,1.17692,0.444185,0.228637,0.0415989,0.4625,6.16516E-14,6.1651793124E-14
5.846,1.17494,0.442291,0.228724,0.0414215,0.4625,6.16547E-14,6.1654893124E-14
5.847,1.17295,0.440399,0.22881,0.0412444,0.4625,6.15879E-14,6.1588093124E-14
5.848,1.17097,0.438511,0.228896,0.0410675,0.4625,6.1695E-14,6.1695193124E-14
5.849,1.169,0.436627,0.228982,0.040891,0.4625,6.15358E-14,6.1535993124E-14
5.85,1.16703,0.434745,0.229068,0.0407148,0.4625,6.15536E-14,6.1553793124E-14
5.851,1.16506,0.432866,0.229153,0.0405389,0.4625,6.16187E-14,6.1618893124E-14
5.852,1.16309,0.430991,0.229239,0.0403633,0.4625,6.15744E-14,6.1574593124E-14
5.853,1.16113,0.429119,0.229325,0.040188,0.4625,6.16261E-14,6.1626293124E-14
5.854,1.15917,0.42725,0.22941,0.040013,0.4625,6.16052E-14,6.1605393124E-14
5.855,1.15722,0.425385,0.229495,0.0398383,0.4625,6.15458E-14,6.1545993124E-14
5.856,1.15527,0.423522,0.229581,0.0396638,0.4625,6.18646E-14,6.1864793124E-14
5.857,1.15332,0.421663,0.229666,0.0394897,0.4625,6.16334E-14,6.1633593124E-14
5.858,1.15137,0.419807,0.229751,0.0393159,0.4625,6.15931E-14,6.1593293124E-14
5.859,1.14943,0.417955,0.229836,0.0391424,0.4625,6.16859E-14,6.1686093124E-14
5.86,1.14749,0.416105,0.22992,0.0389693,0.4625,6.16642E-14,6.1664393124E-14
5.861,1.14556,0.414259,0.230005,0.0387964,0.4625,6.16477E-14,6.1647893124E-14
5.862,1.14363,0.412416,0.23009,0.0386238,0.4625,6.15519E-14,6.1552093124E-14
5.863,1.1417,0.410577,0.230174,0.0384515,0.4625,6.15753E-14,6.1575493124E-14
5.864,1.13978,0.408741,0.230258,0.0382796,0.4625,6.17206E-14,6.1720793124E-14
5.865,1.13786,0.406908,0.230343,0.0381079,0.4625,6.16343E-14,6.1634493124E-14
5.866,1.13594,0.405078,0.230427,0.0379366,0.4625,6.16959E-14,6.1696093124E-14
5.867,1.13403,0.403252,0.230511,0.0377655,0.4625,6.15306E-14,6.1530793124E-14
5.868,1.13212,0.401429,0.230595,0.0375948,0.4625,6.16642E-14,6.1664393124E-14
5.869,1.13021,0.399609,0.230678,0.0374244,0.4625,6.15996E-14,6.1599793124E-14
5.87,1.12831,0.397793,0.230762,0.0372543,0.4625,6.16529E-14,6.1653093124E-14
5.871,1.12641,0.39598,0.230846,0.0370845,0.4625,6.16768E-14,6.1676993124E-14
5.872,1.12451,0.39417,0.230929,0.036915,0.4625,6.16369E-14,6.1637093124E-14
5.873,1.12262,0.392364,0.231012,0.0367459,0.4625,6.16607E-14,6.1660893124E-14
5.874,1.12073,0.390561,0.231095,0.0365771,0.4625,6.17002E-14,6.1700393124E-14
5.875,1.11885,0.388761,0.231179,0.0364085,0.4625,6.16087E-14,6.1608893124E-14
5.876,1.11697,0.386965,0.231261,0.0362403,0.4625,6.16972E-14,6.1697393124E-14
5.877,1.11509,0.385172,0.231344,0.0360724,0.4625,6.16039E-14,6.1604093124E-14
5.878,1.11321,0.383383,0.231427,0.0359048,0.4625,6.1685E-14,6.1685193124E-14
5.879,1.11134,0.381597,0.23151,0.0357376,0.4625,6.16555E-14,6.1655693124E-14
5.88,1.10948,0.379814,0.231592,0.0355707,0.4625,6.16373E-14,6.1637493124E-14
5.881,1.10761,0.378035,0.231674,0.035404,0.4625,6.17544E-14,6.1754593124E-14
5.882,1.10575,0.376259,0.231757,0.0352377,0.4625,6.16117E-14,6.1611893124E-14
5.883,1.1039,0.374487,0.231839,0.0350718,0.4625,6.15068E-14,6.1506993124E-14
5.884,1.10205,0.372718,0.231921,0.0349061,0.4625,6.16421E-14,6.1642293124E-14
5.885,1.1002,0.370953,0.232003,0.0347408,0.4625,6.15805E-14,6.1580693124E-14
5.886,1.09835,0.369191,0.232084,0.0345758,0.4625,6.16417E-14,6.1641893124E-14
5.887,1.09651,0.367432,0.232166,0.0344111,0.4625,6.16187E-14,6.1618893124E-14
5.888,1.09467,0.365677,0.232247,0.0342467,0.4625,6.15957E-14,6.1595893124E-14
5.889,1.09284,0.363926,0.232329,0.0340827,0.4625,6.16304E-14,6.1630593124E-14
5.89,1.09101,0.362178,0.23241,0.033919,0.4625,6.15371E-14,6.1537293124E-14
5.891,1.08918,0.360433,0.232491,0.0337556,0.4625,6.15905E-14,6.1590693124E-14
5.892,1.08736,0.358692,0.232572,0.0335925,0.4625,6.14972E-14,6.1497393124E-14
5.893,1.08554,0.356954,0.232653,0.0334298,0.4625,6.17536E-14,6.1753793124E-14
5.894,1.08372,0.35522,0.232734,0.0332674,0.4625,6.16733E-14,6.1673493124E-14
5.895,1.08191,0.35349,0.232814,0.0331053,0.4625,6.15922E-14,6.1592393124E-14
5.896,1.0801,0.351762,0.232895,0.0329436,0.4625,6.16859E-14,6.1686093124E-14
5.897,1.0783,0.350039,0.232975,0.0327822,0.4625,6.15974E-14,6.1597593124E-14
5.898,1.0765,0.348319,0.233055,0.0326211,0.4625,6.1574E-14,6.1574193124E-14
5.899,1.0747,0.346602,0.233135,0.0324604,0.4625,6.17349E-14,6.1735093124E-14
5.9,1.0729,0.344889,0.233215,0.0322999,0.4625,6.1767E-14,6.1767193124E-14
5.901,1.07111,0.34318,0.233295,0.0321399,0.4625,6.16963E-14,6.1696493124E-14
5.902,1.06933,0.341474,0.233375,0.0319801,0.4625,6.16421E-14,6.1642293124E-14
5.903,1.06755,0.339772,0.233454,0.0318207,0.4625,6.17002E-14,6.1700393124E-14
5.904,1.06577,0.338073,0.233534,0.0316616,0.4625,6.16421E-14,6.1642293124E-14
5.905,1.06399,0.336378,0.233613,0.0315029,0.4625,6.17067E-14,6.1706893124E-14
5.906,1.06222,0.334687,0.233692,0.0313445,0.4625,6.16395E-14,6.1639693124E-14
5.907,1.06046,0.332999,0.233771,0.0311864,0.4625,6.15554E-14,6.1555593124E-14
5.908,1.05869,0.331315,0.23385,0.0310286,0.4625,6.1656E-14,6.1656193124E-14
5.909,1.05693,0.329634,0.233929,0.0308712,0.4625,6.15705E-14,6.1570693124E-14
5.91,1.05518,0.327957,0.234007,0.0307142,0.4625,6.16998E-14,6.1699993124E-14
5.911,1.05343,0.326283,0.234086,0.0305575,0.4625,6.16785E-14,6.1678693124E-14
5.912,1.05168,0.324614,0.234164,0.0304011,0.4625,6.14452E-14,6.1445393124E-14
5.913,1.04993,0.322947,0.234242,0.030245,0.4625,6.16204E-14,6.1620593124E-14
5.914,1.04819,0.321285,0.23432,0.0300893,0.4625,6.1708E-14,6.1708193124E-14
5.915,1.04646,0.319626,0.234398,0.029934,0.4625,6.15996E-14,6.1599793124E-14
5.916,1.04473,0.317971,0.234476,0.029779,0.4625,6.15636E-14,6.1563793124E-14
5.917,1.043,0.316319,0.234553,0.0296243,0.4625,6.16816E-14,6.1681793124E-14
5.918,1.04127,0.314671,0.234631,0.02947,0.4625,6.16126E-14,6.1612793124E-14
5.919,1.03955,0.313027,0.234708,0.029316,0.4625,6.15888E-14,6.1588993124E-14
5.92,1.03783,0.311386,0.234785,0.0291624,0.4625,6.16048E-14,6.1604993124E-14
5.921,1.03612,0.30975,0.234862,0.0290091,0.4625,6.16464E-14,6.1646593124E-14
5.922,1.03441,0.308116,0.234939,0.0288561,0.4625,6.1695E-14,6.1695193124E-14
5.923,1.03271,0.306487,0.235016,0.0287035,0.4625,6.16712E-14,6.1671393124E-14
5.924,1.03101,0.304861,0.235093,0.0285513,0.4625,6.1705E-14,6.1705193124E-14
5.925,1.02931,0.303239,0.235169,0.0283993,0.4625,6.16382E-14,6.1638393124E-14
5.926,1.02761,0.301621,0.235246,0.0282478,0.4625,6.15827E-14,6.1582893124E-14
5.927,1.02592,0.300006,0.235322,0.0280966,0.4625,6.15809E-14,6.1581093124E-14
5.928,1.02424,0.298395,0.235398,0.0279457,0.4625,6.1695E-14,6.1695193124E-14
5.929,1.02256,0.296788,0.235474,0.0277952,0.4625,6.16686E-14,6.1668793124E-14
5.93,1.02088,0.295185,0.235549,0.0276451,0.4625,6.15901E-14,6.1590293124E-14
5.931,1.01921,0.293585,0.235625,0.0274952,0.4625,6.1502E-14,6.1502193124E-14
5.932,1.01754,0.29199,0.2357,0.0273458,0.4625,6.16083E-14,6.1608493124E-14
5.933,1.01587,0.290397,0.235776,0.0271967,0.4625,6.15376E-14,6.1537793124E-14
5.934,1.01421,0.288809,0.235851,0.0270479,0.4625,6.17119E-14,6.1712093124E-14
5.935,1.01255,0.287225,0.235926,0.0268995,0.4625,6.1679E-14,6.1679193124E-14
5.936,1.0109,0.285644,0.236001,0.0267515,0.4625,6.15714E-14,6.1571593124E-14
5.937,1.00925,0.284067,0.236075,0.0266038,0.4625,6.16777E-14,6.1677893124E-14
5.938,1.0076,0.282494,0.23615,0.0264565,0.4625,6.17115E-14,6.1711693124E-14
5.939,1.00596,0.280924,0.236224,0.0263095,0.4625,6.15406E-14,6.1540793124E-14
5.94,1.00432,0.279359,0.236299,0.0261629,0.4625,6.15879E-14,6.1588093124E-14
5.941,1.00269,0.277797,0.236373,0.0260166,0.4625,6.16885E-14,6.1688693124E-14
5.942,1.00106,0.276239,0.236447,0.0258707,0.4625,6.15853E-14,6.1585493124E-14
5.943,0.999431,0.274685,0.23652,0.0257252,0.4625,6.16898E-14,6.1689993124E-14
5.944,0.997809,0.273135,0.236594,0.02558,0.4625,6.16113E-14,6.1611493124E-14
5.945,0.996191,0.271589,0.236668,0.0254352,0.4625,6.16026E-14,6.1602793124E-14
5.946,0.994578,0.270046,0.236741,0.0252907,0.4625,6.15597E-14,6.1559893124E-14
5.947,0.992968,0.268507,0.236814,0.0251466,0.4625,6.1558E-14,6.1558193124E-14
5.948,0.991363,0.266973,0.236887,0.0250029,0.4625,6.14925E-14,6.1492693124E-14
5.949,0.989761,0.265442,0.23696,0.0248595,0.4625,6.15397E-14,6.1539893124E-14
5.95,0.988164,0.263915,0.237033,0.0247165,0.4625,6.16438E-14,6.1643993124E-14
5.951,0.98657,0.262391,0.237105,0.0245738,0.4625,6.16976E-14,6.1697793124E-14
5.952,0.984981,0.260872,0.237178,0.0244316,0.4625,6.16408E-14,6.1640993124E-14
5.953,0.983396,0.259357,0.23725,0.0242896,0.4625,6.16646E-14,6.1664793124E-14
5.954,0.981815,0.257845,0.237322,0.0241481,0.4625,6.15684E-14,6.1568593124E-14
5.955,0.980238,0.256337,0.237394,0.0240069,0.4625,6.1669E-14,6.1669193124E-14
5.956,0.978665,0.254834,0.237465,0.023866,0.4625,6.16781E-14,6.1678293124E-14
5.957,0.977097,0.253334,0.237537,0.0237256,0.4625,6.16581E-14,6.1658293124E-14
5.958,0.975532,0.251838,0.237608,0.0235855,0.4625,6.17405E-14,6.1740693124E-14
5.959,0.973972,0.250346,0.23768,0.0234458,0.4625,6.15961E-14,6.1596293124E-14
5.96,0.972415,0.248858,0.237751,0.0233064,0.4625,6.1597E-14,6.1597193124E-14
5.961,0.970863,0.247374,0.237822,0.0231674,0.4625,6.16274E-14,6.1627593124E-14
5.962,0.969315,0.245894,0.237892,0.0230288,0.4625,6.16165E-14,6.1616693124E-14
5.963,0.967771,0.244418,0.237963,0.0228905,0.4625,6.16156E-14,6.1615793124E-14
5.964,0.966232,0.242946,0.238033,0.0227527,0.4625,6.17071E-14,6.1707293124E-14
5.965,0.964696,0.241477,0.238104,0.0226152,0.4625,6.1535E-14,6.1535193124E-14
5.966,0.963165,0.240013,0.238174,0.022478,0.4625,6.16195E-14,6.1619693124E-14
5.967,0.961638,0.238553,0.238244,0.0223413,0.4625,6.16972E-14,6.1697393124E-14
5.968,0.960115,0.237096,0.238314,0.0222049,0.4625,6.15684E-14,6.1568593124E-14
5.969,0.958596,0.235644,0.238383,0.0220688,0.4625,6.16061E-14,6.1606293124E-14
5.97,0.957081,0.234196,0.238453,0.0219332,0.4625,6.15844E-14,6.1584593124E-14
5.971,0.955571,0.232751,0.238522,0.0217979,0.4625,6.16321E-14,6.1632293124E-14
5.972,0.954065,0.231311,0.238591,0.021663,0.4625,6.16425E-14,6.1642693124E-14
5.973,0.952563,0.229875,0.23866,0.0215285,0.4625,6.17197E-14,6.1719893124E-14
5.974,0.951065,0.228442,0.238729,0.0213944,0.4625,6.16759E-14,6.1676093124E-14
5.975,0.949572,0.227014,0.238797,0.0212606,0.4625,6.17093E-14,6.1709493124E-14
5.976,0.948083,0.22559,0.238866,0.0211272,0.4625,6.16265E-14,6.1626693124E-14
5.977,0.946598,0.224169,0.238934,0.0209942,0.4625,6.15532E-14,6.1553393124E-14
5.978,0.945117,0.222753,0.239002,0.0208616,0.4625,6.16295E-14,6.1629693124E-14
5.979,0.94364,0.221341,0.23907,0.0207293,0.4625,6.17006E-14,6.1700793124E-14
5.98,0.942168,0.219933,0.239138,0.0205974,0.4625,6.16859E-14,6.1686093124E-14
5.981,0.9407,0.218529,0.239205,0.0204659,0.4625,6.16104E-14,6.1610593124E-14
5.982,0.939236,0.217129,0.239273,0.0203348,0.4625,6.16764E-14,6.1676593124E-14
5.983,0.937777,0.215733,0.23934,0.0202041,0.4625,6.16382E-14,6.1638393124E-14
5.984,0.936322,0.214341,0.239407,0.0200737,0.4625,6.16447E-14,6.1644893124E-14
5.985,0.934871,0.212953,0.239474,0.0199437,0.4625,6.16061E-14,6.1606293124E-14
5.986,0.933424,0.211569,0.239541,0.0198142,0.4625,6.16542E-14,6.1654393124E-14
5.987,0.931982,0.21019,0.239607,0.0196849,0.4625,6.15814E-14,6.1581593124E-14
5.988,0.930544,0.208814,0.239674,0.0195561,0.4625,6.17158E-14,6.1715993124E-14
5.989,0.92911,0.207443,0.23974,0.0194277,0.4625,6.16651E-14,6.1665293124E-14
5.99,0.927681,0.206076,0.239806,0.0192996,0.4625,6.16386E-14,6.1638793124E-14
5.991,0.926256,0.204712,0.239872,0.0191719,0.4625,6.16612E-14,6.1661393124E-14
5.992,0.924835,0.203353,0.239937,0.0190447,0.4625,6.16109E-14,6.1611093124E-14
5.993,0.923419,0.201998,0.240003,0.0189178,0.4625,6.16039E-14,6.1604093124E-14
5.994,0.922007,0.200647,0.240068,0.0187912,0.4625,6.15849E-14,6.1585093124E-14
5.995,0.920599,0.199301,0.240133,0.0186651,0.4625,6.16768E-14,6.1676993124E-14
5.996,0.919196,0.197958,0.240198,0.0185394,0.4625,6.15801E-14,6.1580293124E-14
5.997,0.917796,0.19662,0.240263,0.018414,0.4625,6.16764E-14,6.1676593124E-14
5.998,0.916402,0.195285,0.240327,0.0182891,0.4625,6.15454E-14,6.1545593124E-14
5.999,0.915011,0.193955,0.240392,0.0181645,0.4625,6.16447E-14,6.1644893124E-14
6,0.913626,0.192629,0.240456,0.0180403,0.4625,6.16703E-14,6.1670493124E-14
6.001,0.912244,0.191308,0.24052,0.0179165,0.4625,6.15515E-14,6.1551693124E-14
6.002,0.910867,0.18999,0.240584,0.0177931,0.4625,6.15922E-14,6.1592393124E-14
6.003,0.909494,0.188676,0.240647,0.0176701,0.4625,6.16252E-14,6.1625393124E-14
6.004,0.908126,0.187367,0.240711,0.0175475,0.4625,6.1607E-14,6.1607193124E-14
6.005,0.906762,0.186062,0.240774,0.0174252,0.4625,6.16039E-14,6.1604093124E-14
6.006,0.905402,0.184761,0.240837,0.0173034,0.4625,6.15953E-14,6.1595493124E-14
6.007,0.904047,0.183464,0.2409,0.017182,0.4625,6.16204E-14,6.1620593124E-14
6.008,0.902696,0.182172,0.240963,0.0170609,0.4625,6.16117E-14,6.1611893124E-14
6.009,0.901349,0.180884,0.241026,0.0169402,0.4625,6.16148E-14,6.1614993124E-14
6.01,0.900007,0.1796,0.241088,0.01682,0.4625,6.16438E-14,6.1643993124E-14
6.011,0.89867,0.17832,0.24115,0.0167001,0.4625,6.16902E-14,6.1690393124E-14
6.012,0.897337,0.177044,0.241212,0.0165806,0.4625,6.15974E-14,6.1597593124E-14
6.013,0.896008,0.175773,0.241274,0.0164616,0.4625,6.15762E-14,6.1576393124E-14
6.014,0.894684,0.174505,0.241336,0.0163429,0.4625,6.16026E-14,6.1602793124E-14
6.015,0.893364,0.173242,0.241397,0.0162246,0.4625,6.16512E-14,6.1651393124E-14
6.016,0.892049,0.171984,0.241458,0.0161067,0.4625,6.16161E-14,6.1616293124E-14
6.017,0.890738,0.170729,0.241519,0.0159892,0.4625,6.16551E-14,6.1655293124E-14
6.018,0.889431,0.169479,0.24158,0.0158721,0.4625,6.16412E-14,6.1641393124E-14
6.019,0.888129,0.168233,0.241641,0.0157554,0.4625,6.15844E-14,6.1584593124E-14
6.02,0.886832,0.166991,0.241701,0.0156391,0.4625,6.16451E-14,6.1645293124E-14
6.021,0.885539,0.165754,0.241762,0.0155232,0.4625,6.15953E-14,6.1595493124E-14
6.022,0.88425,0.164521,0.241822,0.0154077,0.4625,6.15129E-14,6.1513093124E-14
6.023,0.882966,0.163292,0.241882,0.0152927,0.4625,6.16208E-14,6.1620993124E-14
6.024,0.881687,0.162067,0.241942,0.015178,0.4625,6.16208E-14,6.1620993124E-14
6.025,0.880412,0.160847,0.242001,0.0150637,0.4625,6.15792E-14,6.1579393124E-14
6.026,0.879141,0.159631,0.24206,0.0149498,0.4625,6.16599E-14,6.1660093124E-14
6.027,0.877875,0.158419,0.24212,0.0148363,0.4625,6.17056E-14,6.1705793124E-14
6.028,0.876613,0.157212,0.242179,0.0147232,0.4625,6.16421E-14,6.1642293124E-14
6.029,0.875356,0.156009,0.242237,0.0146105,0.4625,6.16566E-14,6.1656793124E-14
6.03,0.874104,0.15481,0.242296,0.0144982,0.4625,6.16482E-14,6.1648393124E-14
6.031,0.872856,0.153615,0.242354,0.0143864,0.4625,6.15857E-14,6.1585893124E-14
6.032,0.871612,0.152425,0.242412,0.0142749,0.4625,6.16399E-14,6.1640093124E-14
6.033,0.870374,0.151239,0.24247,0.0141638,0.4625,6.16408E-14,6.1640993124E-14
6.034,0.869139,0.150058,0.242528,0.0140532,0.4625,6.15645E-14,6.1564693124E-14
6.035,0.867909,0.14888,0.242586,0.0139429,0.4625,6.15948E-14,6.1594993124E-14
6.036,0.866684,0.147708,0.242643,0.0138331,0.4625,6.15812E-14,6.1581393124E-14
6.037,0.865463,0.146539,0.242701,0.0137236,0.4625,6.15666E-14,6.1566793124E-14
6.038,0.864247,0.145375,0.242758,0.0136146,0.4625,6.15476E-14,6.1547793124E-14
6.039,0.863035,0.144215,0.242814,0.013506,0.4625,6.16542E-14,6.1654393124E-14
6.04,0.861828,0.14306,0.242871,0.0133978,0.4625,6.17199E-14,6.1720093124E-14
6.041,0.860626,0.141909,0.242927,0.01329,0.4625,6.16091E-14,6.1609293124E-14
6.042,0.859428,0.140762,0.242984,0.0131826,0.4625,6.16026E-14,6.1602793124E-14
6.043,0.858235,0.13962,0.24304,0.0130756,0.4625,6.16577E-14,6.1657893124E-14
6.044,0.857046,0.138482,0.243095,0.012969,0.4625,6.16712E-14,6.1671393124E-14
6.045,0.855862,0.137348,0.243151,0.0128628,0.4625,6.16258E-14,6.1625993124E-14
6.046,0.854682,0.136219,0.243206,0.0127571,0.4625,6.16254E-14,6.1625593124E-14
6.047,0.853507,0.135094,0.243262,0.0126517,0.4625,6.16345E-14,6.1634693124E-14
6.048,0.852337,0.133974,0.243317,0.0125468,0.4625,6.15877E-14,6.1587893124E-14
6.049,0.851171,0.132858,0.243372,0.0124423,0.4625,6.16343E-14,6.1634493124E-14
6.05,0.85001,0.131746,0.243426,0.0123381,0.4625,6.16156E-14,6.1615793124E-14
6.051,0.848854,0.130639,0.243481,0.0122344,0.4625,6.15612E-14,6.1561393124E-14
6.052,0.847702,0.129536,0.243535,0.0121312,0.4625,6.15803E-14,6.1580493124E-14
6.053,0.846555,0.128437,0.243589,0.0120283,0.4625,6.16148E-14,6.1614993124E-14
6.054,0.845412,0.127344,0.243643,0.0119258,0.4625,6.16449E-14,6.1645093124E-14
6.055,0.844274,0.126254,0.243696,0.0118238,0.4625,6.15643E-14,6.1564493124E-14
6.056,0.843141,0.125169,0.24375,0.0117222,0.4625,6.16076E-14,6.1607793124E-14
6.057,0.842012,0.124088,0.243803,0.0116209,0.4625,6.16141E-14,6.1614293124E-14
6.058,0.840888,0.123012,0.243856,0.0115201,0.4625,6.16224E-14,6.1622593124E-14
6.059,0.839768,0.12194,0.243909,0.0114198,0.4625,6.1613E-14,6.1613193124E-14
6.06,0.838654,0.120873,0.243961,0.0113198,0.4625,6.16761E-14,6.1676293124E-14
6.061,0.837544,0.11981,0.244013,0.0112202,0.4625,6.16182E-14,6.1618393124E-14
6.062,0.836438,0.118752,0.244066,0.0111211,0.4625,6.16228E-14,6.1622993124E-14
6.063,0.835338,0.117698,0.244118,0.0110224,0.4625,6.16174E-14,6.1617593124E-14
6.064,0.834241,0.116648,0.244169,0.0109241,0.4625,6.16469E-14,6.1647093124E-14
6.065,0.83315,0.115603,0.244221,0.0108262,0.4625,6.15853E-14,6.1585493124E-14
6.066,0.832063,0.114562,0.244272,0.0107288,0.4625,6.1649E-14,6.1649193124E-14
6.067,0.830981,0.113526,0.244323,0.0106317,0.4625,6.15814E-14,6.1581593124E-14
6.068,0.829904,0.112495,0.244374,0.0105351,0.4625,6.16558E-14,6.1655993124E-14
6.069,0.828831,0.111468,0.244425,0.0104389,0.4625,6.16191E-14,6.1619293124E-14
6.07,0.827763,0.110445,0.244475,0.0103431,0.4625,6.1589E-14,6.1589193124E-14
6.071,0.8267,0.109427,0.244526,0.0102478,0.4625,6.16195E-14,6.1619693124E-14
6.072,0.825642,0.108413,0.244576,0.0101528,0.4625,6.16321E-14,6.1632293124E-14
6.073,0.824588,0.107404,0.244626,0.0100583,0.4625,6.15747E-14,6.1574893124E-14
6.074,0.823539,0.106399,0.244675,0.00996423,0.4625,6.16208E-14,6.1620993124E-14
6.075,0.822494,0.105399,0.244725,0.00987056,0.4625,6.16855E-14,6.1685693124E-14
6.076,0.821455,0.104404,0.244774,0.00977731,0.4625,6.15957E-14,6.1595893124E-14
6.077,0.82042,0.103412,0.244823,0.00968448,0.4625,6.16412E-14,6.1641393124E-14
6.078,0.81939,0.102426,0.244872,0.00959208,0.4625,6.16349E-14,6.1635093124E-14
6.079,0.818364,0.101444,0.24492,0.0095001,0.4625,6.16178E-14,6.1617993124E-14
6.08,0.817344,0.100466,0.244969,0.00940855,0.4625,6.1659E-14,6.1659193124E-14
6.081,0.816328,0.0994932,0.245017,0.00931742,0.4625,6.16575E-14,6.1657693124E-14
6.082,0.815316,0.0985247,0.245065,0.00922671,0.4625,6.15974E-14,6.1597593124E-14
6.083,0.81431,0.0975608,0.245113,0.00913643,0.4625,6.15903E-14,6.1590493124E-14
6.084,0.813308,0.0966014,0.24516,0.00904658,0.4625,6.16313E-14,6.1631493124E-14
6.085,0.812311,0.0956466,0.245207,0.00895715,0.4625,6.16503E-14,6.1650493124E-14
6.086,0.811319,0.0946963,0.245255,0.00886815,0.4625,6.1592E-14,6.1592193124E-14
6.087,0.810332,0.0937506,0.245301,0.00877958,0.4625,6.16445E-14,6.1644693124E-14
6.088,0.809349,0.0928094,0.245348,0.00869143,0.4625,6.16532E-14,6.1653393124E-14
6.089,0.808371,0.0918728,0.245395,0.00860371,0.4625,6.16646E-14,6.1664793124E-14
6.09,0.807398,0.0909408,0.245441,0.00851641,0.4625,6.1667E-14,6.1667193124E-14
6.091,0.80643,0.0900133,0.245487,0.00842955,0.4625,6.16204E-14,6.1620593124E-14
6.092,0.805466,0.0890904,0.245533,0.00834311,0.4625,6.16031E-14,6.1603293124E-14
6.093,0.804507,0.0881721,0.245578,0.00825711,0.4625,6.15805E-14,6.1580693124E-14
6.094,0.803553,0.0872584,0.245624,0.00817153,0.4625,6.1644E-14,6.1644193124E-14
6.095,0.802604,0.0863493,0.245669,0.00808638,0.4625,6.16195E-14,6.1619693124E-14
6.096,0.80166,0.0854447,0.245714,0.00800166,0.4625,6.15779E-14,6.1578093124E-14
6.097,0.80072,0.0845447,0.245758,0.00791737,0.4625,6.16148E-14,6.1614993124E-14
6.098,0.799786,0.0836494,0.245803,0.00783351,0.4625,6.15888E-14,6.1588993124E-14
6.099,0.798856,0.0827586,0.245847,0.00775008,0.4625,6.16146E-14,6.1614793124E-14
6.1,0.797931,0.0818725,0.245891,0.00766709,0.4625,6.16295E-14,6.1629693124E-14
6.101,0.79701,0.0809909,0.245935,0.00758452,0.4625,6.15632E-14,6.1563393124E-14
6.102,0.796095,0.080114,0.245979,0.00750239,0.4625,6.15981E-14,6.1598293124E-14
6.103,0.795184,0.0792416,0.246022,0.00742069,0.4625,6.16386E-14,6.1638793124E-14
6.104,0.794278,0.0783739,0.246065,0.00733942,0.4625,6.1595E-14,6.1595193124E-14
6.105,0.793378,0.0775108,0.246108,0.00725858,0.4625,6.16068E-14,6.1606993124E-14
6.106,0.792481,0.0766524,0.246151,0.00717818,0.4625,6.16282E-14,6.1628393124E-14
6.107,0.79159,0.0757985,0.246193,0.00709821,0.4625,6.16104E-14,6.1610593124E-14
6.108,0.790704,0.0749493,0.246236,0.00701868,0.4625,6.16033E-14,6.1603493124E-14
6.109,0.789822,0.0741047,0.246278,0.00693958,0.4625,6.16393E-14,6.1639493124E-14
6.11,0.788945,0.0732648,0.246319,0.00686091,0.4625,6.16167E-14,6.1616893124E-14
6.111,0.788073,0.0724295,0.246361,0.00678268,0.4625,6.16107E-14,6.1610893124E-14
6.112,0.787206,0.0715989,0.246402,0.00670488,0.4625,6.15961E-14,6.1596293124E-14
6.113,0.786344,0.0707729,0.246444,0.00662752,0.4625,6.15987E-14,6.1598893124E-14
6.114,0.785487,0.0699515,0.246485,0.00655059,0.4625,6.16185E-14,6.1618693124E-14
6.115,0.784634,0.0691348,0.246525,0.0064741,0.4625,6.16423E-14,6.1642493124E-14
6.116,0.783787,0.0683228,0.246566,0.00639805,0.4625,6.15807E-14,6.1580893124E-14
6.117,0.782944,0.0675154,0.246606,0.00632243,0.4625,6.16323E-14,6.1632493124E-14
6.118,0.782106,0.0667127,0.246646,0.00624725,0.4625,6.16078E-14,6.1607993124E-14
6.119,0.781273,0.0659147,0.246686,0.00617251,0.4625,6.15712E-14,6.1571393124E-14
6.12,0.780445,0.0651213,0.246726,0.0060982,0.4625,6.1602E-14,6.1602193124E-14
6.121,0.779622,0.0643326,0.246765,0.00602434,0.4625,6.15261E-14,6.1526293124E-14
6.122,0.778804,0.0635486,0.246804,0.00595091,0.4625,6.1615E-14,6.1615193124E-14
6.123,0.77799,0.0627693,0.246843,0.00587792,0.4625,6.16044E-14,6.1604593124E-14
6.124,0.777182,0.0619946,0.246882,0.00580536,0.4625,6.16174E-14,6.1617593124E-14
6.125,0.776378,0.0612246,0.24692,0.00573325,0.4625,6.16081E-14,6.1608293124E-14
6.126,0.775579,0.0604594,0.246958,0.00566158,0.4625,6.16269E-14,6.1627093124E-14
6.127,0.774785,0.0596988,0.246996,0.00559034,0.4625,6.15927E-14,6.1592893124E-14
6.128,0.773997,0.0589429,0.247034,0.00551955,0.4625,6.16052E-14,6.1605393124E-14
6.129,0.773213,0.0581917,0.247072,0.00544919,0.4625,6.15632E-14,6.1563393124E-14
6.13,0.772433,0.0574452,0.247109,0.00537928,0.4625,6.16239E-14,6.1624093124E-14
6.131,0.771659,0.0567034,0.247146,0.0053098,0.4625,6.15918E-14,6.1591993124E-14
6.132,0.77089,0.0559664,0.247183,0.00524077,0.4625,6.16323E-14,6.1632493124E-14
6.133,0.770126,0.055234,0.24722,0.00517218,0.4625,6.16044E-14,6.1604593124E-14
6.134,0.769366,0.0545063,0.247256,0.00510403,0.4625,6.16497E-14,6.1649893124E-14
6.135,0.768612,0.0537834,0.247292,0.00503632,0.4625,6.16454E-14,6.1645593124E-14
6.136,0.767862,0.0530652,0.247328,0.00496906,0.4625,6.16104E-14,6.1610593124E-14
6.137,0.767118,0.0523517,0.247364,0.00490223,0.4625,6.16336E-14,6.1633793124E-14
6.138,0.766378,0.0516429,0.247399,0.00483585,0.4625,6.16219E-14,6.1622093124E-14
6.139,0.765643,0.0509389,0.247434,0.00476991,0.4625,6.16013E-14,6.1601493124E-14
6.14,0.764913,0.0502396,0.24747,0.00470442,0.4625,6.15924E-14,6.1592593124E-14
6.141,0.764189,0.049545,0.247504,0.00463936,0.4625,6.15974E-14,6.1597593124E-14
6.142,0.763469,0.0488552,0.247539,0.00457476,0.4625,6.16005E-14,6.1600693124E-14
6.143,0.762754,0.0481701,0.247573,0.00451059,0.4625,6.15946E-14,6.1594793124E-14
6.144,0.762044,0.0474897,0.247607,0.00444687,0.4625,6.16503E-14,6.1650493124E-14
6.145,0.761339,0.0468141,0.247641,0.0043836,0.4625,6.16148E-14,6.1614993124E-14
6.146,0.760639,0.0461432,0.247675,0.00432077,0.4625,6.15883E-14,6.1588493124E-14
6.147,0.759944,0.0454771,0.247708,0.00425838,0.4625,6.16248E-14,6.1624993124E-14
6.148,0.759253,0.0448158,0.247741,0.00419644,0.4625,6.16135E-14,6.1613693124E-14
6.149,0.758568,0.0441591,0.247774,0.00413494,0.4625,6.16167E-14,6.1616893124E-14
6.15,0.757888,0.0435073,0.247807,0.00407389,0.4625,6.16165E-14,6.1616693124E-14
6.151,0.757213,0.0428602,0.247839,0.00401329,0.4625,6.16356E-14,6.1635793124E-14
6.152,0.756543,0.0422179,0.247872,0.00395313,0.4625,6.15976E-14,6.1597793124E-14
6.153,0.755877,0.0415803,0.247904,0.00389342,0.4625,6.162E-14,6.1620193124E-14
6.154,0.755217,0.0409475,0.247935,0.00383416,0.4625,6.16211E-14,6.1621293124E-14
6.155,0.754562,0.0403195,0.247967,0.00377534,0.4625,6.16122E-14,6.1612393124E-14
6.156,0.753911,0.0396963,0.247998,0.00371697,0.4625,6.16369E-14,6.1637093124E-14
6.157,0.753266,0.0390778,0.248029,0.00365904,0.4625,6.16032E-14,6.1603393124E-14
6.158,0.752626,0.0384641,0.24806,0.00360157,0.4625,6.16072E-14,6.1607393124E-14
6.159,0.75199,0.0378552,0.248091,0.00354454,0.4625,6.16166E-14,6.1616793124E-14
6.16,0.75136,0.0372511,0.248121,0.00348796,0.4625,6.16058E-14,6.1605993124E-14
6.161,0.750735,0.0366517,0.248151,0.00343183,0.4625,6.16097E-14,6.1609893124E-14
6.162,0.750114,0.0360572,0.248181,0.00337615,0.4625,6.16335E-14,6.1633693124E-14
6.163,0.749499,0.0354674,0.248211,0.00332091,0.4625,6.15945E-14,6.1594693124E-14
6.164,0.748888,0.0348824,0.24824,0.00326613,0.4625,6.16171E-14,6.1617293124E-14
6.165,0.748283,0.0343022,0.248269,0.00321179,0.4625,6.16085E-14,6.1608693124E-14
6.166,0.747683,0.0337269,0.248298,0.0031579,0.4625,6.16251E-14,6.1625293124E-14
6.167,0.747087,0.0331563,0.248327,0.00310447,0.4625,6.16072E-14,6.1607393124E-14
6.168,0.746497,0.0325905,0.248355,0.00305148,0.4625,6.16316E-14,6.1631793124E-14
6.169,0.745912,0.0320295,0.248383,0.00299894,0.4625,6.15808E-14,6.1580993124E-14
6.17,0.745332,0.0314734,0.248411,0.00294685,0.4625,6.15826E-14,6.1582793124E-14
6.171,0.744756,0.030922,0.248439,0.00289522,0.4625,6.16189E-14,6.1619093124E-14
6.172,0.744186,0.0303755,0.248467,0.00284403,0.4625,6.16454E-14,6.1645593124E-14
6.173,0.743621,0.0298337,0.248494,0.0027933,0.4625,6.16125E-14,6.1612693124E-14
6.174,0.743061,0.0292968,0.248521,0.00274301,0.4625,6.16122E-14,6.1612393124E-14
6.175,0.742505,0.0287647,0.248548,0.00269318,0.4625,6.16176E-14,6.1617793124E-14
6.176,0.741955,0.0282374,0.248574,0.0026438,0.4625,6.15875E-14,6.1587693124E-14
6.177,0.74141,0.027715,0.2486,0.00259487,0.4625,6.16165E-14,6.1616693124E-14
6.178,0.74087,0.0271973,0.248626,0.00254639,0.4625,6.16129E-14,6.1613093124E-14
6.179,0.740335,0.0266845,0.248652,0.00249836,0.4625,6.15953E-14,6.1595493124E-14
6.18,0.739805,0.0261765,0.248678,0.00245079,0.4625,6.1616E-14,6.1616193124E-14
6.181,0.73928,0.0256734,0.248703,0.00240367,0.4625,6.16126E-14,6.1612793124E-14
6.182,0.73876,0.025175,0.248728,0.002357,0.4625,6.16388E-14,6.1638993124E-14
6.183,0.738246,0.0246816,0.248753,0.00231078,0.4625,6.16096E-14,6.1609793124E-14
6.184,0.737736,0.0241929,0.248778,0.00226502,0.4625,6.16056E-14,6.1605793124E-14
6.185,0.737231,0.0237091,0.248802,0.00221971,0.4625,6.16287E-14,6.1628893124E-14
6.186,0.736731,0.0232301,0.248826,0.00217485,0.4625,6.16013E-14,6.1601493124E-14
6.187,0.736237,0.022756,0.24885,0.00213045,0.4625,6.15989E-14,6.1599093124E-14
6.188,0.735747,0.0222867,0.248874,0.0020865,0.4625,6.16018E-14,6.1601993124E-14
6.189,0.735263,0.0218222,0.248897,0.00204301,0.4625,6.16018E-14,6.1601993124E-14
6.19,0.734783,0.0213627,0.24892,0.00199997,0.4625,6.16042E-14,6.1604393124E-14
6.191,0.734309,0.0209079,0.248943,0.00195738,0.4625,6.16178E-14,6.1617993124E-14
6.192,0.733839,0.020458,0.248966,0.00191525,0.4625,6.15768E-14,6.1576993124E-14
6.193,0.733375,0.020013,0.248988,0.00187357,0.4625,6.16047E-14,6.1604893124E-14
6.194,0.732916,0.0195728,0.249011,0.00183235,0.4625,6.16314E-14,6.1631593124E-14
6.195,0.732462,0.0191374,0.249033,0.00179158,0.4625,6.16354E-14,6.1635593124E-14
6.196,0.732013,0.018707,0.249054,0.00175127,0.4625,6.16211E-14,6.1621293124E-14
6.197,0.731569,0.0182814,0.249076,0.00171141,0.4625,6.16237E-14,6.1623893124E-14
6.198,0.73113,0.0178606,0.249097,0.00167201,0.4625,6.16181E-14,6.1618293124E-14
6.199,0.730696,0.0174447,0.249118,0.00163306,0.4625,6.1597E-14,6.1597193124E-14
6.2,0.730267,0.0170337,0.249139,0.00159457,0.4625,6.16124E-14,6.1612593124E-14
6.201,0.729843,0.0166275,0.249159,0.00155653,0.4625,6.15957E-14,6.1595893124E-14
6.202,0.729425,0.0162262,0.24918,0.00151895,0.4625,6.16279E-14,6.1628093124E-14
6.203,0.729011,0.0158298,0.2492,0.00148183,0.4625,6.16411E-14,6.1641293124E-14
6.204,0.728603,0.0154383,0.249219,0.00144516,0.4625,6.15972E-14,6.1597393124E-14
6.205,0.728199,0.0150516,0.249239,0.00140895,0.4625,6.15922E-14,6.1592393124E-14
6.206,0.727801,0.0146698,0.249258,0.0013732,0.4625,6.16356E-14,6.1635793124E-14
6.207,0.727408,0.0142929,0.249277,0.0013379,0.4625,6.16148E-14,6.1614993124E-14
6.208,0.72702,0.0139208,0.249296,0.00130306,0.4625,6.16174E-14,6.1617593124E-14
6.209,0.726637,0.0135536,0.249314,0.00126868,0.4625,6.16291E-14,6.1629293124E-14
6.21,0.726259,0.0131913,0.249333,0.00123475,0.4625,6.15946E-14,6.1594793124E-14
6.211,0.725886,0.0128339,0.249351,0.00120129,0.4625,6.16169E-14,6.1617093124E-14
6.212,0.725518,0.0124814,0.249369,0.00116827,0.4625,6.16108E-14,6.1610993124E-14
6.213,0.725156,0.0121338,0.249386,0.00113572,0.4625,6.1618E-14,6.1618193124E-14
6.214,0.724798,0.011791,0.249403,0.00110363,0.4625,6.16128E-14,6.1612993124E-14
6.215,0.724446,0.0114531,0.249421,0.00107199,0.4625,6.16026E-14,6.1602793124E-14
6.216,0.724098,0.0111202,0.249437,0.00104081,0.4625,6.1605E-14,6.1605193124E-14
6.217,0.723756,0.0107921,0.249454,0.00101009,0.4625,6.1598E-14,6.1598193124E-14
6.218,0.723419,0.0104689,0.24947,0.000979822,0.4625,6.16255E-14,6.1625693124E-14
6.219,0.723087,0.0101506,0.249486,0.000950017,0.4625,6.16038E-14,6.1603993124E-14
6.22,0.72276,0.00983717,0.249502,0.000920671,0.4625,6.15972E-14,6.1597393124E-14
6.221,0.722438,0.00952866,0.249518,0.000891782,0.4625,6.16049E-14,6.1605093124E-14
6.222,0.722122,0.00922504,0.249533,0.000863353,0.4625,6.16298E-14,6.1629993124E-14
6.223,0.72181,0.00892632,0.249548,0.000835382,0.4625,6.16329E-14,6.1633093124E-14
6.224,0.721503,0.0086325,0.249563,0.000807871,0.4625,6.16124E-14,6.1612593124E-14
6.225,0.721202,0.00834358,0.249578,0.000780818,0.4625,6.16242E-14,6.1624393124E-14
6.226,0.720906,0.00805956,0.249592,0.000754225,0.4625,6.16068E-14,6.1606993124E-14
6.227,0.720615,0.00778044,0.249606,0.000728091,0.4625,6.16122E-14,6.1612393124E-14
6.228,0.720329,0.00750622,0.24962,0.000702416,0.4625,6.16032E-14,6.1603393124E-14
6.229,0.720048,0.00723691,0.249634,0.0006772,0.4625,6.16293E-14,6.1629493124E-14
6.23,0.719772,0.00697251,0.249647,0.000652445,0.4625,6.16001E-14,6.1600293124E-14
6.231,0.719501,0.00671301,0.24966,0.000628148,0.4625,6.1611E-14,6.1611193124E-14
6.232,0.719236,0.00645842,0.249673,0.000604312,0.4625,6.15953E-14,6.1595493124E-14
6.233,0.718975,0.00620874,0.249686,0.000580936,0.4625,6.1606E-14,6.1606193124E-14
6.234,0.71872,0.00596397,0.249698,0.000558019,0.4625,6.15991E-14,6.1599293124E-14
6.235,0.71847,0.00572411,0.24971,0.000535562,0.4625,6.16023E-14,6.1602493124E-14
6.236,0.718225,0.00548916,0.249722,0.000513566,0.4625,6.1603E-14,6.1603193124E-14
6.237,0.717985,0.00525912,0.249734,0.00049203,0.4625,6.16053E-14,6.1605493124E-14
6.238,0.71775,0.005034,0.249745,0.000470954,0.4625,6.16191E-14,6.1619293124E-14
6.239,0.71752,0.00481379,0.249756,0.000450339,0.4625,6.16031E-14,6.1603293124E-14
6.24,0.717296,0.0045985,0.249767,0.000430184,0.4625,6.16057E-14,6.1605893124E-14
6.241,0.717076,0.00438812,0.249778,0.000410489,0.4625,6.16024E-14,6.1602593124E-14
6.242,0.716862,0.00418266,0.249788,0.000391255,0.4625,6.16106E-14,6.1610793124E-14
6.243,0.716653,0.00398212,0.249798,0.000372482,0.4625,6.16127E-14,6.1612893124E-14
6.244,0.716449,0.0037865,0.249808,0.00035417,0.4625,6.16049E-14,6.1605093124E-14
6.245,0.71625,0.00359579,0.249818,0.000336319,0.4625,6.16209E-14,6.1621093124E-14
6.246,0.716056,0.00341001,0.249827,0.000318928,0.4625,6.16074E-14,6.1607593124E-14
6.247,0.715868,0.00322915,0.249836,0.000301999,0.4625,6.16091E-14,6.1609293124E-14
6.248,0.715684,0.0030532,0.249845,0.00028553,0.4625,6.16084E-14,6.1608593124E-14
6.249,0.715506,0.00288219,0.249854,0.000269523,0.4625,6.1614E-14,6.1614193124E-14
6.25,0.715333,0.00271609,0.249862,0.000253977,0.4625,6.1612E-14,6.1612193124E-14
6.251,0.715164,0.00255492,0.249871,0.000238893,0.4625,6.16048E-14,6.1604993124E-14
6.252,0.715001,0.00239867,0.249879,0.000224269,0.4625,6.16167E-14,6.1616893124E-14
6.253,0.714844,0.00224735,0.249886,0.000210107,0.4625,6.16133E-14,6.1613493124E-14
6.254,0.714691,0.00210095,0.249894,0.000196407,0.4625,6.16085E-14,6.1608693124E-14
6.255,0.714543,0.00195948,0.249901,0.000183168,0.4625,6.16087E-14,6.1608893124E-14
6.256,0.714401,0.00182294,0.249908,0.00017039,0.4625,6.16214E-14,6.1621593124E-14
6.257,0.714264,0.00169132,0.249914,0.000158074,0.4625,6.16054E-14,6.1605593124E-14
6.258,0.714132,0.00156463,0.249921,0.00014622,0.4625,6.16134E-14,6.1613593124E-14
6.259,0.714005,0.00144287,0.249927,0.000134827,0.4625,6.16012E-14,6.1601393124E-14
6.26,0.713883,0.00132604,0.249933,0.000123897,0.4625,6.16075E-14,6.1607693124E-14
6.261,0.713766,0.00121414,0.249939,0.000113428,0.4625,6.1614E-14,6.1614193124E-14
6.262,0.713655,0.00110716,0.249944,0.000103421,0.4625,6.16106E-14,6.1610793124E-14
6.263,0.713548,0.00100512,0.249949,9.38754E-05,0.4625,6.16195E-14,6.1619693124E-14
6.264,0.713447,0.000908009,0.249954,8.47921E-05,0.4625,6.16143E-14,6.1614493124E-14
6.265,0.713351,0.000815827,0.249959,7.61707E-05,0.4625,6.16073E-14,6.1607493124E-14
6.266,0.71326,0.000728578,0.249963,6.80114E-05,0.4625,6.16099E-14,6.1610093124E-14
6.267,0.713174,0.000646259,0.249967,6.0314E-05,0.4625,6.16144E-14,6.1614593124E-14
6.268,0.713093,0.000568873,0.249971,5.30788E-05,0.4625,6.16119E-14,6.1612093124E-14
6.269,0.713018,0.00049642,0.249975,4.63056E-05,0.4625,6.16122E-14,6.1612393124E-14
6.27,0.712947,0.000428898,0.249978,3.99945E-05,0.4625,6.16144E-14,6.1614593124E-14
6.271,0.712882,0.00036631,0.249981,3.41456E-05,0.4625,6.16121E-14,6.1612293124E-14
6.272,0.712822,0.000308655,0.249984,2.87588E-05,0.4625,6.16158E-14,6.1615993124E-14
6.273,0.712767,0.000255933,0.249987,2.38343E-05,0.4625,6.16138E-14,6.1613993124E-14
6.274,0.712717,0.000208144,0.249989,1.93719E-05,0.4625,6.16137E-14,6.1613893124E-14
6.275,0.712672,0.00016529,0.249992,1.53718E-05,0.4625,6.16152E-14,6.1615393124E-14
6.276,0.712633,0.000127369,0.249994,1.18339E-05,0.4625,6.16132E-14,6.1613393124E-14
6.277,0.712598,9.43825E-05,0.249995,8.75822E-06,0.4625,6.16129E-14,6.1613093124E-14
6.278,0.712569,6.63301E-05,0.249997,6.14486E-06,0.4625,6.16143E-14,6.1614493124E-14
6.279,0.712545,4.3212E-05,0.249998,3.99377E-06,0.4625,6.16128E-14,6.1612993124E-14
6.28,0.712526,2.50284E-05,0.249999,2.30498E-06,0.4625,6.16129E-14,6.1613093124E-14
6.281,0.712512,1.17792E-05,0.249999,1.07849E-06,0.4625,6.16127E-14,6.1612893124E-14
6.282,0.712504,3.46451E-06,0.25,3.14294E-07,0.4625,6.16125E-14,6.1612693124E-14
6.283,0.7125,8.44247E-08,0.25,1.24103E-08,0.4625,6.16122E-14,6.1612393124E-14
6.284,0.712502,1.63892E-06,0.25,1.72836E-07,0.4625,6.16119E-14,6.1612093124E-14
6.285,0.712509,8.12799E-06,0.25,7.9557E-07,0.4625,6.16123E-14,6.1612493124E-14
6.286,0.71252,1.95516E-05,0.249999,1.88061E-06,0.4625,6.16116E-14,6.1611793124E-14
6.287,0.712538,3.59097E-05,0.249998,3.42796E-06,0.4625,6.16115E-14,6.1611693124E-14
6.288,0.71256,5.72023E-05,0.249997,5.4376E-06,0.4625,6.16135E-14,6.1613693124E-14
6.289,0.712587,8.34292E-05,0.249996,7.90953E-06,0.4625,6.16096E-14,6.1609793124E-14
6.29,0.71262,0.00011459,0.249994,1.08437E-05,0.4625,6.16113E-14,6.1611493124E-14
6.291,0.712657,0.000150686,0.249992,1.42402E-05,0.4625,6.16112E-14,6.1611393124E-14
6.292,0.7127,0.000191715,0.24999,1.8099E-05,0.4625,6.16118E-14,6.1611993124E-14
6.293,0.712748,0.000237678,0.249988,2.242E-05,0.4625,6.16119E-14,6.1612093124E-14
6.294,0.712801,0.000288575,0.249985,2.72032E-05,0.4625,6.16077E-14,6.1607893124E-14
6.295,0.712859,0.000344405,0.249983,3.24486E-05,0.4625,6.16094E-14,6.1609593124E-14
6.296,0.712923,0.000405168,0.249979,3.81562E-05,0.4625,6.161E-14,6.1610193124E-14
6.297,0.712991,0.000470864,0.249976,4.4326E-05,0.4625,6.16098E-14,6.1609993124E-14
6.298,0.713065,0.000541493,0.249973,5.09579E-05,0.4625,6.16056E-14,6.1605793124E-14
6.299,0.713144,0.000617055,0.249969,5.80519E-05,0.4625,6.16055E-14,6.1605693124E-14
6.3,0.713228,0.000697548,0.249965,6.5608E-05,0.4625,6.16107E-14,6.1610893124E-14


==> Energy_data_total_Re6_We116.csv <==
time,TotalEnergy,Interface energy,Bulk energy,Kinetic energy,Potential energy, Total Phi ,NormalisedPhi,TotalPhiMinusInitialPhi
0.01,511.240134359029,0.012724897142329,0.012837275077789,4.77380702007155E-05,511.214524448739,126.951716407772,1,0
0.02,511.240118024399,0.012726043296396,0.012826556730537,0.000180364624804,511.214385059747,126.951721677688,1.00000004151118,5.27E-06
0.03,511.240047871354,0.012724899583984,0.012824670263296,0.000385874439542,511.214112427067,126.951667385568,0.999999613851586,-4.90E-05
0.04,511.240016548469,0.012730513032614,0.012813639619219,0.000653300688183,511.213819095129,126.951700996597,0.999999878606013,-1.54E-05
0.05,511.239904636274,0.0127242600571,0.012818575487963,0.000973672621207,511.213388128108,126.951654614195,0.999999513251347,-6.18E-05
0.06,511.239811123921,0.012729573233708,0.012809350839833,0.001338998232947,511.212933201615,126.951684164458,0.999999746019078,-3.22E-05
0.07,511.239642111787,0.012722478042749,0.012814481926329,0.001742447402698,511.212362704415,126.951653402473,0.9999995037066,-6.30E-05
0.08,511.239465942279,0.012726109150826,0.012807196031667,0.002178022916875,511.211754614179,126.951669047313,0.999999626941168,-4.74E-05
0.09,511.239225057117,0.01271929639525,0.012812269744909,0.002640583002271,511.211052907975,126.951643750178,0.999999427675371,-7.27E-05
0.1,511.238963321323,0.012724111309347,0.012804874953522,0.003125382207381,511.210308952853,126.951654529587,0.999999512584889,-6.19E-05
0.11,511.238644022685,0.01271633267945,0.01281137162873,0.003628943876355,511.2094873745,126.951632457917,0.999999338726113,-8.39E-05
0.12,511.238290521907,0.01272286945921,0.012802888929515,0.004146342420558,511.208618421097,126.951636293523,0.999999368939221,-8.01E-05
0.13,511.237884331976,0.012714758044315,0.012810040138308,0.004676132934031,511.207683400859,126.951617350072,0.999999219721459,-9.91E-05
0.14,511.237446257109,0.01272120418848,0.012801898025496,0.005215049390168,511.206708105505,126.951623932948,0.999999271574843,-9.25E-05
0.15,511.236951015643,0.012714597164483,0.01280779353421,0.005760887166052,511.205667737778,126.951604805966,0.999999120911405,-0.000111601805997
0.16,511.236426615804,0.012720075249184,0.012800858189817,0.006311313169684,511.204594369196,126.951612859409,0.99999918434846,-0.000103548363001
0.17,511.235841007333,0.012715316259303,0.012805052408077,0.006864944835981,511.203455693829,126.951591068187,0.999999012698776,-0.000125339584997
0.18,511.235231737394,0.012718852858684,0.012800407034808,0.007419801949166,511.202292675552,126.951600517298,0.999999087129522,-0.000115890473992
0.19,511.234562323943,0.012715597966285,0.012803250830617,0.007974674479435,511.201068800667,126.951581911915,0.999998940574726,-0.000134495856997
0.2,511.233864517748,0.012717985046639,0.012799910331112,0.00852844516822,511.199818177202,126.951586487868,0.999998976619555,-0.000129919903998
0.21,511.23311399893,0.012715926494296,0.012801448679435,0.009079748327503,511.198516875429,126.951573273612,0.999998872530722,-0.000143134159998
0.22,511.232331319241,0.012718001534978,0.012798502591989,0.009628287587994,511.197186527526,126.951575075174,0.999998886721645,-0.000141332597991
0.23,511.2315039292,0.012715943626131,0.012800069533186,0.010173049016924,511.195814867024,126.95156627575,0.99999881740849,-0.000150132022
0.24,511.230641499689,0.012718296301057,0.012797067175978,0.010713069262483,511.19441306695,126.951566313647,0.999998817707005,-0.00015009412499
0.25,511.22973302181,0.012716610579475,0.012798450359609,0.011248283108994,511.192969677762,126.951554428038,0.999998724083939,-0.000161979734003
0.26,511.228797443913,0.012717813002351,0.012796842884718,0.011777716434748,511.191505071591,126.951556545276,0.999998740761444,-0.000159862495991
0.27,511.22779266959,0.012717521082189,0.012797036415261,0.012299711310075,511.189978400782,126.951517759165,0.999998435242842,-0.000198648606997
0.28,511.226788614576,0.012717612033449,0.012796435368064,0.012816820731185,511.188457746443,126.951524425999,0.999998487757563,-0.000191981773
0.29,511.225738102944,0.012718102060243,0.012795464077859,0.013327550912283,511.186896985894,126.951516013389,0.999998421491346,-0.000200394383
0.3,511.224665123846,0.01271735107778,0.012795486226408,0.013830631558456,511.185321654984,126.951522724879,0.999998474357823,-0.000193682892998
0.31,511.223544597267,0.012717567873551,0.012794588851676,0.014327391984027,511.183705048558,126.951510587069,0.999998378748166,-0.000205820703002
0.32,511.222407032759,0.012716857313969,0.012794463354048,0.014816642623263,511.182079069468,126.951518499531,0.999998441074713,-0.000197908240992
0.33,511.221232506498,0.012716528533032,0.012793910101393,0.015298966628718,511.180423101235,126.951519094021,0.999998445757516,-0.000197313751002
0.34,511.220032269834,0.012715850947299,0.0127936621357,0.015773009149174,511.178749747602,126.951524925362,0.999998491691051,-0.000191482410003
0.35,511.218796679,0.012715378955916,0.01279326846462,0.016240853879244,511.1770471777,126.951520441278,0.999998456369874,-0.00019596649399
0.36,511.217540856278,0.012714652119769,0.012792846020771,0.016699952235168,511.175333405903,126.951529215061,0.999998525481055,-0.000187192710996
0.37,511.216247551439,0.012714182038633,0.012792426909519,0.017152090506153,511.173588851985,126.951524084576,0.99999848506817,-0.000192323196003
0.38,511.214935433572,0.012713069367465,0.012792352601885,0.017595769882313,511.17183424172,126.951531453059,0.999998543109788,-0.000184954712992
0.39,511.213585003281,0.01271248632942,0.01279199470713,0.01803262365826,511.170047898586,126.951520436247,0.999998456330245,-0.000195971525002
0.4,511.21222044405,0.012711958049507,0.01279148106177,0.018463339259388,511.16825366568,126.951524822073,0.999998490877442,-0.000191585699
0.41,511.210824670817,0.012710955664898,0.012791474661561,0.018884483819822,511.166437756671,126.951520828976,0.999998459423775,-0.000195578795996
0.42,511.209416919261,0.012710117068132,0.012791130800722,0.019300113670056,511.164615557722,126.951530196771,0.999998533213994,-0.000186211000994
0.43,511.207975172934,0.012709080697785,0.012791011968437,0.019706589329197,511.162768490939,126.95152596309,0.999998499865245,-0.000190444681991
0.44,511.206519374111,0.012707860388901,0.012791163474862,0.020110873371599,511.160909476876,126.951525156881,0.999998493514728,-0.000191250890992
0.45,511.205033168217,0.012707981177725,0.012789921682428,0.020501866390164,511.159033398967,126.951522662958,0.999998473870071,-0.000193744813998
0.46,511.203540982134,0.012706476884248,0.012790213658158,0.02089119431678,511.157153097275,126.951531885483,0.999998546515997,-0.00018452228899
0.47,511.20201900579,0.012706118421925,0.012789553451173,0.02126889308871,511.155254440829,126.951537734451,0.999998592588379,-0.000178673321003
0.48,511.2004860332,0.012704875942865,0.01278966589821,0.021646246646377,511.153345244712,126.951541247971,0.999998620264413,-0.000175159801003
0.49,511.198928611026,0.012703952531377,0.012789527489373,0.022011476119988,511.151423654885,126.951544456615,0.999998645538935,-0.000171951157
0.5,511.197361515483,0.012703700889864,0.012788820927136,0.022378296275828,511.14949069739,126.951549221788,0.999998683074253,-0.000167185983997
0.51,511.195758815227,0.012702648279447,0.012788813965592,0.022719419592507,511.147547933389,126.951559823637,0.999998766585128,-0.000156584134999
0.52,511.194153541067,0.012702607306621,0.012787928219313,0.023072809832615,511.145590195708,126.951559856021,0.999998766840217,-0.00015655175099
0.53,511.192520309321,0.012701447603679,0.012788228042656,0.023413521726929,511.143617111948,126.951553088621,0.999998713533337,-0.000163319151
0.54,511.190888734108,0.012700485005385,0.012788213064107,0.023755121279544,511.141644914759,126.951558425466,0.999998755571721,-0.000157982305993
0.55,511.189228126399,0.012699953024353,0.012787907176964,0.024083043742623,511.139657222455,126.951557067194,0.999998744872598,-0.000159340577994
0.56,511.187559517243,0.012699222213365,0.012787873145148,0.024414732863669,511.137657689021,126.951553240977,0.999998714733447,-0.000163166794991
0.57,511.185866665337,0.012698159668148,0.012787994327255,0.024728998283025,511.135651513059,126.951550362129,0.999998692056731,-0.000166045642999
0.58,511.184166312256,0.012697640876871,0.012787785591646,0.025044846745816,511.133636039041,126.951546501856,0.99999866164932,-0.000169905915996
0.59,511.182449288662,0.012696942589449,0.012787715422214,0.025352936773726,511.131611693877,126.95154092615,0.999998617729425,-0.000175481621994
0.6,511.180719265406,0.012696429923634,0.01278773084624,0.025657827463707,511.129577277173,126.95153550929,0.999998575060762,-0.000180898482
0.61,511.178979814654,0.012695290895504,0.012788140358683,0.025955474918296,511.127540908481,126.951533485047,0.999998559115779,-0.000182922725003
0.62,511.177198575094,0.012694984072284,0.012788326536024,0.02624342866486,511.125471835821,126.951502281398,0.999998313324309,-0.00021412637399
0.63,511.175438879819,0.012694311697241,0.012788396231572,0.026530756822378,511.123425415068,126.951503221695,0.999998320731038,-0.000213186076991
0.64,511.173664839001,0.012693849888966,0.012788413958715,0.026813431919661,511.121369143234,126.951500585494,0.999998299965655,-0.000215822277994
0.65,511.17188843391,0.012693308289614,0.012788170992082,0.027090378467705,511.119316576161,126.95151390533,0.999998404886143,-0.000202502441994
0.66,511.170104033208,0.012692484581463,0.012788490581037,0.027367847551461,511.117255210494,126.951518370942,0.999998440061816,-0.00019803683
0.67,511.168304404881,0.012692204840333,0.012788366543927,0.027637641052521,511.115186192444,126.951518890598,0.999998444155151,-0.000197517174001
0.68,511.166494873758,0.012691292503518,0.012788856941463,0.027904320141073,511.113110404172,126.951517395942,0.999998432381731,-0.000199011829991
0.69,511.164677296189,0.012690778483981,0.012789009280569,0.028168579473069,511.111028928951,126.951515718725,0.999998419170275,-0.000200689046991
0.7,511.162857992154,0.012690461355778,0.012788737138872,0.028428914691341,511.108949878968,126.951523343671,0.999998479232054,-0.000193064100998
0.71,511.161017208427,0.012689906698914,0.012789025495263,0.028683516032691,511.1068547602,126.951515972021,0.99999842116549,-0.000200435750997
0.72,511.159176497872,0.012688991619154,0.012789529957297,0.028932442757711,511.104765533538,126.951524959327,0.999998491958593,-0.000191448444994
0.73,511.157322716001,0.012688872585565,0.012789384182075,0.029177061529144,511.102667397704,126.951524135617,0.999998485470221,-0.00019227215499
0.74,511.155464785727,0.012688727239931,0.012789096315593,0.029418602337072,511.100568359834,126.951526408853,0.999998503376525,-0.000189998918998
0.75,511.153592025622,0.012688357114721,0.012788912478596,0.029647058782516,511.098467697246,126.951539867265,0.999998609388577,-0.000176540506999
0.76,511.151714358462,0.012688214248391,0.012788914183091,0.029883238414526,511.096353991616,126.951533234693,0.999998557143738,-0.000183173078995
0.77,511.149840930561,0.012687750436021,0.012789075191327,0.030117728411373,511.094246376523,126.951537869165,0.999998593649522,-0.000178538607003
0.78,511.147957340579,0.01268734272731,0.012788985437571,0.030336069162853,511.092144943251,126.951560752456,0.999998773901445,-0.000155655315993
0.79,511.146064016989,0.012686781919391,0.012789499128989,0.030560316641478,511.090027419299,126.951560009809,0.999998768051607,-0.000156397962996
0.8,511.144161750096,0.012687256562136,0.012789117379127,0.030781764033439,511.087903612122,126.951555956216,0.999998736121413,-0.000160451555999
0.81,511.142259478561,0.012686532567788,0.012789721848119,0.030997472165376,511.08578575198,126.95156216287,0.999998785011291,-0.000154244901992
0.820000000000001,511.14034490483,0.012687081406604,0.012789223075037,0.031210703646536,511.083657896702,126.951558735613,0.999998758014752,-0.000157672158991
0.830000000000001,511.138433005334,0.012685632324955,0.01279053786985,0.031419496067709,511.081537339072,126.951563579877,0.99999879617307,-0.000152827894993
0.840000000000001,511.136511685042,0.012686473072393,0.012789808248718,0.03162966956171,511.079405734159,126.951563137884,0.999998792691487,-0.000153269888003
0.850000000000001,511.134589065332,0.012685805846555,0.012790480623053,0.031833777873422,511.077279000989,126.951567398133,0.999998826249513,-0.000149009639003
0.860000000000001,511.132653049136,0.012686915378259,0.012789631245158,0.032034689250133,511.075141813263,126.951564684937,0.999998804877639,-0.000151722835
0.870000000000001,511.130729845252,0.012685645776702,0.012790751679958,0.032234708960177,511.073018738835,126.95157809168,0.999998910482695,-0.000138316091991
0.880000000000001,511.128779055564,0.012685795736969,0.01279108949858,0.032430947895592,511.070871222433,126.951563343519,0.999998794311276,-0.000153064252999
0.890000000000001,511.12684602819,0.012685429677211,0.012791437314644,0.032627272493381,511.068741888704,126.951576408495,0.999998897224229,-0.000139999276996
0.900000000000001,511.12489118608,0.012685831535887,0.012791519409097,0.032818446889765,511.066595388245,126.951567575254,0.999998827644697,-0.000148832517993
0.910000000000001,511.122947108705,0.012685224610003,0.012792222915149,0.033010548858815,511.064459112321,126.951572898817,0.999998869578458,-0.000143508954991
0.920000000000001,511.120949827747,0.012685693373247,0.012793045728486,0.033190699184997,511.062280389461,126.95153787265,0.999998593676974,-0.000178535122004
0.930000000000001,511.118997939768,0.012685946216066,0.012793023699176,0.033374847633323,511.06014412222,126.951548166862,0.99999867476459,-0.00016824091
0.940000000000001,511.117028238824,0.012685817395625,0.012793759026015,0.033553533657539,511.057995128745,126.951543603257,0.999998638817025,-0.000172804515003
0.950000000000001,511.115064471587,0.012685456206674,0.012794551534632,0.033735523466398,511.055848940379,126.95154403804,0.999998642241815,-0.000172369731999
0.960000000000001,511.11308776854,0.012685971522462,0.012794602901445,0.033907772557451,511.053699421558,126.951540244222,0.999998612357871,-0.000176163549995
0.970000000000001,511.111126810349,0.012685589896966,0.012795375982635,0.034085961404592,511.051559883065,126.951550117903,0.99999869013296,-0.000166289869
0.980000000000001,511.109156354946,0.012685929569743,0.012795427514104,0.034255223433586,511.049419774428,126.951562896783,0.999998790792332,-0.000153510988994
0.990000000000001,511.10718198761,0.012685635432119,0.012796167400582,0.034430208682392,511.047269976095,126.951561630304,0.999998780816263,-0.000154777467998
1,511.105192985219,0.012686180603319,0.012796338296843,0.034595002476178,511.045115463843,126.951556455336,0.999998740052986,-0.000159952435993
1.01,511.103217008369,0.012685788294526,0.012797101268215,0.034756685675316,511.042977433131,126.951577964311,0.999998909479407,-0.000138443460997
1.02,511.101241573458,0.012686452324904,0.012796878963015,0.034919632678517,511.040838609491,126.951594379088,0.999999038778778,-0.000122028684004
1.03,511.099244692326,0.012686293276107,0.012797503102203,0.035065136447108,511.0386957595,126.951609443972,0.999999157445027,-0.000106963799993
1.04,511.097249920926,0.012687294866796,0.012797067448653,0.035220400692166,511.036545157919,126.951611720878,0.999999175380239,-0.000104686893991
1.05,511.095258411663,0.012686536093213,0.012798571165341,0.035380173100604,511.034393131304,126.951610628457,0.999999166775228,-0.000105779314993
1.06,511.093265920039,0.012687235858543,0.012798514439724,0.035530774923641,511.032249394817,126.951619444816,0.99999923622178,-9.70E-05
1.07,511.091271897724,0.012686925931463,0.012799770924121,0.035688170149944,511.030097030718,126.951618376181,0.999999227804131,-9.80E-05
1.08,511.089263758615,0.012687715604542,0.012799895278849,0.035837142981222,511.02793900475,126.951611533056,0.999999173900763,-0.000104874716001
1.09,511.087269155261,0.012687562637331,0.012800907870577,0.035991502984223,511.025789181769,126.95161312006,0.999999186401611,-0.000103287711994
1.1,511.085256529728,0.012688470652607,0.012801223959809,0.036134834861656,511.023632000254,126.951608294315,0.999999148389167,-0.000108113457003
1.11,511.083266159733,0.012688006295538,0.012802412954676,0.036282873825543,511.021492866657,126.951624958189,0.999999279650677,-9.14E-05
1.12,511.081249391275,0.012689400136824,0.012802178692876,0.036424176902048,511.019333635544,126.951615133429,0.999999202260939,-0.000101274342995
1.13,511.079246790014,0.012688955797291,0.012803690170224,0.0365704731532,511.017183670894,126.951615333195,0.999999203834498,-0.000101074577003
1.14,511.077236709085,0.012688979029987,0.012804727822125,0.036708602488332,511.015034399745,126.951615581812,0.999999205792857,-0.00010082595999
1.15,511.075223659423,0.01268938541519,0.01280536922284,0.036848384695154,511.012880520089,126.951611041231,0.999999170026653,-0.000105366540993
1.16,511.073210279128,0.012690720935717,0.012805150996438,0.036984296306622,511.010730110889,126.951611268343,0.999999171815616,-0.000105139428996
1.17,511.071209091796,0.012689757182932,0.012807020855363,0.037122225093906,511.008590088664,126.951624868262,0.999999278942321,-9.15E-05
1.18,511.069191945703,0.012691162030619,0.012806854973645,0.037255348066942,511.006438580632,126.95162345529,0.999999267812326,-9.30E-05
1.19,511.067178041745,0.012691223213556,0.012808104253739,0.037392012372578,511.004286701905,126.951621338817,0.999999251140846,-9.51E-05
1.2,511.065166829849,0.012691218715424,0.012809172828091,0.037524538262408,511.002141900043,126.951631379428,0.999999330230844,-8.50E-05
1.21,511.063148532515,0.012692368729295,0.012809376662593,0.037657705465108,510.999989081658,126.951626521129,0.999999291961971,-8.99E-05
1.22,511.061090631795,0.012692657227931,0.012811124787107,0.03777753084829,510.997809318932,126.951594160908,0.999999037060172,-0.000122246863995
1.23,511.059078996336,0.012692164661038,0.012812955827933,0.037909435559717,510.995664440287,126.951598382451,0.99999907031331,-0.000118025321001
1.24,511.057050123453,0.012694298886018,0.012812319110944,0.038031482845092,510.993512022611,126.951597498311,0.99999906334893,-0.000118909460994
1.25,511.055030452902,0.012694173179235,0.012813947891969,0.038160073753375,510.991362258077,126.951594438835,0.999999039249406,-0.000121968936995
1.26,511.052999819684,0.012693785591026,0.012815590198281,0.038266804928295,510.989223638967,126.9516101328,0.999999162870932,-0.000106274971998
1.27,511.050990560865,0.012695389552263,0.012815226837026,0.038391586003216,510.987088358473,126.951624664604,0.999999277338105,-9.17E-05
1.28,511.048950219139,0.01269634398233,0.012815650136726,0.038488458742709,510.984949766278,126.951636786275,0.999999372820634,-7.96E-05
1.29,511.046927666151,0.012695242169013,0.012818213036206,0.03860948716964,510.982804723776,126.951637352468,0.999999377280542,-7.91E-05
1.3,511.044899850416,0.012697756797815,0.012817254696299,0.038725919657634,510.980658919264,126.951634381629,0.999999353879212,-8.20E-05
1.31,511.042880032573,0.012697294869484,0.012819266286474,0.038844640043794,510.978518831373,126.951639724945,0.999999395968568,-7.67E-05
1.32,511.040857002443,0.012697044307792,0.012821024960908,0.038958820904333,510.97638011227,126.951645396505,0.999999440643506,-7.10E-05
1.33,511.038835005952,0.01269885117725,0.012820736378595,0.039074562522109,510.974240855874,126.951648780471,0.999999467299042,-6.76E-05
1.34,511.03679835922,0.012699370100044,0.012821958814208,0.039183817084334,510.972093213222,126.951641883579,0.999999412972151,-7.45E-05
1.35,511.034773646596,0.01269856750844,0.012824456951425,0.039299636923779,510.969950985213,126.951641746355,0.999999411891236,-7.47E-05
1.36,511.032742590998,0.012701187761229,0.012823481032221,0.039405803730165,510.967812118474,126.951644678789,0.99999943499005,-7.17E-05
1.37,511.03071216091,0.012701360540072,0.012825151961015,0.039520460359832,510.965665188049,126.951637865965,0.999999381325364,-7.85E-05
1.38,511.028680914421,0.01270088263626,0.012827341847998,0.03962441032971,510.963528279607,126.951638729954,0.999999388131014,-7.77E-05
1.39,511.026654680982,0.012702828784891,0.01282708948972,0.039733017310898,510.961391745396,126.95164066429,0.999999403367799,-7.57E-05
1.4,511.02461401994,0.012703637715888,0.012828308856766,0.039832789293226,510.959249284074,126.951634461481,0.999999354508207,-8.19E-05
1.41,511.022585773947,0.012702810154847,0.012831022249871,0.039941827721709,510.957110113821,126.951632036348,0.999999335405409,-8.44E-05
1.42,511.020547487859,0.01270521023328,0.012830554892912,0.040039398229232,510.954972324503,126.951630714269,0.999999324991379,-8.57E-05
1.43,511.018530343346,0.012706097413972,0.012831424228399,0.040145256629784,510.952847565073,126.951642787694,0.999999420093874,-7.36E-05
1.44,511.01649218841,0.012705566876007,0.012833892989096,0.040244983828449,510.950707744717,126.951637037632,0.999999374800576,-7.94E-05
1.45,511.014466953952,0.01270759920285,0.012833805290058,0.040353028786581,510.948572520673,126.951637725675,0.999999380220298,-7.87E-05
1.46,511.012429581187,0.012708504963238,0.012834877514546,0.04044588805334,510.946440310656,126.95163738441,0.99999937753215,-7.90E-05
1.47,511.010416495501,0.012707921803577,0.01283734339019,0.040550846207565,510.944320384099,126.951653803648,0.999999506866659,-6.26E-05
1.48,511.008377923564,0.012709984628174,0.012837121758325,0.040638637606527,510.942192179571,126.951656741889,0.999999530011215,-5.97E-05
1.49,511.006350011393,0.01271099877421,0.012837997244714,0.040736564122378,510.940064451252,126.951659895932,0.999999554855644,-5.65E-05
1.5,511.004316819472,0.012711118167366,0.012839708404864,0.040824048411069,510.937941944489,126.951670517381,0.999999638520909,-4.59E-05
1.51,511.002294681013,0.012711840780248,0.012840756051178,0.040919166518071,510.935822917663,126.951684829312,0.99999975125614,-3.16E-05
1.52,511.000227266726,0.012713893705455,0.012840997347243,0.040989097379009,510.933683278294,126.951679833494,0.999999711904029,-3.66E-05
1.53,510.998178465004,0.012713706731081,0.012843847446402,0.041088048612993,510.931532862213,126.951656769494,0.999999530228659,-5.96E-05
1.54,510.996140516194,0.012714791567714,0.012844930336514,0.041171844546681,510.929408949743,126.951659067266,0.999999548328234,-5.73E-05
1.55,510.994116486065,0.012715928482017,0.012845943355366,0.041271182381621,510.927283431846,126.951658715548,0.999999545557747,-5.77E-05
1.56,510.992077027482,0.012717827758475,0.012846290270494,0.041353511479609,510.925159397973,126.951659855853,0.999999554539942,-5.66E-05
1.57,510.990048849246,0.012716263552294,0.012849993412193,0.041452555754508,510.923030036527,126.951655315852,0.999999518778306,-6.11E-05
1.58,510.988012715594,0.012718800830219,0.012849311927386,0.041533649040262,510.920910953796,126.951660149138,0.999999556850151,-5.63E-05
1.59,510.985992526927,0.012720857185294,0.012849783552839,0.041629003379263,510.918792882809,126.951665783024,0.99999960122833,-5.06E-05
1.6,510.983950239667,0.012718606759824,0.012854010278659,0.04170568466683,510.916671937962,126.951667856859,0.99999961756395,-4.86E-05
1.61,510.981922181542,0.012721891375346,0.012852887879156,0.041798762628644,510.914548639659,126.951665615273,0.999999599906953,-5.08E-05
1.62,510.979894644132,0.012724485064042,0.012852593612276,0.041879571013386,510.912437994443,126.951677714361,0.999999695211596,-3.87E-05
1.63,510.977869292425,0.012720473152901,0.012858838433439,0.041969345661978,510.910320635177,126.951682056998,0.999999729418593,-3.44E-05
1.64,510.975826539925,0.012725251675947,0.012855473962588,0.04203124198513,510.908214572301,126.951696902803,0.999999846359155,-1.95E-05
1.65,510.9738000458,0.01272615666902,0.01285714107831,0.042120037735629,510.906096710317,126.95169719039,0.999999848624481,-1.92E-05
1.66,510.971763968513,0.012724472684659,0.012861544720736,0.042194603429229,510.903983347679,126.951702518116,0.999999890591034,-1.39E-05
1.67,510.969726381656,0.012728568367917,0.012859840389101,0.042283970639652,510.901854002259,126.95168814377,0.99999977736416,-2.83E-05
1.68,510.967682293789,0.012729021811929,0.012861861471093,0.042356129612412,510.899735280893,126.951685331936,0.999999755215314,-3.11E-05
1.69,510.965658624113,0.012728032902072,0.012865556520371,0.042442356631604,510.897622678059,126.9516874465,0.999999771871757,-2.90E-05
1.7,510.963618228185,0.01273190491023,0.012864141396611,0.042514874143565,510.895507307734,126.951685431864,0.999999756002448,-3.10E-05
1.71,510.96157600536,0.012730571461751,0.012867696323583,0.042601890460328,510.893375847114,126.951665149453,0.999999596237684,-5.13E-05
1.72,510.959538102022,0.012731113336364,0.012869673472698,0.042672557328741,510.891264757884,126.951665542166,0.999999599331089,-5.09E-05
1.73,510.957508515606,0.012733542052611,0.012869740338024,0.04275683131585,510.8891484019,126.951661710647,0.999999569150173,-5.47E-05
1.74,510.955476046187,0.012734119287635,0.012871426113289,0.042827366726021,510.88704313406,126.951668288262,0.999999620962116,-4.81E-05
1.75,510.953453368591,0.012736077728913,0.012872184790353,0.042910588703742,510.884934517368,126.951670175952,0.99999963583147,-4.62E-05
1.76,510.951427858821,0.012735771884546,0.012874832009025,0.042980191541453,510.882837063386,126.95168702598,0.999999768559317,-2.94E-05
1.77,510.949396338844,0.012739579728509,0.012872915020044,0.043054953975665,510.88072889012,126.951687773462,0.99999977444724,-2.86E-05
1.78,510.947355881432,0.012739283251134,0.012875308265049,0.043093186580208,510.878648103335,126.951720560242,1.00000003270905,4.15E-06
1.79,510.945324923048,0.012737917293357,0.012879413222293,0.043168971303053,510.876538621229,126.951718844424,1.00000001919353,2.44E-06
1.8,510.943291172984,0.012744608152799,0.012875101315624,0.043233946194884,510.87443751732,126.951722463653,1.00000004770224,6.06E-06
1.81,510.941255156216,0.012741139461086,0.012881096031483,0.043312001617863,510.872320919106,126.951709307124,0.999999944068121,-7.10E-06
1.82,510.939220538274,0.012741705733937,0.012883141290577,0.043377443435914,510.870218247813,126.951711204013,0.999999959009936,-5.20E-06
1.83,510.937142527738,0.012745774924602,0.012882581120366,0.043446627698594,510.868067543995,126.951668275435,0.999999620861077,-4.81E-05
1.84,510.935079273919,0.012744753317792,0.012885985028124,0.043512286014584,510.865936249559,126.951637141302,0.999999375617186,-7.93E-05
1.85,510.933058089645,0.012744996069695,0.012888571219192,0.043583635366926,510.863840886989,126.951645298638,0.999999439872607,-7.11E-05
1.86,510.931033051681,0.012747042333048,0.012888954976297,0.043652047723035,510.861745006648,126.951650785633,0.999999483093724,-6.56E-05
1.87,510.928993544416,0.01275085564801,0.012887919805476,0.043720964892386,510.85963380407,126.951639999455,0.999999398130887,-7.64E-05
1.88,510.926957963776,0.012747359245489,0.012894023898481,0.043785093493858,510.857531487138,126.951637404539,0.999999377690706,-7.90E-05
1.89,510.92493933378,0.012750200206478,0.012893649534248,0.043854318307448,510.855441165732,126.951647472847,0.999999456998874,-6.89E-05
1.9,510.922904000309,0.012755017315801,0.012891343695195,0.043917312675387,510.853340326623,126.951644371698,0.99999943257109,-7.20E-05
1.91,510.92087432354,0.012749723360266,0.012898948571375,0.043980681574449,510.851244970034,126.95164683321,0.999999451960446,-6.96E-05
1.92,510.91884247242,0.012753991652836,0.012897487803748,0.04404212938715,510.849148863577,126.951648700163,0.999999466666455,-6.77E-05
1.93,510.916825400537,0.012756257491922,0.012897768474567,0.044110931494229,510.847060443076,126.95165733182,0.999999534658107,-5.91E-05
1.94,510.914782105272,0.012756683631716,0.012899949234278,0.044170221320549,510.844955251085,126.95164780895,0.999999459646361,-6.86E-05
1.95,510.912757534256,0.012755286534852,0.012903813291419,0.044236127238759,510.842862307191,126.951649354834,0.999999471823305,-6.71E-05
1.96,510.910726399544,0.012758986885432,0.01290268245998,0.044297025214234,510.840767704985,126.951648610766,0.999999465962273,-6.78E-05
1.97,510.908695792359,0.012761754162961,0.012902593688076,0.044358492252277,510.838672952256,126.951647323073,0.999999455819102,-6.91E-05
1.98,510.906664479823,0.01275765634742,0.012909171856318,0.044414050990769,510.836583600628,126.951651379181,0.999999487769107,-6.50E-05
1.99,510.904644625675,0.012763560655329,0.012905968073999,0.044476546984359,510.834498549961,126.951658150824,0.99999954110941,-5.83E-05
2,510.902607389923,0.01276366041671,0.012908583337736,0.04453577440426,510.832399371764,126.951649990072,0.999999476827081,-6.64E-05
2.01,510.900576801286,0.012763566299111,0.012911482088388,0.044598542653807,510.830303210245,126.951643991353,0.999999429575109,-7.24E-05
2.02,510.898568425128,0.012765525938574,0.012912885756359,0.044680584907238,510.828209428526,126.951642507776,0.999999417888957,-7.39E-05
2.03,510.896544208099,0.012768216932374,0.012912366509011,0.044732497174687,510.826131127483,126.951651592258,0.999999489447517,-6.48E-05
2.04,510.894521793807,0.012769664038821,0.012913829101814,0.04479056969287,510.824047730974,126.951654797563,0.999999514695738,-6.16E-05
2.05,510.892502694121,0.012768300575464,0.012917450014974,0.044829024886023,510.821987918645,126.95168299647,0.999999736818824,-3.34E-05
2.06,510.8904635936,0.012773358559456,0.012915096812086,0.044850692844878,510.819924445384,126.951704981588,0.999999909995829,-1.14E-05
2.07,510.888432591985,0.01277250993119,0.01291902653551,0.04489869065949,510.817842364859,126.951705035554,0.99999991042092,-1.14E-05
2.08,510.886407811284,0.012774541664539,0.012920017822213,0.044952633766287,510.815760618031,126.95170472975,0.999999908012098,-1.17E-05
2.09,510.884371207035,0.012774834669458,0.012922558321683,0.045001413149668,510.813672400894,126.951696631427,0.999999844221523,-1.98E-05
2.1,510.882348702374,0.012777148079742,0.012923345476416,0.045054797822345,510.811593410995,126.951698207226,0.999999856634108,-1.82E-05
2.11,510.88032745627,0.01277973269817,0.012923565114874,0.045102613050332,510.809521545407,126.951704954787,0.999999909784717,-1.15E-05
2.12,510.878297476123,0.012777168316471,0.012928995051632,0.045157990074946,510.80743332268,126.95169498364,0.999999831241888,-2.14E-05
2.13,510.876261410875,0.012782442238093,0.012927047013805,0.045202052129611,510.805349869494,126.951689986395,0.999999791878537,-2.64E-05
2.14,510.874198230434,0.012781629875727,0.012931608571154,0.045252543314716,510.803232448672,126.951655133641,0.999999517343028,-6.13E-05
2.15,510.87217354166,0.012784450846693,0.012931852961012,0.045302757360889,510.801154480491,126.951654005495,0.99999950845661,-6.24E-05
2.16,510.870137956384,0.012783360202651,0.012935723176042,0.045353819550803,510.799065053455,126.951640048246,0.999999398515214,-7.64E-05
2.17,510.868119965694,0.01278651459917,0.012935641259114,0.045400852821093,510.796996957015,126.951647060329,0.999999453749465,-6.93E-05
2.18,510.866107341528,0.012788445894399,0.012936438660687,0.045451249195969,510.794931207777,126.951656383502,0.999999527188196,-6.00E-05
2.19,510.864070820307,0.012786785393186,0.01294088876721,0.0454947445064,510.79284840164,126.951646708096,0.999999450974922,-6.97E-05
2.2,510.862057037172,0.012789865030188,0.012940797008415,0.045550575937197,510.790775799196,126.951648825185,0.999999467651254,-6.76E-05
2.21,510.860040593411,0.01279079900124,0.012942726518397,0.045597364333816,510.788709703557,126.951654880336,0.999999515347742,-6.15E-05
2.22,510.858020964302,0.012793209140425,0.01294319115737,0.045644540457439,510.786640023547,126.95165712837,0.999999533055529,-5.93E-05
2.23,510.855980802388,0.012790319366226,0.012948891407651,0.04568988876421,510.78455170285,126.951640438978,0.999999401593014,-7.60E-05
2.24,510.853975005478,0.012796356700183,0.012945634192517,0.045737337586979,510.782495676998,126.951655753678,0.999999522227066,-6.07E-05
2.25,510.85194982395,0.012795669322335,0.012949056918671,0.045782129588339,510.78042296812,126.951653687616,0.999999505952674,-6.27E-05
2.26,510.849920917801,0.012796469414378,0.01295135985648,0.045828310854401,510.778344777676,126.9516457487,0.99999944341775,-7.07E-05
2.27,510.847893063619,0.012797297520218,0.01295308428651,0.045869939173296,510.776272742639,126.95164139449,0.999999409119592,-7.50E-05
2.28,510.845869126413,0.012799411574891,0.01295403268499,0.04591316155545,510.774202520598,126.951639829335,0.999999396790849,-7.66E-05
2.29,510.843852137616,0.012801798942287,0.012954290433956,0.045956359706892,510.772139688533,126.951644482278,0.99999943344213,-7.19E-05
2.29999999999999,510.841816198128,0.012798502631775,0.012960471515846,0.046000907004838,510.770056316976,126.951627782605,0.999999301898631,-8.86E-05
2.30999999999999,510.839795725672,0.012805033175895,0.012956783884562,0.046044001767262,510.767989906844,126.951628667026,0.999999308865225,-8.77E-05
2.31999999999999,510.837769107073,0.012803824714914,0.012960867803959,0.046086907719718,510.765917506835,126.951621529505,0.999999252642897,-9.49E-05
2.32999999999999,510.83576263164,0.012805261456139,0.012962057229201,0.04613068437788,510.763864628577,126.951634407376,0.999999354082022,-8.20E-05
2.33999999999999,510.833715135749,0.012804414240647,0.012965056146025,0.046139235769886,510.761806429592,126.951643760925,0.999999427760025,-7.26E-05
2.34999999999999,510.831700358358,0.012808961653997,0.012963319289339,0.046181717605184,510.759746359809,126.951646898918,0.999999452478029,-6.95E-05
2.35999999999999,510.829678092455,0.01280759259135,0.012967298659225,0.046221638284309,510.75768156292,126.951645724625,0.999999443228111,-7.07E-05
2.36999999999999,510.827659247627,0.012810236488505,0.012967398807396,0.046263363209026,510.755618249122,126.951643662537,0.999999426985022,-7.27E-05
2.37999999999999,510.825640755701,0.012810992529015,0.012969183483327,0.046303083127022,510.753557496562,126.951644075078,0.999999430234612,-7.23E-05
2.38999999999999,510.823628917188,0.01281215096329,0.012970939328594,0.046344767458418,510.751501059437,126.951649283336,0.999999471260114,-6.71E-05
2.39999999999999,510.821613892764,0.01281441444536,0.01297119946637,0.04638346117917,510.749444817673,126.951653616668,0.999999505393816,-6.28E-05
2.40999999999999,510.819575042276,0.012812515184254,0.012975950871334,0.046429370184236,510.747357206036,126.951627209017,0.999999297380472,-8.92E-05
2.41999999999999,510.817559464564,0.012816871416425,0.012974134685419,0.046461284274984,510.745307174187,126.951636810758,0.999999373013487,-7.96E-05
2.42999999999999,510.815542788095,0.012816334916573,0.012977458998695,0.046502821183606,510.743246172996,126.951633954842,0.999999350517407,-8.25E-05
2.43999999999999,510.813518339262,0.012818649258175,0.012977952056034,0.046538366249183,510.741183371699,126.951629850977,0.999999318191219,-8.66E-05
2.44999999999999,510.81144708888,0.012817458513046,0.012982611830986,0.04657807472466,510.739068943811,126.951579871207,0.999998924500047,-0.000136536564995
2.45999999999999,510.809433839357,0.012820932330288,0.012981923879473,0.046616846227026,510.73701413692,126.951582760742,0.999998947260945,-0.000133647029998
2.46999999999999,510.807413892795,0.012821174113373,0.012984212258532,0.046655689615943,510.734952816808,126.951579359407,0.999998920468593,-0.000137048364991
2.47999999999999,510.805392327492,0.012823171770054,0.012984933743928,0.046689404092441,510.732894817886,126.951577980831,0.999998909609536,-0.000138426940993
2.48999999999999,510.803399747866,0.012823581275552,0.012986968959396,0.046746029606463,510.730843168024,126.951582338557,0.999998943935389,-0.000134069214994
2.49999999999999,510.801377028463,0.012825811722776,0.012987617254434,0.046782634300952,510.728780965185,126.951577482553,0.999998905684595,-0.000138925218991
2.50999999999999,510.799369300133,0.012826608319331,0.012989171973241,0.046819141690842,510.72673437815,126.951586102611,0.999998973584882,-0.000130305160994
2.51999999999999,510.797346661644,0.012826736420025,0.012991803255655,0.046854648222301,510.724673473746,126.951580816063,0.999998931942688,-0.000135591708997
2.52999999999999,510.795348241215,0.012829753245872,0.012991029134463,0.046891538697113,510.722635920138,126.951595849899,0.999999050364371,-0.000120557873004
2.53999999999999,510.793330448428,0.012829302169409,0.012994174326733,0.046925778827043,510.720581193104,126.951595105546,0.999999044501095,-0.000121302225992
2.54999999999999,510.791315044773,0.012831102915411,0.012994813241658,0.046960889426199,510.71852823919,126.951595836133,0.999999050255937,-0.000120571639002
2.55999999999999,510.789285587957,0.012830464778139,0.012997987079777,0.04699467119923,510.7164624649,126.951584774092,0.999998963120124,-0.000131633679999
2.56999999999999,510.787281728442,0.012834707709794,0.012996185737176,0.04702917825786,510.714421656737,126.951596927112,0.99999905884959,-0.00011948065999
2.57999999999999,510.785262421325,0.012833545461486,0.012999966122541,0.047063447120063,510.712365462621,126.95159430778,0.999999038217084,-0.000122099991998
2.58999999999999,510.783253063195,0.012835822582213,0.013000352097732,0.047101037451666,510.710315851063,126.951596121944,0.999999052507273,-0.000120285828004
2.59999999999999,510.781214811142,0.012835763120757,0.013002993520406,0.047131465990247,510.70824458851,126.951577738287,0.999998907699014,-0.000138669484997
2.60999999999999,510.77920393747,0.012838399328168,0.013003084551901,0.047168544857949,510.706193908732,126.951577718087,0.999998907539898,-0.000138689685002
2.61999999999999,510.777189671516,0.012838393389484,0.013005419026504,0.047198289998809,510.704147569102,126.951581629604,0.999998938350959,-0.000134778168004
2.62999999999999,510.775186150429,0.01283986935901,0.013006457541307,0.047235685100763,510.702104138428,126.951588242818,0.999998990443315,-0.000128164953992
2.63999999999999,510.773163067318,0.012842023509181,0.01300580335486,0.047222876005177,510.700092364449,126.95162681584,0.999999294283413,-8.96E-05
2.64999999999999,510.771155138448,0.012842578964532,0.013007959305622,0.047257949310018,510.698046650868,126.951629352962,0.99999931426835,-8.71E-05
2.65999999999999,510.769131629878,0.012842839417179,0.013010047272173,0.04728463498661,510.695994108203,126.951626536115,0.999999292080016,-8.99E-05
2.66999999999999,510.76711476409,0.012844474924959,0.013011060436843,0.047320295075948,510.693938933652,126.951619848074,0.999999239398247,-9.66E-05
2.67999999999999,510.76510000818,0.012846896445524,0.013010812099835,0.047347498952552,510.691894800682,126.951623148856,0.999999265398542,-9.33E-05
2.68999999999999,510.763091553923,0.01284549602714,0.013014761458177,0.047383589038144,510.6898477074,126.951622366294,0.999999259234293,-9.40E-05
2.69999999999999,510.761081699113,0.012847871805708,0.013014432095724,0.047409355164885,510.687810040047,126.951630482106,0.999999323162629,-8.59E-05
2.70999999999999,510.759065825654,0.012847756737546,0.013017036101761,0.04744489143598,510.685756141379,126.951623287113,0.999999266487593,-9.31E-05
2.71999999999999,510.757058810584,0.012851007387464,0.013015927024522,0.047476103954906,510.683715772217,126.951629100161,0.999999312277034,-8.73E-05
2.72999999999999,510.755046391942,0.012849563961384,0.01301992994915,0.047510235723425,510.681666662308,126.951626203592,0.999999289460729,-9.02E-05
2.73999999999999,510.753027457432,0.012852538181935,0.01301935029699,0.047535136812383,510.679620432141,126.951625369001,0.999999282886647,-9.10E-05
2.74999999999999,510.751003365018,0.012851360947715,0.013022899436258,0.047568337188921,510.677560767445,126.951611826623,0.999999176213194,-0.000104581149003
2.75999999999999,510.748938565029,0.012854636146821,0.013022734718019,0.047589331858774,510.675471862305,126.951576936486,0.999998901383219,-0.000139471285991
2.76999999999998,510.746925857495,0.012853897973503,0.013025912615319,0.047621504240401,510.673424542666,126.951574659128,0.999998883444446,-0.000141748643998
2.77999999999998,510.744911196392,0.012856198257771,0.013025953040019,0.047646968229612,510.671382076865,126.951575391479,0.999998889213183,-0.000141016293
2.78999999999998,510.742900577454,0.012855726691495,0.013028415540105,0.047674604379634,510.669341830842,126.951578616491,0.999998914616636,-0.000137791280991
2.79999999999998,510.740887722959,0.012858936712352,0.013027630966791,0.047697625833496,510.667303529447,126.951581811126,0.99999893978081,-0.000134596645992
2.80999999999998,510.738880155932,0.012858357523961,0.013030582801311,0.047728141883943,510.665263073723,126.951583555823,0.999998953523806,-0.00013285194899
2.81999999999998,510.736858156025,0.012860091040016,0.013031317702908,0.047750956465822,510.663215790816,126.951579032002,0.999998917889621,-0.000137375769995
2.82999999999998,510.734856106026,0.01286082390202,0.013032573383857,0.047780638805233,510.661182069935,126.951587304932,0.999998983055577,-0.000129102839992
2.83999999999998,510.732846574433,0.012862529641047,0.013033221734901,0.047802887772371,510.659147935284,126.951593044259,0.999999028264316,-0.000123363512998
2.84999999999998,510.730844191928,0.012862366455289,0.013035483260335,0.047832211363474,510.657114130849,126.951598685378,0.999999072699469,-0.000117722393995
2.85999999999998,510.728825073106,0.012864063869082,0.013036165267776,0.047850944743381,510.655073899226,126.95159876195,0.999999073302628,-0.000117645822002
2.86999999999998,510.726830173716,0.012866084786258,0.013035969960955,0.047883920796924,510.653044198171,126.951609833398,0.99999916051254,-0.000106574374001
2.87999999999998,510.724810051462,0.012866046187466,0.013038428837811,0.047902668862704,510.651002907574,126.95160815635,0.999999147302415,-0.000108251421992
2.88999999999998,510.722799205744,0.012866112399397,0.013040461180379,0.047930796746755,510.648961835417,126.951606877299,0.999999137227317,-0.000109530472997
2.89999999999998,510.720784446322,0.012867908896245,0.013040952829785,0.04795098200441,510.646924602592,126.951608028336,0.999999146294047,-0.000108379436
2.90999999999998,510.718776935552,0.012869489791418,0.013041211168046,0.047978217321577,510.644888017271,126.951609434578,0.99999915737103,-0.000106973193994
2.91999999999998,510.716758916292,0.012868217454847,0.013044858763976,0.047998957993679,510.642846882079,126.951605815635,0.999999128864578,-0.000110592136991
2.92999999999998,510.714760470721,0.012870117328374,0.013044899949185,0.048030052875265,510.640815400568,126.951610675698,0.999999167147346,-0.00010573207399
2.93999999999998,510.71274870577,0.012870695987595,0.01304624961998,0.048043930397843,510.638787829764,126.951620199879,0.999999242169419,-9.62E-05
2.94999999999998,510.710743471406,0.012872906848831,0.013045365963617,0.048045875185674,510.636779323408,126.951648308356,0.999999463580187,-6.81E-05
2.95999999999998,510.708725775064,0.012871724145822,0.01304867577257,0.04806368963712,510.634741685508,126.951645973024,0.999999445184752,-7.04E-05
2.96999999999998,510.706718003827,0.01287345614703,0.013049054182487,0.048090628991268,510.632704864506,126.951645015443,0.999999437641877,-7.14E-05
2.97999999999998,510.704698531532,0.012874013751031,0.013050371105461,0.048106718901906,510.630667427774,126.951642073671,0.999999414469508,-7.43E-05
2.98999999999998,510.702690559815,0.01287544523445,0.01305104663524,0.048134496362558,510.628629571583,126.951640045606,0.999999398494419,-7.64E-05
2.99999999999998,510.700680393055,0.01287507910692,0.013053366698028,0.048150317942691,510.626601629307,126.951643788146,0.999999427974445,-7.26E-05
3.00999999999998,510.698676892877,0.012877039060353,0.013053433206491,0.048176541900731,510.62456987871,126.951644968253,0.999999437270161,-7.14E-05
3.01999999999998,510.69666523863,0.012877259239663,0.013054898258085,0.048191440705173,510.622541640427,126.951649492783,0.999999472909931,-6.69E-05
3.02999999999998,510.694653345382,0.012878797607149,0.013055580900515,0.048218925007418,510.620500041867,126.951643428444,0.999999425141069,-7.30E-05
3.03999999999998,510.69264266981,0.012879046893034,0.013057256038426,0.04823312637878,510.6184732405,126.951647866533,0.999999460099942,-6.85E-05
3.04999999999998,510.690634584204,0.012880591994497,0.013057906945314,0.048256554315867,510.616439530948,126.951646452353,0.999999448960432,-7.00E-05
3.05999999999998,510.688631819193,0.012881460583794,0.013058674697315,0.048268127536091,510.614423556376,126.951658766323,0.999999545957702,-5.76E-05
3.06999999999998,510.686587871676,0.012882239022268,0.013060499099273,0.048288861297935,510.612356272257,126.951632063589,0.999999335619987,-8.43E-05
3.07999999999998,510.684579494735,0.012882444644099,0.013062180838593,0.048305563538254,510.610329305714,126.951634757025,0.999999356836211,-8.17E-05
3.08999999999998,510.682575663266,0.012883422828701,0.013063295354955,0.048329825498112,510.608299119585,126.95163486081,0.999999357653726,-8.15E-05
3.09999999999998,510.680570500958,0.012885023197075,0.013062994406224,0.048334776117817,510.606287707237,126.951651151246,0.999999485973661,-6.53E-05
3.10999999999998,510.678562515917,0.012885593600701,0.013064588941484,0.048357167378836,510.604255165996,126.951648869528,0.999999468000545,-6.75E-05
3.11999999999998,510.676561721591,0.012885742208304,0.013066112651551,0.048372383557799,510.602237483173,126.951657368506,0.999999534947083,-5.90E-05
3.12999999999998,510.674554984924,0.012886903034697,0.013067012259031,0.048392306505748,510.600208763124,126.951657437219,0.999999535488336,-5.90E-05
3.13999999999998,510.672549988494,0.012888104328454,0.013067261666404,0.048406607844156,510.598188014655,126.951663837717,0.999999585905126,-5.26E-05
3.14999999999998,510.670554077436,0.012888021863063,0.013069222645308,0.048426433903218,510.596170399024,126.951673159022,0.999999659329143,-4.32E-05
3.15999999999998,510.668559691208,0.012888354146825,0.013070269562414,0.04844252244228,510.594158545057,126.951685529576,0.999999756772127,-3.09E-05
3.16999999999998,510.666556722962,0.01288944924088,0.013071076304134,0.04846241414225,510.592133783275,126.95168698895,0.999999768267631,-2.94E-05
3.17999999999998,510.664552973317,0.012890625179823,0.013071343802618,0.04847670805898,510.590114296276,126.951693198027,0.999999817176596,-2.32E-05
3.18999999999998,510.66255782287,0.012890422711516,0.013073365188779,0.04849654366732,510.588097491302,126.951702157897,0.999999887753585,-1.42E-05
3.19999999999998,510.660552722248,0.01289117922181,0.013074215322555,0.048509000765305,510.586078326938,126.951708638943,0.999999938804853,-7.77E-06
3.20999999999998,510.658545522274,0.012892198836318,0.013075024906607,0.048525038416876,510.584053260114,126.951709766792,0.999999947688931,-6.64E-06
3.21999999999998,510.656543104495,0.012893027737681,0.013075564522492,0.048540340113055,510.582034172122,126.951714557219,0.999999985423175,-1.85E-06
3.22999999999998,510.654531253391,0.012892659269827,0.013077786237896,0.048556213985702,510.580004593898,126.951711505902,0.999999961387919,-4.90E-06
3.23999999999997,510.652530481565,0.012893462547202,0.013078552682152,0.048571345004383,510.577987121331,126.951716914816,1.00000000399399,5.07E-07
3.24999999999997,510.650531310626,0.012894385982486,0.013079043220497,0.048582933670545,510.575974947753,126.951727608519,1.0000000882284,1.12E-05
3.25999999999997,510.648531727259,0.012895395952041,0.013078751296016,0.048563728346639,510.573993851665,126.951765431167,1.0000003861578,4.90E-05
3.26999999999997,510.646525776572,0.01289526801922,0.013080456060895,0.048578153094409,510.571971899397,126.951766640453,1.00000039568335,5.02E-05
3.27999999999997,510.644519545684,0.012896254449458,0.013081142862581,0.048593140344654,510.569949008027,126.951766944244,1.00000039807632,5.05E-05
3.28999999999997,510.642507000609,0.01289728233518,0.013081589115127,0.048605321672406,510.567922807486,126.951764453585,1.00000037845737,4.80E-05
3.29999999999997,510.640500367172,0.012897631053273,0.013082725063577,0.048618586950947,510.565901424104,126.951765225261,1.00000038453587,4.88E-05
3.30999999999997,510.638494769637,0.012897925304917,0.013083924121021,0.048630453226584,510.563882466985,126.951767738528,1.0000004043329,5.13E-05
3.31999999999997,510.636499262007,0.012898742242622,0.013084634470344,0.048645031252271,510.561870854042,126.951774637928,1.00000045867955,5.82E-05
3.32999999999997,510.634500096405,0.012899818779487,0.01308469705234,0.048654833091413,510.559860747482,126.951783170458,1.00000052589038,6.68E-05
3.33999999999997,510.632499818522,0.012899810942596,0.01308621674176,0.048668725465468,510.557845065372,126.951787092912,1.00000055678759,7.07E-05
3.34999999999997,510.630502727198,0.012900558448472,0.013086889208318,0.048681461690843,510.55583381785,126.951794290316,1.00000061348162,7.79E-05
3.35999999999997,510.628499054205,0.01290139522901,0.013087651348245,0.048695500037092,510.55381450759,126.951794731656,1.00000061695805,7.83E-05
3.36999999999997,510.626495691582,0.012902006231866,0.013088266689978,0.048704223556072,510.551801195105,126.951800128717,1.00000065947076,8.37E-05
3.37999999999997,510.62447012242,0.012902404618226,0.013089632930353,0.048713478793271,510.549764606079,126.951788125859,1.00000056492412,7.17E-05
3.38999999999997,510.622461457718,0.012902597938965,0.013090948730444,0.048723770920827,510.547744140128,126.951787289185,1.00000055833363,7.09E-05
3.39999999999997,510.62046754198,0.012903770631245,0.013091189007903,0.048734735683187,510.545737846658,126.95179663422,1.00000063194457,8.02E-05
3.40999999999997,510.618469471193,0.012904118727494,0.013091590083469,0.048733226614244,510.543740535768,126.951813494038,1.00000076474953,9.71E-05
3.41999999999997,510.616471834388,0.012904707452596,0.013092397955149,0.048744758687118,510.541729970293,126.951818639405,1.00000080527964,0.000102231633008
3.42999999999997,510.6144804241,0.01290488702415,0.01309342101831,0.048758364518755,510.539723751539,126.951826209458,1.00000086490903,0.000109801686008
3.43999999999997,510.61248026901,0.012905912182339,0.013093936939976,0.048770004180403,510.537710415707,126.951828701842,1.00000088454157,0.000112294070007
3.44999999999997,510.610479607762,0.012906149564632,0.013094739411459,0.048780327326254,510.53569839146,126.951832549196,1.00000091484721,0.000116141424002
3.45999999999997,510.608481096077,0.01290652740949,0.013095677349936,0.048792035421749,510.533686855896,126.951836494247,1.00000094592242,0.000120086475007
3.46999999999997,510.60650846341,0.012906576595136,0.01309655589621,0.048806243094508,510.531699087824,126.951858762766,1.00000112133178,0.000142354993997
3.47999999999997,510.604514104462,0.01290738366637,0.013097049625657,0.048816978208725,510.529692692961,126.95186504314,1.00000117080235,0.000148635368006
3.48999999999997,510.602517539976,0.012908027010782,0.013097314304014,0.048825693404369,510.527686505256,126.951872603435,1.00000123035487,0.00015619566301
3.49999999999997,510.600524357152,0.012908188860343,0.013098383808232,0.048837706657236,510.525680077826,126.951880609365,1.00000129341767,0.000164201593009
3.50999999999997,510.598534299497,0.012907997446612,0.013099557947511,0.048848418814268,510.523678325288,126.951890244493,1.00000136931367,0.000173836721004
3.51999999999997,510.596531914558,0.012908993792226,0.013099924909229,0.048857144028792,510.521665851827,126.951891824477,1.00000138175922,0.000175416705005
3.52999999999997,510.594535483543,0.01290923953913,0.01310069720724,0.048868486670002,510.519657060127,126.951896009789,1.00000141472697,0.000179602016999
3.53999999999997,510.592538026652,0.012909179654715,0.013101951098961,0.048879652209601,510.517647243688,126.951899254883,1.00000144028861,0.000182847111006
3.54999999999997,510.590547270808,0.012909217892187,0.013102749380291,0.048889239001997,510.515646064534,126.951907981754,1.00000150903026,0.000191573982008
3.55999999999997,510.588547704084,0.012910001095599,0.013103101411443,0.048897297002307,510.513637304574,126.951911342136,1.00000153550003,0.000194934364004
3.56999999999997,510.586536621512,0.012910224238131,0.013103025214914,0.04886313411122,510.511660237948,126.951941412603,1.00000177236541,0.000225004831009
3.57999999999997,510.584534609911,0.012910529441531,0.013103854877195,0.048872900847051,510.509647324745,126.95194125698,1.00000177113957,0.00022484920801
3.58999999999997,510.582541810813,0.012910524092032,0.01310468678598,0.048883369221769,510.507643230713,126.951946471493,1.00000181221434,0.000230063721006
3.59999999999997,510.580540311004,0.012911465758534,0.013104891016825,0.048891901174608,510.505632053054,126.951946493681,1.00000181238912,0.00023008590901
3.60999999999997,510.578539748081,0.012911269573786,0.013105998136192,0.048903605674563,510.503618874697,126.951944262576,1.00000179481468,0.00022785480401
3.61999999999997,510.576533998932,0.012911184038373,0.013107064932571,0.048912280867055,510.501603469094,126.951941102737,1.00000176992459,0.000224694964999
3.62999999999997,510.574546856589,0.012911337804555,0.013107634997411,0.048920986156449,510.499606897631,126.951950095545,1.00000184076104,0.000233687773004
3.63999999999997,510.572551357141,0.012912414440699,0.013107526613047,0.048929903937162,510.49760151215,126.951952999651,1.00000186363671,0.000236591879002
3.64999999999997,510.570555197156,0.012912064895952,0.013108714224639,0.048940412995157,510.49559400504,126.951954562862,1.00000187595014,0.000238155090003
3.65999999999997,510.568553881692,0.01291246990697,0.013109317611427,0.048948203946544,510.493583890227,126.951954794219,1.00000187777254,0.000238386447009
3.66999999999997,510.566563767916,0.012912746434524,0.013109990871378,0.04895892937952,510.49158210123,126.951960064324,1.00000191928521,0.000243656552001
3.67999999999997,510.564567772484,0.012913506378617,0.013110174183739,0.048965421405136,510.489578670517,126.951963909647,1.00000194957486,0.000247501875009
3.68999999999997,510.562574604574,0.012913401510967,0.013111139986574,0.048975930064371,510.487574133012,126.951965958359,1.00000196571259,0.000249550587
3.69999999999997,510.560538831849,0.012913317552239,0.013112434901094,0.048978927841073,510.485534151555,126.951944492472,1.00000179662557,0.000228084699998
3.70999999999996,510.558547954334,0.012913662131275,0.013112970669987,0.048987124685502,510.483534196847,126.951949417774,1.00000183542223,0.000233010002006
3.71999999999996,510.556555458598,0.012914696166661,0.013112550228864,0.048988984142441,510.48153922806,126.951958765679,1.00000190905577,0.000242357906998
3.72999999999996,510.554564098601,0.012914395200107,0.013113612602409,0.048993444865193,510.479542645934,126.951966144434,1.0000019671783,0.000249736661999
3.73999999999996,510.55256940836,0.012914715209284,0.013114107272082,0.049002331686523,510.477538254192,126.951968102511,1.0000019826021,0.000251694739006
3.74999999999996,510.550582689608,0.012915496662963,0.013114238612509,0.049012063198248,510.475540891135,126.951973700259,1.00000202669562,0.000257292487007
3.75999999999996,510.548598742673,0.012915508113905,0.01311483727215,0.04901901366235,510.473549383624,126.951984086727,1.00000210850993,0.000267678954998
3.76999999999996,510.546604297764,0.012915452270841,0.013115798432604,0.049028296633788,510.471544750427,126.951984606306,1.00000211260266,0.000268198534002
3.77999999999996,510.544623902147,0.012915368735519,0.013116507903608,0.049037863702551,510.469554161805,126.951996439635,1.00000220581392,0.000280031862999
3.78999999999996,510.542640129442,0.012915787194055,0.013116927642718,0.049046384409804,510.467561030196,126.952004686576,1.00000227077516,0.000288278804007
3.79999999999996,510.540661853125,0.012916176884837,0.013116853036396,0.049049307695773,510.465579515509,126.952021592436,1.0000024039428,0.000305184664001
3.80999999999996,510.538668216014,0.012916364703422,0.013117563951251,0.04905684971015,510.463577437649,126.952023325478,1.00000241759399,0.000306917705998
3.81999999999996,510.536693862231,0.012916377521231,0.013118142868271,0.049067949675975,510.461591392166,126.952038124066,1.00000253416262,0.000321716293996
3.82999999999996,510.534692478436,0.012916859853527,0.013118731134618,0.049072849403603,510.459584038045,126.952036246186,1.00000251937054,0.000319838414001
3.83999999999996,510.532712956762,0.012917145387831,0.013118823319445,0.049079050772668,510.457597937282,126.952049442298,1.00000262331645,0.000333034526008
3.84999999999996,510.530722776744,0.012917207149486,0.013119591279234,0.049087960483715,510.455598017832,126.952051948048,1.00000264305427,0.000335540275998
3.85999999999996,510.528731283976,0.012917010986028,0.013120417954572,0.049095826451077,510.453598028584,126.952054908325,1.0000026663724,0.000338500552999
3.86999999999996,510.526744010389,0.012917692444957,0.013120531100428,0.049101361645342,510.451604425199,126.952061361944,1.00000271720763,0.000344954172007
3.87999999999996,510.524757046269,0.012917938124882,0.013119765338406,0.049060582078101,510.449658760727,126.952105320701,1.00000306347122,0.000388912928997
3.88999999999996,510.522768509565,0.012918017154188,0.013120403653542,0.049066154240996,510.447663934516,126.952110136996,1.00000310140922,0.000393729224001
3.89999999999996,510.520783670925,0.012917974756769,0.01312097047463,0.049073940503967,510.44567078519,126.952116137261,1.00000314867337,0.000399729489004
3.90999999999996,510.518784361432,0.012918430022228,0.013121363040234,0.049080351946258,510.443664216423,126.952112098055,1.0000031168565,0.000395690283
3.91999999999996,510.516799138976,0.012918605658316,0.013121549710703,0.049086813767598,510.441672169839,126.95211858716,1.00000316797125,0.000402179388004
3.92999999999996,510.514806188544,0.012918429897775,0.013122501040312,0.04909285798382,510.439672399622,126.95211895247,1.0000031708488,0.000402544698005
3.93999999999996,510.51282075962,0.01291832953868,0.013123044114917,0.049099371045443,510.43768001492,126.952124550102,1.00000321494141,0.000408142330002
3.94999999999996,510.510843331433,0.012918992584831,0.013122999766811,0.049104819004205,510.435696520077,126.952135432886,1.00000330066521,0.000419025113999
3.95999999999996,510.508860172302,0.012918746115334,0.013123402378021,0.049108052105713,510.433709971703,126.952144541902,1.00000337241703,0.000428134130004
3.96999999999996,510.50687755195,0.012918869752618,0.013123957249926,0.049113550694155,510.431721174253,126.95215208587,1.00000343184094,0.000435678098
3.97999999999996,510.504903164495,0.012918845736547,0.013124386782373,0.049123642328332,510.429736289648,126.952162221231,1.00000351167729,0.00044581345901
3.98999999999996,510.502906507094,0.012919029512075,0.013125028663734,0.049126980740022,510.427735468178,126.95216055478,1.00000349855063,0.000444147007997
3.99999999999996,510.500918967536,0.012918913830913,0.013125580839377,0.049135287149692,510.425739185716,126.952162253115,1.00000351192844,0.000445845343009
4.00999999999996,510.498902027018,0.012919324866718,0.013126131324466,0.049138364440075,510.423718206386,126.952147215727,1.00000339347877,0.000430807954999
4.01999999999996,510.496912604658,0.012918663668482,0.013127177322932,0.049146268387537,510.421720495279,126.952147971026,1.00000339942827,0.000431563253997
4.02999999999996,510.494927044305,0.01291944645876,0.013126969051904,0.049149517145034,510.419731111649,126.952153930018,1.00000344636731,0.000437522246003
4.03999999999996,510.49294619972,0.01291954030748,0.013126972745786,0.049152814950366,510.417746871716,126.952163754313,1.00000352375339,0.000447346541009
4.04999999999996,510.490964145913,0.012919634819845,0.01312741639483,0.049157984111666,510.415759110586,126.952170197193,1.00000357450402,0.000453789421002
4.05999999999996,510.488987633973,0.012919173157036,0.013128036868528,0.049165247607297,510.41377517634,126.952178729014,1.00000364170927,0.000462321241997
4.06999999999996,510.487001925037,0.012919672719942,0.013128232747524,0.049170160291828,510.411783859278,126.952182150518,1.00000366866049,0.000465742746002
4.07999999999996,510.48500475203,0.012919658994373,0.013128894048019,0.049178679110603,510.409777519877,126.952175360515,1.00000361517556,0.000458952743003
4.08999999999996,510.483018484672,0.012919302400611,0.013129789205132,0.04918260812601,510.40778678494,126.952179171156,1.00000364519202,0.000462763384007
4.09999999999996,510.481047734659,0.012918935295339,0.013130279129616,0.049189354417554,510.405809165817,126.952192629625,1.00000375120452,0.000476221853006
4.10999999999996,510.47907535991,0.012919639507476,0.013129925597703,0.049192410733337,510.403833384072,126.952206052564,1.00000385693716,0.000489644791998
4.11999999999996,510.477080326204,0.012919664293402,0.013130332225185,0.04919701993111,510.401833309755,126.952202763265,1.00000383102731,0.00048635549301
4.12999999999996,510.475098508926,0.012919131030353,0.013131219415055,0.049200380616039,510.399847777864,126.95220982631,1.00000388666299,0.000493418537999
4.13999999999996,510.473130490095,0.012919035836361,0.013131385404501,0.049206188165827,510.397873880689,126.952225322067,1.00000400872323,0.000508914294997
4.14999999999996,510.471139099602,0.012919589094199,0.013131390310939,0.049208957120534,510.395879163077,126.952225427005,1.00000400954983,0.000509019233007
4.15999999999996,510.46914808355,0.012919413645819,0.013131943199229,0.049216373004565,510.3938803537,126.952222844594,1.00000398920815,0.000506436822008
4.16999999999996,510.467167539641,0.012919057131762,0.013132578037246,0.049218705423453,510.391897199048,126.952230456041,1.0000040491636,0.000514048268997
4.17999999999996,510.46518292007,0.012918783756722,0.013133084120788,0.049225639552857,510.38990541264,126.952231528694,1.0000040576129,0.000515120922003
4.18999999999996,510.46319801838,0.012919504222637,0.013132675886463,0.049224300315338,510.387921537955,126.952238133814,1.0000041096415,0.00052172604201
4.19999999999995,510.46122131213,0.012919325685611,0.013132213603015,0.049198326419302,510.385971446422,126.952271644999,1.00000437360945,0.000555237227005
4.20999999999995,510.459236587104,0.01291915669775,0.013132543493351,0.04919956742809,510.383985319485,126.952276252095,1.0000044098996,0.000559844323007
4.21999999999995,510.457255991755,0.012919206788723,0.01313272274439,0.04920616256549,510.381997899657,126.952279160418,1.00000443280849,0.000562752646005
4.22999999999995,510.455267206285,0.012919519153352,0.013132825196197,0.049206782611026,510.380008079325,126.952280585152,1.00000444403113,0.000564177379999
4.23999999999995,510.45327468857,0.012919191658963,0.013133494473434,0.049216229773433,510.378005772664,126.952273428797,1.00000438766045,0.000557021025003
4.24999999999995,510.451287535872,0.012918802879193,0.013134118033968,0.049216869487012,510.376017745472,126.95227585415,1.00000440676498,0.000559446378006
4.25999999999995,510.449308393817,0.01291859650038,0.013134544616042,0.049226381108666,510.374028871592,126.952277030347,1.0000044160299,0.000560622575009
4.26999999999995,510.447330550675,0.012919293490566,0.013133910809918,0.049224297743114,510.372053048631,126.952286865256,1.00000449349958,0.000570457484002
4.27999999999995,510.445344931846,0.012919022169748,0.013134378844043,0.049230101001819,510.37006142983,126.95228640775,1.0000044898958,0.000569999977998
4.28999999999995,510.443360692154,0.012918676780581,0.013134982047756,0.049230728501214,510.368076304825,126.952290824142,1.00000452468376,0.00057441637
4.29999999999995,510.441382571663,0.012918788916749,0.01313508458729,0.04923571303413,510.366092985125,126.95229488615,1.00000455668024,0.000578478378003
4.30999999999995,510.439398367953,0.012919092757416,0.013134942178143,0.049233090327245,510.36411124269,126.952300630288,1.00000460192688,0.000584222515997
4.31999999999995,510.437415521892,0.012919000751819,0.013135258882091,0.049240142479656,510.362121119778,126.952300006118,1.00000459701028,0.000583598345997
4.32999999999995,510.435398792018,0.012918522764853,0.013136135901741,0.049237178232141,510.360106955119,126.952284639709,1.00000447596892,0.00056823193701
4.33999999999995,510.43341092734,0.012918501490133,0.013136499838524,0.049240792840799,510.358115133171,126.952283014474,1.00000446316693,0.000566606702009
4.34999999999995,510.43142935778,0.012919305538963,0.013135544380742,0.04923641809704,510.356138089763,126.952291735474,1.00000453186234,0.000575327702009
4.35999999999995,510.429442632811,0.012918658316767,0.013136362215539,0.049238516461006,510.354149095818,126.95229135061,1.00000452883076,0.000574942838
4.36999999999995,510.427453529736,0.012918488262025,0.013136629713584,0.049236854810341,510.35216155695,126.95229248385,1.0000045377573,0.000576076078005
4.37999999999995,510.425482034972,0.012918946445035,0.013136459473735,0.049243870614798,510.350182758438,126.95229767027,1.00000457861079,0.000581262498002
4.38999999999995,510.423498347634,0.012918768674826,0.01313664845981,0.049239589575394,510.348203340924,126.952303282511,1.00000462281847,0.000586874739
4.39999999999995,510.421523289702,0.012918426508924,0.013137170002267,0.049248289044996,510.346219404146,126.952305575484,1.00000464088024,0.000589167712008
4.40999999999995,510.41954757154,0.01291781403524,0.013137682680626,0.049247784796359,510.344244290028,126.952314392002,1.00000471032804,0.000597984229998
4.41999999999995,510.417582741373,0.012918038923796,0.013137574220833,0.049254830754216,510.342272297474,126.952324178586,1.00000478741707,0.000607770814
4.42999999999995,510.415609790119,0.012918466882018,0.013136770695498,0.049246190392381,510.340308362149,126.95233966768,1.00000490942482,0.000623259907996
4.43999999999995,510.413632944178,0.012917865969156,0.013137549830709,0.049252639702807,510.338324888676,126.952341676522,1.00000492524849,0.000625268749999
4.44999999999995,510.411661588815,0.012917561359774,0.013137718418912,0.049250697574473,510.336355611462,126.952354523283,1.00000502644256,0.000638115511009
4.45999999999995,510.40968638419,0.012917907745737,0.013137559837926,0.049253835592486,510.334377081014,126.95235932038,1.00000506422935,0.000642912608001
4.46999999999995,510.407705602151,0.012917616100487,0.013137696244686,0.049248040347431,510.332402249459,126.952366257377,1.00000511887215,0.000649849604997
4.47999999999995,510.40573808135,0.012917238932461,0.013138065062886,0.049254414469098,510.330428362885,126.95237418214,1.00000518129559,0.000657774368008
4.48999999999995,510.403753467529,0.012917185110857,0.013138076037074,0.049252584495932,510.328445621885,126.9523760859,1.00000519629152,0.000659678128002
4.49999999999995,510.401782671495,0.012917126347932,0.013138137604048,0.049253931415746,510.326473476127,126.952383832075,1.00000525730823,0.000667424303003
4.50999999999995,510.39980356609,0.01291720352345,0.013136963060653,0.049211400581568,510.324537998924,126.952419074814,1.00000553491565,0.000702667042006
4.51999999999995,510.397838015675,0.012916798472386,0.013137214587022,0.049210796885109,510.322573205731,126.952431944326,1.00000563628893,0.000715536553997
4.52999999999995,510.395854245867,0.012916565282609,0.013137379741945,0.049208216170449,510.320592084672,126.952433712016,1.00000565021304,0.000717304244006
4.53999999999995,510.393875890794,0.012916940487511,0.013137127872644,0.049210355950663,510.318611466484,126.952434869354,1.00000565932941,0.000718461581997
4.54999999999995,510.391899219301,0.012916449973994,0.013137427661123,0.049208392202996,510.316636949463,126.952440063083,1.00000570024047,0.000723655311006
4.55999999999995,510.389921158503,0.012916046424668,0.013137860593944,0.049211488767769,510.314655762716,126.952440927698,1.00000570705105,0.00072451992601
4.56999999999995,510.387943501056,0.012915659744005,0.013138035427716,0.049211079142956,510.312678726741,126.95244442403,1.00000573459169,0.000728016258009
4.57999999999995,510.385973550391,0.012915864972097,0.01313774480063,0.049210234743455,510.310709705875,126.952451803226,1.00000579271769,0.000735395454001
4.58999999999995,510.384004016069,0.012915670744697,0.013137430165945,0.049206278320128,510.308744636839,126.952462482772,1.00000587684059,0.000746075000009
4.59999999999995,510.382040254254,0.012915106495629,0.013137874894938,0.049208326262456,510.306778946601,126.952472757787,1.00000595777699,0.00075635001501
4.60999999999995,510.380062713958,0.012914520506099,0.013138251237444,0.049209389663285,510.304800552551,126.952474946525,1.0000059750177,0.000758538753004
4.61999999999995,510.378084225496,0.012915377350985,0.013137445502893,0.049209300400881,510.302822102241,126.952476410344,1.00000598654822,0.000760002572008
4.62999999999995,510.376106533927,0.01291424129752,0.013138286592835,0.04920783020381,510.300846175833,126.952479114377,1.00000600784792,0.000762706605002
4.63999999999995,510.374131728482,0.012914416049139,0.013138066584633,0.0492090003615,510.298870245487,126.95248191244,1.00000602988829,0.00076550466801
4.64999999999995,510.372116010794,0.012913686207474,0.013138725148791,0.049205452830299,510.296858146608,126.952463100447,1.00000588170602,0.000746692675008
4.65999999999995,510.370146792092,0.012914170370465,0.013138152209832,0.049203110167741,510.294891359344,126.952470838821,1.00000594266128,0.000754431049003
4.66999999999994,510.368167207462,0.012913278264425,0.013138446725114,0.049192667778782,510.292922814694,126.952478401426,1.00000600223199,0.00076199365401
4.67999999999994,510.366196095663,0.01291338460138,0.013138226454299,0.04919322076432,510.290951263843,126.952482945965,1.00000603802938,0.000766538193005
4.68999999999994,510.364216399801,0.012912752336742,0.013138537058768,0.049193981573422,510.288971128832,126.952482422829,1.00000603390863,0.000766015056996
4.69999999999994,510.362242367608,0.01291319270333,0.01313815993298,0.049194439712535,510.286996575259,126.952484442468,1.00000604981735,0.000768034696009
4.70999999999994,510.360263042495,0.01291207924,0.013139057276465,0.049196050300118,510.285015855678,126.952482512171,1.00000603461238,0.000766104399005
4.71999999999994,510.35829695887,0.012912108527308,0.013138830811149,0.04919673784544,510.283049281686,126.952490356727,1.00000609640403,0.000773948955
4.72999999999994,510.356326921626,0.012911218847404,0.01313919491782,0.04919662400723,510.281079883853,126.952496238197,1.00000614273243,0.000779830425003
4.73999999999994,510.354369813481,0.012911590727895,0.013138523280286,0.049194931150068,510.279124768323,126.952510473089,1.00000625486082,0.00079406531701
4.74999999999994,510.352387042782,0.012910724968355,0.013139011140774,0.04919352949316,510.277143777179,126.952507469282,1.0000062311998,0.00079106151
4.75999999999994,510.350415355653,0.012910491663541,0.01313908494895,0.04919315320434,510.275172625836,126.952511378013,1.00000626198892,0.000794970241003
4.76999999999994,510.3484575289,0.01290983112289,0.01313901070757,0.049193949095576,510.273214737974,126.952525033586,1.00000636955401,0.000808625814003
4.77999999999994,510.346474904132,0.012910302418211,0.013138562798929,0.049191684949237,510.271234353966,126.952522804866,1.00000635199836,0.00080639709401
4.78999999999994,510.344498366605,0.01290932397811,0.013139219280922,0.049192871205756,510.26925695214,126.952521919545,1.00000634502467,0.000805511773009
4.79999999999994,510.342524445294,0.012909078141684,0.01313921977714,0.049193209315509,510.267282938059,126.952523532297,1.00000635772834,0.000807124524997
4.80999999999994,510.340551522812,0.012908501970415,0.013139162950482,0.049193817020063,510.265310040871,126.952525285606,1.00000637153917,0.000808877834004
4.81999999999994,510.338582078328,0.012908851244617,0.013138521379507,0.04919057039606,510.263344135308,126.952531244696,1.00000641847899,0.000814836924008
4.82999999999994,510.336608679287,0.012908051656046,0.013138201148625,0.049156454897434,510.261405971585,126.95255708292,1.00000662200695,0.000840675147998
4.83999999999994,510.334639858382,0.012907853504423,0.013137988534344,0.049156489308194,510.259437527035,126.95256109703,1.00000665362613,0.000844689258003
4.84999999999994,510.332667564575,0.012907185157966,0.013138162761467,0.049157253010797,510.257464963645,126.952562039776,1.00000666105215,0.000845632004001
4.85999999999994,510.330689121258,0.012907726759247,0.013137485249261,0.049156037884776,510.255487871365,126.952560230944,1.00000664680397,0.000843823172005
4.86999999999994,510.328710031524,0.012906861387241,0.013137999764017,0.04915792768219,510.253507242691,126.952555551473,1.00000660994372,0.000839143701
4.87999999999994,510.326735287701,0.012906307042936,0.013138174792583,0.049156787858894,510.251534018006,126.952555901363,1.00000661269981,0.000839493591002
4.88999999999994,510.324764595737,0.012905589432382,0.013138364069423,0.0491576861115,510.249562956124,126.952557106365,1.00000662219162,0.000840698593009
4.89999999999994,510.322804711051,0.012906237744509,0.013137296291065,0.049156019072722,510.247605157942,126.952566170424,1.00000669358931,0.00084976265201
4.90999999999994,510.320830364553,0.012905149099358,0.013137891298107,0.049156603402555,510.245630720753,126.952564652119,1.00000668162961,0.000848244346997
4.91999999999994,510.318862542896,0.012904765241136,0.013137867511583,0.049156365376674,510.243663544767,126.952568219687,1.00000670973138,0.000851811914998
4.92999999999994,510.316898617102,0.012904124990268,0.013137954625683,0.04915655179041,510.241699985696,126.952573385041,1.00000675041893,0.000856977269009
4.93999999999994,510.314926661933,0.012904818891404,0.01313708230532,0.049154447892666,510.239730312844,126.95257499338,1.00000676308783,0.000858585608
4.94999999999994,510.312949647414,0.012903858416237,0.013137585760348,0.049155109607702,510.23775309363,126.952571282991,1.00000673386106,0.000854875219005
4.95999999999994,510.310942913065,0.012903463371356,0.013137822716648,0.049149789343362,510.235751837633,126.952554233892,1.00000659956512,0.000837826120005
4.96999999999994,510.308967629694,0.012902937088267,0.013137902783807,0.04914944320645,510.233777346615,126.952552445173,1.00000658547537,0.000836037401001
4.97999999999994,510.307002619448,0.012903273088336,0.01313707974184,0.049143954142977,510.231818312475,126.952559945334,1.00000664455421,0.000843537562005
4.98999999999994,510.305026403434,0.012902428997928,0.013137261065495,0.049138589338992,510.229848124031,126.952560349494,1.00000664773779,0.000843941721996
4.99999999999994,510.303057829852,0.01290202810854,0.013137145185736,0.049136026602224,510.227882629956,126.95256351463,1.00000667266959,0.000847106858004
5.00999999999994,510.301099752297,0.012901507928255,0.013137120282599,0.049137928163629,510.225923195922,126.952569432385,1.00000671928381,0.000853024613008
5.01999999999994,510.299131480072,0.012901600528366,0.013136645957931,0.049132398778984,510.223960834806,126.952573996156,1.00000675523268,0.000857588384008
5.02999999999994,510.297169319715,0.01290083294737,0.013136873756351,0.049136120250401,510.22199549276,126.952577005671,1.00000677893867,0.000860597899006
5.03999999999994,510.295205040204,0.012900295251086,0.013136849233586,0.049132323504001,510.220035572215,126.95258323236,1.00000682798636,0.000866824588002
5.04999999999994,510.293248148726,0.012899583616684,0.013136986093146,0.049134761923237,510.218076817093,126.952590111343,1.00000688217218,0.000873703571003
5.05999999999994,510.291292513393,0.012899699558577,0.013136073452247,0.049128310359744,510.216128430022,126.952602173404,1.00000697718516,0.000885765632006
5.06999999999994,510.289318378066,0.012899054595537,0.013136227590334,0.049128977948104,510.214154117932,126.95259860327,1.00000694906318,0.000882195498008
5.07999999999994,510.287367453334,0.012898268744432,0.013136281026701,0.049126780711928,510.212206122852,126.952612304754,1.00000705698991,0.000895896982001
5.08999999999994,510.285406444981,0.012897896461724,0.013136094692198,0.049126746811947,510.210245707015,126.952617029576,1.00000709420738,0.000900621804007
5.09999999999994,510.283432611491,0.012897938887923,0.013135566313315,0.049118537966582,510.208280568323,126.952618875645,1.00000710874889,0.000902467873004
5.10999999999994,510.281470744461,0.012897525924535,0.013135358096557,0.049119693353293,510.206318167087,126.952622586922,1.00000713798266,0.000906179150007
5.11999999999994,510.279506295809,0.012896615387988,0.013135571471051,0.049114437823338,510.204359671127,126.952627933454,1.00000718009735,0.000911525682
5.12999999999994,510.277543404332,0.012896324048251,0.013135347209283,0.04911620787919,510.202395525196,126.952629397572,1.00000719163022,0.0009129898
5.13999999999993,510.275597802006,0.012896269433051,0.01313410088496,0.049091074298158,510.200476357389,126.9526599978,1.00000743266853,0.000943590028001
5.14999999999993,510.273661719107,0.012896147408225,0.013133088523627,0.049083114296536,510.198549368879,126.952686416593,1.00000764076964,0.000970008821
5.15999999999993,510.271698507706,0.012895312144624,0.013133306730031,0.049078587983462,510.196591300847,126.952691317797,1.00000767937648,0.000974910025008
5.16999999999993,510.269736838188,0.012895091547852,0.013133066719712,0.049079131149206,510.194629548771,126.952693425607,1.00000769597972,0.000977017834998
5.17999999999993,510.267773622972,0.012894920820903,0.013132511495033,0.049072309475953,510.19267388118,126.952699114618,1.00000774079212,0.000982706846003
5.18999999999993,510.26580900965,0.012894550311676,0.013132365646427,0.049072116845021,510.190709976847,126.952700226267,1.00000774954859,0.000983818495001
5.19999999999993,510.263847809394,0.012893294759831,0.013132876056909,0.049067514338914,510.188754124238,126.952705386448,1.00000779019539,0.000988978676006
5.20999999999993,510.261889076043,0.012893114831639,0.013132495466306,0.04906679950438,510.18679666624,126.952709255469,1.00000782067171,0.000992847697006
5.21999999999993,510.259950887889,0.012893017226121,0.013131454265736,0.049059791595984,510.184866624802,126.952729493435,1.00000798008638,0.001013085663004
5.22999999999993,510.257989143191,0.012892408923309,0.013131528686549,0.049058372590025,510.182906832991,126.952732148752,1.00000800100234,0.001015740980009
5.23999999999993,510.256034758188,0.012891622589681,0.013131551314987,0.049055675339974,510.180955908943,126.952740159857,1.0000080641059,0.001023752085004
5.24999999999993,510.254079990187,0.012891499865538,0.013131103722096,0.049053055977739,510.179004330622,126.95274687876,1.00000811703077,0.001030470987999
5.25999999999993,510.252113797695,0.012891240335373,0.013130646601502,0.049047317592695,510.177044593166,126.952748893029,1.00000813289719,0.001032485256999
5.26999999999993,510.250151064291,0.012890728113353,0.013130613842825,0.049045364975583,510.175084357359,126.952750704939,1.00000814716962,0.00103429716701
5.27999999999993,510.248161725263,0.012889666082154,0.01313112017295,0.049039162342671,510.173101776665,126.952739687877,1.00000806038811,0.001023280105002
5.28999999999993,510.246192217846,0.012889579295976,0.013130690164981,0.049036029890542,510.171135918495,126.952737621077,1.0000080441079,0.001021213305009
5.29999999999993,510.244234784798,0.012889128268827,0.013130096632967,0.049024601621394,510.169190958274,126.952748076651,1.00000812646657,0.001031668879008
5.30999999999993,510.242276620551,0.012888732457717,0.013129839853145,0.04902190734006,510.167236140901,126.952752349416,1.00000816012318,0.001035941644005
5.31999999999993,510.240315600007,0.012887871753739,0.013129954467217,0.049018409876493,510.16527936391,126.952755238331,1.0000081828792,0.001038830558997
5.32999999999993,510.238359378776,0.012887857721062,0.013129467981856,0.049018295350701,510.163323757723,126.952758095917,1.00000820538843,0.001041688145008
5.33999999999993,510.236402227667,0.012887300815949,0.013129198689217,0.049012384728051,510.161373343433,126.952764331226,1.00000825450402,0.00104792345401
5.34999999999993,510.234452940246,0.01288661748027,0.013129181329402,0.049012139113293,510.159425002323,126.952772103659,1.00000831572756,0.001055695887004
5.35999999999993,510.232498975191,0.012885332020213,0.013129534140971,0.049007073317855,510.157477035712,126.952779659321,1.00000837524359,0.001063251548999
5.36999999999993,510.230554733554,0.012885534876273,0.013128591385881,0.049006383867328,510.155534223425,126.952790036828,1.00000845698732,0.001073629056009
5.37999999999993,510.228600795108,0.012884883851531,0.013128178869068,0.048998048463693,510.153589683923,126.952798745641,1.00000852558673,0.001082337869008
5.38999999999993,510.226645371782,0.012884220685053,0.013128169848237,0.048996464995394,510.151636516253,126.952802747591,1.00000855711013,0.001086339818997
5.39999999999993,510.224704095592,0.012883167925336,0.013128190989681,0.048994265700061,510.149698470976,126.952816805312,1.00000866784295,0.00110039754
5.40999999999993,510.222742069461,0.012883644067041,0.01312721490888,0.04899293263122,510.147738277854,126.952816163669,1.00000866278872,0.001099755897002
5.41999999999993,510.220777342614,0.012882628996265,0.013127464678813,0.048987467391563,510.145779781547,126.952816763879,1.00000866751658,0.001100356107003
5.42999999999993,510.218822371136,0.012882107503453,0.013127101708151,0.048984790109503,510.143828371814,126.95282123627,1.00000870274565,0.001104828498001
5.43999999999993,510.216867096261,0.012881054768744,0.013127223810939,0.048980062253031,510.141878755428,126.952826158914,1.00000874152137,0.001109751141996
5.44999999999993,510.214910660678,0.012881361497051,0.013126278228301,0.048977328306788,510.139925692646,126.952828806577,1.00000876237704,0.001112398805006
5.45999999999993,510.212954284512,0.012880489030073,0.013125608092915,0.048935176079432,510.138013011309,126.95285741819,1.00000898775102,0.00114101041801
5.46999999999993,510.211002900857,0.012880029771919,0.013125277177893,0.048934250918896,510.136063342988,126.952861779727,1.00000902210689,0.001145371955005
5.47999999999993,510.2090456488,0.012879452259271,0.013125031771031,0.048931539979193,510.13410962479,126.95286374629,1.00000903759753,0.00114733851801
5.48999999999993,510.207087387825,0.012879425700204,0.013124438420785,0.048931047271105,510.132152476433,126.952863203313,1.00000903332049,0.001146795541004
5.49999999999993,510.205118067126,0.012878456372382,0.01312475389632,0.048927605254347,510.130187251603,126.952857918317,1.00000899169052,0.001141510544997
5.50999999999993,510.203164008628,0.012877851199138,0.013124512159339,0.048926068788656,510.12823557648,126.952860795647,1.00000901435528,0.001144387875001
5.51999999999993,510.201206455746,0.012877063649823,0.0131243409888,0.048921275373871,510.126283775734,126.952863107995,1.00000903256967,0.001146700223003
5.52999999999993,510.199263321036,0.012877061302802,0.013123503747044,0.04891884170184,510.124343914285,126.95287207558,1.00000910320743,0.001155667808007
5.53999999999993,510.197303184572,0.012876113125633,0.013123574203873,0.048912904245461,510.122390592997,126.952872537151,1.00000910684323,0.001156129378998
5.54999999999993,510.195357339794,0.012875284521411,0.013123555667848,0.048912390051929,510.120446109552,126.952878835944,1.00000915645889,0.001162428172009
5.55999999999993,510.193402041907,0.012874847201677,0.01312302466491,0.048908622140569,510.1184955479,126.95288175402,1.0000091794446,0.001165346248001
5.56999999999993,510.191445064445,0.01287488759574,0.013122318052701,0.048907200378392,510.116540658418,126.952881477294,1.00000917726483,0.001165069522003
5.57999999999993,510.189480311383,0.012874044434982,0.013122380503111,0.048902437777259,510.114581448668,126.95287853137,1.00000915405976,0.001162123598007
5.58999999999993,510.187529298724,0.012873089523582,0.013122453508389,0.048900240385862,510.112633515306,126.952882119726,1.00000918232527,0.001165711954002
5.59999999999993,510.185541537074,0.012872545176663,0.013122150404259,0.048892795908771,510.110654045585,126.952868473272,1.00000907483201,0.001152065500008
5.60999999999992,510.183581300325,0.012872471770015,0.013121521417302,0.048890190962332,510.108697116175,126.952866899925,1.00000906243874,0.001150492153002
5.61999999999992,510.181614487537,0.012871654339178,0.01312132059188,0.048874554809741,510.106746957796,126.952868862944,1.00000907790146,0.001152455172004
5.62999999999992,510.179669352216,0.012870639978869,0.013121459098834,0.048875851391774,510.104801401746,126.952873275205,1.00000911265689,0.001156867432996
5.63999999999992,510.177708494399,0.012870474480139,0.01312062970107,0.048869563968142,510.102847826249,126.952873077906,1.00000911110276,0.001156670134009
5.64999999999992,510.175765248855,0.012870273743223,0.013120135537179,0.048869615617735,510.100905223957,126.952878696687,1.00000915536196,0.001162288914998
5.65999999999992,510.173802558324,0.012869183582553,0.013120466699059,0.048864653863152,510.098948254179,126.952875688866,1.00000913166932,0.001159281094004
5.66999999999992,510.171860808801,0.012868092483863,0.013120599375032,0.048864730462099,510.09700738648,126.952882615662,1.00000918623177,0.001166207890009
5.67999999999992,510.169913226476,0.012867793070957,0.013119741661227,0.048859112417095,510.095066579326,126.952889545854,1.00000924082096,0.001173138082009
5.68999999999992,510.167966614583,0.012867482679914,0.013119285151092,0.048858773235461,510.093121073517,126.952892645646,1.00000926523806,0.001176237874006
5.69999999999992,510.166000329965,0.01286638137197,0.013119536742196,0.048854586825699,510.091159825025,126.952886316214,1.00000921538105,0.001169908442009
5.70999999999992,510.164070798615,0.012865406772764,0.013119387192377,0.048854818947264,510.089231185703,126.952900286846,1.00000932542787,0.001183879074006
5.71999999999992,510.16211569744,0.012865352636293,0.013118419732896,0.048848185045895,510.087283740025,126.952902866384,1.00000934574692,0.001186458611997
5.72999999999992,510.160150018301,0.012865143028506,0.013118073832332,0.048844356518533,510.085322444921,126.952897145198,1.00000930068107,0.001180737425997
5.73999999999992,510.158190896471,0.012864281396828,0.013117971671238,0.048841040785535,510.083367602618,126.952894747874,1.00000928179733,0.001178340102001
5.74999999999992,510.15623979523,0.012863298698183,0.013118020283271,0.048839299157776,510.081419177091,126.952896223241,1.00000929341881,0.001179815469001
5.75999999999992,510.154285114229,0.012863019513978,0.013117255792334,0.048835221286303,510.079469617637,126.952896395394,1.00000929477486,0.00117998762201
5.76999999999992,510.152337746831,0.01286275765362,0.013116734795039,0.048833293287984,510.077524961095,126.95289928354,1.00000931752482,0.001182875768009
5.77999999999992,510.150388242265,0.012862234651231,0.013115562801679,0.048792687792532,510.07561775702,126.952925607139,1.00000952487608,0.001209199366997
5.78999999999992,510.148445262325,0.01286102398616,0.013115774827668,0.048791149924303,510.073677313587,126.952930445159,1.00000956298521,0.001214037387001
5.79999999999992,510.146485560918,0.012860956677511,0.01311488271938,0.048786895633669,510.071722825887,126.952927233314,1.00000953768548,0.001210825542003
5.80999999999992,510.144528223778,0.012860811171116,0.013114340912919,0.048784153398012,510.069768918296,126.952924241439,1.00000951411845,0.00120783366701
5.81999999999992,510.142567208645,0.012859687619976,0.013114596220454,0.048782210993876,510.06781071381,126.952918376077,1.00000946791693,0.001201968304997
5.82999999999992,510.140615243208,0.0128587747466,0.013114537965217,0.048779989900881,510.065861940595,126.952918469268,1.000009468651,0.001202061496002
5.83999999999992,510.138657200646,0.012858421894309,0.013113841407913,0.048776699469435,510.063908237874,126.952915200338,1.0000094429016,0.001198792566001
5.84999999999992,510.136725598079,0.012857951712499,0.013113306463317,0.048774618866971,510.061979721036,126.952925791055,1.00000952632479,0.001209383282998
5.85999999999992,510.13476823465,0.012857545398435,0.01311274930796,0.048772618927061,510.060025321017,126.952921419742,1.00000949189191,0.001205011970001
5.86999999999992,510.132826066887,0.012856131277762,0.013113105460885,0.048768797173319,510.058088032975,126.952927199219,1.00000953741691,0.001210791447008
5.87999999999992,510.130871183233,0.012856118324184,0.013112171091095,0.048765616017998,510.056137277799,126.952925330379,1.00000952269604,0.001208922607006
5.88999999999992,510.128912222745,0.012855817523342,0.013111771094015,0.048762474748731,510.054182159379,126.95292067267,1.00000948600722,0.001204264898007
5.89999999999992,510.126953862723,0.012855096872888,0.013111660479737,0.048760471254446,510.052226634116,126.952915594095,1.00000944600323,0.001199186323007
5.90999999999992,510.1249656899,0.012853990745803,0.013112003007653,0.048754182551979,510.050245513595,126.952897914634,1.00000930674193,0.001181506861997
5.91999999999992,510.123013688845,0.012853956245132,0.013111018062378,0.04875118840952,510.048297526128,126.952896863701,1.00000929846372,0.001180455929003
5.92999999999992,510.121060366514,0.012853116546112,0.013110867231304,0.048745464409066,510.046350918328,126.952897082163,1.00000930018455,0.001180674391009
5.93999999999992,510.119103065309,0.012852982681265,0.013109960487747,0.048735168006559,510.044404954134,126.952897370675,1.00000930245716,0.001180962903007
5.94999999999992,510.117159633828,0.012851603983011,0.013110257545789,0.048730714422684,510.042467057877,126.952901417728,1.00000933433584,0.001185009956004
5.95999999999992,510.115203062286,0.012851379154104,0.013109555341106,0.048727831869511,510.040514295921,126.952897289724,1.00000930181951,0.00118088195201
5.96999999999992,510.113263295314,0.012851063305466,0.013108874247862,0.048723733676252,510.038579624084,126.952903101836,1.00000934760157,0.001186694064003
5.97999999999992,510.111309966878,0.012850125831356,0.013108972439921,0.048722487297963,510.036628381309,126.952899537692,1.00000931952677,0.001183129920008
5.98999999999992,510.109367973488,0.012848977806232,0.013109043717482,0.048718894262542,510.034691057702,126.952904135586,1.00000935574443,0.001187727813999
5.99999999999992,510.107424671776,0.012848751000001,0.013108213146908,0.0487165325829,510.032751175047,126.952907069243,1.00000937885288,0.001190661471
6.00999999999992,510.105490394718,0.012848010778101,0.013107676501319,0.048710329272923,510.030824378166,126.952916539657,1.00000945345143,0.001200131885
6.01999999999992,510.103542336788,0.012847752682104,0.01310695877186,0.048708220282244,510.028879405051,126.952915924045,1.00000944860225,0.001199516273005
6.02999999999992,510.10161425514,0.012846306445456,0.013107161721592,0.048703646172644,510.0269571408,126.952928426694,1.00000954708574,0.001212018922004
6.03999999999992,510.09966030204,0.01284615732825,0.013106377306827,0.048698599384394,510.025009168021,126.95292639894,1.00000953111311,0.001209991167997
6.04999999999992,510.097706331031,0.012845177377877,0.013106250391902,0.048692645192182,510.023062258069,126.952924500112,1.00000951615602,0.001208092340008
6.05999999999992,510.095760779141,0.012845354026394,0.013105168030637,0.048692059472731,510.021118197612,126.95292436276,1.00000951507409,0.001207954988004
6.06999999999992,510.093811655159,0.012843782718044,0.013105643932664,0.048686879777944,510.01917534873,126.952924689916,1.00000951765111,0.001208282144006
6.07999999999991,510.091866148308,0.012843689115291,0.013104786050864,0.048684811187983,510.017232861954,126.952924521388,1.00000951632361,0.001208113616002
6.08999999999991,510.089939130654,0.012842696667009,0.013104153579995,0.048670025020188,510.015322255387,126.952943229258,1.0000096636857,0.001226821486
6.09999999999991,510.088023196548,0.012843086505219,0.013102082968975,0.048646578303186,510.01343144877,126.952974064653,1.00000990657643,0.001257656881009
6.10999999999991,510.086080428821,0.012841274160859,0.013102701192466,0.048642010753428,510.011494442714,126.95297640942,1.00000992504618,0.001260001648006
6.11999999999991,510.084124356525,0.01284153001538,0.013101592430375,0.048639934048433,510.009541300031,126.952970058671,1.00000987502126,0.001253650899002
6.12999999999991,510.08217592256,0.012840313202191,0.013101664581192,0.048634502601353,510.007599442175,126.952969881427,1.00000987362511,0.001253473654998
6.13999999999991,510.080230205927,0.012840638298619,0.013100397795785,0.048631234689621,510.005657935143,126.952969812568,1.00000987308271,0.001253404796003
6.14999999999991,510.078283651873,0.012838722745358,0.013101148664261,0.048627025148972,510.003716755314,126.952969639441,1.00000987171898,0.001253231668997
6.15999999999991,510.07633910789,0.012838637227302,0.013100229546908,0.048623382577928,510.001776858538,126.952969962087,1.00000987426047,0.001253554314999
6.16999999999991,510.074405702365,0.012837789628469,0.013099667824217,0.048615563980304,509.999852680932,126.952978419503,1.00000994087963,0.001262011731001
6.17999999999991,510.072465543909,0.012837846809674,0.013098606676521,0.048611061167868,509.997918029255,126.952981415106,1.00000996447602,0.001265007333998
6.18999999999991,510.070528149014,0.012835961545182,0.013099258734199,0.048607411320317,509.995985517414,126.952985149421,1.00000999389126,0.001268741649
6.19999999999991,510.068572941363,0.012836150282253,0.013098202821349,0.048602890468221,509.994035697791,126.952979509705,1.00000994946716,0.001263101933006
6.20999999999991,510.066628608387,0.012835213280057,0.013097974902925,0.048596104574212,509.99209931563,126.952981351646,1.00000996397615,0.001264943874006
6.21999999999991,510.064679247417,0.012835209306119,0.013097024086335,0.048592175714651,509.99015483831,126.952978650174,1.00000994269662,0.001262242402007
6.22999999999991,510.062700948088,0.012833495769617,0.013097777598922,0.048585844706616,509.988183830013,126.952962506108,1.00000981552965,0.001246098335997
6.23999999999991,510.060740961782,0.01283346325346,0.013096952338175,0.048578654672201,509.986231891518,126.952955338461,1.00000975907002,0.001238930688999
6.24999999999991,510.058802730642,0.012832581164775,0.013096445779367,0.048571641366246,509.984302062332,126.952959918921,1.00000979515035,0.001243511148999
6.25999999999991,510.056856304259,0.012832411071766,0.013095656961642,0.04856695334723,509.982361282878,126.952958833713,1.00000978660215,0.001242425941001
6.26999999999991,510.054920840855,0.012830952055332,0.013095868344376,0.048564408377488,509.980429612078,126.952961826201,1.00000981017401,0.001245418429008
6.27999999999991,510.052986342528,0.012830988620674,0.01309488379303,0.048561314432424,509.978499155682,126.95296552598,1.00000983931721,0.001249118208008
6.28999999999991,510.051044585112,0.012829838852665,0.01309487337956,0.04855469625632,509.976565176623,126.952967504785,1.00000985490428,0.001251097012997
6.29999999999991,510.049105279458,0.012829778938391,0.013093924223787,0.048551271987342,509.974630304309,126.952969318217,1.0000098691887,0.001252910445004
6.30999999999991,510.047172830471,0.012828061372893,0.013094329656519,0.048549304633698,509.972701134808,126.95297399469,1.00000990602533,0.001257586918001
6.31999999999991,510.045228509171,0.012827948831565,0.013093483841947,0.048546057818537,509.970761018679,126.952972075351,1.00000989090667,0.001255667579002
6.32999999999991,510.043293945796,0.012827070451643,0.013092945352127,0.048538273393996,509.968835656598,126.95297778241,1.00000993586124,0.001261374638005
6.33999999999991,510.041348159488,0.012826676745142,0.013092374584213,0.048533025095001,509.966896083063,126.952976206957,1.00000992345138,0.001259799185007
6.34999999999991,510.039435275996,0.01282518231311,0.013092338197374,0.048530607342127,509.964987148144,126.952991591001,1.00001004463165,0.001275183228998
6.35999999999991,510.037478867969,0.012825164869823,0.013091582324464,0.048526374154447,509.96303574662,126.952983248193,1.00000997891527,0.001266840420996
6.36999999999991,510.035544145992,0.012824399085207,0.013090933104192,0.048519742587215,509.961109071215,126.95298851552,1.00001002040606,0.001272107748008
6.37999999999991,510.03359983223,0.01282399878856,0.0130903305329,0.048515766887745,509.959169736021,126.9529868508,1.00001000729304,0.001270443028005
6.38999999999991,510.031664702521,0.012822670723581,0.013090404673857,0.04851287686223,509.957238750261,126.95298921519,1.00001002591736,0.001272807418005
6.39999999999991,510.029721780847,0.012822593290863,0.013089494620302,0.048507961165534,509.955301731771,126.952987809492,1.00001001484467,0.001271401720004
6.40999999999991,510.027787836828,0.012821626795806,0.013088409797324,0.048459750165579,509.95341805007,126.953016711461,1.00001024250578,0.001300303689007
6.41999999999991,510.025842071908,0.012821470268606,0.013087586160527,0.048455340698672,509.951477674781,126.953013509945,1.0000102172874,0.001297102172998
6.42999999999991,510.023912652164,0.012820004112258,0.013087661096109,0.048451564705442,509.94955342225,126.953018247532,1.00001025460543,0.001301839760004
6.43999999999991,510.02196400567,0.012820042732881,0.013086716077434,0.048448636320091,509.94760861054,126.953012006631,1.00001020544578,0.001295598859002
6.44999999999991,510.020027311747,0.012818866874928,0.01308660903296,0.048442376142294,509.945679459697,126.953014241865,1.00001022305275,0.001297834093009
6.45999999999991,510.01808150453,0.01281877157049,0.0130856926557,0.048438264021604,509.943738776282,126.953010576427,1.00001019418005,0.001294168655008
6.46999999999991,510.016151567551,0.012817033455317,0.013085962963812,0.048433523009574,509.941815048123,126.953015430145,1.00001023241284,0.001299022373004
6.47999999999991,510.014216218831,0.012817164427342,0.013084749795481,0.048429697242756,509.939884607365,126.953016389776,1.00001023997186,0.001299982003999
6.48999999999991,510.012281015024,0.012815961376107,0.013084555110752,0.048422066836929,509.9379584317,126.953018944816,1.00001026009794,0.001302537043998
6.49999999999991,510.010342988251,0.012815564350772,0.013083856951344,0.048419211226771,509.936024355722,126.953018116272,1.00001025357149,0.001301708500009
6.50999999999991,510.008413636952,0.012814003725382,0.013083938350423,0.04841452807792,509.934101166798,126.953022426926,1.00001028752656,0.001306019154001
6.51999999999991,510.006466356443,0.012814250430522,0.013082812935818,0.048411119823242,509.932158173253,126.953016173724,1.00001023827002,0.001299765951998
6.52999999999991,510.004524055294,0.012812929674646,0.013082951228212,0.048403989409866,509.930224184981,126.953014638209,1.00001022617475,0.001298230437001
6.53999999999991,510.002579910367,0.012812724628197,0.013082127991871,0.048399974012852,509.928285083734,126.953010631454,1.0000101946135,0.001294223682009
6.5499999999999,510.000606644571,0.012811028569958,0.013082615408398,0.048391792184271,509.926321208408,126.952994479175,1.00001006738183,0.001278071403007
6.5599999999999,509.998660626049,0.012811447615724,0.013081203709701,0.048387925119368,509.924380049604,126.952989130034,1.00001002524659,0.001272722262001
6.5699999999999,509.9967212698,0.012809968053155,0.013081184621756,0.048373364498513,509.922456752626,126.952992746253,1.00001005373158,0.001276338481006
6.5799999999999,509.994779184741,0.012809745235221,0.013080375314521,0.048371814246423,509.920517249945,126.95298805343,1.00001001676617,0.001271645658008
6.5899999999999,509.992860128849,0.012808377932545,0.013080220730147,0.048366247096789,509.918605283089,126.952997160396,1.00001008850184,0.001280752623998
6.5999999999999,509.990924235338,0.012808374283498,0.013079263912569,0.048364509287268,509.916672087855,126.952994751581,1.00001006952757,0.001278343809005
6.6099999999999,509.988983753515,0.012807060750899,0.013079452261063,0.048355963463877,509.914741277039,126.952993605621,1.00001006050084,0.001277197849006
6.6199999999999,509.9870487991,0.012806633841421,0.013078808857227,0.04835467831438,509.912808678087,126.952992399221,1.00001005099801,0.001275991449006
6.6299999999999,509.985132503226,0.012805141364079,0.013078708442179,0.048348863749453,509.910899789671,126.95300279947,1.00001013292088,0.001286391698002
6.6399999999999,509.983198486768,0.012805418884452,0.013077365955312,0.048347563099702,509.908968138828,126.95300105093,1.00001011914761,0.001284643158002
6.6499999999999,509.981257234249,0.012803910578713,0.013077584074182,0.048337097486433,509.907038642109,126.952999660487,1.00001010819508,0.001283252714998
6.6599999999999,509.979336442421,0.012803432928113,0.013076795391017,0.048337797954793,509.905118416147,126.953004774998,1.00001014848214,0.00128836722601
6.6699999999999,509.977413747553,0.012802171208755,0.013076529652318,0.048330706247499,509.903204340444,126.953011937011,1.00001020489739,0.001295529239002
6.6799999999999,509.975470585422,0.0128022709551,0.013075370354393,0.04832791589044,509.901265028222,126.95300569658,1.00001015574145,0.001289288807996
6.6899999999999,509.973534287549,0.012801012192545,0.013075378920126,0.048318545573367,509.899339350863,126.953006530845,1.00001016231296,0.001290123073005
6.6999999999999,509.971599379262,0.012800529144849,0.013074779351969,0.048317046464092,509.897407024301,126.953004138435,1.00001014346792,0.001287730663009
6.7099999999999,509.969666861727,0.012799298435657,0.013074576094856,0.048307922523382,509.895485064673,126.953006450703,1.00001016168168,0.001290042931004
6.7199999999999,509.96773675884,0.012799421714794,0.013073299402789,0.048303882818798,509.893560154904,126.953007062148,1.00001016649804,0.001290654376007
6.7299999999999,509.965816013493,0.01279834397161,0.013072404790831,0.048264568026286,509.891680696705,126.953032851202,1.00001036963869,0.001316443429999
6.7399999999999,509.96388083501,0.01279762102731,0.013071975357819,0.048263930066776,509.889747308558,126.953029116848,1.00001034022314,0.001312709076004
6.7499999999999,509.961951907069,0.012796791571987,0.013071388520339,0.048256417433104,509.887827309544,126.953031676424,1.00001036038495,0.001315268652007
6.7599999999999,509.960016084054,0.01279664038196,0.013070506618224,0.048254784818121,509.885894152236,126.953027411464,1.00001032678982,0.00131100369201
6.7699999999999,509.95807136455,0.012795448860218,0.013070538865734,0.04824639313004,509.883958983694,126.953021927029,1.00001028358886,0.001305519257002
6.7799999999999,509.956133345586,0.012794717764334,0.013070129067249,0.04824431986705,509.882024178887,126.953017151918,1.00001024597526,0.001300744146008
6.7899999999999,509.954210524019,0.012793555050946,0.013069725579745,0.048236610493488,509.880110632895,126.953022690626,1.00001028960372,0.001306282854003
6.7999999999999,509.952286661423,0.012793624834037,0.013068494142553,0.048233090581897,509.878191451865,126.953025096461,1.00001030855451,0.001308688689008
6.79,509.954210524024,0.0127935550511,0.013069725579854,0.048236610498978,509.880110632894,126.953022690626,1.00001028960372,0.001306282854003
6.8,509.952286661427,0.012793624834209,0.01306849414268,0.04823309058754,509.878191451863,126.953025096461,1.00001030855451,0.001308688689008
6.81,509.950344669364,0.012792373001271,0.013068470575783,0.048223657868733,509.876260167918,126.953020455101,1.00001027199447,0.001304047329
6.82,509.948415711761,0.012791427783777,0.013068194893643,0.048222720885655,509.874333368198,126.953019090126,1.00001026124255,0.001302682354009
6.83,509.946488097551,0.012790529232078,0.013067601840857,0.04821470011263,509.872415266366,126.953021584719,1.00001028089248,0.001305176947
6.84,509.944554131484,0.012790656877042,0.013066512510595,0.048212583476912,509.870484378619,126.953017564117,1.00001024922216,0.001301156345008
6.85,509.942611440501,0.012789432543176,0.013066558199183,0.048204206971303,509.868551242787,126.953012056306,1.00001020583707,0.001295648533997
6.86,509.940678749877,0.012788608172123,0.01306615506007,0.048201108953203,509.866622877692,126.953009456544,1.00001018535872,0.001293048771998
6.87,509.938711908102,0.012787592079388,0.013065943196814,0.048191466324262,509.864666906502,126.95299332329,1.00001005827691,0.001276915518005
6.88,509.936770237094,0.012787639643466,0.013064844968927,0.048185783394301,509.862731969087,126.952987086868,1.00001000915255,0.00127067909601
6.89,509.934826607262,0.012786437694513,0.013064621960239,0.04816705872082,509.860808488886,126.952986259295,1.00001000263375,0.001269851523006
6.9,509.932901066263,0.012785632226343,0.013064181889925,0.048167023321641,509.858884228825,126.952985180622,1.00000999413703,0.001268772849997
6.91,509.930977323879,0.012784672084292,0.013063748386033,0.048161292276255,509.856967611133,126.952987427583,1.00001001183637,0.001271019811
6.92,509.929050727827,0.012784667878298,0.0130627159874,0.048160091108252,509.855043252853,126.952985566984,1.00000999718041,0.001269159212001
6.93,509.927122002989,0.012783487671687,0.013062663131932,0.048152371568079,509.853123480617,126.952986141138,1.00001000170303,0.001269733366001
6.94,509.925195656915,0.012782484891777,0.013062395804121,0.048151779735454,509.851198996484,126.952984855202,1.00000999157369,0.001268447430007
6.94999999999999,509.923270272967,0.012781343905586,0.013062090308901,0.048145204624204,509.849281634128,126.9529863717,1.00001000351916,0.00126996392801
6.95999999999999,509.921350225883,0.012781549639975,0.013060721093625,0.048144040894421,509.847363914255,126.952987473733,1.00001001219989,0.001271065961006
6.96999999999999,509.919415048991,0.012780253560934,0.013060652846455,0.048133923161982,509.845440219422,126.952985068448,1.00000999325343,0.001268660676004
6.97999999999999,509.917506417514,0.012779274271542,0.013060151767519,0.048134165192229,509.843532826283,126.952992345514,1.00001005057496,0.001275937742008
6.98999999999999,509.915580009991,0.012778306680168,0.013059745990698,0.048126206785316,509.841615750535,126.952993644056,1.00001006080359,0.001277236283997
6.99999999999999,509.913656651585,0.01277849519915,0.013058321200345,0.048124941529101,509.839694893656,126.952993270315,1.00001005785963,0.001276862543008
7.00999999999999,509.911720524306,0.012777195304123,0.013058354955985,0.048115699394317,509.837769274651,126.952989840406,1.0000100308422,0.001273432634008
7.01999999999999,509.909799633569,0.01277650250207,0.013057723490644,0.048114523358566,509.835850884218,126.95299054603,1.00001003640041,0.001274138257997
7.02999999999999,509.90786739646,0.012775315095971,0.013057591448659,0.048108260948649,509.833926228967,126.952987310003,1.00001001091019,0.001270902230999
7.03999999999999,509.905949404601,0.012775529550796,0.013056103859606,0.048104650051457,509.832013121139,126.952989974617,1.00001003189938,0.001273566845001
7.04999999999999,509.904016734204,0.012774292886551,0.01305522663534,0.048047011488578,509.830140203194,126.953014458915,1.00001022476245,0.00129805114301
7.05999999999999,509.902096799997,0.012773553186505,0.013054564593223,0.048046384272288,509.828222297945,126.953014465798,1.00001022481667,0.001298058026009
7.06999999999999,509.900167034959,0.012772648575911,0.013054156248333,0.048039263904058,509.826300966231,126.953012200157,1.00001020697019,0.001295792385008
7.07999999999999,509.898242243773,0.012772501674222,0.013053148410941,0.048037399289061,509.824379194398,126.953009902794,1.00001018887384,0.001293495021997
7.08999999999999,509.896310699591,0.012771529802124,0.013052812716806,0.048028875385431,509.822457481687,126.953007160928,1.00001016727613,0.001290753155999
7.09999999999999,509.894390786757,0.012770421908613,0.013052566773421,0.048027635279497,509.820540162795,126.953007304209,1.00001016840476,0.001290896436998
7.10999999999999,509.892468156519,0.012769612484427,0.013051975501051,0.048020951334389,509.8186256172,126.953007920203,1.00001017325695,0.00129151243101
7.11999999999999,509.89055375828,0.012769086247213,0.013051178008293,0.048019268142679,509.816714225882,126.953010060814,1.00001019011856,0.001293653041998
7.12999999999999,509.888619245913,0.012768324883539,0.01305056023879,0.048010761383309,509.814789599408,126.953004965871,1.00001014998564,0.001288558099006
7.13999999999999,509.886697038289,0.012766927063853,0.013050554817534,0.048009380802534,509.812870175605,126.953003349011,1.00001013724962,0.001286941239002
7.14999999999999,509.884771401128,0.012766465609211,0.013049717592851,0.048001816896467,509.81095340103,126.953002468355,1.00001013031268,0.001286060582999
7.15999999999999,509.882847685582,0.012766040856972,0.01304892412405,0.047998419470706,509.80903430113,126.953000518348,1.00001011495246,0.001284110576009
7.16999999999999,509.880911952398,0.012764944573568,0.013048809232975,0.047989846173412,509.807108352418,126.952994653629,1.00001006875601,0.001278245857009
7.17999999999999,509.878991541942,0.012764021798183,0.013048374379867,0.047987092738015,509.805192053026,126.952994011286,1.00001006369626,0.001277603513998
7.18999999999999,509.877025004351,0.01276340342971,0.013047835789993,0.04797691258708,509.803236852544,126.95297477341,1.00000991215931,0.001258365638009
7.19999999999999,509.875096411803,0.012762764843272,0.013047215214671,0.047974749735557,509.801311682009,126.952969685305,1.00000987208026,0.00125327753301
7.20999999999999,509.873158609894,0.012761828273266,0.013046703249074,0.047959543949928,509.799390534422,126.952966062461,1.00000984354308,0.001249654689005
7.21999999999999,509.871254233496,0.012760964424187,0.013046128140702,0.047959483703412,509.797487657227,126.952971715318,1.00000988807069,0.001255307546003
7.22999999999999,509.869325921651,0.012760261805725,0.013045575164641,0.047952550848983,509.795567533832,126.952968096889,1.00000985956829,0.001251689116998
7.23999999999999,509.867416309567,0.012759718676412,0.013044830515233,0.047950424291346,509.793661336084,126.952971423783,1.00000988577427,0.001255016011001
7.24999999999999,509.865495567343,0.012758703076474,0.013044548895968,0.047943599542236,509.791748715829,126.952971326025,1.00000988500422,0.001254918252997
7.25999999999999,509.86358747237,0.012757687895255,0.013044138375109,0.047942984196759,509.789842661903,126.952975265686,1.00000991603698,0.00125885791401
7.26999999999999,509.861657994354,0.01275701610688,0.013043489310228,0.047933818348645,509.787923670588,126.952971966043,1.00000989004565,0.001255558270998
7.27999999999999,509.859746072253,0.012756371852783,0.013042753349483,0.047932014746485,509.786014932304,126.952973520316,1.00000990228868,0.001257112543996
7.28999999999999,509.857819543238,0.012755518342006,0.013042205267965,0.047923759025222,509.784098060603,126.952970607081,1.0000098793411,0.001254199309003
7.29999999999999,509.855931976055,0.012754474980166,0.013041610588498,0.047922922028241,509.782212968458,126.952984817101,1.00000999127357,0.001268409329001
7.30999999999999,509.854005780123,0.012753818041176,0.013040899436327,0.047914768382437,509.780296294262,126.952982142018,1.00000997020191,0.001265734246005
7.31999999999999,509.852093604013,0.012753353881985,0.013040026722017,0.047912508725728,509.778387714684,126.95298393514,1.00000998432636,0.001267527368
7.32999999999999,509.850166271825,0.012752506930415,0.013039630620166,0.047904020349157,509.776470113926,126.952980365111,1.0000099562052,0.001263957339006
7.33999999999999,509.84825821529,0.012751528448234,0.013039191608598,0.047901818513926,509.77456567672,126.952983852125,1.00000998367245,0.001267444353005
7.34999999999999,509.846333214597,0.012750796670804,0.013038575906831,0.047892156909487,509.77265168511,126.952981942114,1.00000996862727,0.001265534341997
7.35999999999999,509.844437878728,0.012750368352718,0.013037290535503,0.047884534877116,509.770765684963,126.952994315193,1.00001006609014,0.001277907420999
7.36999999999999,509.842545453426,0.012749765378853,0.013035763406939,0.04784607742482,509.768913847215,126.953024790954,1.00001030614803,0.001308383182007
7.37999999999999,509.840636062635,0.012748733157791,0.013035331092339,0.047844319988728,509.767007678396,126.953026697615,1.00001032116682,0.001310289843005
7.38999999999999,509.838716568965,0.012747986207081,0.013034777582774,0.04783705548108,509.765096749694,126.95302571577,1.00001031343282,0.001309307998
7.39999999999999,509.836804178592,0.012747728946724,0.013033595922712,0.047834350600458,509.763188503122,126.95302638468,1.00001031870183,0.001309976908004
7.40999999999999,509.834884040597,0.012746765769215,0.013033312041854,0.047826848036556,509.761277114749,126.953024909209,1.00001030707953,0.001308501437009
7.41999999999998,509.832981939691,0.012745524358376,0.01303303944117,0.04782421252426,509.759379163367,126.953030582957,1.0000103517717,0.001314175185001
7.42999999999998,509.831058993071,0.012744750610199,0.013032490050939,0.047815970747155,509.757465781663,126.953027730252,1.00001032930091,0.001311322480007
7.43999999999998,509.82915087916,0.012744294334534,0.013031358254525,0.047812475003687,509.755562751568,126.953030090522,1.00001034789278,0.001313682750009
7.44999999999998,509.827305602828,0.012743941150037,0.013031280008239,0.047867677737192,509.753662703933,126.95303265663,1.00001036810604,0.001316248858004
7.45999999999998,509.825387711398,0.012742373367269,0.013030554311589,0.047856165290153,509.751758618429,126.953033371687,1.00001037373855,0.001316963915002
7.46999999999998,509.823475861211,0.012742103189534,0.013029490897087,0.047849837740063,509.749854429384,126.95303311754,1.00001037173664,0.001316709768005
7.47999999999998,509.821560327302,0.012741470788428,0.013028719117374,0.047840382763248,509.747949754633,126.953033019963,1.00001037096802,0.001316612191005
7.48999999999998,509.819651023329,0.012740912321693,0.013028137510279,0.047835868683806,509.746046104813,126.953032757543,1.00001036890094,0.001316349771002
7.49999999999998,509.817735901982,0.01273960809186,0.013028148043171,0.047824106669155,509.744144039178,126.953033643766,1.00001037588172,0.001317235994009
7.50999999999998,509.815785893916,0.012739099424094,0.013027704838886,0.047816902509111,509.742202187144,126.953015981411,1.00001023675517,0.001299573639002
7.51999999999998,509.813883208155,0.01273862218762,0.013026576253973,0.047800649740667,509.740317359973,126.953024554764,1.00001030428756,0.001308146992002
7.52999999999998,509.811977393001,0.012738221673728,0.013025774095698,0.047794719133293,509.738418678098,126.953027080699,1.00001032418438,0.001310672927005
7.53999999999998,509.810057445499,0.012736805340828,0.013026016907793,0.047781491014207,509.736513132236,126.953025591258,1.00001031245203,0.001309183486001
7.54999999999998,509.808143910372,0.012736328003481,0.013025486985769,0.047775938936718,509.734606156446,126.953022781041,1.00001029031592,0.001306373269003
7.55999999999998,509.806241507566,0.0127359789228,0.013024428251193,0.047761267840293,509.732719832552,126.953029914134,1.00001034650337,0.00131350636201
7.56999999999998,509.804342638359,0.012735250847007,0.013024092538372,0.047758056960371,509.730825238013,126.953033048538,1.00001037119311,0.001316640766007
7.57999999999998,509.802438675522,0.012733725747633,0.013024330602971,0.047746237453228,509.728934381718,126.953038451354,1.00001041375114,0.001322043582007
7.58999999999998,509.800533187442,0.012733605225728,0.013023323677505,0.047742849614969,509.727033408924,126.953038050918,1.00001041059691,0.001321643145999
7.59999999999998,509.798630244707,0.012732777794905,0.013022606926867,0.047728176999124,509.725146682986,126.95304432472,1.00001046001571,0.001327916948
7.60999999999998,509.796757448201,0.012732217718188,0.013021770073344,0.047727198766281,509.723276261643,126.953058838345,1.00001057433969,0.001342430573004
7.61999999999998,509.794848195453,0.012730830855164,0.013021885445683,0.047713901090736,509.721381578061,126.953061635662,1.00001059637418,0.001345227889999
7.62999999999998,509.792934147244,0.012730490370306,0.013021107048363,0.047709772852888,509.719472776972,126.953057041174,1.00001056018335,0.001340633402009
7.63999999999998,509.791033945612,0.012729949967229,0.013020169281207,0.047696963153886,509.717586863209,126.953063632383,1.00001061210237,0.00134722461101
7.64999999999998,509.789132077146,0.012729301562565,0.013019755371273,0.047695563263932,509.715687456948,126.953063646283,1.00001061221186,0.001347238511002
7.65999999999998,509.787221867665,0.012728115195028,0.013019667141286,0.047684960776009,509.713789124553,126.953064185912,1.00001061646253,0.001347778140001
7.66999999999998,509.785313761702,0.012727845494508,0.013018793181575,0.047680634823803,509.711886488203,126.953062266757,1.00001060134532,0.001345858985005
7.67999999999998,509.783425129282,0.012726961655966,0.013017527509916,0.047631479467842,509.710049160648,126.953092113675,1.00001083644981,0.001375705903001
7.68999999999998,509.781535210461,0.012726550313801,0.013016546264961,0.047620368936416,509.708171744946,126.95310253771,1.00001091856004,0.001386129937998
7.69999999999998,509.779624704957,0.0127254353111,0.013016371918983,0.047609928888967,509.706272968838,126.953102042179,1.00001091465674,0.001385634407001
7.70999999999998,509.777709801985,0.012724880992161,0.0130158623823,0.047605748704189,509.704363309906,126.953096006305,1.0000108671121,0.001379598533006
7.71999999999998,509.775803189721,0.012724264098123,0.013015063278374,0.047593543769419,509.702470318575,126.95309781281,1.00001088134196,0.001381405038003
7.72999999999998,509.773898021728,0.012723783425918,0.013014444833049,0.047590529281035,509.700569264188,126.953095943936,1.00001086662082,0.001379536164009
7.73999999999998,509.771993636144,0.012722316077089,0.013014506155743,0.047580646701646,509.698676167209,126.953098001667,1.00001088282958,0.001381593895005
7.74999999999998,509.770084960036,0.012722100730126,0.013013504368966,0.047576145788276,509.696773209148,126.953094481601,1.00001085510199,0.001378073829002
7.75999999999998,509.768173960002,0.012720902941794,0.013013172191707,0.047562682493799,509.694877202375,126.953093997467,1.00001085128846,0.001377589694997
7.76999999999998,509.76628088165,0.012720515037602,0.013012288974733,0.047559071361805,509.692989006276,126.953097238637,1.00001087681919,0.001380830865003
7.77999999999998,509.764374018599,0.012719222385926,0.013012156671662,0.047548563384572,509.691094076156,126.953097638623,1.00001087996988,0.00138123085101
7.78999999999998,509.762462993942,0.012718837901769,0.013011443186196,0.047545029929153,509.689187682925,126.953092227333,1.00001083734509,0.001375819561005
7.79999999999998,509.760556195277,0.012718099768936,0.013010687527513,0.047533328361993,509.687294079619,126.953092783348,1.00001084172483,0.001376375576001
7.80999999999998,509.758647853315,0.012717542980036,0.013010106251874,0.047530150258192,509.685390053825,126.95308855076,1.00001080838469,0.001372142988004
7.81999999999998,509.756742628233,0.012716256895928,0.013009945594295,0.04752025877034,509.683496166973,126.953089181187,1.00001081335057,0.001372773415
7.82999999999998,509.75479894698,0.012715922648275,0.013009207463766,0.047514738185384,509.681559078682,126.953070168092,1.00001066358422,0.001353760320001
7.83999999999998,509.752911528363,0.012714616516659,0.013008705371162,0.047502731874497,509.6796854746,126.953079185681,1.00001073461586,0.001362777909009
7.84999999999998,509.751006922993,0.012714319391704,0.013007771506666,0.047496680068551,509.677788152026,126.953078079588,1.00001072590316,0.001361671815999
7.85999999999998,509.749103163463,0.012713125786919,0.01300753483869,0.047488417822773,509.675894085015,126.953078146583,1.00001072643088,0.001361738810999
7.86999999999998,509.747195904845,0.012712504113432,0.013006979956758,0.047484828132598,509.673991592642,126.953073862435,1.0000106926846,0.001357454663008
7.87999999999998,509.745305780325,0.01271160477803,0.013006336455525,0.047474818127687,509.672113020964,126.953080424681,1.00001074437548,0.001364016909008
7.88999999999997,509.743400865472,0.012711214719056,0.013005536844106,0.047471301999465,509.670212811909,126.953077421993,1.00001072072328,0.001361014221004
7.89999999999997,509.741503261184,0.012709850078863,0.013005415229986,0.04746257732489,509.66832541855,126.953080406594,1.00001074423301,0.001363998822001
7.90999999999997,509.73960030661,0.012709234523924,0.013004743664322,0.047459206984325,509.666427121438,126.953077384854,1.00001072043073,0.001360977082001
7.91999999999997,509.737695195716,0.012708002824383,0.01300443241651,0.047448893203247,509.664533867272,126.953076277604,1.00001071170891,0.001359869832001
7.92999999999997,509.735822570716,0.012707637175318,0.013003279155408,0.047446112269501,509.662665542115,126.953087648357,1.00001080127645,0.001371240585001
7.93999999999997,509.733925829141,0.012706327968353,0.013003019882477,0.047436314714629,509.660780166576,126.953091215091,1.00001082937165,0.00137480731901
7.94999999999997,509.732012988426,0.012706050262658,0.013002018680059,0.047432436144672,509.658872483339,126.95308392756,1.0000107719677,0.001367519788005
7.95999999999997,509.730112460488,0.012705035645773,0.013001541415747,0.04742288985235,509.656982993574,126.953084918514,1.00001077977345,0.001368510741997
7.96999999999997,509.728210751003,0.01270484026407,0.013000541540993,0.047420053451455,509.655085315746,126.953082309796,1.00001075922455,0.001365902024006
7.97999999999997,509.726315389837,0.012703266996431,0.013000527841593,0.047411420800698,509.653200174199,126.953085173823,1.00001078178452,0.001368766051002
7.98999999999997,509.724412326657,0.012703093033585,0.012999387891492,0.04740749054716,509.651302355185,126.953081968201,1.0000107565338,0.001365560429008
7.99999999999997,509.722541615452,0.012701433295415,0.012998715879017,0.047368991100227,509.649472475178,126.953110541672,1.00001098160733,0.001394133900007
8.00999999999997,509.720658150701,0.012701808186978,0.012996787280393,0.047357935724577,509.647601619509,126.953120286513,1.00001105836755,0.001403878741002
8.01999999999997,509.718755044302,0.012699950557342,0.012997130534977,0.04735024075964,509.64570772245,126.953118822155,1.00001104683279,0.001402414383008
8.02999999999997,509.716844603033,0.012700137172364,0.012995679484676,0.047344945064504,509.643803841311,126.953112331396,1.00001099570501,0.001395923624003
8.03999999999997,509.71494673586,0.012698570537666,0.012995719272411,0.047336479169712,509.64191596688,126.953112862009,1.00001099988465,0.001396454236996
8.04999999999997,509.713047388409,0.012698814698246,0.01299416858931,0.047331625323398,509.640022779798,126.953111369011,1.00001098812429,0.001394961239001
8.05999999999997,509.711157712828,0.01269666984873,0.012994629753877,0.047324164080122,509.638142249145,126.953115333528,1.00001101935283,0.001398925756007
8.06999999999997,509.709249740645,0.012696624539178,0.012993344588368,0.047318161961838,509.636241609556,126.953109534525,1.00001097367403,0.001393126753001
8.07999999999997,509.707341804484,0.012694637222741,0.012993793144377,0.047310638582974,509.634342735534,126.953104189939,1.00001093157467,0.001387782167001
8.08999999999997,509.705446361929,0.012694991703175,0.012992037844289,0.047304396569524,509.632454935812,126.953104390242,1.00001093315246,0.001387982470007
8.09999999999997,509.703551401977,0.012693377946596,0.012992070712302,0.047297586183332,509.630568367135,126.953105368045,1.00001094085462,0.001388960273005
8.10999999999997,509.701640312596,0.012693309076154,0.012990885189191,0.047292132316449,509.628663986014,126.953097926104,1.00001088223437,0.001381518331996
8.11999999999997,509.699740123664,0.01269167414292,0.012990986116066,0.04728932897971,509.626768134425,126.953094152899,1.0000108525128,0.001377745127002
8.12999999999997,509.69783285142,0.012692071414252,0.012989235068383,0.047283718463496,509.624867826474,126.953088802217,1.00001081036542,0.001372394444999
8.13999999999997,509.6959416284,0.012689898007433,0.012989679628662,0.047275696446414,509.622986354317,126.953091490214,1.0000108315388,0.00137508244201
8.14999999999997,509.693997211639,0.012689793206763,0.01298856319502,0.047268155149768,509.621050700087,126.953070427573,1.00001066562816,0.001354019800999
8.15999999999997,509.692109649881,0.012687911004213,0.012988670806633,0.047253047119355,509.619180020951,126.953077183098,1.0000107188415,0.001360775326006
8.16999999999997,509.69019387694,0.01268834240067,0.012986981696058,0.047244225539555,509.617274327303,126.953069086521,1.00001065506468,0.001352678749001
8.17999999999997,509.688296936228,0.012686679379725,0.012987093585272,0.047239877348244,509.615383285915,126.953067165235,1.00001063993069,0.001350757463001
8.18999999999997,509.686388509268,0.012686431620638,0.012986080121865,0.047232304462458,509.613483693063,126.953061139284,1.00001059246421,0.001344731512006
8.19999999999997,509.684503632464,0.012685048287692,0.012985932708041,0.04722740749521,509.611605243973,126.953064281164,1.00001061721283,0.001347873392007
8.20999999999997,509.682613271032,0.012685294982137,0.012984280432633,0.04722169708351,509.609721998534,126.953065862669,1.00001062967036,0.00134945489701
8.21999999999997,509.680774406849,0.012684784111043,0.012984219652293,0.047274896544657,509.607830506541,126.953066593909,1.00001063543034,0.001350186137003
8.22999999999997,509.678871023118,0.012683037261697,0.01298392286475,0.047266843648239,509.605937219343,126.953061451445,1.0000105949231,0.001345043672998
8.23999999999997,509.676967959115,0.012680680738112,0.012984728481636,0.047257998772336,509.604044551123,126.953056089609,1.00001055268786,0.00133968183701
8.24999999999997,509.675102367203,0.012681750412315,0.012982142832146,0.04725171684559,509.602186757113,126.953067326621,1.00001064120192,0.001350918848999
8.25999999999997,509.673215675739,0.012679825403881,0.012982579063162,0.047242652163996,509.600310619108,126.953069985714,1.00001066214763,0.001353577941998
8.26999999999997,509.671306697218,0.012680197233765,0.012981068102939,0.047234970000085,509.598410461881,126.953061501679,1.0000105953188,0.001345093907005
8.27999999999997,509.669413869948,0.012678710375635,0.012981246624449,0.04722521893741,509.59652869401,126.953060990128,1.0000105912893,0.001344582355998
8.28999999999997,509.66752638225,0.012679303214037,0.012979512998184,0.047219283618984,509.594648282419,126.953061268434,1.00001059348152,0.001344860662002
8.29999999999997,509.665639172922,0.012677314585015,0.012980073121346,0.047208949193677,509.592772836022,126.953063342285,1.00001060981727,0.001346934513009
8.30999999999997,509.663742199296,0.01267742127559,0.01297888500473,0.047200950273771,509.590884942742,126.953059565554,1.00001058006792,0.001343157782003
8.31999999999997,509.661864881587,0.012675777515075,0.012978479950008,0.047147928783269,509.589062695338,126.953085701737,1.00001078594291,0.001369293964999
8.32999999999997,509.659972338793,0.012676557710196,0.012976590743474,0.04714150273652,509.587177687603,126.953083291846,1.00001076696017,0.001366884074002
8.33999999999997,509.658078666092,0.012674648535353,0.012977194020359,0.047131893565485,509.585294929971,126.953081608499,1.00001075370043,0.001365200727008
8.34999999999997,509.656178455345,0.012675107562177,0.012975714761889,0.047125882897137,509.583401750123,126.953074903133,1.00001070088219,0.001358495361004
8.35999999999997,509.654290307217,0.012673296032274,0.012976236562533,0.04711585897254,509.581524915649,126.953075013135,1.00001070174868,0.001358605363009
8.36999999999997,509.652406446842,0.012673959222252,0.012974404242512,0.047110513152873,509.579647570225,126.953075484807,1.00001070546404,0.001359077035005
8.37999999999997,509.650530609402,0.012671734225233,0.012975143215601,0.047101745676059,509.577781986285,126.953080589514,1.00001074567387,0.001364181742005
8.38999999999997,509.648637117451,0.012672050699244,0.012973688933392,0.047096701944469,509.575894675874,126.953075915274,1.00001070885483,0.001359507502002
8.39999999999996,509.64673852456,0.012670022944577,0.01297436458891,0.047082727400989,509.574011409625,126.953072363872,1.0000106808804,0.001355956099999
8.40999999999996,509.644854932638,0.012670760279856,0.012972388647815,0.047077720086815,509.572134063623,126.953072347157,1.00001068074874,0.001355939385007
8.41999999999996,509.6429686072,0.012668868629011,0.012972889999548,0.047068632691985,509.57025821588,126.953072759931,1.00001068400016,0.001356352159007
8.42999999999996,509.641069035969,0.012669116915477,0.012971573906058,0.047061465005135,509.568366880142,126.95306602139,1.00001063092061,0.001349613618004
8.43999999999996,509.639176173656,0.012667406289926,0.01297201155296,0.047051399032145,509.566485356781,126.953063224407,1.00001060888874,0.001346816635007
8.44999999999996,509.637289421468,0.012668045512147,0.012970155879777,0.047046532384718,509.564604687692,126.953061344545,1.00001059408105,0.001344936773009
8.45999999999996,509.635413003345,0.01266569985051,0.012970966809206,0.047037289871701,509.562739046813,126.953065428855,1.0000106262532,0.001349021083001
8.46999999999996,509.633481445253,0.012665993335277,0.012969626335873,0.047029603540498,509.560816222041,126.953045464726,1.00001046899555,0.001329056954006
8.47999999999996,509.631604499265,0.012664014112089,0.012969954105072,0.04700910909652,509.558961421951,126.953053925524,1.00001053564134,0.001337517752006
8.48999999999996,509.629702257437,0.012664731629156,0.012968087451514,0.047003669232078,509.557065769124,126.953045417123,1.00001046862058,0.001329009350997
8.49999999999996,509.627811456521,0.012662832740657,0.012968603029846,0.046996429171577,509.555183591579,126.953042361072,1.00001044454803,0.001325953299997
8.50999999999996,509.625919787921,0.012662906572117,0.01296733653732,0.046990466878835,509.553299077932,126.953037864423,1.00001040912788,0.001321456650999
8.51999999999996,509.624043317749,0.012661198620131,0.012967650543951,0.046981885968852,509.551432582616,126.953040899498,1.0000104330352,0.00132449172601
8.52999999999996,509.622170066142,0.012661678808146,0.012965801441457,0.046977904699943,509.549564681192,126.953043998964,1.00001045744973,0.001327591192009
8.53999999999996,509.620299362903,0.01265950218427,0.012966380681523,0.046968532733829,509.547704947303,126.953049968694,1.00001050447335,0.001333560922006
8.54999999999996,509.618407950102,0.012659506302997,0.012965100259439,0.046964707102432,509.545818636437,126.953044444113,1.00001046095617,0.001328036341008
8.55999999999996,509.616509058873,0.012657634268749,0.012965561585042,0.046954587511399,509.543931275507,126.95303774034,1.00001040815048,0.001321332567997
8.56999999999996,509.614654200006,0.012657902142011,0.012963700517007,0.046952504895663,509.542080092452,126.953048042291,1.00001048929906,0.001331634519005
8.57999999999996,509.612783347472,0.012656243958013,0.012963713755217,0.046943736396453,509.540219653362,126.953053859875,1.00001053512423,0.001337452103002
8.58999999999996,509.610895149267,0.012656031652988,0.01296253532734,0.046937679374691,509.538338902912,126.953050536313,1.00001050894449,0.001334128541004
8.59999999999996,509.609004476285,0.012654795792766,0.012962403180979,0.046928331438365,509.536458945873,126.953047122012,1.00001048205001,0.001330714239998
8.60999999999996,509.607126587506,0.012654958366027,0.012960882659763,0.046924695978228,509.534586050502,126.95304724072,1.00001048298507,0.001330832948
8.61999999999996,509.60526660242,0.012653008711606,0.01296108398036,0.046916828000081,509.532735681727,126.953056352172,1.00001055475608,0.001339944400002
8.62999999999996,509.60336813389,0.012652955095993,0.01295981398315,0.04691163416643,509.530843730644,126.953048137972,1.00001049005274,0.001331730200008
8.63999999999996,509.601497665354,0.012651302743968,0.012959185097547,0.046860523091637,509.52902665442,126.953072868973,1.00001068485909,0.001356461200999
8.64999999999996,509.599619904564,0.012651517817779,0.012957561076402,0.046856373625741,509.527154452044,126.953072617538,1.00001068287853,0.001356209766001
8.65999999999996,509.597741100275,0.012650068171757,0.012957405410908,0.046848697931828,509.525284928761,126.953073425493,1.0000106892428,0.001357017721006
8.66999999999996,509.595854505374,0.012649625726573,0.012956482033148,0.046843966198278,509.523404431416,126.953069215579,1.00001065608127,0.00135280780701
8.67999999999996,509.593969671257,0.012648289780307,0.012956346805065,0.046836226162645,509.521528808508,126.953066822563,1.00001063723145,0.001350414791006
8.68999999999996,509.592095697069,0.012648391464069,0.012954816425112,0.046832938936078,509.519659550244,126.953067714149,1.00001064425449,0.001351306377003
8.69999999999996,509.590226793472,0.012646639735884,0.012954825139695,0.046824636972368,509.517800691624,126.953072508394,1.00001068201881,0.001356100622004
8.70999999999996,509.588335355074,0.012646350093661,0.012953665594045,0.046818905367989,509.515916434018,126.953066481557,1.00001063454535,0.001350073785005
8.71999999999996,509.586438121928,0.012644484548986,0.012953977742458,0.046811047095403,509.514028612541,126.953058222042,1.00001056948506,0.001341814270006
8.72999999999996,509.584567318929,0.012644674622782,0.012952292729872,0.046807197202896,509.512163154373,126.953059983758,1.00001058336212,0.001343575985999
8.73999999999996,509.582701067109,0.012643257194164,0.012951963209777,0.046798950151309,509.510306896554,126.953065583294,1.00001062746972,0.001349175522009
8.74999999999996,509.580815651343,0.012642596839808,0.012951234051849,0.046794089660703,509.508427730791,126.953061306775,1.00001059378353,0.001344899003001
8.75999999999996,509.578925537819,0.012641356200506,0.012951035448005,0.046786235113501,509.506546911057,126.953056042116,1.00001055231376,0.001339634344006
8.76999999999996,509.577046143376,0.012641430964569,0.012949553065041,0.046782434473934,509.504672724872,126.953053973666,1.00001053602056,0.001337565894005
8.77999999999996,509.575189181184,0.012639893181429,0.012949278636662,0.046773594728255,509.502826414638,126.953063323106,1.0000106096662,0.001346915333997
8.78999999999996,509.573263260366,0.012639370151642,0.012948522745022,0.046767881708166,509.500907485761,126.953043145478,1.00001045072681,0.001326737706009
8.79999999999996,509.571378348105,0.012637814489861,0.012948368790907,0.046753542366057,509.499038622458,126.953042557221,1.0000104460931,0.001326149449
8.80999999999996,509.569515510765,0.012637985482728,0.012946695016308,0.046749187036024,509.49718164323,126.953047461869,1.00001048472707,0.001331054097008
8.81999999999996,509.567629125235,0.012636676789955,0.012946468585581,0.046739292589842,509.49530668727,126.953044937631,1.00001046484362,0.001328529859009
8.82999999999996,509.565745971834,0.012635904216564,0.012945847640319,0.046735444940555,509.493428775037,126.95304057718,1.0000104304963,0.001324169408008
8.83999999999996,509.563871172192,0.012634623412145,0.012945599084186,0.046728876851625,509.491562072844,126.953040861279,1.00001043273415,0.00132445350701
8.84999999999996,509.56200778466,0.012634623071267,0.012944083829798,0.046726344433923,509.489702733325,126.953044642767,1.00001046252097,0.001328234995
8.85999999999996,509.560147640457,0.012633134562486,0.012943838473382,0.046718262857263,509.487852404564,126.953051789268,1.00001051881403,0.001335381496006
8.86999999999995,509.558257038618,0.012632204957598,0.012943345537151,0.046713128704295,509.485968359418,126.953044716752,1.00001046310375,0.001328308980007
8.87999999999995,509.556373466665,0.012630970496116,0.012942943622575,0.046706709405864,509.48409284314,126.953040634523,1.00001043094799,0.001324226751009
8.88999999999995,509.554526866287,0.012630757666189,0.012941497135473,0.046703431385012,509.4822511801,126.953051747396,1.00001051848421,0.001335339624006
8.89999999999995,509.552669743914,0.012629534185322,0.012940970804012,0.046695668071717,509.480403570853,126.953059946196,1.00001058306624,0.00134353842401
8.90999999999995,509.550789912247,0.01262870193557,0.012940290640006,0.046692614952342,509.478528304719,126.953056422191,1.00001055530762,0.001340014419
8.91999999999995,509.54890880497,0.012627629740026,0.012939781502718,0.046684614975027,509.476656778752,126.953053968236,1.00001053597779,0.001337560464009
8.92999999999995,509.547039675785,0.01262763671424,0.012938330943648,0.046680231171015,509.474793476956,126.953055410463,1.00001054733822,0.001339002690997
8.93999999999995,509.545178847171,0.012626206283035,0.012938029914885,0.046671957840131,509.472942653133,126.953061735706,1.00001059716223,0.001345327934004
8.94999999999995,509.543293661856,0.012625490299702,0.012937242395075,0.046667913786767,509.471063015374,126.953056001316,1.00001055199238,0.001339593544003
8.95999999999995,509.541452791086,0.012624307929525,0.012936077944962,0.046637806877419,509.469254598334,126.953081275193,1.00001075107497,0.001364867421003
8.96999999999995,509.539598323961,0.012624030821124,0.012934569380851,0.046624884419059,509.46741483934,126.953092322014,1.0000108380909,0.001375914242004
8.97999999999995,509.537719809608,0.012622909920661,0.012934165533271,0.04661730942064,509.465545424733,126.953090793794,1.00001082605309,0.001374386022007
8.98999999999995,509.535837287409,0.012621843027898,0.012933741384005,0.046613028903648,509.463668674093,126.953085613316,1.00001078524641,0.001369205544009
8.99999999999995,509.533959643194,0.012621003943166,0.012932986403446,0.046605582333926,509.461800070513,126.953083693721,1.00001077012574,0.001367285949001
9.00999999999995,509.532086829218,0.012620691214254,0.012931796310944,0.046601549051295,509.459932792642,126.953082847532,1.0000107634603,0.001366439760005
9.01999999999995,509.530219608777,0.012619493871106,0.012931346366633,0.046595550949594,509.458073217589,126.953084873956,1.00001077942247,0.001368466184005
9.02999999999995,509.528332664842,0.012618410450651,0.012930916097517,0.046590084878302,509.456193253416,126.953078092729,1.00001072600667,0.001361684957004
9.03999999999995,509.526464179528,0.012617241346668,0.012930284600688,0.046583125038436,509.454333528542,126.953079334459,1.00001073578779,0.001362926687008
9.04999999999995,509.524594888071,0.012617043329702,0.012928925001212,0.046577101559524,509.452471818181,126.953079882292,1.00001074010308,0.001363474520005
9.05999999999995,509.522733436618,0.012615652590874,0.012928625882256,0.046570736557603,509.450618421587,126.953083979321,1.00001077237542,0.001367571548997
9.06999999999995,509.520848941309,0.012614672100578,0.012928226842038,0.046567792797313,509.448738249569,126.953076686823,1.00001071493233,0.001360279050999
9.07999999999995,509.518975762596,0.012613746401241,0.012927504000968,0.046560213784995,509.446874298409,126.95307603402,1.0000107097902,0.001359626248004
9.08999999999995,509.517093410684,0.012613637322556,0.012926239418354,0.046553690898333,509.444999843044,126.953071554947,1.00001067450849,0.001355147175005
9.09999999999995,509.515227025755,0.012612325625381,0.012925865337109,0.0465463451444,509.443142489649,126.953073855046,1.0000106926264,0.001357447274003
9.10999999999995,509.513352981903,0.012611402170301,0.012925204183446,0.046541080994633,509.441275294555,126.953071843859,1.00001067678426,0.001355436086996
9.11999999999995,509.51145568055,0.012610222853053,0.012924618785839,0.046528676899235,509.439392162012,126.953063979006,1.00001061483273,0.001347571234007
9.12999999999995,509.509584306206,0.012609938745679,0.012923405784457,0.046521799520709,509.437529162155,126.953063218825,1.00001060884477,0.001346811052997
9.13999999999995,509.507696839606,0.012608670698882,0.01292317996513,0.046513495999887,509.435651492942,126.953057049853,1.00001056025172,0.001340642081004
9.14999999999995,509.505817692771,0.012607354174802,0.012923054882068,0.04650913606413,509.43377814765,126.953051869554,1.00001051944645,0.001335461782006
9.15999999999995,509.503953034811,0.012606816358547,0.012921911284215,0.046502321317197,509.431921985851,126.95305395218,1.00001053585131,0.001337544408003
9.16999999999995,509.502096129062,0.012606240658661,0.012920977720037,0.04649850081217,509.430070409871,126.95305811855,1.00001056866985,0.001341710778007
9.17999999999995,509.500232925459,0.012605243557808,0.012920281430917,0.046491938307665,509.428215462163,126.953060736195,1.00001058928907,0.001344328423002
9.18999999999995,509.498351606471,0.012603786963658,0.012920298887828,0.046487953798984,509.426339566821,126.953054415467,1.00001053950063,0.001338007694997
9.19999999999995,509.4964848467,0.01260314177005,0.012919118710776,0.046482281679363,509.42448030454,126.953054635414,1.00001054123315,0.001338227642009
9.20999999999995,509.494639394965,0.012602333858498,0.012918237109491,0.046478047981726,509.422640776015,126.953063473214,1.0000106108486,0.001347065442005
9.21999999999995,509.492792265099,0.012601300799833,0.012917499376014,0.046472278308288,509.420801186615,126.953072104868,1.00001067884023,0.001355697096002
9.22999999999995,509.490917755797,0.01259995536147,0.012917323633166,0.046468347329555,509.418932129473,126.953068363023,1.00001064936567,0.001351955250996
9.23999999999995,509.489048547276,0.012599740069517,0.012915885903312,0.046461474160785,509.417071447143,126.953068074923,1.00001064709631,0.001351667150999
9.24999999999995,509.487178569871,0.012599062821409,0.012915117513227,0.046456270723701,509.415208118813,126.953066811977,1.00001063714807,0.001350404204999
9.25999999999995,509.485317953069,0.012598098695404,0.012914359642481,0.046449047543927,509.413356447187,126.953070134441,1.00001066331915,0.001353726669009
9.26999999999995,509.483443756408,0.012596615909806,0.012914304627768,0.046443830292902,509.411489005578,126.953066621422,1.00001063564706,0.001350213649999
9.27999999999995,509.481597902748,0.012596395746743,0.012912463225491,0.046428030257615,509.409661013518,126.953079997237,1.0000107410085,0.001363589465001
9.28999999999995,509.479792726522,0.012595485957743,0.012911010066898,0.046405526263477,509.407880704234,126.953113511724,1.00001100500247,0.001397103952002
9.29999999999995,509.477922676347,0.012594473111876,0.012910400050629,0.046398269643654,509.40601953354,126.953112546353,1.00001099739823,0.001396138581001
9.30999999999995,509.476051872173,0.012593196998654,0.012910194248557,0.046394394441828,509.404154086484,126.953109355191,1.00001097226141,0.001392947419006
9.31999999999995,509.474181610197,0.012592693581282,0.012909083163168,0.046388680994968,509.402291152458,126.953107508555,1.00001095771544,0.001391100782996
9.32999999999995,509.472317262834,0.012592197368631,0.012908032473508,0.046383772332876,509.400433260659,126.953107579057,1.00001095827079,0.001391171285007
9.33999999999994,509.470449696868,0.01259107358805,0.012907464043369,0.046376052283808,509.398575106953,126.953107676729,1.00001095904015,0.001391268957008
9.34999999999994,509.468570553187,0.012589571727597,0.012907458448826,0.046371055484986,509.396702467526,126.953101199533,1.00001090801921,0.001384791760998
9.35999999999994,509.466705286438,0.012589028024327,0.012906209905053,0.046364292050061,509.394845756459,126.953101373513,1.00001090938965,0.001384965740996
9.36999999999994,509.46484288962,0.012588362981795,0.012905223360857,0.04635847646901,509.392990826808,126.953101725214,1.00001091216,0.001385317442001
9.37999999999994,509.462984622374,0.012587117253647,0.012904767038128,0.046352456125626,509.391140281956,126.953104364663,1.00001093295097,0.001387956891008
9.38999999999994,509.461111017974,0.012585774178328,0.012904620609812,0.046347494242299,509.389273128944,126.953099837282,1.00001089728874,0.00138342951
9.39999999999994,509.459234710376,0.012585445468404,0.01290340796311,0.046340029580936,509.387405827364,126.953095427549,1.00001086255323,0.001379019777005
9.40999999999994,509.457357962966,0.012584654346,0.012902750044396,0.046334699438846,509.385535859137,126.953089697348,1.00001081741638,0.001373289576009
9.41999999999994,509.455497329923,0.012583685643777,0.012901994800309,0.046326134881246,509.383685514597,126.953092297287,1.00001083789612,0.001375889515003
9.42999999999994,509.453637295127,0.012582197577604,0.012901913292681,0.046322858381327,509.381830325876,126.953092249857,1.00001083752252,0.001375842084997
9.43999999999994,509.451726196833,0.01258178145125,0.012900871107555,0.046312421148625,509.379931123126,126.953075581314,1.00001070622423,0.001359173541999
9.44999999999994,509.449869640888,0.012580843228857,0.012900035945941,0.046303968373502,509.378084793339,126.953078786748,1.00001073147347,0.001362378975998
9.45999999999994,509.447992105409,0.012579905343537,0.012899436435185,0.046294899893734,509.376217863736,126.953074411418,1.00001069700895,0.001358003646004
9.46999999999994,509.446117464378,0.012578391345555,0.012899477499906,0.046291687281162,509.374347908251,126.953068240894,1.00001064840366,0.001351833122001
9.47999999999994,509.44425471071,0.012578366323597,0.012897953752432,0.046284891118975,509.372493499515,126.95306844355,1.00001064999999,0.001352035777998
9.48999999999994,509.44239957038,0.012577004004421,0.012897756516062,0.046282997537386,509.370641812322,126.953069352309,1.00001065715829,0.001352944537004
9.49999999999994,509.440538245647,0.012576372793903,0.0128967060136,0.046274025172481,509.368791141667,126.953070978467,1.00001066996755,0.001354570695
9.50999999999994,509.438662239138,0.012574661560666,0.012896938762648,0.046271022247833,509.366919616567,126.953063806629,1.00001061347491,0.001347398857007
9.51999999999994,509.436804132953,0.012574577596224,0.01289537095638,0.04626387810639,509.365070306294,126.953065683547,1.00001062825941,0.001349275774999
9.52999999999994,509.434952266782,0.012573226962243,0.012894947024675,0.046260954230498,509.363223138565,126.953068350399,1.00001064926623,0.001351942626997
9.53999999999994,509.433111259905,0.012572477306224,0.012893910672549,0.046254807395514,509.36139006453,126.953076830373,1.00001071606308,0.00136042260101
9.54999999999994,509.431235803119,0.01257103131758,0.012893773186052,0.046250030199237,509.359520968416,126.953070484479,1.00001066607641,0.001354076707003
9.55999999999994,509.429374207284,0.012571119275314,0.01289216540059,0.046242990670512,509.357667931937,126.953070717383,1.00001066791099,0.001354309611003
9.56999999999994,509.427497674361,0.012569638327089,0.012892186995971,0.046239339623297,509.355796509414,126.953063218551,1.00001060884261,0.001346810778998
9.57999999999994,509.425638973125,0.012569323194278,0.01289081494931,0.046231046334197,509.353947788648,126.953065141955,1.00001062399329,0.001348734182997
9.58999999999994,509.42377202082,0.012567539596206,0.012891020632666,0.04622685724481,509.352086603347,126.953061416288,1.00001059464617,0.001345008515997
9.59999999999994,509.421910976751,0.012567859749162,0.012889090060827,0.046218113396277,509.350235913544,126.953062302821,1.0000106016294,0.001345895048999
9.60999999999994,509.42007035453,0.012566235883683,0.012888385389014,0.046178972153282,509.348436761104,126.953084522916,1.00001077665732,0.001368115144004
9.61999999999994,509.418209629294,0.012565791897032,0.01288717177256,0.046171158604122,509.346585507021,126.953084936993,1.00001077991901,0.001368529220997
9.62999999999994,509.416338338469,0.012564353777026,0.012887094127348,0.046166966992556,509.344719923572,126.953079354713,1.00001073594733,0.001362946941001
9.63999999999994,509.414480572014,0.012564402431632,0.012885469354556,0.046160796024509,509.342869904203,126.953079962736,1.00001074073674,0.001363554964001
9.64999999999994,509.412603980353,0.012562996139693,0.012885463516957,0.046158246722285,509.340997273974,126.953071246585,1.00001067207952,0.001354838813
9.65999999999994,509.410745710566,0.012562298552082,0.012884401383989,0.046149939695543,509.339149070934,126.953072466574,1.00001068168939,0.001356058802003
9.66999999999994,509.408874607072,0.012560716468104,0.01288437639371,0.04614610287164,509.337283411339,126.953066141863,1.00001063186957,0.001349734091008
9.67999999999994,509.407013220763,0.012560758841641,0.012882742711185,0.046139052894449,509.335430666316,126.953065346915,1.00001062560776,0.001348939143
9.68999999999994,509.405143691534,0.012559243933773,0.012882639122408,0.04613564596311,509.333566162514,126.953059027275,1.00001057582789,0.001342619503006
9.69999999999994,509.403297302603,0.012558437958796,0.012881665438272,0.046128288634577,509.331728910571,126.953064166883,1.00001061631264,0.001347759110999
9.70999999999994,509.401429718007,0.012557248513156,0.012881268503583,0.046123456515076,509.329867744475,126.953059580606,1.00001058018648,0.001343172833998
9.71999999999994,509.399559341444,0.012557312274077,0.012879693656311,0.046115193767393,509.328007141746,126.953055491405,1.0000105479758,0.001339083632999
9.72999999999994,509.397686154211,0.012555923061933,0.012879651124255,0.046111054652323,509.326139525373,126.953048072293,1.00001048953538,0.001331664521004
9.73999999999994,509.395830361829,0.012555186254275,0.012878683010123,0.046102584699618,509.324293907865,126.953049824971,1.00001050334124,0.001333417199007
9.74999999999994,509.393968977249,0.012553693747656,0.012878514463476,0.04609769394025,509.322439075097,126.953047175251,1.00001048246937,0.001330767479004
9.75999999999994,509.392055068553,0.012553768243111,0.012877130934025,0.04608789690917,509.320536272466,126.953027089122,1.00001032425072,0.001310681350006
9.76999999999994,509.390207012089,0.012552264079944,0.012876779615205,0.046080373263431,509.31869759513,126.953030679178,1.00001035252963,0.001314271406002
9.77999999999994,509.388350465,0.012551656582592,0.012875776567728,0.046072690293004,509.316850341557,126.953031305722,1.00001035746493,0.00131489795001
9.78999999999994,509.386463802358,0.012550222553571,0.012875711559202,0.046068439924133,509.314969428321,126.953018798902,1.00001025894857,0.001302391129997
9.79999999999993,509.384605489773,0.012550399203041,0.012874008083196,0.046061254509385,509.313119827978,126.953018434941,1.00001025608165,0.001302027169004
9.80999999999993,509.382755305277,0.012548699221247,0.012874164305271,0.04605888304523,509.311273558706,126.9530187764,1.00001025877133,0.001302368628004
9.81999999999993,509.380907805512,0.012548202118726,0.012872941804795,0.046051914558507,509.30943474703,126.953022469578,1.00001028786253,0.001306061806005
9.82999999999993,509.379040546205,0.012546588461526,0.012872977162315,0.046047959170525,509.307573021411,126.95301673935,1.00001024272546,0.001300331578008
9.83999999999993,509.377179275301,0.012546479665448,0.012871521485106,0.046042553974665,509.305718720176,126.953014096065,1.00001022190428,0.001297688293008
9.84999999999993,509.375338871909,0.012544939356756,0.012871197060611,0.046038389550578,509.303884345941,126.953019143386,1.00001026166208,0.001302735614004
9.85999999999993,509.373502393478,0.012544281909315,0.012870062696292,0.046033006664722,509.302055042207,126.953026366312,1.00001031855714,0.001309958540006
9.86999999999993,509.371631849736,0.01254285827715,0.012869764830586,0.046027373897815,509.300191852731,126.953020009953,1.00001026848804,0.001303602180997
9.87999999999993,509.369772181039,0.01254297979622,0.01286808337558,0.046018967681569,509.298342150185,126.953019009204,1.00001026060513,0.001302601432002
9.88999999999993,509.367901191263,0.012541389525198,0.012868215427028,0.046014515372226,509.296477070939,126.953011431358,1.00001020091435,0.001295023585996
9.89999999999993,509.36606062396,0.012540926207838,0.012866968210132,0.046008020468817,509.294644709073,126.953017117753,1.00001024570615,0.00130070998101
9.90999999999993,509.364196710955,0.012539426452652,0.012866819924916,0.046003328835522,509.292787135742,126.953012327768,1.00001020797538,0.001295919995997
9.91999999999993,509.362337176574,0.012539301878867,0.012865337505049,0.045997225400197,509.29093531179,126.953010092586,1.00001019036883,0.001293684814001
9.92999999999993,509.360521620662,0.012537765943749,0.012864383567606,0.045959785798163,509.289159685353,126.953038595828,1.00001041488917,0.001322188056008
9.93999999999993,509.358670977599,0.01253758339419,0.012862964847787,0.045954310069533,509.287316119287,126.953039287811,1.00001042033992,0.001322880038998
9.94999999999993,509.356794787264,0.012536062000575,0.012862928484914,0.045948713788174,509.285447082991,126.953030191372,1.00001034868718,0.001313783599997
9.95999999999993,509.354933278431,0.012536072170835,0.012861380851421,0.045943881040901,509.283591944368,126.953026174173,1.00001031704366,0.001309766401008
9.96999999999993,509.353071966235,0.012534466797926,0.012861408140653,0.045938677812647,509.281737413484,126.953022036149,1.0000102844484,0.001305628376997
9.97999999999993,509.351222895081,0.012534228231478,0.012860022151448,0.045933114455565,509.279895530243,126.953023121202,1.00001029299538,0.001306713429997
9.98999999999993,509.349361697881,0.012532479102906,0.01286007818811,0.045927872888696,509.278041267701,126.953018943009,1.00001026008371,0.001302535237002
9.99999999999993,509.347501528965,0.01253238832313,0.012858574848825,0.045922659825989,509.276187905967,126.953015322266,1.00001023156308,0.001298914494001
10.0099999999999,509.345637060348,0.01253058425406,0.012858639188922,0.045915918645881,509.274331918259,126.953010048346,1.00001019002035,0.001293640574005
10.0199999999999,509.343791321917,0.012530409000978,0.012857164731825,0.045911527645709,509.272492220538,126.953011455746,1.00001020110646,0.001295047973997
10.0299999999999,509.341929136985,0.012528686892807,0.012857201368786,0.045904174206355,509.270639074517,126.953007474624,1.00001016974712,0.001291066852005
10.0399999999999,509.340069496439,0.012528758616997,0.012855598343106,0.045899509633405,509.268785629845,126.953003299433,1.00001013685909,0.00128689166101
10.0499999999999,509.338204952589,0.01252690222343,0.012855858051788,0.045892271412776,509.266929920901,126.95299796427,1.00001009483396,0.001281556498
10.0599999999999,509.336370030837,0.012526914950391,0.012854199967709,0.045887211443207,509.265101704476,126.953003757625,1.00001014046828,0.001287349853001
10.0699999999999,509.334510482028,0.012525147780391,0.012854251000428,0.04587905465624,509.263252028591,126.953000620963,1.00001011576076,0.001284213190999
10.0799999999999,509.332655461695,0.012525002389754,0.012852769201413,0.045875032021221,509.261402658083,126.952997770475,1.00001009330743,0.001281362702997
10.0899999999999,509.330761920715,0.012523240018511,0.012852684629659,0.045858219704288,509.259527776363,126.952986114055,1.00001000148969,0.001269706282997
10.0999999999999,509.328916881841,0.012523452256798,0.012850899301703,0.045854388371294,509.257688141911,126.952986819528,1.00001000704671,0.001270411755996
10.1099999999999,509.327040607978,0.012521370509638,0.012851345477733,0.045843296563038,509.255824595428,126.952978568049,1.00000994204972,0.001262160277008
10.1199999999999,509.325194469796,0.012521306276829,0.012849836761156,0.045841733716848,509.253981593042,126.952977747553,1.00000993558667,0.00126133978101
10.1299999999999,509.32333574796,0.012519461728567,0.012850058353957,0.045834905807675,509.25213132207,126.952974057458,1.00000990651975,0.001257649685996
10.1399999999999,509.32150460548,0.012519623883233,0.012848293457171,0.045831952703029,509.250304735437,126.952979530788,1.00000994963323,0.001263123016003
10.1499999999999,509.319649041029,0.012517483353206,0.012848663735481,0.045823915554066,509.248458978386,126.952977328508,1.00000993228585,0.001260920736001
10.1599999999999,509.317793214568,0.012517579121808,0.012847083235801,0.045822553847171,509.246605998363,126.952972595553,1.00000989500431,0.00125618778101
10.1699999999999,509.315946644329,0.012515617128974,0.012847140951175,0.045813834903858,509.244770051345,126.952974382844,1.00000990908282,0.001257975072008
10.1799999999999,509.314110042773,0.012515723655008,0.012845384311484,0.045810484820471,509.242938449987,126.952977803519,1.00000993602751,0.001261395747008
10.1899999999999,509.312261282743,0.012513763882733,0.012845544196062,0.045801767676298,509.241100206988,126.952978261566,1.00000993963555,0.001261853794006
10.1999999999999,509.310412010051,0.012513619172043,0.012844002984196,0.045796557187567,509.239257830707,126.952977105128,1.00000993052628,0.001260697356003
10.2099999999999,509.308543691036,0.012512119393537,0.012843948495033,0.045787576989533,509.237400046158,126.952969800275,1.00000987298588,0.001253392503003
10.2199999999999,509.306708111663,0.012512320862744,0.012842119718623,0.045783902137542,509.235569768944,126.952973464554,1.00000990184944,0.001257056782009
10.2299999999999,509.304859899622,0.012510082672397,0.012842557221097,0.045775803499962,509.233731456229,126.952973319424,1.00000990070625,0.001256911652007
10.2399999999999,509.303010579505,0.01251017754248,0.012840831264368,0.045773689946149,509.231885880752,126.952970622175,1.00000987945999,0.001254214403005
10.2499999999999,509.301175146524,0.012508449463881,0.012840131763691,0.04572403793148,509.230102527365,126.952993022299,1.000010055906,0.001276614527001
10.2599999999999,509.29933154817,0.012508740560033,0.012838205767627,0.045720125494666,509.228264476348,126.952992851853,1.0000100545634,0.001276444081
10.2699999999999,509.297478960922,0.012506637555366,0.012838556960888,0.045710869044942,509.226422897361,126.952991302897,1.00001004236225,0.001274895125007
10.2799999999999,509.295635431364,0.012506630403949,0.012837017855831,0.045708897943067,509.224582885161,126.952990184303,1.00001003355108,0.001273776531008
10.2899999999999,509.293768603491,0.012504835044321,0.012837226302323,0.045699682696168,509.222726859449,126.952982830478,1.00000997562492,0.00126642270601
10.2999999999999,509.291921472547,0.012505335784559,0.012835139502737,0.045695212053275,509.220885785206,126.952981473738,1.00000996493787,0.00126506596601
10.3099999999999,509.290073222786,0.012502876503498,0.012835778305705,0.045687220489063,509.219047347488,126.952980532707,1.00000995752536,0.001264124935005
10.3199999999999,509.288223294953,0.012502947032072,0.012834084703121,0.045684160621637,509.217202102596,126.952977023499,1.00000992988329,0.001260615727006
10.3299999999999,509.286348755498,0.012500887367024,0.012834544310131,0.045675486085275,509.215337837736,126.952966125318,1.0000098440382,0.001249717546003
10.3399999999999,509.284519303338,0.012501300401513,0.012832418532818,0.045672941948809,509.213512642455,126.952970058928,1.00000987502329,0.001253651156006
10.3499999999999,509.282677458608,0.012499124619338,0.012832741737042,0.045663572144683,509.211682020107,126.952971795899,1.00000988870543,0.001255388127007
10.3599999999999,509.280830795552,0.012499147952461,0.012831160659768,0.045660215112079,509.209840271828,126.952969101771,1.00000986748375,0.001252693999007
10.3699999999999,509.278975002562,0.012497476159325,0.012831265384586,0.045650442046548,509.207995818971,126.952965632288,1.0000098401546,0.001249224516002
10.3799999999999,509.277128507713,0.01249788741226,0.012829324101213,0.045646688371101,509.206154607829,126.952963528676,1.00000982358442,0.001247120903997
10.3899999999999,509.275278495363,0.012495590988859,0.012829853125012,0.045637643069929,509.204315408179,126.95296170744,1.00000980923853,0.001245299668
10.3999999999999,509.273445061314,0.012495571634096,0.012828142620793,0.045633599120916,509.202487747938,126.952964032099,1.00000982754989,0.001247624327007
10.4099999999999,509.271529232536,0.012493787028826,0.012828481868844,0.045619050543808,509.200587913095,126.95294033472,1.00000964088539,0.001223926948001
10.4199999999999,509.269696919724,0.012493915138698,0.012826669564978,0.045615822441386,509.198760512579,126.952942544039,1.00000965828822,0.001226136267007
10.4299999999999,509.267854537818,0.012492003353179,0.012826803757099,0.045605473010247,509.196930257697,126.952943885831,1.00000966885753,0.001227478059008
10.4399999999999,509.265988823335,0.01249180817579,0.012825591797979,0.045603336668984,509.195068086693,126.952933558613,1.00000958750992,0.001217150841001
10.4499999999999,509.264128862724,0.01249040634809,0.012825427326794,0.045593592914838,509.193219436134,126.952928074414,1.00000954431083,0.001211666642007
10.4599999999999,509.26229661976,0.012490479131169,0.012823751732756,0.045589445152326,509.191392943744,126.952930511433,1.00000956350726,0.001214103660999
10.4699999999999,509.260442230678,0.012488510179177,0.012823994516552,0.045581307332887,509.18954841865,126.952926264969,1.00000953005781,0.001209857196997
10.4799999999999,509.258601477249,0.012488092187957,0.0128227431906,0.045577687838937,509.187712954032,126.952925017689,1.00000952023298,0.001208609917001
10.4899999999999,509.256760762647,0.012486505842957,0.012822508607727,0.045567864925924,509.18588388327,126.95292665805,1.00000953315412,0.001210250278007
10.4999999999999,509.25493847005,0.012486450117425,0.012820835442839,0.045564147666763,509.184067036823,126.952932443541,1.00000957872649,0.001216035769005
10.5099999999999,509.253100475577,0.012484495176148,0.012820972231425,0.045555310669496,509.1822396975,126.952934160925,1.00000959225434,0.001217753153
10.5199999999999,509.251263487075,0.012484325019494,0.012819424615958,0.045552665348251,509.180407072091,126.952934019126,1.00000959113739,0.001217611354008
10.5299999999999,509.249391221702,0.012483139598182,0.01281909290672,0.045542784658253,509.178546204538,126.952923253104,1.00000950633332,0.001206845332007
10.5399999999999,509.247550739877,0.012483118196277,0.012817561951644,0.045539114606909,509.176710945122,126.952922119274,1.00000949740213,0.00120571150201
10.5499999999999,509.245698748457,0.012481092730536,0.012817899955662,0.045530901506106,509.174868854265,126.952918019355,1.00000946510703,0.001201611582999
10.5599999999999,509.243857337181,0.012480961383361,0.012816325792882,0.045525212739043,509.173034837266,126.95291678599,1.0000094553918,0.001200378218002
10.5699999999999,509.242040283412,0.012479467321155,0.012815378556799,0.045486188925443,509.171259248609,126.952938856291,1.00000962923979,0.001222448519002
10.5799999999999,509.240229125713,0.01247956392023,0.012813341608101,0.045472262148846,509.169463958036,126.952952131307,1.00000973380723,0.001235723535004
10.5899999999999,509.238397402009,0.012477573925522,0.012813546232132,0.045464289836596,509.167641992015,126.952955131013,1.00000975743595,0.001238723241002
10.5999999999999,509.236541501692,0.012477438445575,0.012812160683186,0.045460098505714,509.165791804058,126.952947787662,1.00000969959229,0.001231379890001
10.6099999999999,509.234686741232,0.012476186809031,0.012811794220685,0.045450772354008,509.163947987848,126.952942446462,1.0000096575196,0.001226038690007
10.6199999999999,509.232838865383,0.01247604966397,0.012810366559489,0.045445577885086,509.162106871275,126.952938109051,1.00000962335377,0.001221701279007
10.6299999999999,509.23100082414,0.012474089090109,0.012810541780114,0.045438934724246,509.160277258545,126.952937739193,1.0000096204404,0.001221331421007
10.6399999999999,509.229149456541,0.012473695907485,0.012809217919746,0.045432893719179,509.158433648995,126.952932219003,1.0000095769578,0.001215811231006
10.6499999999999,509.227297909455,0.012472233971472,0.012808927848997,0.045423173139096,509.156593574496,126.95292779627,1.00000954211989,0.001211388498007
10.6599999999999,509.225474173295,0.012472014551781,0.012807384718223,0.045418321410139,509.154776452614,126.952931530745,1.00000957153639,0.001215122973008
10.6699999999999,509.223643490608,0.012470386792043,0.012807255506353,0.045410977300455,509.152954871009,126.952933834518,1.00000958968323,0.00121742674601
10.6799999999999,509.221809225227,0.012470053988936,0.012805941689283,0.045404509642548,509.151128719906,126.952934496292,1.00000959489603,0.001218088520005
10.6899999999999,509.219956491644,0.012468678481074,0.012805703185166,0.045395813895468,509.149286296082,126.952928989356,1.00000955151784,0.001212581583999
10.6999999999999,509.218113092564,0.012468639858116,0.012804127014598,0.045390517835429,509.147449807856,126.952925561602,1.00000952451739,0.001209153830004
10.7099999999999,509.216273936864,0.012466834416086,0.012804273205724,0.045383208337205,509.145619620905,126.952924422464,1.00000951554438,0.001208014691997
10.7199999999999,509.214437710859,0.012466344546198,0.012802993784195,0.045376471274776,509.143791901254,126.952923986334,1.00000951210898,0.001207578562003
10.7299999999999,509.212553945715,0.012464997744934,0.012802671434172,0.04536394831951,509.141922328217,126.9529091629,1.00000939534464,0.001192755128002
10.7399999999999,509.210725140766,0.012464659982817,0.012801248072652,0.045354506462684,509.140104726248,126.952911949977,1.00000941729847,0.001195542204997
10.7499999999999,509.208897220179,0.012463355148359,0.012800913824284,0.045347294416831,509.13828565679,126.952914538194,1.00000943768588,0.001198130421997
10.7599999999999,509.207033467423,0.012462470861663,0.012800299137753,0.045341984111011,509.136428713312,126.952903643513,1.00000935186837,0.001187235741
10.7699999999999,509.205208495102,0.012461582045817,0.012799383881401,0.04533538873467,509.13461214044,126.952907057262,1.00000937875851,0.001190649489999
10.7799999999999,509.203371570756,0.012460909560175,0.012798535686395,0.045329630021213,509.132782495488,126.952905157723,1.00000936379582,0.001188749950998
10.7899999999999,509.201539740002,0.012459492813945,0.012798289045048,0.045322922162703,509.13095903598,126.952905776413,1.00000936866924,0.001189368641008
10.7999999999999,509.199700956493,0.012458645597076,0.01279741933952,0.045316033828765,509.129128857728,126.952903655072,1.00000935195942,0.00118724730001
10.8099999999999,509.197886934615,0.012457458487754,0.01279668661511,0.045310170881766,509.12732261863,126.95291084904,1.00000940862638,0.001194441267998
10.8199999999999,509.196061167428,0.012456921117263,0.012795525387908,0.045304756119521,509.125503964804,126.952912835678,1.00000942427515,0.001196427906009
10.8299999999999,509.194240828578,0.012455563106058,0.012795183803895,0.04529936490025,509.123690716768,126.952916970716,1.00000945684689,0.001200562944007
10.8399999999999,509.192400459912,0.012454810770545,0.012794196544983,0.045291416871193,509.121860035725,126.952914676602,1.00000943877613,0.001198268830009
10.8499999999999,509.190568725766,0.012453981384535,0.012793303522193,0.045284849327536,509.120036591531,126.952914721273,1.000009439128,0.001198313501007
10.8599999999999,509.188725005979,0.012453231552994,0.012792491348687,0.045279154102376,509.118200128974,126.952909860075,1.00000940083629,0.001193452302999
10.8699999999999,509.186896560527,0.012452070345956,0.012792003369531,0.045271675921873,509.11638081089,126.952911373851,1.00000941276032,0.001194966078998
10.8799999999999,509.185067776068,0.012451024741655,0.012791236613185,0.045264368659351,509.114561146054,126.952912289214,1.00000941997065,0.001195881442001
10.8899999999999,509.18324568051,0.012450288330224,0.012790000104473,0.045252212284721,509.112753179791,126.952918190785,1.00000946645738,0.001201783013002
10.8999999999999,509.181456316231,0.012449124330397,0.012788650391991,0.045214274384459,509.111004267124,126.952946163586,1.00000968679943,0.001229755814009
10.9099999999999,509.179631985415,0.012448398490035,0.012787684092641,0.04520760499794,509.109188297834,126.952948512861,1.00000970530469,0.001232105089002
10.9199999999999,509.177790214442,0.012447257625281,0.012787144172806,0.045200218960665,509.107355593683,126.952944552,1.00000967410495,0.001228144228008
10.9299999999999,509.175958738583,0.012446620560532,0.012786099022585,0.045194345749915,509.10553167325,126.952943569304,1.00000966636424,0.001227161532
10.9399999999999,509.174113439324,0.012445440925496,0.012785697960309,0.045188988193915,509.103693312245,126.952936975469,1.00000961442454,0.001220567697004
10.9499999999999,509.172287495659,0.012444628474079,0.012784791819916,0.045181653838672,509.101876421526,126.95293847643,1.00000962624762,0.001222068658009
10.9599999999999,509.170463129709,0.012443429312079,0.012784152383128,0.045173199692568,509.100062348322,126.952940589173,1.00000964288972,0.001224181401
10.9699999999999,509.168625023421,0.012442770473124,0.012783143006319,0.045167494186001,509.098231615755,126.95293680005,1.00000961304276,0.001220392278
10.9799999999999,509.166779545089,0.012441564527839,0.012782645086356,0.045159900233753,509.096395435241,126.952930585737,1.00000956409255,0.001214177964997
10.9899999999999,509.164962241155,0.012440721031898,0.012781679348363,0.045154414448479,509.094585426326,126.952934114833,1.00000959189128,0.001217707061002
10.9999999999999,509.163133440375,0.012439667969572,0.012781021264966,0.045145769972172,509.092766981168,126.952934569606,1.00000959547353,0.001218161834004
11.0099999999999,509.161297440933,0.012439072377156,0.012780067035376,0.045140690205639,509.090937611314,126.952930771233,1.0000095655537,0.001214363461003
11.0199999999999,509.159443081115,0.012437649242976,0.012779972395789,0.045133061120183,509.089092398356,126.952920969617,1.00000948834627,0.001204561845
11.0299999999999,509.157627434221,0.012437431793456,0.012778492396438,0.045127165925905,509.087284344105,126.952925035224,1.0000095203711,0.001208627452002
11.0399999999999,509.15580396147,0.012435531417082,0.012778575470889,0.045116736643484,509.085473117938,126.952927340012,1.00000953852594,0.001210932239999
11.0499999999999,509.153977898738,0.012435578645591,0.012776841065298,0.045113450040338,509.083652028987,126.952926242119,1.00000952987782,0.001209834347009
11.0599999999999,509.152080999774,0.012433988885575,0.01277679326636,0.045089956762449,509.08178026086,126.952907725357,1.0000093840211,0.001191317584997
11.0699999999999,509.150266764018,0.012433795901805,0.012775244427948,0.045084022224182,509.079973701464,126.952911636713,1.00000941483089,0.001195228941
11.0799999999999,509.148435643382,0.012431892227483,0.012775447000935,0.045074041407756,509.078154262746,126.952910853034,1.00000940865784,0.001194445262001
11.0899999999999,509.146593538389,0.012431642140379,0.012774191206354,0.045070537277354,509.076317167765,126.952903950938,1.00000935428996,0.001187543165997
11.0999999999999,509.14474549589,0.012430279453733,0.01277406239683,0.045063808792662,509.074477345247,126.952895485895,1.00000928761073,0.001179078123002
11.1099999999999,509.142932036596,0.012429846113564,0.012772811062021,0.045058032168361,509.072671347252,126.952899303764,1.00000931768412,0.001182895992002
11.1199999999999,509.141103337689,0.012427952239426,0.012772922536796,0.045050664483191,509.07085179843,126.952897966458,1.00000930715015,0.001181558686
11.1299999999999,509.139302624745,0.012427944210702,0.012771147916354,0.045048481066656,509.069055051552,126.952905259294,1.00000936459589,0.001188851522002
11.1399999999999,509.137466070188,0.012426497309116,0.012770887860648,0.045039480136761,509.067229204881,126.952901728332,1.00000933678247,0.001185320559998
11.1499999999999,509.13565016519,0.012425969321253,0.012769671833413,0.045033895672565,509.065420628363,126.952904295426,1.00000935700349,0.001187887653998
11.1599999999999,509.133825512472,0.012424010901054,0.012769858247474,0.045024653309078,509.063606990014,126.952904927455,1.00000936198199,0.001188519682998
11.1699999999999,509.131999563615,0.012424192792153,0.01276804806185,0.045021260399803,509.061786062361,126.952902708914,1.00000934450652,0.001186301141999
11.1799999999999,509.130147841508,0.012422945319125,0.01276794180309,0.04501384711287,509.059943107273,126.952892722393,1.00000926584259,0.001176314621006
11.1899999999999,509.128330109159,0.012422441109991,0.012766766249408,0.045009324889718,509.05813157691,126.952894036935,1.00000927619725,0.00117762916301
11.1999999999999,509.126506846714,0.012420632992166,0.012766733386287,0.045001899279983,509.056317581055,126.952893969897,1.00000927566919,0.001177562125008
11.2099999999999,509.124681755857,0.012420790039105,0.012764903698487,0.044996624367038,509.054499437752,126.952892296588,1.00000926248852,0.001175888816007
11.2199999999999,509.12288534875,0.012419200635087,0.012764069918381,0.044944175236644,509.05275790296,126.952919590345,1.00000947748173,0.001203182573008
11.2299999999999,509.121084661716,0.012419009041021,0.012762448001197,0.044938390485289,509.050964814189,126.952926542127,1.00000953224099,0.001210134355006
11.2399999999999,509.119258107877,0.012416838256868,0.012762839083851,0.044929604895066,509.049148825642,126.952925414237,1.00000952335659,0.001209006465004
11.2499999999999,509.117426005091,0.012417508333695,0.012760655086786,0.044924942194503,509.047322899476,126.952920882907,1.00000948766326,0.001204475134998
11.2599999999999,509.115576412885,0.012415734131249,0.012761008641683,0.044917584932552,509.04548208518,126.952910746133,1.00000940781578,0.001194338361003
11.2699999999999,509.113754701106,0.012415422407031,0.012759656889635,0.044911834670723,509.043667787138,126.952910176717,1.00000940333049,0.001193768945001
11.2799999999999,509.111926359056,0.012413559734698,0.012759679612331,0.044904618767631,509.041848500942,126.952907442329,1.00000938179168,0.00119103455701
11.2899999999999,509.110097802971,0.012413713294596,0.012757896727186,0.04490071383313,509.040025479116,126.952903393342,1.00000934989777,0.001186985570001
11.2999999999999,509.108257307366,0.012412181404772,0.012757773373746,0.044891222824284,509.038196129763,126.952897049157,1.00000929992456,0.001180641385005
11.3099999999999,509.106455946,0.012411716094736,0.012756501206962,0.044885268356589,509.036402460341,126.952903075741,1.00000934739602,0.001186667969009
11.3199999999999,509.104643379802,0.01240979463103,0.012756577758857,0.044876196881952,509.03460081053,126.95290614637,1.0000093715834,0.001189738598001
11.3299999999999,509.102811615856,0.012410279779119,0.012754636819203,0.044871795101025,509.032774904157,126.952900769789,1.00000932923201,0.001184362017
11.3399999999999,509.100966708998,0.012408686651752,0.012754746122208,0.04486229835272,509.030940977872,126.952892471409,1.00000926386559,0.001176063637004
11.3499999999999,509.099147426052,0.012408237876578,0.012753603033586,0.044858035893651,509.029127549248,126.952891420118,1.00000925558456,0.001175012345996
11.3599999999999,509.097316777419,0.012406537748976,0.012753512693841,0.04484824136575,509.02730848561,126.952888072921,1.00000922921865,0.001171665149002
11.3699999999999,509.095491094698,0.012406465109277,0.012752008277474,0.044843165153586,509.025489456158,126.952884517467,1.0000092012123,0.001168109695001
11.3799999999999,509.093605452435,0.012405123213825,0.012751766341335,0.044822927245288,509.023625635635,126.952866369907,1.00000905826378,0.001149962135003
11.3899999999999,509.09180081055,0.012404561458495,0.012750708579817,0.044816993229143,509.021828547282,126.952870162058,1.0000090881346,0.001153754286008
11.3999999999999,509.08998018131,0.012402926274698,0.012750691156572,0.044807319118335,509.02001924476,126.952869874344,1.00000908586827,0.001153466572006
11.4099999999999,509.088136492404,0.012403018994016,0.012749237152509,0.044803185484051,509.018181050774,126.952859845723,1.00000900687272,0.001143437951001
11.4199999999999,509.086295516132,0.012401639184699,0.012749147954119,0.044793664663793,509.01635106433,126.952852012614,1.00000894517124,0.001135604842005
11.4299999999999,509.084486298465,0.012400961686839,0.012748257458226,0.044789974597064,509.014547104723,126.952853210726,1.00000895460878,0.001136802954008
11.4399999999999,509.08265876462,0.012399589230887,0.01274797620249,0.044781964947375,509.01272923424,126.952849489876,1.0000089252996,0.001133082104005
11.4499999999999,509.080861599083,0.012399337111181,0.012746477242087,0.044780420648019,509.010935364082,126.952854368996,1.00000896373248,0.001137961224003
11.4599999999999,509.079012064994,0.012397482330058,0.01274685757618,0.044769010798315,509.009098714289,126.952844058533,1.00000888251686,0.001127650761006
11.4699999999999,509.077210697965,0.01239728212759,0.012745429592661,0.044764863331339,509.007303122914,126.952847869362,1.0000089125348,0.001131461590006
11.4799999999999,509.075403011625,0.01239584613077,0.01274510289971,0.04475521812326,509.005506844472,126.952851602598,1.00000894194154,0.001135194826006
11.4899999999999,509.073575075493,0.012395772222127,0.012743599167705,0.044752622099651,509.003683082003,126.952845555828,1.00000889431107,0.001129148056009
11.4999999999999,509.071736137371,0.01239421990369,0.012743667819057,0.044743623535897,509.001854626112,126.952837643682,1.00000883198701,0.001121235910006
11.5099999999999,509.06992621323,0.012394012651464,0.012742295366385,0.044740224018795,509.000049681193,126.952837980831,1.00000883464273,0.00112157305901
11.5199999999999,509.068096103774,0.012392498431459,0.01274217520748,0.044729974844775,508.998231455291,126.952833505371,1.00000879938949,0.001117097599007
11.5299999999999,509.066283051319,0.012392042946044,0.012740946388532,0.044723691946555,508.996426370038,126.952833202245,1.00000879700176,0.001116794473006
11.5399999999999,509.064473955987,0.012390463037485,0.012740307684079,0.044681365592763,508.994661819672,126.952848458859,1.00000891717827,0.001132051086998
11.5499999999999,509.062670097735,0.012390237196901,0.012738907585186,0.044676672755451,508.992864280198,126.952850815553,1.00000893574197,0.001134407781009
11.5599999999999,509.060856387332,0.012389099540619,0.012738323621549,0.044666032026552,508.991062932143,126.952851940204,1.00000894460086,0.001135532432002
11.5699999999999,509.059031196121,0.012388869974845,0.012737041034356,0.044660830732244,508.98924445438,126.952847020997,1.00000890585222,0.001130613225001
11.5799999999999,509.057188931086,0.012387209763277,0.012737187756518,0.044650672288959,508.987413861277,126.952837379121,1.00000882990306,0.001120971348996
11.5899999999999,509.055379844132,0.012387001143058,0.01273578233971,0.04464535693203,508.985611703717,126.952837789027,1.00000883313189,0.001121381255004
11.5999999999999,509.053557411294,0.012385520098749,0.01273558891062,0.044634791757369,508.983801510527,126.95283533829,1.00000881382741,0.001118930518004
11.6099999999999,509.05174366847,0.012385394582423,0.012734049660459,0.044628911129335,508.981995313098,126.952833996225,1.00000880325595,0.001117588452999
11.6199999999999,509.049894617349,0.012383200616662,0.012734682726745,0.044617446570037,508.980159287435,126.952822053542,1.00000870918331,0.001105645769997
11.6299999999999,509.04811006266,0.012383372891732,0.012732778566622,0.044612108058621,508.978381803143,126.952830517149,1.00000877585123,0.001114109376999
11.6399999999999,509.046296775159,0.012382071418143,0.012732366053146,0.044600227010783,508.976582110677,126.952831169776,1.00000878099198,0.001114762004008
11.6499999999999,509.044475009932,0.012381667892997,0.012731221095349,0.044593378952577,508.974768741991,126.952827104173,1.00000874896719,0.001110696401
11.6599999999999,509.042629801324,0.012380085522733,0.012731344016804,0.044583119791829,508.972935251993,126.952815684699,1.00000865901587,0.001099276927008
11.6699999999999,509.040824465949,0.012380093445735,0.012729702171268,0.044576665597328,508.971138004735,126.952817008094,1.00000866944027,0.001100600322005
11.6799999999999,509.039001423903,0.012378675835832,0.012729488440099,0.044564388972228,508.969328870655,126.952814118783,1.00000864668113,0.001097711010999
11.6899999999999,509.037189403747,0.012378429635927,0.012728055668525,0.044557152660804,508.967525765781,126.952812973254,1.00000863765779,0.001096565482001
11.6999999999999,509.035360833787,0.012376158104852,0.012728499032475,0.044540981895429,508.965715194754,126.952809304775,1.00000860876114,0.001092897003005
11.7099999999999,509.033494886907,0.012376845671178,0.012726524512748,0.044532278137403,508.963859238586,126.952790827617,1.00000846321637,0.001074419844997
11.7199999999999,509.031695588272,0.01237526633498,0.012726297360957,0.04452079517545,508.962073229401,126.952795373707,1.00000849902597,0.001078965935008
11.7299999999999,509.029880995462,0.012374518689024,0.012725509984966,0.044513839112465,508.960267127676,126.952792992099,1.00000848026602,0.001076584327009
11.7399999999999,509.028035147853,0.012372910996609,0.012725592082096,0.044502519427158,508.958434125347,126.95278142209,1.00000838912894,0.001065014318002
11.7499999999999,509.026219916051,0.012373402483397,0.012723586671112,0.044495786512021,508.956627140385,126.952778607199,1.00000836695601,0.001062199426997
11.7599999999999,509.024419783892,0.012371353976322,0.012723942900798,0.044483916534572,508.954840570481,126.952782381189,1.00000839668377,0.001065973416999
11.7699999999999,509.022614806834,0.012371086398236,0.012722575520873,0.044476532715359,508.9530446122,126.952782995993,1.00000840152659,0.001066588221008
11.7799999999999,509.020818372691,0.012369446446127,0.01272227446504,0.044464447178813,508.951262204601,126.952788452598,1.00000844450832,0.001072044826003
11.7899999999999,509.019012556474,0.012369495077786,0.012720636603751,0.044457872618574,508.949464552174,126.95278836153,1.00000844379098,0.001071953758
11.7999999999999,509.017217382245,0.012367716236119,0.012720635580497,0.044447180265534,508.947681850163,126.952793182238,1.00000848176375,0.001076774466
11.8099999999999,509.015406150947,0.012367184889186,0.012719597217863,0.044440317103299,508.945879051736,126.952790837725,1.000008463296,0.001074429953007
11.8199999999999,509.013590208035,0.012365665672215,0.012719314745543,0.04442903472992,508.944076192887,126.952788513169,1.00000844498544,0.001072105397
11.8299999999999,509.011777833534,0.012366300611958,0.012717187769964,0.044421040326121,508.942273304826,126.952786345798,1.00000842791304,0.001069938026006
11.8399999999999,509.009957344841,0.012364026931288,0.012717885023708,0.044408337423204,508.940467095463,126.952782838874,1.00000840028896,0.001066431102004
11.8499999999999,509.008157839277,0.012363854775812,0.012716364381784,0.044401078034749,508.938676542084,126.952784256677,1.00000841145701,0.001067848905009
11.8599999999999,509.006383949822,0.012362355245094,0.012715607170971,0.044378877316318,508.93692711009,126.952800330607,1.00000853807153,0.001083922835008
11.8699999999999,509.004631815725,0.012362668187215,0.012713053195359,0.044343354309751,508.935212740032,126.952829288932,1.00000876617656,0.001112881159997
11.8799999999999,509.002835777102,0.012360516832667,0.012713463664486,0.04433149908659,508.933430297518,126.952833011392,1.00000879549841,0.001116603620005
11.8899999999999,509.001027974858,0.012360331359863,0.01271206943708,0.044324001973289,508.931631572088,126.95283109974,1.00000878044031,0.001114691967999
11.8999999999999,508.999202065229,0.012358820458729,0.012712033706089,0.044312445561041,508.929818765503,126.952824610968,1.00000872932818,0.001108203195997
11.9099999999999,508.997392256158,0.012359142937027,0.01271023188909,0.044305434531767,508.9280174468,126.952821650904,1.00000870601173,0.001105243132002
11.9199999999999,508.995581701717,0.012356983344211,0.012710747579174,0.044293294360607,508.926220676433,126.952820335164,1.00000869564763,0.001103927392009
11.9299999999999,508.993779619081,0.012356878304502,0.012709108276672,0.044284732550977,508.924428899949,126.952820315947,1.00000869549626,0.001103908174997
11.9399999999999,508.991977743005,0.012355362545308,0.012708893659938,0.044272996459245,508.922640490341,126.952821381603,1.00000870389044,0.001104973831005
11.9499999999999,508.990149988152,0.012355296146153,0.012707517628533,0.044264833193891,508.920822341183,126.952812305599,1.00000863239866,0.001095897827
11.9599999999999,508.988360961258,0.012353246551641,0.01270781612891,0.044252789568072,508.919047109009,126.952817507677,1.00000867337549,0.001101099905
11.9699999999999,508.986552713169,0.012353069973953,0.012706392838641,0.044242711077497,508.917250539279,126.952815300041,1.00000865598591,0.001098892268999
11.9799999999999,508.984755862546,0.012351750645413,0.012706141647484,0.044237804105792,508.915460166148,126.952815209751,1.0000086552747,0.001098801978998
11.9899999999999,508.98293729766,0.012351569061209,0.012704834211876,0.044229724200752,508.913651170186,126.952808674385,1.00000860379555,0.001092266613
11.9999999999999,508.981126465476,0.012349858001622,0.012704893276175,0.044216640526488,508.911855073672,126.952806565262,1.00000858718197,0.001090157489998
12.0099999999999,508.979328419179,0.012349500541785,0.012703483386398,0.044208214550707,508.9100672207,126.952807054675,1.00000859103708,0.001090646903009
12.0199999999999,508.977524227575,0.01234825858908,0.012703088821127,0.044195887715121,508.90827699245,126.952806290087,1.00000858501441,0.001089882315
12.0299999999999,508.975653909661,0.012347705167927,0.012702195783308,0.044171819669566,508.90643218904,126.95278794247,1.00000844049004,0.001071534697999
12.0399999999999,508.973867635455,0.01234656144315,0.01270165566479,0.044159939712094,508.904659478635,126.952792959002,1.00000848000532,0.00107655123
12.0499999999999,508.972065419411,0.012345587534609,0.012700991465805,0.044150228258488,508.902868612152,126.952791967078,1.00000847219192,0.001075559306003
12.0599999999999,508.970258711052,0.012345012906113,0.012700133502657,0.044139790714579,508.901073773929,126.952789488603,1.00000845266895,0.001073080831006
12.0699999999999,508.968414257175,0.012344316528932,0.012699571555496,0.044131360610231,508.89923900848,126.952773413573,1.00000832604577,0.001057005801002
12.0799999999999,508.966619904707,0.012342798071683,0.012699500485708,0.044120954786483,508.897456651363,126.952774704034,1.00000833621074,0.001058296262002
12.0899999999999,508.964829609721,0.012342234731426,0.012698252019955,0.044111613562743,508.895677509407,126.952777169338,1.00000835562997,0.001060761566009
12.0999999999999,508.96304160143,0.012341407313135,0.012697460052917,0.044101999495707,508.893900734568,126.952780280543,1.00000838013696,0.001063872770999
12.1099999999999,508.961233677332,0.01234036631202,0.01269697661601,0.04409206136023,508.892104273043,126.952776576549,1.00000835096056,0.001060168777002
12.1199999999999,508.959438713912,0.012339364884932,0.012696395276722,0.044080468987569,508.890322484762,126.952777761378,1.00000836029347,0.001061353606005
12.1299999999999,508.957636978995,0.012338378001411,0.012695676589662,0.044068751459959,508.888534172944,126.952776757791,1.00000835238821,0.001060350019003
12.1399999999999,508.955823359741,0.012338047034276,0.012694545543799,0.044059572020038,508.886731195142,126.952770610441,1.00000830396547,0.001054202668996
12.1499999999999,508.954004608731,0.012337146894336,0.012694079556693,0.044048227238534,508.884925155042,126.952763219275,1.00000824574517,0.001046811503002
12.1599999999999,508.952196859925,0.012336191491064,0.012693597338398,0.044038932826848,508.883128138268,126.952758931759,1.00000821197237,0.00104252398701
12.1699999999999,508.950395106571,0.01233521439995,0.012692889942565,0.044028407133132,508.881338595095,126.952756919287,1.0000081961201,0.001040511515001
12.1799999999999,508.94858999574,0.012334967912385,0.012691597724078,0.044016656059402,508.879546774045,126.952753741809,1.00000817109108,0.001037334037008
12.1899999999999,508.946820565075,0.012333522635169,0.012690706894805,0.043959543041072,508.877836792504,126.952779104393,1.00000837087242,0.001062696621005
12.1999999999999,508.945031916161,0.01233310846843,0.012689565441763,0.043948151973713,508.876061090278,126.952781427946,1.00000838917507,0.001065020173996
12.2099999999999,508.943234403168,0.012332002022702,0.012689080041896,0.043938043568728,508.874275277535,126.952779720404,1.00000837572474,0.001063312631999
12.2199999999999,508.941424266512,0.012331648676967,0.01268792227565,0.04392876538197,508.872475930178,126.95277364956,1.00000832790464,0.001057241788004
12.2299999999999,508.939601728375,0.012330241208205,0.012687927828278,0.043917063601481,508.870666495737,126.952764201707,1.0000082534838,0.001047793935001
12.2399999999999,508.937802072209,0.012330133843757,0.012686555661933,0.043906436333939,508.868878946369,126.952762047519,1.00000823651524,0.001045639747005
12.2499999999999,508.935999723327,0.012328589432394,0.012686534903841,0.04389424080807,508.867090358183,126.952759195683,1.0000082140513,0.001042787911004
12.2599999999999,508.934199816622,0.012328361763565,0.012685208250791,0.04388519485434,508.865301051753,126.952755726564,1.00000818672501,0.00103931879201
12.2699999999999,508.932393219646,0.01232654809221,0.012685400511809,0.043869480278221,508.863511790764,126.95275216939,1.00000815870511,0.001035761617999
12.2799999999999,508.930593406225,0.012326745828024,0.012683753094167,0.043858352538385,508.861724554765,126.95274953983,1.00000813799204,0.001033132057998
12.2899999999999,508.928797295438,0.012325001749458,0.012683976609841,0.043846725387191,508.859941591692,126.952747870221,1.00000812484052,0.001031462449006
12.2999999999999,508.926999163835,0.012325109120611,0.012682302868722,0.043836837324899,508.85815491452,126.952744785196,1.00000810053974,0.001028377424007
12.3099999999999,508.925179778201,0.012323193651183,0.012682815742835,0.04382304354546,508.856350725261,126.952735843937,1.00000803010935,0.001019436165009
12.3199999999999,508.923381485264,0.012323676699476,0.012680894455089,0.043812539235146,508.854564374875,126.952732968889,1.00000800746257,0.001016561116998
12.3299999999999,508.921591364251,0.012321834822309,0.012681178288453,0.043798710538895,508.852789640601,126.952733577434,1.00000801225608,0.001017169662006
12.3399999999999,508.919791548473,0.012321880067117,0.012679568726425,0.043788815392436,508.851001284287,126.952729383779,1.00000797922262,0.001012976007004
12.3499999999999,508.917988302684,0.012319599696475,0.012680001793377,0.043767940276085,508.849220760918,126.95272777566,1.00000796655545,0.001011367887997
12.3599999999999,508.916141081385,0.012320363039672,0.012678050035928,0.043753812950973,508.847388855358,126.952710097586,1.00000782730507,0.00099368981401
12.3699999999999,508.914366036933,0.012318451443095,0.012678300422963,0.043740465575571,508.845628819492,126.952714911107,1.00000786522123,0.000998503334998
12.3799999999999,508.912572170781,0.012318429593714,0.012676857339992,0.04372791418364,508.843848969663,126.952713275531,1.00000785233778,0.000996867759
12.3899999999999,508.910744407369,0.012316439710359,0.012677536023811,0.043713119147148,508.842037312488,126.952700922301,1.00000775503126,0.000984514529009
12.3999999999999,508.908943225915,0.012317024528495,0.012675582970017,0.043702070417348,508.840248548,126.952696198334,1.00000771782052,0.000979790561999
12.4099999999999,508.907155785531,0.012315248851679,0.012675734284227,0.043686734598791,508.838478067797,126.952697082739,1.00000772478699,0.000980674966996
12.4199999999999,508.905390609302,0.0123151395856,0.012674183960144,0.043676925127843,508.836724360629,126.952703612634,1.00000777622304,0.000987204862
12.4299999999999,508.903586386809,0.012312792256128,0.012674894436767,0.043659759967502,508.834938940148,126.952699111705,1.00000774076917,0.000982703933005
12.4399999999999,508.901800500931,0.012313527006324,0.012672794295778,0.043648934266964,508.833165245362,126.952698784787,1.00000773819404,0.000982377015006
12.4499999999999,508.900024168099,0.012311733187968,0.012672884001692,0.04363427276071,508.831405278149,126.952702653321,1.00000776866652,0.000986245549001
12.4599999999999,508.898229455972,0.012311478540981,0.012671661822039,0.043621517649002,508.82962479796,126.952699578481,1.00000774444597,0.000983170709006
12.4699999999999,508.896419592188,0.012309787776593,0.0126718004232,0.043606119806722,508.827831884182,126.952692321359,1.00000768728155,0.000975913586998
12.4799999999999,508.894623879309,0.012310236829456,0.012669976268315,0.043594125780619,508.826049540431,126.952688499693,1.00000765717824,0.000972091921
12.4899999999999,508.892827918623,0.012308645127696,0.012670011273163,0.043577753680201,508.824271508542,126.952685801442,1.00000763592409,0.000969393670005
12.4999999999999,508.891041215237,0.012308342283929,0.012668729983331,0.043564701762459,508.822499441207,126.952684871206,1.00000762859661,0.000968463434006
12.5099999999999,508.889276565898,0.01230645000588,0.012668598474604,0.043532852600108,508.820768664817,126.95269751298,1.000007728176,0.000981105207998
12.5199999999999,508.887556607337,0.012307038723416,0.012665876350726,0.043498453538709,508.819085238724,126.95272667492,1.00000795788491,0.001010267148004
12.5299999999999,508.885774145419,0.012305481755781,0.012665854035147,0.043482570462497,508.817320239166,126.9527275518,1.0000079647921,0.001011144027999
12.5399999999999,508.883991078565,0.012304794233155,0.012664982554166,0.043468992711796,508.815552309066,126.952727177557,1.00000796184418,0.001010769784997
12.5499999999999,508.882179193041,0.012303779330147,0.012664589583445,0.043453177748407,508.813757646379,126.952718052153,1.00000788996328,0.001001644381006
12.5599999999999,508.880382591715,0.012303691285935,0.012663307368636,0.043440379274881,508.811975213785,126.952712933657,1.00000784964484,0.000996525885
12.5699999999999,508.878592950034,0.012302244217877,0.012663246141056,0.043424052820098,508.810203406854,126.952711017946,1.00000783455476,0.000994610174004
12.5799999999999,508.87681347479,0.012301742583785,0.012662085369528,0.043408900271777,508.808440746565,126.952711824882,1.000007840911,0.000995417110005
12.5899999999999,508.875042995655,0.012300523543153,0.012661608881728,0.043391390929353,508.806689472301,126.952716046602,1.00000787416554,0.00099963883001
12.5999999999999,508.873238555677,0.012300041290394,0.012660713401954,0.043377310705368,508.804900490279,126.952707771121,1.00000780897948,0.000991363349002
12.6099999999999,508.871451990294,0.012299141373234,0.012660143853761,0.043359712445138,508.803132992622,126.952706565505,1.00000779948284,0.000990157733
12.6199999999999,508.869672446589,0.012297923350505,0.012659814781348,0.043342952852596,508.801371755604,126.952706831657,1.00000780157932,0.000990423885
12.6299999999999,508.86788665209,0.012297385388687,0.012658866278114,0.043327024692316,508.799603375731,126.952704751695,1.00000778519543,0.000988343922998
12.6399999999999,508.8660863638,0.01229660460408,0.012658396917041,0.043313066793468,508.797818295485,126.952697098055,1.00000772490763,0.000980690283001
12.6499999999999,508.86429392102,0.012295811278124,0.012657752372209,0.04329678363552,508.796043573734,126.952692905879,1.00000769188582,0.000976498107008
12.6599999999999,508.862516591288,0.01229457194469,0.012657360395536,0.043279620888314,508.79428503806,126.952693688082,1.00000769804724,0.000977280309996
12.6699999999999,508.860726451829,0.0122942986772,0.012656154339971,0.043262055821225,508.792513942991,126.952689966116,1.00000766872927,0.000973558344
12.6799999999999,508.858922170127,0.012293112436661,0.01265594137492,0.043237858704373,508.790735257611,126.952683614604,1.00000761869835,0.000967206832001
12.6899999999999,508.857087363999,0.012292644872089,0.012655223556468,0.043218133379163,508.788921362192,126.952666929399,1.00000748726881,0.000950521627004
12.6999999999999,508.855313941373,0.012291097663961,0.012655172134769,0.043203284729811,508.787164386844,126.952667346308,1.00000749055281,0.000950938536008
12.7099999999999,508.853524641784,0.0122912070971,0.012653718794261,0.043186261796299,508.785393454097,126.952663217848,1.00000745803289,0.000946810076002
12.7199999999999,508.851714122652,0.012289851444637,0.012653926374265,0.043169401164351,508.783600943669,126.952651966617,1.00000736940682,0.000935558845001
12.7299999999999,508.849921209931,0.012289633836588,0.012652822540767,0.043152503738612,508.781826249815,126.952646474505,1.0000073261454,0.000930066733005
12.7399999999999,508.848150664668,0.012288087539267,0.012652746242387,0.043135683416394,508.78007414747,126.952647764184,1.00000733630421,0.000931356411996
12.7499999999999,508.846400596432,0.012288291592892,0.012650932005604,0.043119350141854,508.778342022692,126.952655529393,1.00000739747085,0.000939121621002
12.7599999999999,508.844612402108,0.012286142997008,0.012651668609064,0.043101645639319,508.776572944862,126.952650982973,1.00000736165865,0.000934575201001
12.7699999999999,508.842838019421,0.012286463018132,0.012650001334733,0.04308432827048,508.774817226798,126.952650817044,1.00000736035162,0.000934409272006
12.7799999999999,508.841066121258,0.012284739191709,0.012650237060181,0.043066120797638,508.773065024208,126.952651536865,1.00000736602166,0.000935129093008
12.7899999999999,508.839279308373,0.012284862465184,0.012648718575756,0.043049777042394,508.77129595029,126.95264657111,1.00000732690636,0.000930163337998
12.7999999999999,508.837481555068,0.01228326919613,0.012648921870571,0.043031102421093,508.76951826158,126.95263876068,1.00000726538352,0.000922352908006
12.8099999999999,508.835700799099,0.012283604577373,0.012647250239804,0.043014474608743,508.767755469673,126.952635615102,1.00000724060577,0.00091920733
12.8199999999999,508.833923933993,0.012281857038989,0.012647555266121,0.042993401399792,508.766001120289,126.952634906379,1.00000723502315,0.000918498607007
12.8299999999999,508.832144732358,0.012282151778531,0.012645784188453,0.042975162144178,508.764241634247,126.952632060237,1.00000721260406,0.000915652464997
12.8399999999999,508.830396122612,0.012279960907263,0.012645794169849,0.042916447271809,508.762553920263,126.952653095937,1.00000737830249,0.000936688164998
12.8499999999999,508.828640121039,0.01228044025473,0.012643892086018,0.04289792665173,508.760817862046,126.952657598111,1.00000741376616,0.000941190339006
12.8599999999999,508.826856691512,0.01227917770705,0.012643806141,0.042877844751369,508.759055862913,126.952653667073,1.00000738280133,0.000937259300997
12.8699999999999,508.825082750203,0.012278832369978,0.012642735849994,0.042858626419757,508.757302555563,126.952651844391,1.00000736844405,0.000935436619002
12.8799999999999,508.823279428943,0.012277107383895,0.012643140493623,0.042837893187982,508.755521287878,126.95264110733,1.0000072838681,0.000924699557999
12.8899999999999,508.821505954679,0.012277696263946,0.012641243697328,0.042818230603474,508.753768784114,126.952639665673,1.00000727251216,0.000923257901007
12.8999999999999,508.819736063218,0.012276120484059,0.012641333238362,0.042796909158819,508.752021700336,126.952639457771,1.00000727087451,0.000923049999003
12.9099999999999,508.817972174908,0.012275725669321,0.012640257582465,0.042778056303547,508.750278135353,126.95264002399,1.00000727533462,0.000923616218003
12.9199999999999,508.816189951408,0.012273881961083,0.012640509385066,0.042754743806619,508.748520816255,126.952635782231,1.00000724192224,0.000919374459002
12.9299999999999,508.814417988388,0.012274636518876,0.012638463083781,0.04273445301422,508.746770435771,126.952634066943,1.0000072284109,0.000917659171009
12.9399999999999,508.812638721198,0.012273050007859,0.012638677194565,0.042712836731222,508.745014157264,126.952630280133,1.00000719858216,0.000913872360996
12.9499999999999,508.810867709349,0.012272853579505,0.012637466354497,0.042691544982401,508.743265844433,126.952628633839,1.00000718561429,0.000912226067001
12.9599999999999,508.809081883005,0.012270927513513,0.012638047944424,0.042669746716852,508.74150316083,126.952621845269,1.00000713214065,0.000905437496996
12.9699999999999,508.807314052645,0.012271834553762,0.012635870416415,0.042647844233745,508.739758503441,126.952621073425,1.00000712606083,0.000904665652996
12.9799999999999,508.805545812552,0.012270089069496,0.012636151539928,0.042624739269834,508.738014832673,126.952620170631,1.00000711894951,0.000903762858997
12.9899999999999,508.803774498526,0.012269715548906,0.012635105396611,0.042602983641536,508.736266693939,126.952617771528,1.00000710005175,0.000901363756
12.9999999999999,508.801997886931,0.012268103454437,0.012635109823976,0.042574838931074,508.734519834721,126.952615292374,1.00000708052343,0.000898884602009
13.0099999999999,508.800228482579,0.012268631729554,0.012633246442438,0.042552315434097,508.732774288973,126.952613209202,1.00000706411426,0.000896801430002
13.0199999999999,508.798421826813,0.01226725984762,0.012633398292635,0.04252637012173,508.730994798551,126.952600869994,1.00000696691819,0.000884462222004
13.0299999999999,508.796666765276,0.01226653304225,0.012632685885528,0.042502930795864,508.729264615552,126.952603107242,1.00000698454101,0.000886699470001
13.0399999999999,508.794895961943,0.012265227484018,0.012632623798084,0.042479239285438,508.727518871375,126.952600078775,1.00000696068575,0.00088367100301
13.0499999999999,508.79311209499,0.012265606210159,0.012631156159898,0.042456237007578,508.725759095612,126.952592783702,1.00000690322238,0.000876375930005
13.0599999999999,508.791334269095,0.012264289289316,0.01263113317444,0.042430976270003,508.724007870362,126.952588072925,1.00000686611554,0.000871665152999
13.0699999999999,508.789601464707,0.01226364424817,0.012630173446294,0.042407999784397,508.722299647228,126.952596823333,1.0000069350426,0.000880415560999
13.0799999999999,508.787850563925,0.012262619793892,0.012629673341484,0.042381784214496,508.720576486575,126.952599848053,1.00000695886835,0.000883440281001
13.0899999999999,508.786070452186,0.012262153049729,0.012628982151651,0.042358205919106,508.718821111065,126.95259265816,1.00000690223349,0.000876250388004
13.0999999999999,508.784317062504,0.012261116829629,0.012628697368853,0.042332564530492,508.717094683775,126.952594698645,1.00000691830641,0.000878290873004
13.1099999999999,508.782554771236,0.012260025375376,0.012628463409794,0.04230840289055,508.715357879561,126.952592996496,1.00000690489856,0.000876588723997
13.1199999999999,508.780797562216,0.012259613580022,0.01262749477843,0.042282964181825,508.713627489675,126.952592761019,1.00000690304371,0.000876353247008
13.1299999999999,508.779015423089,0.012258824970222,0.01262720738085,0.042259345736044,508.711870045002,126.952584080129,1.00000683466425,0.000867672357003
13.1399999999999,508.777257872725,0.012258337330333,0.012626370681095,0.0422340525075,508.710139112206,126.952583488353,1.00000683000282,0.000867080581003
13.1499999999999,508.775493928907,0.012257295396982,0.01262611553312,0.042209251475795,508.708401266501,126.952580413713,1.00000680578385,0.000864005940997
13.1599999999999,508.773735106993,0.012257088901175,0.012624904749281,0.042182124835851,508.706670988507,126.95257929718,1.00000679698891,0.000862889407998
13.1699999999999,508.77199951479,0.01225562397584,0.012624556871454,0.042124399230909,508.704994934711,126.952596138893,1.00000692965126,0.000879731121003
13.1799999999999,508.770249595155,0.012255808776421,0.012623082720277,0.042097251970093,508.703273451688,126.952597589709,1.00000694107935,0.000881181937004
13.1899999999999,508.768474778762,0.012254702525599,0.012623026569714,0.042070990621948,508.701526059045,126.952590661304,1.00000688650423,0.000874253532004
13.1999999999999,508.76671233678,0.012254647357185,0.012621747636958,0.04204293017812,508.699793011608,126.952587665388,1.00000686290537,0.000871257615998
13.2099999999999,508.764933960123,0.012252864815135,0.012622393112377,0.042016909439096,508.698041792756,126.952578523857,1.00000679089743,0.000862116085003
13.2199999999999,508.763172221796,0.012253404960938,0.012620712652634,0.041989184060497,508.696308920122,126.952575438686,1.00000676659551,0.000859030914
13.2299999999999,508.761407265553,0.012251994138312,0.012620939205651,0.041960476277962,508.694573855931,126.952571078265,1.00000673224843,0.000854670492998
13.2399999999999,508.759651357938,0.012252085486884,0.012619529124226,0.0419325261665,508.692847217161,126.952569127318,1.0000067168808,0.000852719546003
13.2499999999999,508.757877367507,0.012249938910514,0.012620370471194,0.041903900474961,508.691103157651,126.952561012309,1.00000665295879,0.000844604537008
13.2599999999999,508.756122967554,0.012250844269922,0.012618364845022,0.041874560097449,508.689379198341,126.952559456183,1.00000664070116,0.000843048410999
13.2699999999999,508.754372393365,0.012249295382335,0.012618697203377,0.041845670394524,508.687658730385,126.952558422309,1.00000663255733,0.000842014537
13.2799999999999,508.752624604782,0.012249445913035,0.012617297288053,0.041816702992502,508.685941158588,126.952558173599,1.00000663059824,0.000841765827005
13.2899999999999,508.750855558214,0.012247145039817,0.012618329340463,0.041787503813428,508.68420258002,126.952550536204,1.0000065704384,0.000834128432004
13.2999999999999,508.74910165278,0.012248243443293,0.012616151731795,0.041756627449198,508.682480630156,126.952548503795,1.00000655442909,0.000832096023004
13.3099999999999,508.747352974617,0.012247071554948,0.012616015368642,0.041725026547331,508.680764861146,126.952547784063,1.00000654875975,0.000831376291003
13.3199999999999,508.745609689835,0.012246331463534,0.012615488511658,0.041694840129257,508.67905302973,126.952547917516,1.00000654981096,0.000831509744003
13.3299999999999,508.743866995464,0.012244463872702,0.012615659955542,0.041655434241089,508.677351437395,126.952550659782,1.00000657141182,0.000834252010009
13.3399999999999,508.742133605416,0.012245832304804,0.012613142652172,0.041623047562481,508.675651582897,126.952554117282,1.00000659864659,0.000837709510009
13.3499999999999,508.740401035514,0.012244189036586,0.012613482620898,0.041590378127584,508.673952985729,126.952557525721,1.0000066254949,0.000841117949008
13.3599999999999,508.738602041507,0.012243495152596,0.012613273387321,0.041553733535539,508.672191539432,126.95254191778,1.00000650255098,0.000825510007999
13.3699999999999,508.736843630688,0.012242437473012,0.01261311816264,0.041520969293684,508.670467105758,126.952536447359,1.00000645946042,0.000820039586998
13.3799999999999,508.735094285982,0.012242860347999,0.012611736552508,0.0414870791635,508.668752609918,126.95253399561,1.00000644014796,0.000817587838
13.3899999999999,508.733335089703,0.012241580712778,0.01261190333846,0.041453189640364,508.667028416012,126.952528417785,1.00000639621138,0.000812010013007
13.3999999999999,508.731597165336,0.01224078484683,0.012611451420714,0.041420490276957,508.665324438792,126.952528707882,1.00000639849648,0.000812300109999
13.4099999999999,508.72988077184,0.012240357319986,0.012610434963797,0.041386517331973,508.663643462224,126.95253561776,1.00000645292566,0.000819209988009
13.4199999999999,508.728133553672,0.012239530254256,0.012610268601212,0.041353651843376,508.661930102973,126.952532035401,1.00000642470738,0.000815627629009
13.4299999999999,508.726403607596,0.012239029066293,0.012609618185278,0.041319413816111,508.660235546528,126.952534333633,1.00000644281058,0.000817925861
13.4399999999999,508.724657097818,0.012238030756521,0.012609455063622,0.041282603865754,508.658527008132,126.952531842398,1.00000642318709,0.000815434626006
13.4499999999999,508.722915230206,0.012237969377416,0.012608376075226,0.041247974290267,508.656820910463,126.952529685118,1.00000640619417,0.000813277345998
13.4599999999999,508.721161281214,0.012236391618082,0.012608962366935,0.041213565107551,508.655102362122,126.952522997763,1.00000635351781,0.000806589991001
13.4699999999999,508.719421542416,0.012236762349443,0.012607517666486,0.041179020453707,508.653398241946,126.952520854325,1.00000633663393,0.000804446553005
13.4799999999999,508.717678818828,0.012235583574406,0.012607610206257,0.041141637143665,508.651693987903,126.952518157712,1.00000631539268,0.00080174994001
13.4899999999999,508.715951068101,0.012235834708406,0.012606077614152,0.041105601151338,508.650003554627,126.952519241875,1.00000632393264,0.000802834102998
13.4999999999999,508.714237458089,0.012233551592087,0.012606725231847,0.041041186334817,508.64835599493,126.952534092403,1.0000064409104,0.000817684631002
13.5099999999999,508.712511953457,0.012234730612913,0.012604578536236,0.041005313957021,508.646667330351,126.952535262708,1.00000645012891,0.000818854936
13.5199999999999,508.710764761495,0.012233229882148,0.012605100251325,0.0409673516237,508.644959079738,126.952529876196,1.0000064076993,0.000813468423999
13.5299999999999,508.709020473795,0.012233262739639,0.012604058623271,0.04092958384898,508.643253568583,126.952525124848,1.00000637027288,0.000808717075998
13.5399999999999,508.70725475523,0.012231838932725,0.012604563728543,0.040891327402413,508.641527025167,126.952513112901,1.00000627565465,0.000796705129005
13.5499999999999,508.705524660527,0.012232305140567,0.012603152292426,0.04085408267036,508.639835120423,126.952511672107,1.0000062643055,0.000795264334997
13.5599999999999,508.703780075867,0.012231180970026,0.012603309705341,0.040813199283317,508.638132385908,126.95250658039,1.00000622419799,0.000790172617997
13.5699999999999,508.702049677186,0.012231302711573,0.01260209128102,0.040774060516057,508.636442222677,126.952504797541,1.00000621015447,0.000788389768999
13.5799999999999,508.700307235614,0.012229216960409,0.012602935916577,0.040731553088041,508.634743529649,126.952499875479,1.00000617138334,0.000783467707009
13.5899999999999,508.698592354454,0.012230183503927,0.012600998399027,0.040692430748482,508.633068741803,126.95250193954,1.00000618764197,0.000785531768003
13.5999999999999,508.696858044673,0.012228983111841,0.012601172231345,0.040649839517263,508.631378049812,126.95249892406,1.000006163889,0.000782516287998


==> Guermond_combined.csv <==
time, position
0.0041837156219187, -0.1034485877886764
1.0029685535349759, -0.3666683753313051
1.5086026239058270, -0.6189607499630629
1.7627614633808046, -0.7336111421015972
2.0116661590927603, -0.8511411367042272
2.2605331636729868, -0.9830389907219512
0.0152046025394776, 0.0977135051847922
1.0073256483628483, 0.2942561730535547
1.5087307737537055, 0.4298899720482569
1.7554569220517249, 0.4818977032531970
1.7554569220517249, 0.4818977032531970
2.0074749052444956, 0.5511528963373267
2.2620709618475292, 0.6031696734138818


==> Hysing_Re35We10.csv <==
x, y, phi
0.3168149542785063,2.0785519086711455,1.0
0.3152413713079379,2.0518417381836676,1.0
0.3152413713079379,2.0329892975459849,1.0
0.3199621202196429,2.0110024222209733,1.0
0.3220602308470673,2.1036969836905937,1.0
0.3278300350724844,1.9890206393974841,1.0
0.3278300350724844,2.1233442789409716,1.0
0.3356979499253259,2.1445660059121714,1.0
0.3404186988370308,1.9686175320460864,1.0
0.3451394477487357,2.1650047607742295,1.0
0.3545809455721456,1.9501022150092182,1.0
0.3545809455721456,2.1838724789164807,1.0
0.3655960263661238,2.2019572249495898,1.0
0.3718903582483970,1.9335819703189614,1.0
0.3781846901306702,2.2235793498530256,1.0
0.3907733538952167,1.9194731948498369,1.0
0.3923469368657850,2.2430045695994933,1.0
0.4065091836008998,2.2632938595418550,1.0
0.4096563495420364,1.9087683322736273,1.0
0.4206714303360146,2.2813836980764872,1.0
0.4285393451888562,1.8991108275106221,1.0
0.4364072600416977,2.2990047718459383,1.0
0.4474223408356759,1.8915480383740262,1.0
0.4521430897473808,2.3169400529593509,1.0
0.4663053364824955,1.8837234097841291,1.0
0.4694525024236321,2.3348778803235253,1.0
0.4851883321293152,1.8774698179140388,1.0
0.4883354980704518,2.3537608759703450,1.0
0.5040713277761349,1.8714780654972496,1.0
0.5072184937172716,2.3705491559907554,1.0
0.5229543234229547,1.8673191892535688,1.0
0.5261014893640913,2.3868137571045636,1.0
0.5418373190697744,1.8623747946499840,1.0
0.5449844850109110,2.4025546793117698,1.0
0.5607203147165941,1.8595251156728088,1.0
0.5638674806577307,2.4169864042524698,1.0
0.5796033103634138,1.8561517577890312,1.0
0.5827504763045505,2.4314181291931702,1.0
0.5984863060102336,1.8530402393585548,1.0
0.6016334719513702,2.4437551385074610,1.0
0.6173693016570533,1.8507142392879814,1.0
0.6205164675981899,2.4560921478217521,1.0
0.6362522973038729,1.8478645603108064,1.0
0.6393994632450095,2.4679054782294410,1.0
0.6551352929506926,1.8450148813336309,1.0
0.6582824588918292,2.4784096113706240,1.0
0.6740182885975123,1.8432125601696603,1.0
0.6771654545386490,2.4881282261519035,1.0
0.6929012842443321,1.8419339179122916,1.0
0.6960484501854687,2.4978468409331835,1.0
0.7117842798911518,1.8403934362016221,1.0
0.7149314458322884,2.5075654557144631,1.0
0.7306672755379715,1.8388529544909524,1.0
0.7338144414791081,2.5151893548693334,1.0
0.7495502711847912,1.8375743122335839,1.0
0.7526974371259278,2.5225514145709025,1.0
0.7684332668316108,1.8360338305229145,1.0
0.7715804327727475,2.5296516348191709,1.0
0.7873162624784306,1.8358025460787504,1.0
0.7904634284195672,2.5362281761608370,1.0
0.8061992581252503,1.8347857432746830,1.0
0.8093464240663869,2.5412336807826956,1.0
0.8250822537720700,1.8342926193772180,1.0
0.8282294197132066,2.5467628643111571,1.0
0.8439652494188897,1.8327521376665485,1.0
0.8471124153600263,2.5507210111198115,1.0
0.8628482450657095,1.8327826926756858,1.0
0.8659954110068461,2.5562501946482730,1.0
0.8817312407125292,1.8328132476848231,1.0
0.8848784066536658,2.5591609836437228,1.0
0.9006142363593489,1.8320582843340567,1.0
0.9037614023004854,2.5620717726391726,1.0
0.9194972320061685,1.8313033209832905,1.0
0.9226443979473051,2.5649825616346225,1.0
0.9383802276529882,1.8310720365391266,1.0
0.9415273935941249,2.5660604744569642,1.0
0.9572632232998080,1.8313644310015651,1.0
0.9604103892409446,2.5676620661859082,1.0
0.9761462189466277,1.8313949860107024,1.0
0.9792933848877643,2.5682163001016480,1.0
0.9950292145934474,1.8314255410198395,1.0
0.9981763805345840,2.5682468551107851,1.0
1.0139122102402671,1.8314560960289767,1.0
1.0170593761814037,2.5682774101199222,1.0
1.0327952058870866,1.8314866510381140,1.0
1.0359423718282232,2.5680461256757585,1.0
1.0516782015339063,1.8315172060472513,1.0
1.0548253674750430,2.5665056439650886,1.0
1.0705611971807261,1.8312859216030875,1.0
1.0737083631218627,2.5652270017077203,1.0
1.0894441928275458,1.8315783160655257,1.0
1.0925913587686824,2.5623773227305451,1.0
1.1083271884743655,1.8331799077944699,1.0
1.1114743544155021,2.5600513226599717,1.0
1.1272101841211852,1.8332104628036072,1.0
1.1303573500623219,2.5572016436827965,1.0
1.1460931797680050,1.8332410178127445,1.0
1.1492403457091416,2.5527809279858142,1.0
1.1649761754148247,1.8340570911817851,1.0
1.1681233413559613,2.5478365333822297,1.0
1.1838591710616444,1.8351350040041270,1.0
1.1870063370027810,2.5428921387786452,1.0
1.2027421667084641,1.8359510773731675,1.0
1.2058893326496007,2.5379477441750606,1.0
1.2216251623552838,1.8365053112889071,1.0
1.2247723282964205,2.5314323128516696,1.0
1.2405081580021033,1.8375832241112489,1.0
1.2436553239432400,2.5246550420749769,1.0
1.2593911536489231,1.8391848158401931,1.0
1.2625383195900597,2.5173540923916820,1.0
1.2782741492957428,1.8397390497559327,1.0
1.2814213152368794,2.5097913032550863,1.0
1.2971571449425625,1.8429116782046835,1.0
1.3003043108836991,2.5003956379453820,1.0
1.3160401405893822,1.8429422332138208,1.0
1.3191873065305189,2.4907381331823770,1.0
1.3349231362362020,1.8458530222092708,1.0
1.3380703021773386,2.4813424678726732,1.0
1.3538061318830217,1.8474546139382149,1.0
1.3569532978241583,2.4708994447497643,1.0
1.3726891275298414,1.8503654029336647,1.0
1.3758362934709780,2.4591472243603500,1.0
1.3915721231766611,1.8530143524758134,1.0
1.3947192891177977,2.4471331645176346,1.0
1.4104551188234808,1.8556633020179620,1.0
1.4136022847646175,2.4351191046749192,1.0
1.4293381144703006,1.8593596093733153,1.0
1.4324852804114372,2.4207484897524938,1.0
1.4482211101171203,1.8622703983687652,1.0
1.4513682760582569,2.4063778748300679,1.0
1.4671041057639400,1.8667522240840220,1.0
1.4702512717050766,2.3909599020944374,1.0
1.4859871014107597,1.8704485314393753,1.0
1.4891342673518964,2.3747564109989039,1.0
1.5048700970575795,1.8759777149678367,1.0
1.5080172629987159,2.3585529199033699,1.0
1.5237530927043990,1.8822924168562012,1.0
1.5269002586455356,2.3397310342748248,1.0
1.5426360883512187,1.8893926371044696,1.0
1.5442096713217870,2.3218492244274023,1.0
1.5615190839980384,2.3020821705162113,1.0
1.5615190839980384,1.8970165362593399,1.0
1.5788284966742898,2.2832577386369048,1.0
1.5804020796448581,1.9054259537741136,1.0
1.5929907434094046,2.2652137326159787,1.0
1.5992850752916778,1.9159300869152966,1.0
1.6071529901445194,2.2449702751873231,1.0
1.6181680709384976,1.9282670962295878,1.0
1.6213152368796342,2.2251981287746094,1.0
1.6339039006441807,2.2040095030633085,1.0
1.6370510665853173,1.9440080184367938,1.0
1.6449189814381588,2.1859604045408592,1.0
1.6527868962910004,1.9621004032221872,1.0
1.6543604792615687,2.1671232414077455,1.0
1.6638019770849786,2.1467150415548248,1.0
1.6653755600555469,1.9801876955060578,1.0
1.6716698919378201,2.1255187770912389,1.0
1.6763906408495250,2.0018072741587325,1.0
1.6779642238200934,2.1058910030966991,1.0
1.6826849727317983,2.0844278066782893,1.0
1.6816359174180859,2.0236793560119160,1.0
1.6842585557023666,2.0634831966649592,1.0
1.6842585557023666,2.0446307560272770,1.0


==> Hysing_Re35_We125_bubble_shape.csv <==
x,y
0.33722422747689,1.99926401663248
0.34290034834424,2.07473180521728
0.341008308055123,2.04283955983207
0.339116267766006,2.02105178823228
0.339116267766006,1.9661087120241
0.34290034834424,1.93011152416357
0.34857646921159,2.10820287463146
0.350468509500707,1.8909566882451
0.352991229886195,2.13409558870658
0.363712791524524,1.86253785572363
0.35992871094629,1.8263827854602
0.358036670657173,1.78485971349827
0.360559391042662,2.1650405396744
0.367496872102757,2.19440666661325
0.373172992970107,1.20969411974426
0.375065033259224,2.21808902704781
0.384525234704807,1.88426247436226
0.382633194415691,1.24474401318741
0.382633194415691,2.24082409306499
0.390201355572158,1.19027458418792
0.390201355572158,2.26261186466479
0.401553597306858,1.26479507835534
0.399661557017741,2.28629422509935
0.405337677885091,1.90579763411742
0.412905839041558,1.19595835069222
0.411013798752441,2.31281846878605
0.424258080776258,1.2723734336944
0.422366040487142,2.33618506441482
0.428042161354492,1.92348046324189
0.431826241932725,1.21395694462248
0.433718282221842,2.35765707120882
0.441286443378309,1.2613216654916
0.446962564245659,2.38291825567235
0.450746644823892,1.93547952586207
0.443178483667426,1.23290283297013
0.462098886558593,2.40802155773298
0.473451128293293,1.94653129406486
0.477235208871527,2.43170391816754
0.494263571473577,2.45604938469427
0.496155611762694,1.9550569438213
0.513183974364744,2.47954228624535
0.518860095232094,1.96105647513139
0.532104377255912,2.50265627002948
0.541564578701495,1.96768753605307
0.552916820436195,2.52438088866812
0.564269062170896,1.97210824333419
0.575621303905596,2.54837901390847
0.586973545640296,1.97652895061531
0.598325787374997,2.56795643186771
0.609678029109697,1.98000236347904
0.621030270844397,2.58690232021536
0.632382512579097,1.98347577634278
0.643734754313798,2.60458514933983
0.655086996048498,1.98663342440072
0.666439237783199,2.61974186001795
0.677791479517899,1.98852801323548
0.689143721252599,2.63363551147289
0.700495962987299,1.99200142609922
0.711848204722,2.64626610370465
0.7232004464567,1.99389601493398
0.7345526881914,2.65826516632483
0.745904929926101,1.99579060376875
0.757257171660801,2.66900116972183
0.768609413395501,1.99673789818613
0.779961655130201,2.67815834908986
0.791313896864902,1.99926401663248
0.802666138599602,2.6869997636521
0.814018380334302,2.00084284066145
0.825370622069003,2.69426235418536
0.836722863803703,2.00210589988463
0.848075105538403,2.70089341510704
0.859427347273103,2.00273742949622
0.870779589007804,2.70594565199974
0.882131830742504,2.00400048871939
0.893484072477204,2.71068212408666
0.904836314211905,2.00400048871939
0.916188555946605,2.7138397721446
0.927540797681306,2.00400048871939
0.938893039416006,2.71762894981413
0.950245281150706,2.00621084235995
0.961597522885406,2.7188920090373
0.972949764620107,2.00652660716575
0.984302006354807,2.72015506826048
0.995654248089507,2.00652660716575
1.00700648982421,2.72015506826048
1.01835873155891,2.00652660716575
1.02971097329361,2.71952353864889
1.04106321502831,2.00652660716575
1.05241545676301,2.71826047942571
1.06376769849771,2.00431625352519
1.07511994023241,2.71510283136777
1.08647218196711,2.00400048871939
1.09782442370181,2.71194518330983
1.10917666543651,2.00400048871939
1.12052890717121,2.70784024083451
1.13188114890591,2.00305319430201
1.14323339064061,2.7027880039418
1.15458563237531,2.00210589988463
1.16593787411001,2.69710423743751
1.17729011584471,2.00179013507884
1.18864235757941,2.68952588209845
1.19999459931411,1.99926401663248
1.21134684104881,2.6813159971478
1.22269908278351,1.99800095740931
1.23405132451821,2.67279034739136
1.24540356625291,1.99642213338034
1.25675580798761,2.66173857918857
1.26810804972231,1.99452754454557
1.27946029145702,2.65163410540315
1.29081253319172,1.99231719090501
1.30216477492642,2.6383719835598
1.31351701666112,1.98947530765286
1.32486925839582,2.62479409691065
1.33622150013052,1.9875807188181
1.34757374186522,2.60932162142674
1.35892598359992,1.98505460037175
1.37027822533462,2.59321761633124
1.38163046706932,1.98063389309063
1.39298270880402,2.57458749278939
1.40433495053872,1.97810777464428
1.41568719227342,2.55469431002436
1.42703943400812,1.97337130255736
1.4364996354537,2.53524319798744
1.44974391747752,1.96958212488783
1.45542003834487,2.51553947410588
1.47244840094692,1.96358259357775
1.47434044123604,2.49394116138957
1.49136880383809,2.47338487253237
1.49515288441632,1.95789882707345
1.50839716644014,2.45074453595693
1.51785736788572,1.94937317731701
1.52542552904219,2.42649379887194
1.54056185135512,1.93990023314319
1.54056185135512,2.40233779122869
1.55380613337894,2.37976060761441
1.56326633482452,1.9282169353288
1.55834703007282,1.25715357005512
1.56137429453541,1.22342988879631
1.56515837511364,2.358920130432
1.57840265713746,1.2723734336944
1.57840265713746,1.20164211719651
1.57651061684834,2.33681659402641
1.58597081829392,1.91306022465069
1.58786285858304,2.31344999839764
1.60110714060686,1.26226895990899
1.60110714060686,1.19059034899372
1.59921510031774,2.28629422509935
1.60678326147421,1.89373541853608
1.60867530176332,2.26355915908217
1.61624346291979,2.24082409306499
1.61813550320891,1.24237577714396
1.62002754349802,1.1969056451096
1.62381162407626,1.87232656470324
1.62381162407626,2.2190363214652
1.62759570465449,1.21774612229201
1.63137978523272,2.19440666661325
1.63932635444701,1.8597843866171
1.63831726629282,2.16440901006281
1.64083998667831,1.78549124310986
1.64588542744929,2.13409558870658
1.65030018812389,2.11199205230099
1.65030018812389,1.89506163072042
1.65345358860575,2.08357321977952
1.65597630899124,1.9282169353288
1.65849902937673,2.0573647408986
1.65976038956948,2.02105178823228
1.66228310995496,1.99200142609922
1.65976038956948,1.97558165619792
1.65976038956948,1.95474117901551


==> Hysing_centroid_Re35We10.csv <==
time,centroid
0.011707485702443,1.00042575366378
0.037922872830014,1.00105364768585
0.064136610361115,1.00152692476879
0.090360245471045,1.00292790348651
0.116580581388032,1.00401964832596
0.142809165287377,1.00588447786106
0.169042697976137,1.00821315821355
0.195276230664897,1.01054183856604
0.221514712143072,1.01333436973592
0.247754843217719,1.01628151784492
0.273998273485309,1.01953789983219
0.300248302138785,1.02341274957597
0.326499980388733,1.02744221625888
0.352751658638682,1.03147168294179
0.379006636081573,1.03581038350295
0.405269861506823,1.04092216875977
0.431528138142658,1.04557010319919
0.457794662760852,1.05099112233426
0.484064486571988,1.05672137534759
0.510334310383125,1.06245162836092
0.536604134194261,1.06818188137425
0.562878906794813,1.07437598520497
0.589160277781251,1.0811885567922
0.615438349574746,1.08769189450118
0.641718070964712,1.09434984914928
0.668002741144093,1.10147165461477
0.694290710516418,1.10890269395852
0.720578679888743,1.11633373330227
0.746866649261068,1.12376477264602
0.773157917826336,1.13150504586803
0.799450835988076,1.13939993602917
0.825743754149815,1.1472948261903
0.852038321908027,1.15534433329057
0.878337838455653,1.16385769120822
0.904635705406808,1.17221643218675
0.930935221954434,1.1807297901044
0.957234738502061,1.18924314802206
0.983532605453215,1.19760188900058
1.00983872038673,1.20673371467475
1.03613988653083,1.21540168953153
1.0624427022714,1.22422428132744
1.08874386841549,1.23289225618423
1.11504998334901,1.2420240818584
1.14135279908958,1.25084667365431
1.16765726442662,1.25982388238935
1.19396337936013,1.26895570806352
1.22026784469717,1.27793291679856
1.24657231003421,1.2869101255336
1.27287677537125,1.29588733426864
1.29918289030477,1.30501915994281
1.32549065483475,1.31430560255611
1.35179182097885,1.32297357741289
1.37809958550884,1.33226002002619
1.40440405084588,1.34123722876123
1.43070851618292,1.35021443749628
1.45701463111643,1.35934626317045
1.48331909645347,1.36832347190549
1.50962356179051,1.37730068064053
1.53592637753108,1.38612327243644
1.56223084286812,1.39510048117148
1.58853200901222,1.40376845602826
1.61483812394574,1.41290028170243
1.64114093968631,1.42172287349834
1.6674421058304,1.43039084835513
1.69374492157097,1.43921344015104
1.72004608771507,1.44788141500782
1.74634890345564,1.45670400680373
1.7726467704068,1.46506274778226
1.79894958614737,1.47388533957817
1.82525075229146,1.48255331443495
1.85155026883909,1.49106667235261
1.87784978538672,1.49958003027026
1.9041460027414,1.50778415430965
1.9304471688855,1.51645212916644
1.95674668543312,1.52496548708409
1.98304455238428,1.53332422806262
2.00934241933543,1.54168296904114
2.03564028628659,1.55004171001966
2.06193320444833,1.5579366001808
2.08823107139948,1.56629534115933
2.11452728875416,1.57449946519872
2.14082185651238,1.58254897229899
2.16711807386706,1.59075309633838
2.19341264162527,1.59880260343865
2.21970885897995,1.60700672747804
2.24600507633464,1.61521085151744
2.27229799449638,1.62310574167858
2.29858926306164,1.63084601490058
2.32488218122338,1.63874090506172
2.3511767489816,1.64679041216199
2.37746636795039,1.65437606844487
2.40375928611213,1.662270958606
2.43005385387034,1.67032046570627
2.45634512243561,1.67806073892828
2.48263639100088,1.68580101215029
2.50892600996968,1.69338666843316
2.53521562893847,1.70097232471604
2.56150689750374,1.70871259793805
2.58779651647254,1.71629825422093
2.61408448584486,1.72372929356468
2.64037905360307,1.73177880066495
2.6666670229754,1.7392098400087
2.69295334275125,1.74648626241332
2.71924296172005,1.7540719186962
2.74553093109237,1.76150295803995
2.7718189004647,1.7689339973837
2.79810686983702,1.77636503672745
2.82439483920935,1.7837960760712
2.85068280858167,1.79122711541495
2.876970777954,1.79865815475869
2.90325874732632,1.80608919410244
2.92954671669864,1.81352023344619
2.95583138687803,1.82064203891169
2.98211605705741,1.82776384437718
3.00840402642973,1.83519488372093
3.03469199580206,1.84262592306468
3.06097996517438,1.85005696240843
3.08726463535376,1.85717876787392
3.11354930553315,1.86430057333941
3.139835625309,1.87157699574403
3.16611864589191,1.87854418427039
3.19240661526423,1.88597522361414
3.21869458463656,1.89340626295789
3.24497760521947,1.90037345148426
3.27126392499532,1.90764987388888
3.2975485951747,1.91477167935437
3.32383326535408,1.92189348481986
3.35011958512994,1.92916990722448
3.37640755450226,1.93660094656823
3.40269057508517,1.94356813509459
3.42897524526455,1.95068994056008
3.45525991544393,1.95781174602557
3.48154788481626,1.96524278536932
3.50783420459211,1.97251920777395
3.53411722517502,1.97948639630031
3.5604018953544,1.9866082017658
3.58668656553378,1.99373000723129
3.61297453490611,2.00116104657504
3.63925755548902,2.0081282351014
3.66554387526487,2.01540465750602
3.69183019504072,2.02268107991064
3.71811321562363,2.02964826843701
3.74440118499596,2.03707930778076
3.77068420557887,2.04404649630712
3.79697052535472,2.05132291871174
3.82325849472705,2.05875395805549
3.84954316490643,2.06587576352098
3.87582783508581,2.07299756898647
3.90211580445813,2.08042860833022
3.92840047463752,2.08755041379571
3.9546851448169,2.0946722192612
3.98097146459275,2.10194864166583
4.00725613477213,2.10907044713132
4.03354245454799,2.11634686953594
4.05983042392031,2.12377790887969
4.08611344450322,2.13074509740605
4.11239976427907,2.13802151981067
4.1386877336514,2.14545255915442
4.16497240383078,2.15257436461991
4.19125872360663,2.15985078702453
4.21315216797846,2.16480638429796


==> Hysing_centroid_Re35We125.csv <==
time,centroid
0.003550931015677,0.99805820228781
0.029025528268077,0.99805820228781
0.054500125520477,0.998510513767311
0.079974722772877,0.999867448205817
0.105449320025277,1.00122438264432
0.130923917277677,1.00288285806916
0.156398514530077,1.00544595645301
0.181873111782477,1.00800905483685
0.207347709034878,1.0110244647002
0.232822306287277,1.01419064505671
0.258296903539678,1.01795990738589
0.283771500792078,1.02218148119457
0.309246098044478,1.02640305500326
0.334720695296878,1.03137848127778
0.360195292549278,1.03620313705913
0.385669889801678,1.04148010431998
0.411144487054078,1.04690784207401
0.436619084306478,1.05324020278703
0.462093681558878,1.05927102251372
0.487568278811278,1.06560338322675
0.513042876063678,1.07253882591244
0.538517473316078,1.07947426859814
0.563992070568478,1.08671125227016
0.589466667820878,1.09424977692853
0.614941265073278,1.10178830158689
0.640415862325678,1.10947759673842
0.665890459578078,1.11746843287629
0.691365056830478,1.12591158049366
0.716839654082878,1.13420395761786
0.742314251335278,1.14279787572839
0.767788848587678,1.15109025285259
0.793263445840078,1.15983494145629
0.818738043092479,1.16857963005999
0.844212640344879,1.17747508915686
0.869687237597278,1.18637054825373
0.895161834849679,1.19541677784377
0.920636432102079,1.2044630074338
0.946111029354479,1.21366000751701
0.971585626606879,1.22270623710704
0.997060223859279,1.23175246669708
1.02253482111168,1.24079869628712
1.04800941836408,1.24999569637032
1.07348401561648,1.25919269645352
1.09895861286888,1.26823892604356
1.12443321012128,1.27743592612676
1.14990780737368,1.28633138522363
1.17538240462608,1.29537761481367
1.20085700187848,1.3044238444037
1.22633159913088,1.31331930350057
1.25180619638328,1.32221476259744
1.27728079363568,1.33126099218748
1.30275539088808,1.34015645128435
1.32822998814048,1.34905191038122
1.35370458539288,1.35779659898492
1.37917918264528,1.36654128758862
1.40465377989768,1.37528597619232
1.43012837715008,1.38372912380969
1.45560297440248,1.39247381241339
1.48107757165488,1.40106773052392
1.50655216890728,1.40951087814129
1.53202676615968,1.41810479625183
1.55750136341208,1.42639717337603
1.58297596066448,1.43499109148656
1.60845055791688,1.44328346861076
1.63392515516928,1.45172661622813
1.65939975242168,1.46016976384549
1.68487434967408,1.46831137047653
1.71034894692648,1.47660374760073
1.73582354417888,1.48474535423176
1.76129814143128,1.49288696086279
1.78677273868368,1.50133010848016
1.81224733593608,1.50932094461802
1.83772193318848,1.51761332174222
1.86319653044088,1.52560415788009
1.88867112769328,1.53389653500429
1.91414572494568,1.54188737114215
1.93962032219808,1.55017974826635
1.96509491945048,1.55817058440422
1.99056951670288,1.56631219103525
2.01604411395528,1.57430302717312
2.04151871120768,1.58229386331098
2.06699330846008,1.59058624043518
2.09246790571248,1.59842630607988
2.11794250296488,1.60671868320408
2.14341710021728,1.61470951934195
2.16889169746968,1.62285112597298
2.19436629472208,1.63084196211084
2.21984089197448,1.63943588022138
2.24531548922688,1.64742671635924
2.27079008647928,1.65571909348344
2.29626468373168,1.66370992962131
2.32173928098408,1.67200230674551
2.34721387823648,1.68029468386971
2.37268847548888,1.68843629050074
2.39816307274128,1.69672866762494
2.42363766999368,1.70502104474914
2.44911226724608,1.71316265138017
2.47458686449848,1.72175656949071
2.50006146175088,1.73019971710808
2.52553605900328,1.73849209423228
2.55101065625568,1.74708601234281
2.57648525350808,1.75537838946701
2.60195985076048,1.76397230757754
2.62743444801288,1.77241545519491
2.65290904526528,1.78100937330545
2.67838364251768,1.78960329141598
2.70385823977008,1.79819720952651
2.72933283702248,1.80679112763705
2.75480743427488,1.81553581624075
2.78028203152728,1.82412973435129
2.80575662877968,1.83287442295499
2.83123122603208,1.84161911155869
2.85670582328448,1.85021302966922
2.88218042053688,1.85910848876609
2.90765501778928,1.86800394786296
2.93312961504168,1.87644709548033
2.95860421229408,1.8853425545772
2.98407880954648,1.89393647268773
3.00955340679888,1.90268116129143
3.03502800405128,1.91127507940197
3.06050260130368,1.91971822701933
3.08597719855608,1.92831214512987
3.11145179580848,1.93660452225407
3.13692639306088,1.9451984403646
3.16240099031328,1.95334004699564
3.18787558756568,1.961783194613
3.21335018481808,1.9700755717372
3.23882478207048,1.97821717836824
3.26429937932288,1.98650955549244
3.28977397657528,1.99465116212347
3.31524857382768,2.0027927687545
3.34072317108008,2.01093437538553
3.36619776833248,2.01877444103023
3.39167236558488,2.02706681815443
3.41714696283728,2.0350576542923
3.44262156008968,2.04304849043016
3.46809615734208,2.05103932656803
3.49357075459448,2.05903016270589
3.51904535184688,2.06687022835059
3.54451994909928,2.07486106448846
3.56999454635168,2.08285190062632
3.59546914360408,2.09069196627102
3.62094374085648,2.09883357290205
3.64641833810888,2.10652286805358
3.67189293536128,2.11451370419145
3.69736753261368,2.12235376983615
3.72284212986608,2.13004306498768
3.74831672711848,2.13803390112554
3.77379132437088,2.14572319627707
3.79926592162328,2.15356326192177
3.82474051887568,2.16155409805964
3.85021511612808,2.16939416370433
3.87568971338048,2.17708345885587
3.90116431063288,2.1852250654869
3.92663890788528,2.19276359014526
3.95211350513768,2.20060365578996
3.97758810239008,2.20844372143466
4.00306269964248,2.21643455757252
4.02853729689488,2.22412385272405
4.05401189414728,2.23196391836875
4.07948649139968,2.23980398401345
4.10496108865208,2.24764404965815
4.13043568590448,2.25533334480968
4.15591028315688,2.26332418094754
4.18138488040928,2.27101347609908
4.19836794524422,2.27493350892142


==> RT_Energy_data_total.csv <==
time,TotalEnergy,Interface energy,Bulk energy,Kinetic energy,Potential energy, Total Phi ,NormalisedPhi
0.0025,19.7913386,0.000318185,0.000813487,6.99E-08,19.79020686,0.101951904,1
0.005,19.79129738,0.000357895,0.000732421,2.33E-07,19.79020683,0.101951823,0.999999206
0.0075,19.79127137,0.000388637,0.000677218,4.89E-07,19.79020502,0.101951638,0.999997391
0.01,19.79124965,0.000409986,0.000640153,7.75E-07,19.79019874,0.101954024,1.000020794
0.0125,19.79122788,0.000426246,0.000613478,1.13E-06,19.79018703,0.101958812,1.000067757
0.015,19.79122025,0.000438088,0.000594252,1.59E-06,19.79018631,0.101958807,1.000067708
0.0175,19.79121508,0.000447431,0.000579533,2.15E-06,19.79018597,0.101958617,1.000065845
0.02,19.79121065,0.000454553,0.000568353,2.79E-06,19.79018495,0.10195874,1.000067051
0.0225,19.79120733,0.000460343,0.000559434,3.50E-06,19.79018405,0.10195874,1.000067051
0.025,19.7912043,0.000464926,0.000552378,4.29E-06,19.7901827,0.101958965,1.000069258
0.0275,19.79120177,0.000468757,0.000546561,5.18E-06,19.79018127,0.101959153,1.000071102
0.03,19.79119961,0.00047188,0.000541808,6.17E-06,19.79017975,0.101959396,1.000073486
0.0325,19.79119682,0.00047452,0.000537829,7.23E-06,19.79017724,0.101960031,1.000079714
0.035,19.79119424,0.000476737,0.000534482,8.38E-06,19.79017465,0.101960709,1.000086364
0.0375,19.79119151,0.000478661,0.000531606,9.60E-06,19.79017164,0.101961544,1.000094554
0.04,19.79119161,0.0004803,0.000529154,1.09E-05,19.79017123,0.101961042,1.00008963
0.0425,19.79118975,0.000481747,0.000527009,1.23E-05,19.79016867,0.101961582,1.000094927
0.045,19.79118952,0.000483004,0.000525142,1.38E-05,19.79016754,0.101961362,1.000092769
0.0475,19.79118806,0.000484132,0.000523479,1.54E-05,19.79016502,0.10196181,1.000097163
0.05,19.7911871,0.000485111,0.000522034,1.71E-05,19.79016287,0.101962016,1.000099184
0.0525,19.79118616,0.000485997,0.000520735,1.88E-05,19.79016059,0.10196227,1.000101675
0.055,19.79118601,0.000486775,0.000519596,2.07E-05,19.79015896,0.101962151,1.000100508
0.0575,19.79118534,0.000487495,0.000518555,2.26E-05,19.79015669,0.101962316,1.000102127
0.06,19.79118581,0.000488137,0.000517631,2.46E-05,19.79015543,0.101961921,1.000098252
0.0625,19.79118549,0.00048873,0.000516784,2.67E-05,19.79015327,0.101961947,1.000098507
0.065,19.79118662,0.000489254,0.000516037,2.89E-05,19.79015245,0.101961261,1.000091779
0.0675,19.79118614,0.000489748,0.000515342,3.11E-05,19.79014992,0.101961383,1.000092975
0.07,19.79118607,0.000490201,0.000514711,3.35E-05,19.79014768,0.101961335,1.000092504
0.0725,19.79118609,0.000490617,0.000514133,3.59E-05,19.79014544,0.101961236,1.000091533
0.075,19.79118542,0.000491003,0.000513603,3.84E-05,19.79014241,0.101961495,1.000094074
0.0775,19.7911873,0.000491352,0.000513125,4.10E-05,19.79014183,0.101960491,1.000084226
0.08,19.79118688,0.000491691,0.00051267,4.37E-05,19.79013885,0.101960652,1.000085805
0.0825,19.79118858,0.000491994,0.000512266,4.64E-05,19.79013789,0.10195973,1.000076762
0.085,19.79118867,0.000492284,0.000511884,4.93E-05,19.79013524,0.101959659,1.000076065
0.0875,19.79118977,0.000492557,0.000511533,5.22E-05,19.79013349,0.101959068,1.000070268
0.09,19.79119102,0.00049281,0.000511211,5.52E-05,19.79013181,0.101958416,1.000063873
0.0925,19.79119198,0.000493061,0.000510899,5.83E-05,19.79012974,0.101957922,1.000059028
0.095,19.79119381,0.000493282,0.000510628,6.14E-05,19.79012846,0.101956983,1.000049818
0.0975,19.79119378,0.000493503,0.000510363,6.47E-05,19.79012521,0.10195699,1.000049886
0.1,19.79119621,0.000493707,0.000510125,6.80E-05,19.79012435,0.101955752,1.000037743
0.1025,19.79119632,0.000493906,0.000509895,7.14E-05,19.79012107,0.101955698,1.000037214
0.105,19.79119903,0.00049409,0.000509691,7.50E-05,19.7901203,0.10195433,1.000023796
0.1075,19.79119877,0.000494269,0.000509493,7.85E-05,19.79011647,0.101954473,1.000025198
0.11,19.79120056,0.000494441,0.000509312,8.22E-05,19.79011461,0.101953573,1.00001637
0.1125,19.79120124,0.000494599,0.000509147,8.60E-05,19.79011154,0.101953254,1.000013242
0.115,19.79120213,0.000494754,0.000508994,8.98E-05,19.79010859,0.101952803,1.000008818
0.1175,19.79120355,0.000494909,0.000508844,9.37E-05,19.79010609,0.10195211,1.000002021
0.12,19.79120477,0.000495059,0.000508704,9.77E-05,19.7901033,0.101951516,0.999996194
0.1225,19.791205,0.000495201,0.000508576,0.000101792,19.79009944,0.101951413,0.999995184
0.125,19.79120563,0.000495342,0.000508452,0.000105959,19.79009588,0.101951112,0.999992232
0.1275,19.79120668,0.000495467,0.000508351,0.000110216,19.79009264,0.101950591,0.999987121
0.13,19.7912082,0.000495606,0.000508236,0.000114547,19.79008981,0.101949864,0.999979991
0.1325,19.79120957,0.000495727,0.000508147,0.000118964,19.79008673,0.101949169,0.999973174
0.135,19.7912109,0.000495847,0.00050806,0.000123464,19.79008353,0.101948517,0.999966778
0.1375,19.79121206,0.000495974,0.000507972,0.000128036,19.79008008,0.10194794,0.999961119
0.14,19.79121277,0.000496085,0.000507904,0.000132692,19.79007609,0.101947587,0.999957657
0.1425,19.79121399,0.000496206,0.000507829,0.000137436,19.79007252,0.101946984,0.999951742
0.145,19.79121504,0.00049632,0.000507764,0.000142258,19.7900687,0.101946455,0.999946553
0.1475,19.79121692,0.000496438,0.000507698,0.00014718,19.79006561,0.101945529,0.999937471
0.15,19.79121753,0.00049654,0.00050765,0.000152159,19.79006119,0.101945219,0.99993443
0.1525,19.79121933,0.000496648,0.0005076,0.000157238,19.79005785,0.101944309,0.999925504
0.155,19.79122038,0.000496751,0.000507559,0.000162401,19.79005367,0.101943779,0.999920306
0.1575,19.79122203,0.000496857,0.000507517,0.000167652,19.79005,0.10194294,0.999912076
0.16,19.79122282,0.000496957,0.000507485,0.000172983,19.79004539,0.101942529,0.999908045
0.1625,19.7912245,0.000497059,0.000507453,0.000178401,19.79004159,0.101941677,0.999899688
0.165,19.7912265,0.000497157,0.00050743,0.00018388,19.79003803,0.101940639,0.999889507
0.1675,19.79122691,0.000497259,0.000507404,0.000189441,19.7900328,0.101940386,0.999887025
0.17,19.79122874,0.000497355,0.000507389,0.000195135,19.79002886,0.101939448,0.999877825
0.1725,19.79122914,0.000497452,0.000507372,0.000200892,19.79002343,0.101939218,0.999875569
0.175,19.79123116,0.000497549,0.00050736,0.0002067,19.79001955,0.101938153,0.999865123
0.1775,19.79123075,0.000497639,0.000507356,0.000212626,19.79001313,0.101938299,0.999866555
0.18,19.79123249,0.000497741,0.000507346,0.000218655,19.79000874,0.101937396,0.999857698
0.1825,19.79123304,0.000497838,0.00050734,0.000224711,19.79000315,0.101937043,0.999854235
0.185,19.79123295,0.000497934,0.000507339,0.000230902,19.78999678,0.10193703,0.999854108
0.1875,19.79123266,0.000498027,0.000507342,0.000237156,19.78999014,0.10193712,0.99985499
0.19,19.79123318,0.000498119,0.000507349,0.000243473,19.78998424,0.101936787,0.999851724
0.1925,19.7912327,0.000498213,0.000507357,0.000249952,19.78997718,0.101936995,0.999853764
0.195,19.79123225,0.000498305,0.000507369,0.000256444,19.78997013,0.101937135,0.999855138
0.1975,19.79123292,0.000498403,0.000507376,0.00026306,19.78996408,0.101936751,0.999851371
0.2,19.79123224,0.000498502,0.000507386,0.000269785,19.78995657,0.101937047,0.999854274
0.2025,19.79123222,0.000498591,0.000507407,0.00027659,19.78994963,0.101937001,0.999853823
0.205,19.79123202,0.000498685,0.000507426,0.000283485,19.78994242,0.101937041,0.999854216
0.2075,19.79123205,0.000498779,0.000507448,0.00029048,19.78993535,0.101936973,0.999853549
0.21,19.7912327,0.000498879,0.000507467,0.000297555,19.7899288,0.101936603,0.999849919
0.2125,19.79123266,0.00049897,0.000507496,0.000304728,19.78992147,0.101936556,0.999849458
0.215,19.7912322,0.00049907,0.000507519,0.000312011,19.7899136,0.101936744,0.999851302
0.2175,19.79123262,0.000499168,0.000507547,0.000319411,19.78990649,0.101936505,0.999848958
0.22,19.79123244,0.000499261,0.00050758,0.00032684,19.78989875,0.101936527,0.999849174
0.2225,19.79123268,0.000499356,0.000507614,0.000334407,19.7898913,0.101936356,0.999847497
0.225,19.79123233,0.000499455,0.000507648,0.00034199,19.78988324,0.101936427,0.999848193
0.2275,19.79123199,0.000499551,0.000507687,0.000349644,19.7898751,0.101936493,0.99984884
0.23,19.79123208,0.000499645,0.00050773,0.000357463,19.78986724,0.101936361,0.999847546
0.2325,19.79123111,0.000499745,0.000507769,0.000365391,19.78985821,0.101936763,0.999851489
0.235,19.79123168,0.000499838,0.000507818,0.000373375,19.78985065,0.101936388,0.999847811
0.2375,19.79123044,0.000499939,0.000507861,0.000381523,19.78984112,0.101936944,0.999853264
0.24,19.79123094,0.000500039,0.000507908,0.00038973,19.78983326,0.10193661,0.999849988
0.2425,19.79123078,0.000500137,0.000507958,0.00039799,19.7898247,0.101936583,0.999849723
0.245,19.79123052,0.000500235,0.000508012,0.00040634,19.78981593,0.101936577,0.999849664
0.2475,19.79123053,0.000500333,0.000508068,0.000414799,19.78980733,0.101936456,0.999848478
0.25,19.79123037,0.000500433,0.000508124,0.000423367,19.78979845,0.101936428,0.999848203
0.2525,19.79123141,0.000500539,0.000508175,0.000432058,19.78979064,0.101935828,0.999842318
0.255,19.79123104,0.000500642,0.000508231,0.00044079,19.78978137,0.101935891,0.999842936
0.2575,19.79123149,0.000500751,0.000508283,0.000449662,19.78977279,0.101935574,0.999839826
0.26,19.7912309,0.000500843,0.000508355,0.000458641,19.78976306,0.101935767,0.999841719
0.2625,19.79123011,0.000500952,0.000508412,0.000467689,19.78975306,0.10193604,0.999844397
0.265,19.79123119,0.000501046,0.000508487,0.000476851,19.7897448,0.101935411,0.999838228
0.2675,19.79123135,0.000501157,0.000508546,0.000486102,19.78973554,0.101935218,0.999836335
0.27,19.7912325,0.00050126,0.000508616,0.000495471,19.78972715,0.101934549,0.999829773
0.2725,19.79123261,0.000501359,0.000508693,0.000504914,19.78971764,0.101934358,0.999827899
0.275,19.79123418,0.000501472,0.000508759,0.000514475,19.78970948,0.101933479,0.999819278
0.2775,19.7912339,0.000501579,0.000508832,0.000524096,19.78969939,0.10193348,0.999819287
0.28,19.79123414,0.000501689,0.000508904,0.000533845,19.7896897,0.101933236,0.999816894
0.2825,19.79123493,0.000501795,0.000508982,0.000543737,19.78968041,0.101932736,0.99981199
0.285,19.79123367,0.000501914,0.00050905,0.00055372,19.78966899,0.101933227,0.999816806
0.2875,19.7912344,0.000502016,0.000509136,0.000563724,19.78965952,0.101932711,0.999811745
0.29,19.79123333,0.000502133,0.00050921,0.000573929,19.78964806,0.101933115,0.999815707
0.2925,19.79123406,0.000502242,0.000509293,0.0005842,19.78963832,0.101932618,0.999810832
0.295,19.79123381,0.000502354,0.000509376,0.000594594,19.78962749,0.101932605,0.999810705
0.2975,19.79123355,0.000502468,0.00050946,0.000605162,19.78961646,0.101932625,0.999810901
0.3,19.79123355,0.00050258,0.000509548,0.000615743,19.78960568,0.101932477,0.999809449
0.3025,19.79123321,0.000502689,0.000509641,0.000626513,19.78959437,0.101932509,0.999809763
0.305,19.79123334,0.000502814,0.00050972,0.000637372,19.78958344,0.101932334,0.999808047
0.3075,19.79123398,0.000502927,0.000509815,0.000648285,19.78957296,0.101931848,0.99980328
0.31,19.79123304,0.000503053,0.000509899,0.000659368,19.78956072,0.101932204,0.999806772
0.3125,19.79123296,0.000503174,0.000509989,0.000670517,19.78954928,0.101932096,0.999805712
0.315,19.79123189,0.000503286,0.000510092,0.000681752,19.78953676,0.101932469,0.999809371
0.3175,19.79123208,0.000503415,0.000510181,0.000693159,19.78952533,0.101932243,0.999807154
0.32,19.79123168,0.000503537,0.000510277,0.000704594,19.78951327,0.101932276,0.999807478
0.3225,19.7912319,0.000503665,0.000510371,0.00071617,19.7895017,0.101932002,0.99980479
0.325,19.79122983,0.00050379,0.000510468,0.000727749,19.78948783,0.101932826,0.999812873
0.3275,19.79123025,0.000503915,0.00051057,0.000739479,19.78947629,0.101932408,0.999808773
0.33,19.79122888,0.000504048,0.000510665,0.000751426,19.78946274,0.101932938,0.999813971
0.3325,19.79122849,0.000504175,0.00051077,0.000763393,19.78945015,0.101932925,0.999813844
0.335,19.79122851,0.000504306,0.000510874,0.000775514,19.78943781,0.10193274,0.999812029
0.3375,19.79122798,0.000504434,0.000510982,0.000787757,19.7894248,0.101932821,0.999812824
0.34,19.79122783,0.000504566,0.000511086,0.000800119,19.78941206,0.101932716,0.999811794
0.3425,19.79122746,0.000504696,0.000511198,0.000812611,19.78939895,0.101932728,0.999811911
0.345,19.79122688,0.000504832,0.000511304,0.000825189,19.78938555,0.101932828,0.999812892
0.3475,19.79122498,0.000504964,0.000511416,0.000837895,19.7893707,0.101933598,0.999820445
0.35,19.79122443,0.000505097,0.000511531,0.000850693,19.78935711,0.101933662,0.999821072
0.3525,19.79122313,0.000505229,0.000511648,0.000863655,19.7893426,0.101934134,0.999825702
0.355,19.79122266,0.000505367,0.000511763,0.000876713,19.78932882,0.101934178,0.999826134
0.3575,19.79122206,0.000505497,0.000511889,0.000889889,19.78931478,0.101934275,0.999827085
0.36,19.7912213,0.000505639,0.000512003,0.000903245,19.78930041,0.101934488,0.999829174
0.3625,19.79122124,0.000505774,0.00051213,0.000916634,19.7892867,0.101934273,0.999827066
0.365,19.79122033,0.000505916,0.00051225,0.000930187,19.78927198,0.101934522,0.999829508
0.3675,19.79122076,0.000506057,0.000512375,0.000943833,19.78925849,0.101934073,0.999825104
0.37,19.79122014,0.0005062,0.0005125,0.000957529,19.78924391,0.101934116,0.999825526
0.3725,19.79121974,0.000506345,0.000512625,0.000971527,19.78922924,0.101934135,0.999825712
0.375,19.79121852,0.00050649,0.000512752,0.000985492,19.78921379,0.101934496,0.999829253
0.3775,19.79121902,0.000506636,0.000512882,0.000999556,19.78919995,0.101933983,0.999824221
0.38,19.79121812,0.000506782,0.000513014,0.001013808,19.78918451,0.1019342,0.999826349
0.3825,19.79121852,0.000506936,0.000513141,0.001028233,19.78917021,0.101933787,0.999822299
0.385,19.7912191,0.000507078,0.000513284,0.001042682,19.78915606,0.101933235,0.999816884
0.3875,19.79121913,0.000507227,0.000513419,0.001057508,19.78914098,0.101933076,0.999815325
0.39,19.79122004,0.000507374,0.000513562,0.001072254,19.78912685,0.101932366,0.999808361
0.3925,19.79121947,0.000507529,0.000513697,0.001087198,19.78911105,0.101932444,0.999809126
0.395,19.79122041,0.000507685,0.000513835,0.00110222,19.78909667,0.101931708,0.999801907
0.3975,19.79121986,0.000507829,0.000513984,0.001117254,19.78908079,0.101931661,0.999801446
0.4,19.79122022,0.000507989,0.000514123,0.00113258,19.78906552,0.10193123,0.999797218
0.4025,19.79122026,0.000508142,0.000514271,0.001147921,19.78904993,0.101930909,0.99979407
0.405,19.7912202,0.000508301,0.000514417,0.001163439,19.78903405,0.101930654,0.999791568
0.4075,19.79121974,0.00050846,0.000514565,0.001179045,19.78901767,0.101930575,0.999790794
0.41,19.79121977,0.000508626,0.000514708,0.001194784,19.78900165,0.101930246,0.999787566
0.4125,19.79121884,0.000508791,0.000514856,0.001210717,19.78898448,0.101930436,0.99978943
0.415,19.79121789,0.000508966,0.000514995,0.001226785,19.78896714,0.10193063,0.999791333
0.4175,19.79121826,0.000509129,0.00051515,0.001242935,19.78895105,0.101930135,0.999786478
0.42,19.79121701,0.000509296,0.000515302,0.001259342,19.78893307,0.101930488,0.99978994
0.4225,19.79121663,0.000509463,0.000515457,0.001275818,19.78891589,0.101930387,0.99978895
0.425,19.79121591,0.000509629,0.000515615,0.001292267,19.7888984,0.101930368,0.999788763
0.4275,19.79121441,0.0005098,0.000515772,0.001309029,19.78887981,0.101930812,0.999793118
0.43,19.79121387,0.000509971,0.000515931,0.001325904,19.78886206,0.101930762,0.999792628
0.4325,19.79121338,0.000510147,0.000516089,0.001342976,19.78884417,0.101930746,0.999792471
0.435,19.79121241,0.000510322,0.000516251,0.001360186,19.78882566,0.10193091,0.999794079
0.4375,19.79121151,0.000510499,0.000516413,0.00137741,19.78880719,0.101931018,0.999795139
0.44,19.79121129,0.000510673,0.000516581,0.001394874,19.78878916,0.10193082,0.999793197
0.4425,19.79121076,0.000510853,0.000516746,0.001412525,19.78877064,0.101930794,0.999792942
0.445,19.79121131,0.000511025,0.000516923,0.001430276,19.78875309,0.101930201,0.999787125
0.4475,19.7912121,0.000511211,0.000517088,0.001448176,19.78873563,0.101929495,0.9997802
0.45,19.79121231,0.000511385,0.00051727,0.00146624,19.78871742,0.101929082,0.999776149
0.4525,19.7912138,0.00051157,0.000517441,0.001484398,19.78870039,0.101928008,0.999765615
0.455,19.79121498,0.000511746,0.000517627,0.001502761,19.78868284,0.101927127,0.999756974
0.4575,19.79121582,0.000511938,0.000517798,0.001521239,19.78866485,0.101926382,0.999749666
0.46,19.79121716,0.000512129,0.000517975,0.001539671,19.78864738,0.101925296,0.999739014
0.4625,19.79121751,0.000512326,0.000518147,0.001558369,19.78862867,0.101924734,0.999733502
0.465,19.79121998,0.000512518,0.000518329,0.001577256,19.78861187,0.101923169,0.999718151
0.4675,19.79122093,0.00051271,0.000518511,0.001596389,19.78859332,0.101922383,0.999710442
0.47,19.79122303,0.000512902,0.000518695,0.001615588,19.78857585,0.101920981,0.99969669
0.4725,19.79122374,0.000513101,0.000518876,0.001635184,19.78855658,0.101920387,0.999690864
0.475,19.79122508,0.000513299,0.000519062,0.001654695,19.78853803,0.101919362,0.99968081
0.4775,19.79122548,0.000513499,0.000519248,0.001674317,19.78851841,0.101918779,0.999675092
0.48,19.79122683,0.000513701,0.000519434,0.001694055,19.78849964,0.101917691,0.99966442
0.4825,19.79122738,0.000513898,0.000519629,0.001713859,19.78847999,0.101916944,0.999657093
0.485,19.7912289,0.000514101,0.000519821,0.001734057,19.78846093,0.101915846,0.999646323
0.4875,19.79122883,0.000514305,0.000520014,0.001754182,19.78844033,0.101915396,0.99964191
0.49,19.79122968,0.000514509,0.000520211,0.001774936,19.78842003,0.101914705,0.999635132
0.4925,19.79122971,0.000514711,0.000520415,0.001795453,19.78839913,0.101914239,0.999630561
0.495,19.79123028,0.000514924,0.000520609,0.001816088,19.78837866,0.101913471,0.999623028
0.4975,19.79123002,0.000515131,0.000520811,0.001837031,19.78835705,0.1019132,0.99962037
0.5,19.79122972,0.000515344,0.00052101,0.001858253,19.78833511,0.101912989,0.9996183
0.5025,19.79122968,0.00051556,0.00052121,0.001879684,19.78831323,0.101912674,0.999615211
0.505,19.79122861,0.000515774,0.000521414,0.001901145,19.78829028,0.101912808,0.999616525
0.5075,19.7912275,0.00051599,0.000521621,0.001922815,19.78826707,0.101912956,0.999617977
0.51,19.79122761,0.00051621,0.000521827,0.001944649,19.78824493,0.101912514,0.999613641
0.5125,19.79122544,0.000516434,0.000522031,0.001966547,19.78822043,0.101913133,0.999619713
0.515,19.79122524,0.00051665,0.000522247,0.001988797,19.78819754,0.101912884,0.999617271
0.5175,19.7912232,0.000516881,0.000522452,0.00201117,19.78817269,0.101913506,0.999623371
0.52,19.79122352,0.000517096,0.000522674,0.002033587,19.78815016,0.101912914,0.999617565
0.5225,19.79122035,0.000517326,0.000522884,0.002056173,19.78812396,0.101914036,0.99962857
0.525,19.79121971,0.000517549,0.000523106,0.002079068,19.78809999,0.101913958,0.999627805
0.5275,19.79121733,0.000517781,0.00052332,0.002102194,19.78807403,0.101914775,0.999635818
0.53,19.79121667,0.000518009,0.000523543,0.002125355,19.78804976,0.101914641,0.999634504
0.5325,19.79121538,0.00051824,0.000523765,0.002148974,19.7880244,0.101915001,0.999638035
0.535,19.79121514,0.000518473,0.000523989,0.002172733,19.78799995,0.101914779,0.999635858
0.5375,19.79121447,0.00051871,0.000524213,0.00219653,19.78797502,0.101914716,0.99963524
0.54,19.79121175,0.000518946,0.00052444,0.002220151,19.78794821,0.101915468,0.999642616
0.5425,19.79121117,0.000519178,0.000524676,0.002244104,19.78792321,0.101915231,0.999640291
0.545,19.79120895,0.000519422,0.000524902,0.002268607,19.78789601,0.101916002,0.999647854
0.5475,19.79120748,0.00051966,0.000525139,0.002292929,19.78786975,0.101916197,0.999649766
0.55,19.7912057,0.000519912,0.000525364,0.002317683,19.78784274,0.101916679,0.999654494
0.5525,19.79120254,0.000520152,0.000525606,0.002342455,19.78781433,0.101917745,0.99966495
0.555,19.79120203,0.000520406,0.000525837,0.002367269,19.78778852,0.101917438,0.999661939
0.5575,19.79120077,0.000520651,0.00052608,0.002392575,19.78776147,0.101917657,0.999664087
0.56,19.79119891,0.000520908,0.000526312,0.002417758,19.78773394,0.101918026,0.999667706
0.5625,19.79119788,0.000521154,0.000526561,0.002443239,19.78770693,0.101918007,0.99966752
0.565,19.79119557,0.000521415,0.000526796,0.002468813,19.78767855,0.10191861,0.999673434
0.5675,19.79119505,0.000521657,0.000527057,0.002494844,19.78765149,0.101918394,0.999671316
0.57,19.79119331,0.000521918,0.000527298,0.002520879,19.78762321,0.101918745,0.999674758
0.5725,19.79119229,0.000522169,0.000527557,0.00254722,19.78759534,0.101918746,0.999674768
0.575,19.79119173,0.000522434,0.000527802,0.002573635,19.78756786,0.101918497,0.999672326
0.5775,19.7911902,0.000522688,0.000528065,0.00260031,19.78753914,0.101918707,0.999674386
0.58,19.79118982,0.000522956,0.000528315,0.002627278,19.78751127,0.101918453,0.999671894
0.5825,19.79118871,0.000523212,0.000528582,0.002654536,19.78748238,0.101918555,0.999672895
0.585,19.79118787,0.000523482,0.000528836,0.002681864,19.78745369,0.101918482,0.999672179
0.5875,19.79118638,0.000523745,0.000529103,0.002709226,19.78742431,0.101918627,0.999673601
0.59,19.7911844,0.000524015,0.000529362,0.002737087,19.78739393,0.101919171,0.999678937
0.5925,19.79118333,0.000524277,0.000529638,0.002764806,19.78736461,0.101919066,0.999677907
0.595,19.79118177,0.000524551,0.000529903,0.002792832,19.78733449,0.101919252,0.999679731
0.5975,19.7911808,0.000524823,0.000530174,0.002821111,19.78730469,0.101919205,0.99967927
0.6,19.79118001,0.000525105,0.000530437,0.002849521,19.78727494,0.101918999,0.99967725
0.6025,19.79117838,0.000525376,0.000530716,0.002878161,19.78724412,0.101919222,0.999679437
0.605,19.79117715,0.000525653,0.000530992,0.002907005,19.7872135,0.101919226,0.999679476
0.6075,19.79117564,0.00052594,0.000531261,0.002936188,19.78718225,0.101919461,0.999681781
0.61,19.79117495,0.000526219,0.000531544,0.00296556,19.78715162,0.101919238,0.999679594
0.6125,19.79117295,0.000526505,0.000531822,0.00299514,19.78711948,0.101919705,0.999684175
0.615,19.79117337,0.000526785,0.000532111,0.003024827,19.78708965,0.101918861,0.999675896
0.6175,19.79117121,0.000527076,0.000532391,0.003054831,19.78705691,0.101919373,0.999680918
0.62,19.79117113,0.000527365,0.00053268,0.003085038,19.78702605,0.10191882,0.999675494
0.6225,19.79116785,0.000527659,0.000532964,0.003115529,19.7869917,0.10191991,0.999686185
0.625,19.79116715,0.000527947,0.000533261,0.003146018,19.78695992,0.101919588,0.999683027
0.6275,19.79116479,0.000528248,0.000533545,0.003176652,19.78692634,0.101920093,0.99968798
0.63,19.79116281,0.00052854,0.000533847,0.003207454,19.78689297,0.101920328,0.999690285
0.6325,19.79115985,0.000528851,0.00053413,0.003238685,19.78685819,0.101921189,0.99969873
0.635,19.79116039,0.000529147,0.000534435,0.003270195,19.78682662,0.101920324,0.999690246
0.6375,19.79115734,0.000529452,0.000534732,0.003301822,19.78679133,0.101921192,0.99969876
0.64,19.79115829,0.000529752,0.00053504,0.003333728,19.78675977,0.101920084,0.999687892
0.6425,19.79115547,0.000530064,0.000535336,0.003365845,19.78672422,0.101920856,0.999695464
0.645,19.79115393,0.000530368,0.000535647,0.003398172,19.78668974,0.101920951,0.999696396
0.6475,19.79115195,0.000530681,0.000535949,0.003430828,19.78665449,0.101921332,0.999700133
0.65,19.79114936,0.000530988,0.000536265,0.00346355,19.78661855,0.101921927,0.999705969
0.6525,19.79114806,0.000531301,0.000536576,0.00349683,19.78658335,0.101922035,0.999707029
0.655,19.79114413,0.000531615,0.000536893,0.003530152,19.78654547,0.101923306,0.999719495
0.6575,19.79114271,0.000531932,0.000537207,0.003563752,19.78650982,0.101923389,0.999720309
0.66,19.79113874,0.000532258,0.000537519,0.003597377,19.78647158,0.101924637,0.99973255
0.6625,19.79113701,0.000532575,0.000537841,0.003631409,19.78643518,0.101924842,0.999734561
0.665,19.79113347,0.000532908,0.000538152,0.003665579,19.78639683,0.1019259,0.999744939
0.6675,19.79113105,0.000533224,0.000538479,0.003700104,19.78635925,0.101926466,0.99975049
0.67,19.79112832,0.000533568,0.000538788,0.003734798,19.78632117,0.101927129,0.999756993
0.6725,19.79112553,0.000533891,0.000539118,0.003769438,19.78628308,0.101927691,0.999762506
0.675,19.79112251,0.000534232,0.000539436,0.003804571,19.78624428,0.101928464,0.999770088
0.6775,19.79111892,0.00053456,0.00053977,0.003839899,19.78620469,0.101929504,0.999780289
0.68,19.79111762,0.000534903,0.000540095,0.003876199,19.78616643,0.101929746,0.999782662
0.6825,19.791115,0.000535233,0.000540437,0.003912123,19.78612721,0.101930363,0.999788714
0.685,19.79111381,0.00053558,0.000540767,0.00394838,19.78608908,0.101930237,0.999787478
0.6875,19.79111051,0.000535917,0.00054111,0.003984463,19.78604902,0.101931015,0.999795109
0.69,19.79110985,0.000536259,0.000541451,0.004021009,19.78601113,0.101930531,0.999790362
0.6925,19.79110764,0.0005366,0.000541798,0.00405808,19.78597117,0.101931003,0.999794992
0.695,19.79110618,0.000536945,0.000542145,0.004095119,19.78593197,0.101930873,0.999793716
0.6975,19.79110442,0.000537291,0.000542495,0.004132681,19.78589195,0.101931092,0.999795865
0.7,19.79110346,0.000537639,0.000542848,0.004170308,19.78585267,0.101930755,0.999792559
0.7025,19.79110172,0.000537989,0.0005432,0.004208331,19.7858122,0.101930912,0.999794099
0.705,19.79109949,0.000538336,0.000543564,0.004246529,19.78577106,0.101931216,0.999797081
0.7075,19.79109873,0.0005387,0.000543912,0.004285027,19.7857311,0.101930828,0.999793275
0.71,19.79109609,0.000539051,0.000544281,0.00432362,19.78568914,0.101931251,0.999797424
0.7125,19.79109444,0.000539418,0.000544635,0.004362159,19.78564822,0.101931078,0.999795727
0.715,19.79109073,0.000539781,0.000545,0.004401395,19.78560456,0.101932071,0.999805467
0.7175,19.79108911,0.000540143,0.000545365,0.004440889,19.78556271,0.101932085,0.999805604
0.72,19.79108567,0.000540503,0.000545743,0.004480462,19.78551896,0.101932821,0.999812824
0.7225,19.79108351,0.000540869,0.000546114,0.004520452,19.78547607,0.101933071,0.999815276
0.725,19.79108063,0.000541243,0.000546485,0.004560031,19.78543287,0.101933259,0.99981712
0.7275,19.79107827,0.000541615,0.000546862,0.004600302,19.78538949,0.101933405,0.999818552
0.73,19.79107512,0.000541991,0.000547239,0.004640523,19.78534536,0.101933788,0.999822308
0.7325,19.7910713,0.000542363,0.000547625,0.004681433,19.78529987,0.101934713,0.999831381
0.735,19.79106923,0.000542749,0.000547999,0.004722464,19.78525602,0.101934698,0.999831234
0.7375,19.79106613,0.000543126,0.000548387,0.004763964,19.78521065,0.101935271,0.999836854
0.74,19.79106245,0.000543518,0.000548762,0.004805668,19.7851645,0.101936117,0.999845152
0.7425,19.7910588,0.000543892,0.000549161,0.004847515,19.78511824,0.101936853,0.999852372
0.745,19.7910553,0.000544286,0.000549544,0.004889552,19.78507192,0.101937454,0.999858267
0.7475,19.79105271,0.000544668,0.000549945,0.004931922,19.78502618,0.101937613,0.999859826
0.75,19.79104922,0.000545073,0.000550326,0.004975116,19.7849787,0.101938518,0.999868703
0.7525,19.79104739,0.000545462,0.000550729,0.005018231,19.78493297,0.101938399,0.999867536
0.755,19.79104339,0.000545879,0.000551106,0.005061678,19.78488472,0.101939394,0.999877295
0.7575,19.79104176,0.000546271,0.000551516,0.005105109,19.78483886,0.101939043,0.999873852
0.76,19.79103919,0.000546698,0.000551891,0.005149215,19.78479139,0.10193936,0.999876962
0.7625,19.79103633,0.000547084,0.000552313,0.005193707,19.78474323,0.101939871,0.999881974
0.765,19.79103376,0.000547511,0.000552695,0.005238298,19.78469525,0.101940148,0.999884691
0.7675,19.79103047,0.000547903,0.00055312,0.00528322,19.78464623,0.101940796,0.999891047
0.77,19.7910275,0.000548327,0.000553515,0.005327931,19.78459773,0.101941002,0.999893067
0.7725,19.79102528,0.000548728,0.000553941,0.005373604,19.78454901,0.101941177,0.999894784
0.775,19.79102409,0.000549151,0.000554349,0.005419591,19.784501,0.101940811,0.999891194
0.7775,19.79102161,0.000549574,0.000554762,0.005465748,19.78445153,0.101941038,0.99989342
0.78,19.79102175,0.000549991,0.000555183,0.005512351,19.78440422,0.101940031,0.999883543
0.7825,19.79101869,0.000550422,0.000555592,0.005559456,19.78435322,0.101940716,0.999890262
0.785,19.79102002,0.000550836,0.000556028,0.005606453,19.7843067,0.101938966,0.999873097
0.7875,19.79101716,0.00055128,0.000556435,0.00565372,19.78425572,0.10193928,0.999876177
0.79,19.79101646,0.000551692,0.00055688,0.005701192,19.7842067,0.10193847,0.999868232
0.7925,19.79101295,0.000552145,0.000557286,0.00574952,19.784154,0.101939361,0.999876971
0.795,19.7910128,0.000552569,0.00055773,0.005797968,19.78410453,0.101938413,0.999867673
0.7975,19.79100869,0.000553022,0.000558145,0.005846768,19.78405076,0.101939527,0.9998786
0.8,19.79100922,0.000553455,0.000558589,0.005895852,19.78400132,0.101938257,0.999866143
0.8025,19.79100496,0.000553908,0.000559012,0.005945118,19.78394692,0.101939327,0.999876638
0.805,19.7910049,0.000554342,0.000559464,0.005994575,19.78389651,0.101938211,0.999865692
0.8075,19.79100101,0.000554803,0.00055989,0.006044775,19.78384155,0.101939188,0.999875275
0.81,19.79100052,0.000555239,0.000560349,0.006094826,19.7837901,0.101938271,0.99986628
0.8125,19.79099612,0.000555695,0.00056079,0.006145251,19.78373438,0.101939307,0.999876442
0.815,19.79099535,0.000556145,0.000561243,0.006196069,19.78368189,0.101938573,0.999869242
0.8175,19.7909914,0.0005566,0.000561694,0.006247604,19.78362551,0.101939601,0.999879325
0.82,19.79098896,0.000557067,0.000562141,0.006299027,19.78357072,0.101939654,0.999879845
0.8225,19.79098524,0.000557516,0.000562606,0.006350333,19.78351478,0.101940123,0.999884446
0.825,19.79098279,0.000557993,0.000563051,0.006402596,19.78345916,0.101940262,0.999885809
0.8275,19.79098055,0.000558446,0.000563522,0.006455099,19.78340349,0.101940254,0.99988573
0.83,19.79097794,0.000558918,0.00056398,0.006507963,19.78334708,0.101940427,0.999887427
0.8325,19.79097473,0.000559366,0.000564468,0.006561219,19.78328967,0.101940902,0.999892086
0.835,19.79097278,0.000559855,0.000564918,0.006614836,19.78323317,0.101940757,0.999890664
0.8375,19.79096963,0.000560304,0.000565414,0.006668813,19.7831751,0.101941213,0.999895137
0.84,19.79096656,0.000560792,0.000565874,0.006722676,19.78311722,0.101941358,0.999896559
0.8425,19.79096051,0.000561244,0.000566373,0.006777314,19.78305558,0.1019432,0.999914626
0.845,19.79095688,0.000561727,0.000566847,0.006832223,19.78299608,0.101943806,0.99992057
0.8475,19.79095257,0.000562191,0.000567346,0.006887537,19.7829355,0.101944764,0.999929967
0.85,19.79094718,0.000562677,0.000567829,0.006943094,19.78287358,0.101946164,0.999943699
0.8525,19.79094337,0.000563151,0.000568329,0.006999098,19.78281279,0.101946883,0.999950751
0.855,19.790938,0.000563645,0.000568814,0.007055405,19.78275014,0.101948265,0.999964307
0.8575,19.79093411,0.00056413,0.00056931,0.007112215,19.78268845,0.101949063,0.999972134
0.86,19.79093008,0.00056463,0.0005698,0.00716889,19.78262676,0.101949629,0.999977686
0.8625,19.79092522,0.000565121,0.000570298,0.00722596,19.78256385,0.101950704,0.99998823
0.865,19.7909209,0.000565624,0.000570793,0.007283387,19.7825011,0.101951391,0.999994968
0.8675,19.7909158,0.000566123,0.000571296,0.007340641,19.78243774,0.101952308,1.000003963
0.87,19.79091078,0.000566637,0.00057179,0.007398757,19.78237359,0.101953342,1.000014105
0.8725,19.79090786,0.000567129,0.000572308,0.007457737,19.78231069,0.101953642,1.000017047
0.875,19.79090286,0.000567643,0.000572809,0.007516813,19.78224559,0.101954798,1.000028386
0.8775,19.79089942,0.000568144,0.000573328,0.00757638,19.78218157,0.101955271,1.000033025
0.88,19.79089451,0.000568668,0.00057383,0.007636021,19.78211599,0.101956235,1.000042481
0.8825,19.7908907,0.000569177,0.000574351,0.007695902,19.78205127,0.101956663,1.000046679
0.885,19.79088694,0.000569699,0.000574863,0.007756127,19.78198626,0.101956982,1.000049808
0.8875,19.79088243,0.000570208,0.000575391,0.007816428,19.7819204,0.101957594,1.000055811
0.89,19.79087947,0.000570738,0.000575903,0.007878312,19.78185451,0.101957977,1.000059567
0.8925,19.79087602,0.000571253,0.00057644,0.007940332,19.78178799,0.101958504,1.000064736
0.895,19.7908719,0.000571795,0.000576952,0.008002448,19.7817207,0.101959139,1.000070965
0.8975,19.79086763,0.00057231,0.000577498,0.008064554,19.78165327,0.10195972,1.000076664
0.9,19.79086374,0.000572854,0.000578017,0.008127643,19.78158523,0.101960331,1.000082657
0.9025,19.79085914,0.000573387,0.000578552,0.008191223,19.78151598,0.101961421,1.000093348
0.905,19.79085303,0.000573919,0.000579091,0.008254442,19.78144558,0.10196284,1.000107266
0.9075,19.79084896,0.000574472,0.000579616,0.008318661,19.78137621,0.101963557,1.000114299
0.91,19.79084515,0.000575004,0.000580167,0.008382743,19.78130724,0.101963823,1.000116908
0.9125,19.79083923,0.000575566,0.00058069,0.008447603,19.78123537,0.101965474,1.000133102
0.915,19.79083488,0.000576083,0.000581265,0.008512582,19.78116495,0.101966056,1.000138811
0.9175,19.79082842,0.000576659,0.000581783,0.008578781,19.7810912,0.101968205,1.000159889
0.92,19.79082368,0.000577178,0.000582371,0.008644424,19.78101971,0.101968917,1.000166873
0.9225,19.79081947,0.000577763,0.000582891,0.008710948,19.78094787,0.101969685,1.000174406
0.925,19.79081532,0.00057829,0.000583481,0.00877729,19.78087626,0.101970092,1.000178398
0.9275,19.79081097,0.000578874,0.000584011,0.008844235,19.78080385,0.101970741,1.000184764
0.93,19.79080597,0.00057941,0.000584601,0.008911428,19.78073053,0.101971582,1.000193013
0.9325,19.79079973,0.000579989,0.000585147,0.008977993,19.7806566,0.101972524,1.000202252
0.935,19.79079433,0.000580541,0.000585729,0.009046347,19.78058171,0.101973716,1.000213944
0.9375,19.79078914,0.000581109,0.000586294,0.009115845,19.78050589,0.101975173,1.000228235
0.94,19.79078486,0.000581684,0.000586863,0.009185017,19.7804313,0.101975754,1.000233934
0.9425,19.79077863,0.000582246,0.000587444,0.009254612,19.78035433,0.101977327,1.000249363
0.945,19.79077245,0.000582834,0.000588007,0.009324352,19.78027725,0.101978727,1.000263095
0.9475,19.79076741,0.0005834,0.000588597,0.0093951,19.78020032,0.101979831,1.000273923
0.95,19.79076136,0.000583995,0.000589163,0.009465796,19.7801224,0.101981215,1.000287498
0.9525,19.79075678,0.00058456,0.000589767,0.009537315,19.78004514,0.101982037,1.000295561
0.955,19.7907501,0.000585161,0.000590338,0.009608842,19.77996576,0.101983674,1.000311618
0.9575,19.7907456,0.000585737,0.000590939,0.009681173,19.77988775,0.101984457,1.000319298
0.96,19.79074035,0.000586337,0.000591523,0.009753538,19.77980896,0.101985367,1.000328223
0.9625,19.79073534,0.000586922,0.000592127,0.009826498,19.7797298,0.101986256,1.000336943
0.965,19.79073081,0.000587529,0.000592714,0.009899868,19.7796507,0.101986838,1.000342652
0.9675,19.7907252,0.000588119,0.000593323,0.009974188,19.77956957,0.101988285,1.000356845
0.97,19.79072072,0.000588726,0.000593919,0.01004849,19.77948959,0.101988895,1.000362828
0.9725,19.79071559,0.000589329,0.000594526,0.010123488,19.77940825,0.101989995,1.000373617
0.975,19.79071145,0.00058995,0.000595115,0.010198348,19.77932804,0.101990299,1.000376599
0.9775,19.79070633,0.000590557,0.000595728,0.010274268,19.77924577,0.101991347,1.000386879
0.98,19.79070158,0.000591173,0.00059633,0.010348905,19.77916517,0.10199147,1.000388085
0.9825,19.79069621,0.000591791,0.00059694,0.010425197,19.77908228,0.10199236,1.000396815
0.985,19.79069082,0.000592407,0.000597554,0.010501728,19.77899913,0.101993252,1.000405564
0.9875,19.79068558,0.000593034,0.000598166,0.010578859,19.77891553,0.101994058,1.000413469
0.99,19.79068231,0.000593656,0.000598787,0.010656757,19.77883311,0.101994065,1.000413538
0.9925,19.79067645,0.000594283,0.000599407,0.010734663,19.7787481,0.101995144,1.000424122
0.995,19.79067404,0.000594911,0.000600033,0.010812637,19.77866646,0.101994307,1.000415912
0.9975,19.79066838,0.000595546,0.000600653,0.01089204,19.77858014,0.101995578,1.000428378
1,19.79066525,0.000596177,0.000601286,0.010971058,19.77849673,0.101995136,1.000424043
1.0025,19.79065944,0.000596823,0.000601906,0.011050161,19.77841055,0.101995855,1.000431095
1.005,19.79065594,0.000597455,0.000602547,0.011130256,19.77832568,0.101995702,1.000429595
1.0075,19.79065004,0.000598109,0.000603167,0.011210873,19.77823789,0.10199676,1.000439972
1.01,19.79064655,0.000598751,0.000603806,0.011291821,19.77815217,0.101996555,1.000437961
1.0125,19.79064068,0.000599397,0.000604444,0.011373586,19.77806325,0.101997679,1.000448986
1.015,19.79063627,0.000600047,0.000605086,0.01145542,19.77797572,0.101997892,1.000451075
1.0175,19.79062944,0.000600684,0.000605744,0.011537179,19.77788583,0.101998993,1.000461875
1.02,19.79062492,0.000601338,0.000606393,0.01162024,19.77779694,0.101999349,1.000465366
1.0225,19.79061921,0.00060198,0.000607058,0.011704261,19.77770591,0.102000524,1.000476892
1.025,19.7906118,0.000602639,0.000607709,0.011786884,19.77761457,0.102001622,1.000487661
1.0275,19.79060602,0.000603291,0.000608375,0.011871639,19.77752272,0.102002691,1.000498147
1.03,19.7906004,0.000603954,0.000609031,0.011956383,19.77743104,0.102003474,1.000505827
1.0325,19.79059383,0.000604609,0.000609704,0.012041776,19.77733774,0.102004709,1.00051794
1.035,19.79058687,0.000605273,0.000610371,0.012127336,19.77724389,0.102006022,1.000530819
1.0375,19.79057984,0.000605933,0.000611047,0.012213879,19.77714898,0.102007637,1.00054666
1.04,19.79057307,0.000606592,0.000611729,0.012300735,19.77705401,0.102009006,1.000560088
1.0425,19.79056619,0.000607264,0.000612403,0.012388301,19.77695822,0.102010538,1.000575114
1.045,19.79055921,0.000607922,0.000613101,0.012476294,19.77686189,0.102011989,1.000589347
1.0475,19.7905522,0.000608603,0.000613774,0.012563829,19.77676599,0.102013119,1.00060043
1.05,19.79054486,0.000609266,0.000614479,0.012652555,19.77666856,0.102014579,1.000614751
1.0525,19.79053943,0.000609956,0.000615153,0.012742647,19.77657168,0.102015707,1.000625815
1.055,19.79053151,0.000610623,0.000615863,0.012832197,19.77647283,0.102017404,1.00064246
1.0575,19.79052409,0.000611312,0.000616548,0.012922785,19.77637344,0.102019244,1.000660508
1.06,19.79051602,0.000611988,0.000617257,0.013012602,19.77627417,0.102020634,1.000674141
1.0625,19.79050829,0.000612688,0.000617943,0.013104677,19.77617299,0.102022829,1.000695671
1.065,19.79050116,0.000613382,0.000618645,0.01319637,19.77607277,0.102024156,1.000708687
1.0675,19.79049531,0.000614075,0.00061935,0.01328841,19.77597347,0.102024866,1.000715651
1.07,19.79048596,0.000614783,0.000620046,0.013380842,19.77587029,0.102027151,1.000738064
1.0725,19.79048165,0.000615482,0.000620753,0.013474407,19.77577101,0.102027323,1.000739751
1.075,19.79047318,0.000616186,0.000621461,0.01356759,19.77566794,0.102029025,1.000756445
1.0775,19.79046783,0.000616894,0.000622167,0.01366133,19.77556744,0.102029268,1.000758828
1.08,19.79046114,0.000617605,0.000622881,0.013755943,19.77546471,0.102030243,1.000768392
1.0825,19.7904545,0.000618316,0.000623594,0.013851444,19.77536114,0.102031513,1.000780849
1.085,19.79044905,0.000619034,0.000624308,0.013947335,19.77525837,0.102031974,1.00078537
1.0875,19.79044218,0.000619751,0.000625023,0.014043559,19.77515384,0.102033213,1.000797523
1.09,19.79043673,0.000620476,0.000625738,0.014140522,19.77504999,0.102033688,1.000802182
1.0925,19.79042882,0.0006212,0.000626454,0.014237553,19.77494361,0.102035283,1.000817827
1.095,19.79042314,0.00062192,0.000627183,0.014335489,19.77483855,0.102035836,1.000823251
1.0975,19.79041417,0.000622647,0.000627905,0.01443185,19.77473177,0.102037111,1.000835757
1.1,19.79040712,0.000623369,0.000628642,0.014530598,19.77462451,0.102038212,1.000846556
1.1025,19.79040074,0.000624096,0.000629375,0.014630534,19.77451673,0.102039473,1.000858925
1.105,19.79039108,0.000624829,0.000630113,0.014728926,19.77440721,0.102041119,1.000875069
1.1075,19.79038515,0.000625569,0.000630845,0.014829928,19.77429881,0.102042033,1.000884034
1.11,19.79037506,0.000626303,0.000631591,0.014930184,19.77418698,0.102044292,1.000906192
1.1125,19.79036803,0.000627049,0.000632329,0.015031735,19.77407692,0.102045438,1.000917433
1.115,19.79035961,0.000627784,0.000633083,0.015133668,19.77396508,0.102047146,1.000934186
1.1175,19.79035175,0.000628532,0.000633826,0.015236021,19.77385337,0.102048549,1.000947947
1.12,19.79034367,0.000629271,0.000634587,0.015339221,19.77374059,0.1020501,1.00096316
1.1225,19.79033665,0.000630019,0.00063534,0.015443453,19.77362784,0.102051466,1.000976559
1.125,19.79032955,0.000630769,0.000636101,0.015547942,19.77351474,0.102052582,1.000987505
1.1275,19.79032084,0.00063152,0.000636864,0.015652248,19.77340021,0.102054255,1.001003915
1.13,19.79031371,0.000632279,0.000637628,0.015756804,19.773287,0.102054893,1.001010172
1.1325,19.79030483,0.000633032,0.000638397,0.015862837,19.77317057,0.102056991,1.001030751
1.135,19.79029729,0.000633798,0.000639164,0.015968633,19.77305569,0.102057897,1.001039637
1.1375,19.79028853,0.000634558,0.000639938,0.016076171,19.77293787,0.102060097,1.001061216
1.14,19.79028216,0.000635331,0.000640704,0.016183422,19.7728227,0.102060595,1.001066101
1.1425,19.79027362,0.000636091,0.000641488,0.016292093,19.77270395,0.102062703,1.001086777
1.145,19.79026769,0.000636868,0.000642258,0.01640101,19.77258755,0.102063257,1.001092211
1.1475,19.7902594,0.000637628,0.000643052,0.016510005,19.77246871,0.10206473,1.001106659
1.15,19.79025243,0.00063841,0.000643828,0.016619869,19.77235032,0.102065666,1.00111584
1.1525,19.79024535,0.000639189,0.00064461,0.016729932,19.77223161,0.102066497,1.001123991
1.155,19.79023912,0.000639974,0.000645395,0.016840833,19.77211291,0.102066974,1.001128669
1.1575,19.79023226,0.000640761,0.00064618,0.016952454,19.77199287,0.102067827,1.001137036
1.16,19.79022584,0.000641552,0.000646968,0.017064029,19.77187329,0.102068105,1.001139763
1.1625,19.79021853,0.000642343,0.000647758,0.017177112,19.77175131,0.102069382,1.001152288
1.165,19.79021413,0.000643132,0.000648557,0.017290273,19.77163217,0.10206887,1.001147266
1.1675,19.79020674,0.000643934,0.000649346,0.017403929,19.77150953,0.102069881,1.001157183
1.17,19.79020122,0.00064473,0.000650147,0.017517972,19.77138837,0.102069761,1.001156006
1.1725,19.79019371,0.000645535,0.000650942,0.017631442,19.77126579,0.102070158,1.0011599
1.175,19.79018801,0.000646327,0.000651756,0.017745987,19.77114394,0.102069825,1.001156634
1.1775,19.79018146,0.000647139,0.000652553,0.017862565,19.7710192,0.102070679,1.00116501
1.18,19.7901762,0.000647938,0.000653369,0.017979359,19.77089553,0.102070643,1.001164657
1.1825,19.79016908,0.000648748,0.000654177,0.018097051,19.7707691,0.102071678,1.001174809
1.185,19.79016399,0.000649542,0.000655008,0.018214056,19.77064538,0.102071081,1.001168953
1.1875,19.79015701,0.000650358,0.000655821,0.018332564,19.77051827,0.102071817,1.001176172
1.19,19.79015057,0.00065117,0.000656645,0.018451078,19.77039168,0.102072006,1.001178026
1.1925,19.7901434,0.000651991,0.000657461,0.018571074,19.77026287,0.102072968,1.001187462
1.195,19.79013806,0.000652807,0.000658289,0.018691005,19.77013596,0.102072641,1.001184254
1.1975,19.79013057,0.000653626,0.000659116,0.018811888,19.77000594,0.102073555,1.00119322
1.2,19.7901237,0.000654442,0.000659952,0.018932301,19.769877,0.102073593,1.001193592
1.2025,19.79011558,0.00065526,0.000660787,0.019054208,19.76974533,0.102074756,1.001205
1.205,19.79010702,0.000656077,0.000661632,0.019175238,19.76961407,0.102075284,1.001210178
1.2075,19.79010012,0.000656901,0.00066247,0.019300115,19.76948063,0.102076746,1.001224519
1.21,19.79009379,0.000657722,0.000663323,0.019424451,19.7693483,0.102077202,1.001228991
1.2125,19.79008544,0.000658552,0.000664167,0.019549576,19.76921315,0.102078846,1.001245117
1.215,19.79007819,0.000659397,0.000665007,0.019675129,19.76907866,0.10207967,1.001253199
1.2175,19.79006793,0.000660236,0.000665851,0.019800683,19.76894116,0.10208183,1.001274385
1.22,19.79005911,0.00066108,0.000666699,0.019926835,19.76880449,0.10208312,1.001287038
1.2225,19.79005042,0.000661921,0.000667553,0.020055025,19.76866592,0.102085016,1.001305635
1.225,19.7900411,0.000662755,0.00066842,0.020182527,19.7685274,0.102086607,1.001321241
1.2275,19.79003212,0.000663609,0.00066927,0.020311494,19.76838774,0.102088387,1.0013387
1.23,19.7900231,0.000664453,0.000670136,0.020440192,19.76824831,0.102089708,1.001351657
1.2325,19.79001293,0.00066531,0.000670989,0.020569253,19.76810737,0.102091527,1.001369499
1.235,19.79000386,0.000666158,0.000671861,0.020698968,19.76796688,0.102092689,1.001380896
1.2375,19.78999513,0.000667026,0.000672714,0.020829632,19.76782576,0.102093925,1.00139302
1.24,19.78998735,0.000667876,0.000673592,0.020960648,19.76768523,0.102094425,1.001397924
1.2425,19.78997612,0.000668738,0.000674458,0.021091385,19.76754154,0.10209633,1.001416609
1.245,19.78996699,0.000669606,0.000675327,0.021224678,19.76739738,0.102097928,1.001432283
1.2475,19.78995841,0.000670471,0.000676199,0.021357992,19.76725375,0.102099186,1.001444622
1.25,19.78994887,0.000671352,0.000677067,0.021491537,19.76710891,0.102100495,1.001457462
1.2525,19.78993822,0.000672217,0.000677948,0.021625415,19.76696264,0.10210243,1.001476441
1.255,19.78992812,0.000673094,0.00067883,0.021760385,19.76681582,0.102104053,1.001492361
1.2575,19.7899214,0.000673976,0.000679708,0.021897281,19.76667043,0.102104754,1.001499236
1.26,19.78991001,0.000674847,0.000680603,0.022033441,19.76652111,0.102107028,1.001521541
1.2625,19.7899008,0.000675741,0.000681478,0.022170848,19.76637273,0.102108517,1.001536146
1.265,19.78988877,0.00067661,0.000682386,0.022307763,19.76622202,0.102110748,1.001558029
1.2675,19.7898796,0.0006775,0.000683271,0.022446598,19.76607223,0.102112311,1.00157336
1.27,19.7898693,0.000678372,0.000684184,0.022586518,19.76592022,0.102114434,1.001594183
1.2725,19.7898606,0.000679261,0.000685077,0.022725942,19.76577032,0.102115401,1.001603668
1.275,19.78984706,0.000680139,0.000685994,0.022865215,19.76561571,0.102118128,1.001630416
1.2775,19.78983878,0.000681038,0.000686887,0.02300657,19.76546429,0.102119196,1.001640891
1.28,19.78982785,0.000681932,0.000687796,0.023148683,19.76530944,0.102121382,1.001662333
1.2825,19.78981847,0.000682833,0.000688693,0.023292347,19.7651546,0.102123415,1.001682274
1.285,19.7898106,0.000683724,0.000689611,0.023435798,19.76500147,0.102124065,1.001688649
1.2875,19.78979935,0.000684637,0.000690509,0.023580157,19.76484405,0.102126652,1.001714024
1.29,19.7897914,0.000685536,0.000691428,0.023724904,19.76468953,0.102127309,1.001720468
1.2925,19.78978029,0.000686449,0.000692334,0.023870401,19.76453111,0.102129667,1.001743597
1.295,19.78977046,0.000687355,0.000693256,0.024016519,19.76437333,0.102131266,1.001759281
1.2975,19.78976131,0.000688273,0.000694167,0.024163602,19.76421527,0.102132701,1.001773356
1.3,19.78975004,0.000689194,0.000695082,0.024309399,19.76405636,0.102134115,1.001787225
1.3025,19.78973986,0.000690121,0.000695994,0.024455669,19.76389808,0.102134903,1.001794954
1.305,19.78973162,0.000691036,0.000696925,0.024604313,19.76373935,0.102135529,1.001801094
1.3075,19.78972244,0.00069196,0.000697848,0.024754348,19.76357828,0.102136944,1.001814973
1.31,19.78971267,0.000692878,0.000698785,0.024903498,19.76341751,0.102137849,1.00182385
1.3125,19.78970245,0.000693795,0.000699722,0.025054478,19.76325446,0.10213962,1.001841221
1.315,19.78969229,0.00069473,0.00070065,0.02520433,19.76309258,0.102140396,1.001848833
1.3175,19.78968203,0.000695653,0.000701592,0.025355947,19.76292884,0.102141802,1.001862623
1.32,19.78967202,0.000696596,0.00070252,0.025507603,19.7627653,0.102142695,1.001871382
1.3225,19.78966269,0.000697521,0.000703467,0.02566166,19.76260004,0.102144159,1.001885742
1.325,19.78965487,0.000698462,0.000704407,0.025815825,19.76243618,0.102144424,1.001888341
1.3275,19.78964404,0.000699394,0.000705359,0.025970555,19.76226873,0.102146189,1.001905653
1.33,19.78963682,0.000700334,0.000706308,0.026126045,19.76210413,0.102146154,1.00190531
1.3325,19.78962676,0.000701278,0.000707257,0.026281446,19.76193677,0.102147106,1.001914648
1.335,19.78961817,0.000702216,0.000708214,0.026438139,19.7617696,0.102147683,1.001920307
1.3375,19.78960822,0.000703161,0.00070917,0.026596084,19.7615998,0.102149104,1.001934245
1.34,19.78960022,0.000704093,0.000710143,0.026753796,19.76143219,0.102149111,1.001934314
1.3425,19.78959185,0.000705042,0.000711104,0.026914376,19.76126132,0.10215033,1.001946271
1.345,19.7895842,0.000705988,0.000712073,0.027074601,19.76109154,0.102150702,1.001949919
1.3475,19.78957398,0.000706946,0.000713033,0.027235023,19.76091898,0.102152056,1.0019632
1.35,19.78956476,0.0007079,0.000714001,0.02739623,19.76074663,0.102152946,1.00197193
1.3525,19.78955591,0.00070886,0.000714967,0.0275591,19.76057299,0.102154108,1.001983327
1.355,19.78954564,0.000709811,0.000715948,0.027721294,19.76039859,0.102155231,1.001994342
1.3575,19.7895367,0.000710784,0.000716908,0.027885542,19.76022347,0.102156344,1.002005259
1.36,19.7895268,0.000711733,0.000717899,0.028049887,19.76004728,0.102157556,1.002017147
1.3625,19.7895155,0.000712714,0.000718858,0.028214223,19.75986971,0.102159115,1.002032439
1.365,19.78950401,0.000713674,0.000719845,0.028377929,19.75969256,0.102160139,1.002042483
1.3675,19.78949231,0.000714656,0.000720812,0.028542975,19.75951387,0.10216151,1.00205593
1.37,19.78948071,0.000715625,0.000721802,0.028709812,19.75933347,0.102163232,1.002072821
1.3725,19.78946903,0.000716594,0.00072279,0.028877689,19.75915196,0.102165269,1.002092801
1.375,19.78945846,0.000717575,0.000723777,0.029045952,19.75897115,0.102166384,1.002103737
1.3775,19.78944574,0.00071855,0.00072477,0.029215071,19.75878735,0.102168692,1.002126375
1.38,19.78943465,0.00071953,0.000725766,0.029384864,19.75860449,0.102170153,1.002140705
1.3825,19.78942247,0.000720509,0.000726763,0.029556841,19.75841836,0.102172909,1.002167738
1.385,19.78941367,0.000721491,0.000727767,0.029729569,19.75823484,0.102173852,1.002176987
1.3875,19.78940089,0.000722476,0.000728767,0.029900753,19.7580489,0.102175754,1.002195643
1.39,19.78938891,0.000723458,0.000729778,0.030073285,19.75786239,0.10217744,1.00221218
1.3925,19.7893753,0.000724459,0.00073077,0.030245403,19.75767467,0.102179481,1.0022322
1.395,19.78936322,0.000725453,0.000731774,0.030419806,19.75748619,0.102181459,1.002251601
1.3975,19.78935158,0.000726443,0.000732782,0.030595515,19.75729684,0.102183565,1.002272258
1.4,19.78934012,0.000727448,0.000733786,0.030771264,19.75710763,0.102184937,1.002285715
1.4025,19.78932981,0.000728428,0.000734811,0.030948983,19.75691759,0.102186606,1.002302086
1.405,19.78931729,0.000729432,0.000735823,0.031125816,19.75672622,0.102188288,1.002318583
1.4075,19.78930608,0.000730426,0.000736846,0.031304011,19.7565348,0.102189837,1.002333777
1.41,19.78929513,0.000731434,0.000737864,0.031483868,19.75634196,0.102191545,1.00235053
1.4125,19.78928499,0.000732444,0.00073888,0.031663721,19.75614994,0.102192581,1.002360692
1.415,19.78927098,0.000733455,0.000739905,0.031843906,19.75595371,0.102195177,1.002386155
1.4175,19.78926091,0.000734469,0.00074093,0.032025893,19.75575962,0.102196378,1.002397935
1.42,19.78924714,0.000735475,0.000741964,0.032208028,19.75556167,0.102199077,1.002424408
1.4225,19.78923639,0.000736503,0.00074298,0.032391565,19.75536534,0.102200694,1.002440268
1.425,19.78922307,0.000737511,0.00074402,0.032574381,19.75516716,0.102202705,1.002459993
1.4275,19.78921123,0.000738538,0.000745046,0.032759274,19.75496837,0.102204703,1.002479591
1.43,19.78919908,0.000739547,0.000746095,0.032944757,19.75476868,0.10220663,1.002498492
1.4325,19.78918751,0.000740585,0.000747117,0.033131424,19.75456838,0.102208543,1.002517256
1.435,19.78917659,0.000741603,0.000748166,0.03331877,19.75436805,0.102209992,1.002531468
1.4375,19.78916181,0.000742637,0.000749199,0.033503729,19.75416625,0.102211887,1.002550055
1.44,19.78915139,0.000743661,0.00075025,0.03369158,19.7539659,0.102212502,1.002556088
1.4425,19.78913869,0.000744695,0.000751289,0.033879537,19.75376317,0.102214042,1.002571193
1.445,19.78912771,0.00074572,0.000752348,0.034068836,19.7535608,0.10221482,1.002578824
1.4475,19.78911546,0.000746756,0.000753391,0.034258938,19.75335637,0.102216439,1.002594704
1.45,19.7891026,0.000747783,0.000754454,0.034449095,19.75315127,0.102217793,1.002607985
1.4525,19.78909235,0.000748833,0.000755493,0.03464208,19.75294595,0.102218959,1.002619421
1.455,19.78908,0.000749871,0.000756554,0.034834187,19.75273938,0.10222022,1.00263179
1.4575,19.78906727,0.000750921,0.000757602,0.035027731,19.75253101,0.102222093,1.002650161
1.46,19.78905547,0.00075196,0.000758669,0.035221379,19.75232347,0.102223031,1.002659362
1.4625,19.78904136,0.000753008,0.000759728,0.035415143,19.75211348,0.102224927,1.002677959
1.465,19.78903063,0.000754058,0.000760791,0.035611776,19.751904,0.102226062,1.002689092
1.4675,19.78901843,0.000755108,0.000761857,0.035808547,19.75169291,0.102227679,1.002704952
1.47,19.78900798,0.000756164,0.000762922,0.036006345,19.75148255,0.102228311,1.002711151
1.4725,19.78899213,0.000757215,0.000763995,0.036201023,19.75126989,0.102229887,1.002726609
1.475,19.78898172,0.000758263,0.000765076,0.036400543,19.75105784,0.102230656,1.002734152
1.4775,19.78896947,0.000759321,0.000766152,0.036601594,19.75084241,0.102232779,1.002754976
1.48,19.78895874,0.000760379,0.000767233,0.036803008,19.75062812,0.102233763,1.002764627
1.4825,19.78894526,0.000761439,0.000768315,0.037004093,19.75041141,0.102235613,1.002782773
1.485,19.78892934,0.000762498,0.000769404,0.037203534,19.75019391,0.102237322,1.002799536
1.4875,19.78891578,0.000763563,0.000770487,0.03740763,19.7499741,0.102239851,1.002824342
1.49,19.78890309,0.000764621,0.000771585,0.037611399,19.74975549,0.102241204,1.002837613
1.4925,19.78889084,0.000765685,0.000772681,0.037817319,19.74953515,0.102243047,1.00285569
1.495,19.7888771,0.000766753,0.000773781,0.038021747,19.74931482,0.102244319,1.002868166
1.4975,19.78886363,0.000767832,0.000774872,0.03822865,19.74909227,0.102246414,1.002888715
1.5,19.78885292,0.000768912,0.000775966,0.038437417,19.74887062,0.102247621,1.002900554
1.5025,19.78883694,0.000770003,0.000777053,0.038644342,19.74864554,0.102250157,1.002925428
1.505,19.7888255,0.00077108,0.000778161,0.038853297,19.74842296,0.10225095,1.002933207
1.5075,19.78881424,0.00077217,0.000779255,0.039065263,19.74819755,0.102252874,1.002952078
1.51,19.78879919,0.000773259,0.000780356,0.039273609,19.74797197,0.10225425,1.002965575
1.5125,19.78878455,0.000774338,0.000781467,0.039483696,19.74774505,0.102256034,1.002983073
1.515,19.78877128,0.000775439,0.000782565,0.039695813,19.74751746,0.10225752,1.002997649
1.5175,19.78875829,0.000776522,0.000783679,0.039910042,19.74728805,0.102259667,1.003018708
1.52,19.78874623,0.000777628,0.000784779,0.040124701,19.74705912,0.102261012,1.0030319
1.5225,19.78873224,0.00077871,0.000785903,0.040339921,19.74682771,0.10226331,1.00305444
1.525,19.78872047,0.000779819,0.000787009,0.040555872,19.74659777,0.102264282,1.003063974
1.5275,19.78870635,0.000780911,0.000788135,0.040772651,19.74636465,0.102266461,1.003085347
1.53,19.78869456,0.000782016,0.000789252,0.040989347,19.74613395,0.102266976,1.003090398
1.5325,19.78868086,0.000783118,0.000790377,0.041208865,19.7458985,0.102269485,1.003115008
1.535,19.78866871,0.000784226,0.0007915,0.041427112,19.74566587,0.102270078,1.003120825
1.5375,19.78865391,0.000785332,0.000792627,0.041647885,19.74542807,0.102272985,1.003149338
1.54,19.78864159,0.000786445,0.000793755,0.04186912,19.74519227,0.102274293,1.003162168
1.5425,19.78862666,0.000787553,0.000794893,0.042089852,19.74495436,0.102276295,1.003181804
1.545,19.78861218,0.000788668,0.000796027,0.04231027,19.74471722,0.102277275,1.003191417
1.5475,19.78859721,0.000789785,0.000797165,0.042533284,19.74447697,0.102279495,1.003213192
1.55,19.78858005,0.000790903,0.000798304,0.042755314,19.74423553,0.102281759,1.003235398
1.5525,19.78856808,0.000792016,0.000799453,0.042982199,19.74399441,0.102283482,1.003252298
1.555,19.78855302,0.000793147,0.000800589,0.043206323,19.74375296,0.10228489,1.003266109
1.5575,19.78853926,0.000794278,0.000801732,0.043434298,19.74350895,0.102287153,1.003288305
1.56,19.78852525,0.000795401,0.000802884,0.043661945,19.74326502,0.102288861,1.003305058
1.5625,19.78850966,0.000796534,0.000804032,0.043889827,19.74301926,0.102291143,1.003327442
1.565,19.78849733,0.000797652,0.000805198,0.044120051,19.74277443,0.102292495,1.003340703
1.5675,19.78848314,0.000798795,0.000806345,0.044350363,19.74252764,0.102294423,1.003359614
1.57,19.78846958,0.000799921,0.000807513,0.044582142,19.74228001,0.102296212,1.003377161
1.5725,19.78845646,0.000801066,0.000808663,0.044814109,19.74203262,0.102297631,1.003391079
1.575,19.78844239,0.000802196,0.000809839,0.045047272,19.74178308,0.102299485,1.003409264
1.5775,19.78843021,0.000803342,0.000810996,0.045282084,19.74153379,0.102300924,1.003423379
1.58,19.78841738,0.000804486,0.000812165,0.045516677,19.74128406,0.102302041,1.003434335
1.5825,19.78840396,0.00080564,0.000813325,0.045753229,19.74103176,0.10230407,1.003454237
1.585,19.7883918,0.000806794,0.000814491,0.045990239,19.74078027,0.102305196,1.003465281
1.5875,19.78837795,0.000807938,0.000815669,0.046228152,19.74052619,0.102307262,1.003485545
1.59,19.7883656,0.000809107,0.000816831,0.046465813,19.74027385,0.102307885,1.003491656
1.5925,19.7883507,0.000810259,0.00081801,0.04670314,19.74001929,0.102309168,1.003504241
1.595,19.78833606,0.000811426,0.000819178,0.04694212,19.73976334,0.102310728,1.003519542
1.5975,19.78832324,0.000812585,0.000820357,0.047183003,19.7395073,0.10231191,1.003531136
1.6,19.78831071,0.000813755,0.000821533,0.047426102,19.73924932,0.102313499,1.003546721
1.6025,19.78829668,0.000814917,0.000822721,0.047667137,19.7389919,0.102314391,1.003555471
1.605,19.78828213,0.000816084,0.000823912,0.047909507,19.73873263,0.102315695,1.003568261
1.6075,19.78826926,0.000817251,0.000825106,0.048154276,19.73847262,0.102316986,1.003580924
1.61,19.78825541,0.000818418,0.000826309,0.048399667,19.73821101,0.102318522,1.00359599
1.6125,19.78824156,0.000819594,0.000827504,0.048646611,19.73794785,0.10232041,1.003614508
1.615,19.78822436,0.000820759,0.000828717,0.048892021,19.73768287,0.102322774,1.003637696
1.6175,19.78821078,0.000821939,0.000829919,0.049140693,19.73741823,0.102324406,1.003653703
1.62,19.78819798,0.000823114,0.000831133,0.049390054,19.73715368,0.102325599,1.003665405
1.6225,19.78818174,0.000824291,0.000832346,0.049639875,19.73688522,0.102328269,1.003691594
1.625,19.78816789,0.000825473,0.000833562,0.049890699,19.73661815,0.102329786,1.003706473
1.6275,19.78815141,0.000826661,0.000834774,0.050142845,19.73634714,0.102332851,1.003736536
1.63,19.78813539,0.000827845,0.000835995,0.050393549,19.736078,0.10233457,1.003753397
1.6325,19.78811588,0.000829044,0.000837206,0.050643552,19.73580608,0.102337008,1.003777311
1.635,19.78810294,0.000830233,0.000838435,0.050898977,19.73553529,0.102338446,1.003791415
1.6375,19.78808633,0.000831427,0.00083966,0.051153196,19.73526205,0.102340726,1.003813779
1.64,19.78806776,0.000832622,0.000840893,0.051403835,19.73499041,0.102341677,1.003823107
1.6425,19.78805214,0.000833829,0.000842116,0.051660109,19.73471608,0.102343576,1.003841733
1.645,19.78803891,0.000835032,0.000843353,0.051919174,19.73444135,0.102345139,1.003857064
1.6475,19.78802302,0.000836245,0.000844579,0.052177506,19.73416469,0.102347339,1.003878643
1.65,19.78801024,0.00083746,0.000845813,0.05243785,19.73388911,0.102348306,1.003888127
1.6525,19.78799422,0.00083867,0.000847054,0.052698357,19.73361014,0.102350617,1.003910795
1.655,19.78797949,0.000839888,0.000848296,0.052959478,19.73333183,0.10235199,1.003924262
1.6575,19.78796166,0.000841103,0.000849544,0.053219687,19.73305132,0.102354021,1.003944183
1.66,19.78794593,0.000842329,0.000850787,0.053482783,19.73277003,0.102356045,1.003964036
1.6625,19.78793073,0.000843555,0.000852034,0.053746788,19.73248835,0.102357799,1.00398124
1.665,19.78791635,0.00084478,0.000853286,0.054012899,19.73220538,0.102359676,1.003999651
1.6675,19.78790395,0.000846009,0.000854545,0.054280673,19.73192272,0.102360951,1.004012157
1.67,19.78788706,0.000847236,0.000855813,0.054546458,19.73163756,0.102363,1.004032254
1.6725,19.78787362,0.000848472,0.000857076,0.054815661,19.73135241,0.102364477,1.004046741
1.675,19.78785469,0.000849703,0.000858349,0.055082585,19.73106406,0.102367209,1.004073538
1.6775,19.78783961,0.000850952,0.000859609,0.055352352,19.7307767,0.102368866,1.004089791
1.68,19.78782598,0.000852186,0.000860891,0.055623868,19.73048904,0.102370234,1.004103209
1.6825,19.78781078,0.000853435,0.000862163,0.055895152,19.73020003,0.102371813,1.004118697
1.685,19.78779469,0.000854672,0.00086345,0.056165331,19.72991123,0.102372856,1.004128927
1.6875,19.78777971,0.000855927,0.000864726,0.05643914,19.72961992,0.102374633,1.004146357
1.69,19.78776491,0.000857173,0.000866017,0.056713284,19.72932844,0.102376108,1.004160825
1.6925,19.78775021,0.000858436,0.000867296,0.056988643,19.72903583,0.102377609,1.004175547
1.695,19.78773629,0.000859693,0.00086859,0.057265264,19.72874274,0.102378821,1.004187435
1.6975,19.78771538,0.000860958,0.00086988,0.057537911,19.72844663,0.102381196,1.004210731
1.7,19.78770003,0.000862219,0.000871182,0.057815601,19.72815103,0.102382712,1.0042256
1.7025,19.7876859,0.000863495,0.000872475,0.058094766,19.72785516,0.10238387,1.004236959
1.705,19.7876695,0.000864763,0.000873781,0.058373096,19.72755786,0.102385447,1.004252427
1.7075,19.78765431,0.000866044,0.000875081,0.058653485,19.7272597,0.102386793,1.004265629
1.71,19.78763938,0.000867316,0.000876396,0.058935137,19.72696053,0.102388123,1.004278674
1.7125,19.78762598,0.000868605,0.000877704,0.059219808,19.72665986,0.102389646,1.004293613
1.715,19.78761153,0.000869887,0.000879024,0.059503373,19.72635925,0.102390722,1.004304167
1.7175,19.78759635,0.00087118,0.000880339,0.059787237,19.7260576,0.102391864,1.004315368
1.72,19.78757925,0.000872468,0.000881669,0.060071965,19.72575315,0.102393858,1.004334926
1.7225,19.78756391,0.000873766,0.000882993,0.060358374,19.72544877,0.102395451,1.004350551
1.725,19.78754757,0.00087505,0.000884341,0.060645967,19.72514221,0.102397559,1.004371228
1.7275,19.78753192,0.000876363,0.000885665,0.060934554,19.72483534,0.102399331,1.004388609
1.73,19.78751682,0.000877646,0.000887025,0.061225395,19.72452675,0.1024015,1.004409883
1.7325,19.7874988,0.000878963,0.000888358,0.061513344,19.72421814,0.102403124,1.004425812
1.735,19.78748371,0.000880257,0.000889722,0.061805384,19.72390834,0.102404857,1.004442811
1.7375,19.78746547,0.00088158,0.000891063,0.062096133,19.72359669,0.102407158,1.00446538
1.74,19.78744665,0.000882886,0.00089243,0.062387149,19.72328419,0.1024094,1.004487371
1.7425,19.78743001,0.000884205,0.000893789,0.062680733,19.72297128,0.102411265,1.004505664
1.745,19.78741406,0.000885522,0.000895157,0.062976095,19.72265728,0.102413432,1.004526919
1.7475,19.78739729,0.000886864,0.000896512,0.063270279,19.72234364,0.102414663,1.004538993
1.75,19.7873776,0.000888188,0.000897889,0.063562844,19.72202868,0.10241618,1.004553873
1.7525,19.78736296,0.000889537,0.000899253,0.063861629,19.72171254,0.102417629,1.004568085
1.755,19.78735032,0.000890873,0.000900634,0.064162212,19.7213966,0.102418599,1.0045776
1.7575,19.78733246,0.000892224,0.000902005,0.064460343,19.72107789,0.102420511,1.004596354
1.76,19.78731727,0.000893566,0.000903395,0.064760723,19.72075959,0.1024218,1.004608997
1.7625,19.78730163,0.000894919,0.000904777,0.065062421,19.72043951,0.102423546,1.004626123
1.765,19.78728684,0.000896265,0.000906177,0.065366026,19.72011837,0.102425233,1.00464267
1.7675,19.78726813,0.000897624,0.000907574,0.065665416,19.71979752,0.102426284,1.004652978
1.77,19.78725447,0.000898993,0.000908968,0.065970641,19.71947587,0.102427204,1.004662002
1.7725,19.78724099,0.000900367,0.000910369,0.066277181,19.71915308,0.102428105,1.00467084
1.775,19.78722458,0.000901732,0.000911784,0.066581648,19.71882942,0.102429036,1.004679971
1.7775,19.78720947,0.000903107,0.000913199,0.066890596,19.71850257,0.102430964,1.004698882
1.78,19.78719254,0.000904473,0.00091463,0.067196978,19.71817646,0.102432219,1.004711192
1.7825,19.78717897,0.000905865,0.000916046,0.067508576,19.71784848,0.10243374,1.004726111
1.785,19.78716087,0.000907239,0.000917486,0.06781631,19.71751983,0.10243534,1.004741805
1.7875,19.78714849,0.000908634,0.000918918,0.068130497,19.71719044,0.102436655,1.004754703
1.79,19.78712966,0.000910022,0.000920362,0.068440234,19.71685904,0.102438762,1.004775369
1.7925,19.78711792,0.000911416,0.000921811,0.068755863,19.71652883,0.102439509,1.004782696
1.795,19.78710194,0.000912811,0.000923264,0.069069315,19.71619655,0.102441168,1.004798969
1.7975,19.78708535,0.000914215,0.000924722,0.069383388,19.71586303,0.10244256,1.004812622
1.8,19.78706861,0.000915623,0.000926182,0.069698116,19.71552869,0.102444155,1.004828267
1.8025,19.78705274,0.000917027,0.000927656,0.070013191,19.71519486,0.102444699,1.004833603
1.805,19.78703697,0.000918439,0.000929131,0.070331028,19.71485837,0.102446339,1.004849689
1.8075,19.78702304,0.000919871,0.000930597,0.070650391,19.71452219,0.102447063,1.00485679
1.81,19.78700472,0.000921289,0.000932085,0.070966833,19.71418451,0.102448243,1.004868364
1.8125,19.78698681,0.000922727,0.000933563,0.071286681,19.71384384,0.102450315,1.004888688
1.815,19.78697378,0.000924155,0.000935061,0.071611342,19.71350323,0.102452034,1.004905548
1.8175,19.78695568,0.000925605,0.000936545,0.071933226,19.7131603,0.102454341,1.004928177
1.82,19.786939,0.000927051,0.000938049,0.072254764,19.71281914,0.102455122,1.004935837
1.8225,19.78692204,0.000928497,0.000939558,0.072579574,19.71247441,0.102457377,1.004957955
1.825,19.78690836,0.000929937,0.000941082,0.072905845,19.7121315,0.102458346,1.00496746
1.8275,19.78688534,0.000931399,0.000942597,0.073225844,19.7117855,0.102460329,1.00498691
1.83,19.78687088,0.000932863,0.000944119,0.073553268,19.71144063,0.102461221,1.00499566
1.8325,19.78685261,0.000934325,0.000945656,0.073880676,19.71109195,0.102463568,1.00501868
1.835,19.78683789,0.000935812,0.00094718,0.074211398,19.7107435,0.102465151,1.005034207
1.8375,19.78682104,0.000937273,0.000948735,0.074539416,19.71039561,0.102466182,1.00504432
1.84,19.78680011,0.000938768,0.00095027,0.074868293,19.71004278,0.102469127,1.005073206
1.8425,19.78678749,0.000940242,0.000951836,0.075201032,19.70969438,0.102469328,1.005075177
1.845,19.78676822,0.000941739,0.000953393,0.075533014,19.70934008,0.10247192,1.005100601
1.8475,19.78675432,0.000943233,0.000954963,0.075866371,19.70898975,0.102472025,1.005101631
1.85,19.78673839,0.000944726,0.000956544,0.076203584,19.70863354,0.10247476,1.005128457
1.8525,19.78672388,0.000946244,0.000958112,0.076539582,19.70827994,0.102475424,1.00513497
1.855,19.78670566,0.000947756,0.000959699,0.076877241,19.70792097,0.102478419,1.005164347
1.8575,19.78668563,0.000949276,0.000961287,0.07721061,19.70756446,0.102479656,1.00517648
1.86,19.78666598,0.000950791,0.000962891,0.077548878,19.70720342,0.102482781,1.005207132
1.8625,19.78664653,0.000952327,0.000964489,0.0778862,19.70684352,0.102484604,1.005225013
1.865,19.78663108,0.000953848,0.000966115,0.078228913,19.70648221,0.102486831,1.005246856
1.8675,19.78661079,0.000955404,0.000967716,0.078568394,19.70611928,0.102489269,1.00527077
1.87,19.78659554,0.000956926,0.000969368,0.078911495,19.70575775,0.102490577,1.005283599
1.8725,19.78657609,0.000958494,0.000970981,0.079254115,19.7053925,0.102493329,1.005310592
1.875,19.7865609,0.000960039,0.000972637,0.079599828,19.7050284,0.102494849,1.005325501
1.8775,19.78654236,0.000961613,0.000974268,0.079944071,19.70466241,0.102496912,1.005345736
1.88,19.78652398,0.000963183,0.000975923,0.080289385,19.70429549,0.102498874,1.005364981
1.8825,19.78650591,0.000964759,0.00097758,0.080635113,19.70392846,0.102500445,1.00538039
1.885,19.78648447,0.000966344,0.000979244,0.080981001,19.70355788,0.102503364,1.005409021
1.8875,19.7864677,0.000967924,0.000980922,0.081329216,19.70318964,0.102504746,1.005422577
1.89,19.7864476,0.000969524,0.000982594,0.08167738,19.7028181,0.102507237,1.00544701
1.8925,19.78643146,0.000971105,0.000984297,0.082028166,19.70244789,0.102508641,1.005460781
1.895,19.7864148,0.000972721,0.000985983,0.082382088,19.70207401,0.102511321,1.005487068
1.8975,19.78639921,0.000974315,0.0009877,0.082734426,19.70170277,0.102512384,1.005497494
1.9,19.78638091,0.000975937,0.000989407,0.083087528,19.70132804,0.10251445,1.005517759
1.9025,19.78636572,0.000977562,0.000991121,0.083442548,19.70095449,0.102515563,1.005528676
1.905,19.78634776,0.000979195,0.000992844,0.083798613,19.70057711,0.102518079,1.005553354
1.9075,19.7863303,0.00098084,0.000994568,0.084154677,19.70020021,0.102519757,1.005569813
1.91,19.78631706,0.00098248,0.000996313,0.084514912,19.69982335,0.102520921,1.00558123
1.9125,19.78630208,0.000984122,0.000998067,0.08487422,19.69944568,0.102522236,1.005594128
1.915,19.78628778,0.000985767,0.000999834,0.08523729,19.69906489,0.102524524,1.00561657
1.9175,19.78626784,0.000987429,0.001001595,0.085593084,19.69868573,0.10252575,1.005628595
1.92,19.78624884,0.000989086,0.001003381,0.085953123,19.69830324,0.102527829,1.005648987
1.9225,19.78622832,0.000990774,0.001005151,0.08631126,19.69792114,0.102529555,1.005665917
1.925,19.7862163,0.000992444,0.001006951,0.086679611,19.69753729,0.102531393,1.005683945
1.9275,19.78619719,0.000994143,0.001008739,0.087040998,19.69715331,0.10253296,1.005699315
1.93,19.78618399,0.000995833,0.001010551,0.087408888,19.69676871,0.10253426,1.005712066
1.9325,19.78616709,0.000997535,0.001012366,0.087774041,19.69638315,0.102535727,1.005726455
1.935,19.78615542,0.000999245,0.001014189,0.088144172,19.69599781,0.102536561,1.005734635
1.9375,19.7861358,0.001000962,0.001016015,0.088509701,19.69560913,0.102538866,1.005757244
1.94,19.78611939,0.001002669,0.00101787,0.088876179,19.69522267,0.102539207,1.005760589
1.9425,19.78610405,0.0010044,0.001019716,0.089246454,19.69483348,0.1025407,1.005775233
1.945,19.78608572,0.001006123,0.001021586,0.089614072,19.69444394,0.102541889,1.005786895
1.9475,19.78606721,0.001007872,0.001023447,0.089983001,19.69405289,0.10254339,1.005801618
1.95,19.7860496,0.001009618,0.001025326,0.090353073,19.69366159,0.102544467,1.005812182
1.9525,19.78603386,0.001011383,0.001027203,0.090726804,19.69326847,0.102546042,1.00582763
1.955,19.78602191,0.001013145,0.001029099,0.091104528,19.69287514,0.102547051,1.005837527
1.9575,19.78600668,0.00101492,0.001030997,0.091479837,19.69248093,0.102548108,1.005847895
1.96,19.78599399,0.001016698,0.001032911,0.091859479,19.6920849,0.102549461,1.005861166
1.9625,19.7859775,0.001018476,0.00103484,0.092235842,19.69168835,0.102550807,1.005874368
1.965,19.78596156,0.001020273,0.001036769,0.092615002,19.69128951,0.102552706,1.005892994
1.9675,19.78594291,0.001022064,0.001038721,0.092992254,19.69088987,0.102554624,1.005911807
1.97,19.78592982,0.001023871,0.001040675,0.093374962,19.69049031,0.102555893,1.005924254
1.9725,19.78590852,0.001025684,0.001042638,0.093752817,19.69008738,0.102558634,1.005951139
1.975,19.78589639,0.001027514,0.001044603,0.094137787,19.68968649,0.102559743,1.005962017
1.9775,19.78588025,0.001029347,0.001046583,0.094521378,19.68928294,0.102561643,1.005980653
1.98,19.78586239,0.001031183,0.001048578,0.094902242,19.68888038,0.102562742,1.005991433
1.9825,19.7858457,0.001033029,0.001050578,0.095286385,19.68847571,0.102564311,1.006006823
1.985,19.7858342,0.001034888,0.001052582,0.095675753,19.68807098,0.102565568,1.006019152
1.9875,19.78581624,0.001036735,0.001054612,0.096061613,19.68766328,0.102568058,1.006043575
1.99,19.78580341,0.001038609,0.001056634,0.096451446,19.68725672,0.102569366,1.006056405
1.9925,19.78578789,0.001040482,0.001058674,0.096841227,19.68684751,0.10257168,1.006079102
1.995,19.78577406,0.00104236,0.001060725,0.0972318,19.68643917,0.102573001,1.006092059
1.9975,19.78575593,0.001044246,0.00106279,0.097619719,19.68602918,0.10257466,1.006108331
2,19.78573591,0.001046144,0.001064861,0.098006971,19.68561794,0.102576453,1.006125918
2.0025,19.78571842,0.001048045,0.001066945,0.098398942,19.68520449,0.102579119,1.006152068
2.005,19.7857021,0.001049954,0.001069042,0.098792501,19.68479061,0.102581431,1.006174745
2.0075,19.78568368,0.001051877,0.001071142,0.099183123,19.68437754,0.102582847,1.006188634
2.01,19.78566619,0.001053823,0.001073242,0.09957687,19.68396225,0.102584747,1.00620727
2.0125,19.78564998,0.001055764,0.00107536,0.099972223,19.68354664,0.102586535,1.006224808
2.015,19.78563914,0.001057724,0.001077483,0.100374598,19.68312934,0.102588658,1.006245631
2.0175,19.78561925,0.00105967,0.001079629,0.100768504,19.68271145,0.102590844,1.006267073
2.02,19.78560385,0.00106163,0.00108179,0.101167944,19.68229248,0.102592918,1.006287416
2.0225,19.78558283,0.001063609,0.001083944,0.101563169,19.68187211,0.10259545,1.006312251
2.025,19.78556465,0.001065583,0.001086132,0.101961649,19.68145129,0.102597678,1.006334104
2.0275,19.78555019,0.001067575,0.001088318,0.102364174,19.68103012,0.102599541,1.006352378
2.03,19.78553407,0.001069565,0.001090525,0.102766641,19.68060733,0.10260183,1.006374829
2.0325,19.78551945,0.001071575,0.001092732,0.103168974,19.68018617,0.102602835,1.006384687
2.035,19.78550115,0.001073588,0.001094954,0.10357045,19.67976216,0.102605022,1.006406138
2.0375,19.78548299,0.001075615,0.001097178,0.103970735,19.67933946,0.10260603,1.006416025
2.04,19.78546207,0.001077638,0.001099424,0.104370661,19.67891435,0.102607766,1.006433053
2.0425,19.78544323,0.001079676,0.001101674,0.10477285,19.67848903,0.102609249,1.006447599
2.045,19.7854285,0.001081709,0.001103948,0.105179331,19.67806351,0.102610364,1.006458536
2.0475,19.78541428,0.00108377,0.001106215,0.105588007,19.67763629,0.102612009,1.006474671
2.05,19.78540208,0.001085826,0.001108509,0.105998922,19.67720882,0.10261325,1.006486843
2.0525,19.78538805,0.001087899,0.001110803,0.106409429,19.67677992,0.102614887,1.0065029
2.055,19.78537082,0.001089974,0.001113118,0.10681737,19.67635036,0.102616326,1.006517014
2.0575,19.78535383,0.001092055,0.00111544,0.10722645,19.67591988,0.102617838,1.006531845
2.06,19.78533901,0.001094148,0.00111778,0.107638204,19.67548888,0.102618934,1.006542595
2.0625,19.78532529,0.001096255,0.001120117,0.108052276,19.67505664,0.10262045,1.006557465
2.065,19.78530925,0.001098364,0.00112248,0.10846512,19.67462328,0.10262178,1.00657051
2.0675,19.78529363,0.001100497,0.001124835,0.108878917,19.67418938,0.102623297,1.00658539
2.07,19.78527845,0.001102615,0.00112723,0.109294588,19.67375402,0.102625086,1.006602937
2.0725,19.78526428,0.001104763,0.001129607,0.109711126,19.67331879,0.102626535,1.00661715
2.075,19.78525288,0.001106905,0.001132016,0.110131022,19.67288294,0.102627777,1.006629332
2.0775,19.78523841,0.001109068,0.001134418,0.110547704,19.67244722,0.102628576,1.006637169
2.08,19.78522624,0.001111225,0.001136851,0.110969971,19.67200819,0.102630576,1.006656786
2.0825,19.78520682,0.00111339,0.001139293,0.111382349,19.67157179,0.102631027,1.00666121
2.085,19.78519411,0.001115566,0.001141745,0.111806266,19.67113054,0.102633406,1.006684544
2.0875,19.78518503,0.001117759,0.0011442,0.112229076,19.67069399,0.102632849,1.006679081
2.09,19.78516997,0.001119951,0.001146679,0.112650766,19.67025257,0.102634495,1.006695226
2.0925,19.78515285,0.001122155,0.001149156,0.113068701,19.66981284,0.102634893,1.006699129
2.095,19.78513705,0.001124378,0.001151637,0.113491016,19.66937002,0.102636487,1.006714764
2.0975,19.78512178,0.001126575,0.001154164,0.113912787,19.66892826,0.102637012,1.006719914
2.1,19.78510421,0.001128808,0.001156674,0.11433576,19.66848297,0.102638962,1.00673904
2.1025,19.78508646,0.001131035,0.001159212,0.11475746,19.66803875,0.102639976,1.006748986
2.105,19.78507492,0.00113329,0.001161743,0.115187073,19.66759282,0.102641435,1.006763297
2.1075,19.78506393,0.00113554,0.0011643,0.115617762,19.66714633,0.102642866,1.006777333
2.11,19.7850467,0.001137817,0.00116685,0.116043128,19.66669891,0.102644131,1.006789741
2.1125,19.78502626,0.001140083,0.001169433,0.116466152,19.66625059,0.10264548,1.006802973
2.115,19.78500676,0.00114237,0.00117201,0.116891689,19.66580069,0.102647381,1.006821619
2.1175,19.78499201,0.001144671,0.001174595,0.117321094,19.66535165,0.102648367,1.00683129
2.12,19.78498012,0.001146962,0.00117721,0.117755203,19.66490074,0.102650009,1.006847395
2.1225,19.78496147,0.001149283,0.001179814,0.118183228,19.66444914,0.102651663,1.006863619
2.125,19.78495079,0.001151574,0.001182465,0.118618407,19.66399834,0.102652247,1.006869347
2.1275,19.78493817,0.001153915,0.001185084,0.119052238,19.66354693,0.102653031,1.006877037
2.13,19.78492473,0.001156234,0.001187745,0.119487771,19.66309298,0.102654682,1.006893231
2.1325,19.78490908,0.001158587,0.001190392,0.119919431,19.66264067,0.102654861,1.006894986
2.135,19.78489397,0.001160925,0.001193075,0.120354521,19.66218545,0.102656252,1.00690863
2.1375,19.78488191,0.001163266,0.001195769,0.12079219,19.66173069,0.102656987,1.006915839
2.14,19.7848599,0.001165643,0.001198452,0.121221641,19.66127417,0.102658418,1.006929875
2.1425,19.78484379,0.001168008,0.001201164,0.121656807,19.66081782,0.102659397,1.006939478
2.145,19.78482258,0.001170396,0.001203871,0.122090183,19.66035813,0.10266146,1.006959713
2.1475,19.7848001,0.001172766,0.001206614,0.122520763,19.65989996,0.102662553,1.006970434
2.15,19.78477639,0.001175154,0.001209358,0.12295248,19.6594394,0.102664318,1.006987746
2.1525,19.78476264,0.001177562,0.001212099,0.123393077,19.6589799,0.102665203,1.006996426
2.155,19.78474309,0.001179961,0.001214872,0.123830104,19.65851815,0.102667087,1.007014906
2.1575,19.78472683,0.001182389,0.001217632,0.124269409,19.6580574,0.102667983,1.007023694
2.16,19.78471173,0.001184804,0.001220428,0.12471246,19.65759404,0.102669728,1.00704081
2.1625,19.78469969,0.001187242,0.001223212,0.125154865,19.65713437,0.102669229,1.007035916
2.165,19.78468673,0.001189678,0.001226027,0.125601043,19.65666998,0.102670666,1.007050011
2.1675,19.78466206,0.00119213,0.001228834,0.126034013,19.65620708,0.102671204,1.007055288
2.17,19.78464256,0.001194574,0.001231677,0.126476201,19.65574011,0.102673244,1.007075297
2.1725,19.78462131,0.001197036,0.001234514,0.126916182,19.65527358,0.102674759,1.007090157
2.175,19.78460943,0.001199505,0.001237367,0.127366091,19.65480646,0.10267611,1.007103408
2.1775,19.78459362,0.001201991,0.001240215,0.127811911,19.6543395,0.102677201,1.007114109
2.18,19.78457753,0.001204477,0.001243085,0.128257522,19.65387245,0.102677825,1.00712023
2.1825,19.78455837,0.001206967,0.001245966,0.128702099,19.65340333,0.10267914,1.007133128
2.185,19.78454713,0.001209474,0.001248853,0.129152782,19.65293602,0.102679001,1.007131765
2.1875,19.78452989,0.001211978,0.001251755,0.129599003,19.65246716,0.10267946,1.007136267
2.19,19.78451263,0.001214504,0.001254659,0.130046843,19.65199662,0.102680263,1.007144143
2.1925,19.78449565,0.001217027,0.001257576,0.130495477,19.65152557,0.102681012,1.00715149
2.195,19.78447745,0.001219558,0.001260509,0.130944412,19.65105297,0.102682227,1.007163407
2.1975,19.78445872,0.0012221,0.001263448,0.131391635,19.65058153,0.102682313,1.007164251
2.2,19.78444632,0.001224652,0.001266395,0.131845553,19.65010972,0.102682236,1.007163495
2.2025,19.78442993,0.001227213,0.001269347,0.132297632,19.64963574,0.10268307,1.007171676
2.205,19.78441179,0.00122978,0.001272313,0.132747256,19.64916244,0.102683141,1.007172372
2.2075,19.78438541,0.001232344,0.001275294,0.133192104,19.64868567,0.102684693,1.007187595
2.21,19.78436558,0.001234924,0.001278281,0.133641813,19.64821056,0.102684789,1.007188537
2.2125,19.78434354,0.001237496,0.001281288,0.134091843,19.64773291,0.102686032,1.007200729
2.215,19.78431465,0.001240098,0.001284284,0.134536487,19.64725378,0.102687693,1.007217021
2.2175,19.78429497,0.001242687,0.001287307,0.134990126,19.64677484,0.10268878,1.007227683
2.22,19.7842723,0.001245293,0.001290331,0.135442074,19.6462946,0.102690043,1.007240071
2.2225,19.78425826,0.001247887,0.001293382,0.135900768,19.64581623,0.102690138,1.007241003
2.225,19.78423074,0.001250508,0.001296429,0.136349018,19.64533479,0.102691269,1.007252096
2.2275,19.78421063,0.001253138,0.001299479,0.136805881,19.64485213,0.102692917,1.007268261
2.23,19.78418999,0.001255782,0.001302532,0.137261394,19.64437028,0.1026934,1.007272998
2.2325,19.78416646,0.001258425,0.001305594,0.137715668,19.64388677,0.102694684,1.007285592
2.235,19.7841416,0.00126107,0.001308675,0.138169219,19.64340264,0.102695469,1.007293292
2.2375,19.78411619,0.001263711,0.001311772,0.138621626,19.64291908,0.102696323,1.007301668
2.24,19.78409614,0.001266358,0.001314883,0.139081345,19.64243355,0.102697351,1.007311752
2.2425,19.78406928,0.001269041,0.001317965,0.139534089,19.64194818,0.102698224,1.007320314
2.245,19.78403934,0.001271709,0.001321086,0.139985509,19.64146104,0.102699335,1.007331212
2.2475,19.78402062,0.001274398,0.001324198,0.140446526,19.6409755,0.10269943,1.007332144
2.25,19.78400322,0.001277064,0.001327356,0.140911695,19.64048711,0.102700307,1.007340746
2.2525,19.78397718,0.001279763,0.001330487,0.141369546,19.63999738,0.102701771,1.007355105
2.255,19.78395104,0.001282454,0.001333646,0.141826429,19.63950851,0.102702044,1.007357783
2.2575,19.78392942,0.001285158,0.001336806,0.142288157,19.63901929,0.102702514,1.007362393
2.26,19.78390948,0.00128787,0.001339982,0.142753227,19.6385284,0.102703103,1.00736817
2.2625,19.78387984,0.001290584,0.001343159,0.143210637,19.63803546,0.102704954,1.007386326
2.265,19.78385337,0.001293301,0.001346356,0.143670924,19.63754279,0.102705903,1.007395634
2.2675,19.78383317,0.001296039,0.001349545,0.144137031,19.63705055,0.102706555,1.007402029
2.27,19.78380856,0.001298769,0.001352762,0.144599185,19.63655785,0.102706664,1.007403099
2.2725,19.78378782,0.001301523,0.001355964,0.145065625,19.63606471,0.102707224,1.007408591
2.275,19.78376732,0.001304269,0.001359196,0.145534947,19.6355689,0.10270804,1.007416595
2.2775,19.78374201,0.001307024,0.001362423,0.145997949,19.63507462,0.102708255,1.007418704
2.28,19.78371296,0.001309791,0.001365659,0.14646027,19.63457724,0.102709279,1.007428748
2.2825,19.78368973,0.001312548,0.001368915,0.146926988,19.63408128,0.102709232,1.007428287
2.285,19.78366528,0.001315326,0.00137217,0.147393791,19.633584,0.102709461,1.007430533
2.2875,19.7836476,0.001318094,0.001375448,0.147866661,19.6330874,0.102709066,1.007426659
2.29,19.78362747,0.001320895,0.001378714,0.14833957,19.63258829,0.102709569,1.007431592
2.2925,19.78361083,0.00132368,0.001382007,0.148815275,19.63208987,0.102709438,1.007430308
2.295,19.78358449,0.001326479,0.001385304,0.149285795,19.63158692,0.102711163,1.007447227
2.2975,19.78356452,0.001329273,0.001388615,0.149759902,19.63108673,0.10271144,1.007449944
2.3,19.78353943,0.001332079,0.001391935,0.150230756,19.63058465,0.102711928,1.007454731
2.3025,19.78351995,0.001334913,0.001395244,0.150706879,19.63008292,0.102712178,1.007457183
2.305,19.78349823,0.001337729,0.001398585,0.151182357,19.62957956,0.102712471,1.007460057
2.3075,19.78347415,0.00134056,0.001401923,0.151655643,19.62907603,0.102712866,1.007463931
2.31,19.78344901,0.001343382,0.001405285,0.152127871,19.62857247,0.102712604,1.007461361
2.3125,19.78342298,0.001346216,0.001408652,0.152600632,19.62806748,0.1027128,1.007463284
2.315,19.78339957,0.00134907,0.001412011,0.153076082,19.62756241,0.102712769,1.00746298
2.3175,19.78338021,0.001351914,0.001415395,0.153554786,19.62705811,0.102711803,1.007453505
2.32,19.78334384,0.001354777,0.001418766,0.154019327,19.62655097,0.102712311,1.007458487
2.3225,19.78332191,0.001357619,0.001422182,0.154496045,19.62604606,0.102711172,1.007447316
2.325,19.78330061,0.001360493,0.001425574,0.154977482,19.62553706,0.102711671,1.00745221
2.3275,19.78327729,0.001363368,0.001428979,0.15545544,19.62502951,0.102711012,1.007445746
2.33,19.78325099,0.001366236,0.001432406,0.155931538,19.62452081,0.102710482,1.007440548
2.3325,19.78322917,0.001369124,0.001435825,0.156412373,19.62401185,0.102709912,1.007434957
2.335,19.78319502,0.001372009,0.001439261,0.156883194,19.62350055,0.102710093,1.007436732
2.3375,19.78316865,0.001374897,0.001442705,0.157359331,19.62299172,0.102708583,1.007421921
2.34,19.78313622,0.001377798,0.001446151,0.157831637,19.62248063,0.102707613,1.007412407
2.3425,19.78310688,0.0013807,0.001449602,0.158307177,19.62196941,0.102706985,1.007406247
2.345,19.78307747,0.001383604,0.001453069,0.158783293,19.6214575,0.10270568,1.007393447
2.3475,19.78305318,0.001386509,0.001456541,0.159266224,19.6209439,0.102705368,1.007390387
2.35,19.78301661,0.001389401,0.001460048,0.159737699,19.62042946,0.102704528,1.007382148
2.3525,19.78298744,0.001392319,0.001463529,0.160216065,19.61991552,0.102703429,1.007371368
2.355,19.78295786,0.001395221,0.001467049,0.160696852,19.61939874,0.102703131,1.007368445
2.3575,19.78292632,0.001398139,0.001470557,0.161174221,19.6188834,0.102702101,1.007358342
2.36,19.78289617,0.001401049,0.001474093,0.161656122,19.61836491,0.102701801,1.0073554
2.3625,19.78286133,0.001403972,0.001477618,0.162130694,19.61784904,0.102700094,1.007338656
2.365,19.782833,0.001406884,0.001481173,0.16261506,19.61732988,0.102699387,1.007331722
2.3675,19.78280473,0.001409831,0.0014847,0.163098305,19.6168119,0.102698303,1.007321089
2.37,19.78277551,0.001412769,0.001488251,0.163584059,19.61629043,0.102698013,1.007318245
2.3725,19.7827552,0.001415713,0.001491807,0.164077316,19.61577036,0.102696737,1.007305729
2.375,19.78271789,0.00141865,0.001495385,0.164556741,19.61524712,0.102696556,1.007303954
2.3775,19.78269127,0.001421606,0.001498951,0.165044669,19.61472604,0.102694856,1.007287279
2.38,19.78266628,0.001424556,0.001502534,0.165536476,19.61420271,0.102693817,1.007277088
2.3825,19.78264138,0.001427516,0.001506121,0.166028097,19.61367965,0.10269234,1.007262601
2.385,19.78261984,0.001430449,0.001509748,0.166524222,19.61315542,0.102691031,1.007249762
2.3875,19.78258926,0.001433418,0.001513348,0.167011778,19.61263072,0.102689726,1.007236961
2.39,19.78256344,0.001436368,0.001516979,0.167504279,19.61210581,0.102687916,1.007219208
2.3925,19.78252793,0.001439353,0.001520581,0.167988169,19.61157982,0.102686742,1.007207693
2.395,19.78249926,0.001442323,0.001524212,0.168479558,19.61105317,0.102685222,1.007192784
2.3975,19.78246619,0.001445298,0.001527845,0.168966242,19.6105268,0.102683254,1.007173481
2.4,19.7824391,0.001448255,0.00153151,0.169460867,19.60999847,0.102681418,1.007155472
2.4025,19.78240971,0.001451223,0.001535165,0.169953082,19.60947024,0.102679604,1.007137679
2.405,19.78236916,0.001454194,0.001538841,0.17043556,19.60894057,0.102677631,1.007118327
2.4075,19.78234419,0.001457164,0.001542525,0.170933662,19.60841084,0.102675659,1.007098985
2.41,19.78231518,0.001460143,0.001546212,0.171427492,19.60788134,0.102672755,1.007070501
2.4125,19.78228094,0.001463114,0.001549917,0.171917142,19.60735077,0.102670577,1.007049138
2.415,19.78224801,0.001466085,0.001553635,0.172409349,19.60681894,0.102668168,1.007025509
2.4175,19.78221375,0.001469064,0.001557348,0.17290185,19.60628549,0.102666705,1.007011159
2.42,19.78217536,0.001472031,0.001561089,0.173392122,19.60575012,0.102665239,1.00699678
2.4225,19.78214748,0.001475014,0.00156482,0.173890142,19.6052175,0.102662276,1.006967717
2.425,19.78212,0.001477985,0.001568574,0.17439175,19.60468169,0.102660066,1.00694604
2.4275,19.78209376,0.001480967,0.001572323,0.174894143,19.60414633,0.102657627,1.006922117
2.43,19.78205907,0.001483955,0.001576079,0.175389786,19.60360925,0.102655543,1.006901676
2.4325,19.78202483,0.001486927,0.001579857,0.175886572,19.60307147,0.102653735,1.006883942
2.435,19.78199472,0.001489931,0.001583619,0.176387735,19.60253343,0.102651088,1.006857979
2.4375,19.78196852,0.001492898,0.00158742,0.176892761,19.60199544,0.102648353,1.006831152
2.44,19.78194036,0.001495896,0.001591207,0.177395956,19.6014573,0.102645171,1.006799942
2.4425,19.78190486,0.00149886,0.001595029,0.177894766,19.6009162,0.102643443,1.006782992
2.445,19.78187406,0.001501833,0.001598853,0.17839585,19.60037752,0.10263948,1.006744121
2.4475,19.78184181,0.001504812,0.001602676,0.178897974,19.59983634,0.10263707,1.006720483
2.45,19.78181105,0.001507775,0.001606529,0.179402049,19.5992947,0.10263375,1.006687918
2.4525,19.78177983,0.001510757,0.00161037,0.179906218,19.59875249,0.102630876,1.006659728
2.455,19.78174834,0.001513701,0.00161426,0.180411054,19.59820932,0.102627503,1.006626644
2.4575,19.78171157,0.001516677,0.001618122,0.18091085,19.59766592,0.102624344,1.006595659
2.46,19.7816773,0.001519631,0.001622022,0.181413653,19.597122,0.10262046,1.006557563
2.4625,19.78164374,0.001522599,0.001625909,0.181919527,19.59657571,0.102617915,1.0065326
2.465,19.78162131,0.001525554,0.001629827,0.182434343,19.59603159,0.102613367,1.006487991
2.4675,19.78159185,0.001528513,0.001633738,0.182944111,19.59548549,0.102609787,1.006452876
2.47,19.78155296,0.001531438,0.001637686,0.183448305,19.59493553,0.102607259,1.00642808
2.4725,19.78152256,0.001534393,0.00164161,0.183959553,19.59438701,0.102603915,1.00639528
2.475,19.78148804,0.001537323,0.001645573,0.184469849,19.59383529,0.102601197,1.006368621
2.4775,19.78146309,0.001540261,0.001649532,0.184988486,19.59328482,0.102597738,1.006334693
2.48,19.78143232,0.001543173,0.001653533,0.185504432,19.59273119,0.102595233,1.006310122
2.4825,19.78139242,0.00154611,0.00165751,0.186011397,19.5921774,0.102592942,1.006287651
2.485,19.78135198,0.001549017,0.001661532,0.186518877,19.59162255,0.102590016,1.006258951
2.4875,19.78131721,0.001551948,0.001665529,0.187031232,19.5910685,0.102586707,1.006226495
2.49,19.78128738,0.001554843,0.001669574,0.18755146,19.5905115,0.102583954,1.006199492
2.4925,19.78125381,0.00155775,0.001673603,0.188063886,19.58995857,0.102579196,1.006152823
2.495,19.78121759,0.001560642,0.001677658,0.188579492,19.5893998,0.102576648,1.006127831
2.4975,19.78117773,0.00156352,0.001681728,0.189089567,19.58884292,0.102573257,1.00609457
2.5,19.78114007,0.001566415,0.001685799,0.189605204,19.58828265,0.102570584,1.006068352
2.5025,19.78110299,0.001569281,0.001689895,0.190120454,19.58772336,0.102567466,1.006037769
2.505,19.78107033,0.001572156,0.001693991,0.19064203,19.58716215,0.102564435,1.006008039
2.5075,19.78103518,0.001575003,0.001698115,0.191160595,19.58660147,0.102560884,1.005973209
2.51,19.78100375,0.00157784,0.001702253,0.191682655,19.586041,0.10255644,1.00592962
2.5125,19.78096976,0.001580683,0.00170639,0.192204435,19.58547825,0.102553266,1.005898487
2.515,19.78094079,0.001583499,0.001710553,0.192732642,19.5849141,0.102549658,1.005863098
2.5175,19.78091051,0.001586305,0.001714728,0.193258469,19.584351,0.102545719,1.005824462
2.52,19.78087584,0.001589095,0.001718919,0.193784827,19.583783,0.102543298,1.005800716
2.5225,19.78084799,0.001591876,0.001723117,0.194314599,19.5832184,0.102538957,1.005758137
2.525,19.78081265,0.001594634,0.001727335,0.194840327,19.58265035,0.102535993,1.005729064
2.5275,19.78077916,0.001597378,0.001731565,0.195366073,19.58208414,0.102531672,1.005686681
2.53,19.78074485,0.001600101,0.001735813,0.195893161,19.58151577,0.102527934,1.005650017
2.5325,19.78071363,0.001602807,0.001740073,0.196424037,19.58094671,0.102524092,1.005612333
2.535,19.78068457,0.001605507,0.00174433,0.196958227,19.5803765,0.102520298,1.005575119
2.5375,19.78064879,0.001608174,0.001748607,0.197487652,19.57980435,0.10251734,1.005546105
2.54,19.78060358,0.001610833,0.00175288,0.19800645,19.57923342,0.10251277,1.00550128
2.5425,19.78057741,0.001613468,0.001757158,0.198547334,19.57865946,0.102509541,1.005469608
2.545,19.78054185,0.001616091,0.001761427,0.199078507,19.57808582,0.102505531,1.005430276
2.5475,19.78050148,0.001618694,0.00176569,0.199607313,19.57750979,0.102502845,1.00540393
2.55,19.78047611,0.001621289,0.00176993,0.200151257,19.57693363,0.1024991,1.005367197
2.5525,19.78044288,0.001623859,0.001774158,0.200686647,19.57635822,0.102494916,1.005326158
2.555,19.78040477,0.001626441,0.001778335,0.201220154,19.57577984,0.102491366,1.005291338
2.5575,19.78037208,0.00162899,0.001782503,0.201758063,19.57520253,0.102487185,1.005250329
2.56,19.78033622,0.001631553,0.00178662,0.202294829,19.57462322,0.102483652,1.005215675
2.5625,19.78030028,0.001634099,0.001790698,0.20283108,19.57404441,0.102479228,1.005172282
2.565,19.78026642,0.001636646,0.001794738,0.20337305,19.57346199,0.102476112,1.005141719
2.5675,19.7802364,0.001639195,0.001798734,0.203917875,19.5728806,0.102472144,1.005102798
2.57,19.78020842,0.001641734,0.001802704,0.204464545,19.57229944,0.102467258,1.005054874
2.5725,19.78017513,0.001644278,0.001806621,0.205007829,19.57171641,0.102463491,1.005017925
2.575,19.78014491,0.00164679,0.001810533,0.205555813,19.57113178,0.102459324,1.004977053
2.5775,19.78010864,0.001649329,0.001814368,0.206097374,19.57054757,0.102455296,1.004937544
2.58,19.7800736,0.001651826,0.001818214,0.206643517,19.56996004,0.102451726,1.004902527
2.5825,19.78004582,0.001654366,0.001821974,0.20719486,19.56937462,0.102447081,1.004856967
2.585,19.78001488,0.001656844,0.001825753,0.207747964,19.56878432,0.10244426,1.004829297
2.5875,19.77999058,0.001659359,0.001829457,0.208303133,19.56819863,0.10243859,1.004773682
2.59,19.77995548,0.001661818,0.001833172,0.208855227,19.56760526,0.102436517,1.004753349
2.5925,19.77991761,0.001664313,0.001836811,0.209400111,19.56701637,0.102431496,1.0047041
2.595,19.77988578,0.00166679,0.001840428,0.209956477,19.56642209,0.102428507,1.004674783
2.5975,19.77985917,0.001669269,0.001843998,0.210514724,19.56583118,0.102423746,1.004628084
2.6,19.77982109,0.00167173,0.001847547,0.211066304,19.56523551,0.102420409,1.004595353
2.6025,19.7797923,0.0016742,0.001851047,0.21162321,19.56464384,0.102414843,1.004540759
2.605,19.77976242,0.001676659,0.001854523,0.212184808,19.56404643,0.102411505,1.004508018
2.6075,19.77973368,0.001679134,0.001857945,0.212744809,19.56345179,0.102406587,1.004459779
2.61,19.77969862,0.001681573,0.001861365,0.213301385,19.5628543,0.102402377,1.004418485
2.6125,19.77966778,0.001684032,0.001864734,0.213864219,19.56225479,0.102398627,1.004381703
2.615,19.77963753,0.001686448,0.001868114,0.214427855,19.56165512,0.102394689,1.004343077
2.6175,19.7796027,0.0016889,0.001871429,0.214988493,19.56105388,0.102390843,1.004305354
2.62,19.77957025,0.001691292,0.001874773,0.215552425,19.56045176,0.102387009,1.004267748
2.6225,19.77954409,0.001693724,0.001878051,0.216123958,19.55984836,0.102383361,1.004231966
2.625,19.77950944,0.001696083,0.001881374,0.216688613,19.55924337,0.102379617,1.004195243
2.6275,19.77947858,0.001698475,0.001884635,0.21725848,19.55863699,0.102376744,1.004167063
2.63,19.77944641,0.001700809,0.00188793,0.217827465,19.5580302,0.10237332,1.004133478
2.6325,19.77941838,0.001703158,0.001891175,0.218399272,19.55742478,0.102368863,1.004089762
2.635,19.77938804,0.001705452,0.001894454,0.218973472,19.55681467,0.1023657,1.004058737
2.6375,19.77935982,0.001707748,0.001897691,0.219548733,19.55620565,0.102361825,1.004020729
2.64,19.77932848,0.001710018,0.001900925,0.220124181,19.55559335,0.102358922,1.003992255
2.6425,19.77930243,0.001712277,0.001904127,0.220704079,19.55498195,0.102355495,1.003958641
2.645,19.77925875,0.001714529,0.001907301,0.221267744,19.55436918,0.102351755,1.003921957
2.6475,19.77923004,0.001716766,0.001910439,0.221846897,19.55375593,0.102348337,1.003888432
2.65,19.77920842,0.001718984,0.001913556,0.222433371,19.55314251,0.102343489,1.00384088
2.6525,19.77917911,0.001721207,0.001916614,0.223013526,19.55252776,0.10233979,1.003804598
2.655,19.77915205,0.001723413,0.001919644,0.223598244,19.55191075,0.102336399,1.003771337
2.6575,19.77912932,0.001725623,0.001922606,0.224186764,19.55129433,0.102332516,1.003733251
2.66,19.77910013,0.001727832,0.001925526,0.224770851,19.55067592,0.10232871,1.003695919
2.6625,19.77906961,0.001730042,0.001928389,0.225353977,19.5500572,0.102324808,1.003657646
2.665,19.77903664,0.001732262,0.001931203,0.22593862,19.54943455,0.102322081,1.003630898
2.6675,19.77901096,0.001734481,0.001933976,0.226528166,19.54881433,0.102317908,1.003589967
2.67,19.77898147,0.001736719,0.001936705,0.227118099,19.54818995,0.102315075,1.00356218
2.6725,19.77895477,0.001738965,0.001939391,0.227707404,19.54756901,0.102310416,1.003516482
2.675,19.77892788,0.001741201,0.00194207,0.228301088,19.54694352,0.10230647,1.003477777
2.6775,19.77889075,0.001743481,0.001944694,0.228886449,19.54631613,0.102304129,1.003454815
2.68,19.7788615,0.001745727,0.001947341,0.229479224,19.5456892,0.102300002,1.003414335
2.6825,19.77882317,0.00174802,0.001949936,0.230063938,19.54506128,0.102296475,1.003379741
2.685,19.77878685,0.001750273,0.001952575,0.230652111,19.54443189,0.1022927,1.003342713
2.6875,19.77875592,0.001752562,0.001955166,0.231245723,19.54380247,0.10228906,1.00330701
2.69,19.77872842,0.001754786,0.001957829,0.231846255,19.54316955,0.102286037,1.003277359
2.6925,19.77869944,0.001757076,0.001960429,0.23244485,19.54253708,0.102282848,1.00324608
2.695,19.77867141,0.001759315,0.001963085,0.233045339,19.54190367,0.102279022,1.003208552
2.6975,19.77863665,0.001761588,0.001965708,0.233641259,19.5412681,0.102276417,1.003183001
2.7,19.7785969,0.001763809,0.001968389,0.23423174,19.54063296,0.102272411,1.003143708
2.7025,19.77856153,0.001766043,0.001971061,0.234829962,19.53999446,0.102270103,1.00312107
2.705,19.77853604,0.00176827,0.001973735,0.235436648,19.53935739,0.102265899,1.003079835
2.7075,19.77849779,0.001770496,0.001976406,0.236033104,19.53871779,0.102262623,1.003047702
2.71,19.7784715,0.00177272,0.001979081,0.236641472,19.53807823,0.102258472,1.003006987
2.7125,19.77844164,0.001774924,0.001981766,0.237249605,19.53743535,0.102255503,1.002977865
2.715,19.77840155,0.00177712,0.001984456,0.237847118,19.53679286,0.102251655,1.002940122
2.7175,19.778378,0.001779329,0.00198712,0.238462869,19.53614869,0.102248435,1.002908538
2.72,19.7783483,0.001781538,0.001989779,0.239071315,19.53550567,0.102243614,1.002861251
2.7225,19.77831865,0.001783748,0.001992421,0.239684436,19.53485805,0.102240754,1.002833199
2.725,19.7782964,0.001785923,0.001995101,0.240303366,19.53421201,0.10223611,1.002787648
2.7275,19.77826426,0.001788165,0.001997698,0.240915321,19.53356308,0.102232777,1.002754956
2.73,19.77823843,0.001790364,0.002000348,0.241535775,19.53291195,0.10222913,1.002719184
2.7325,19.77820474,0.00179261,0.002002946,0.242147139,19.53226205,0.102225133,1.002679979
2.735,19.77816933,0.001794807,0.002005601,0.242759205,19.53160971,0.102221188,1.002641285
2.7375,19.77813821,0.001797056,0.002008205,0.243375315,19.53095763,0.102216547,1.002595763
2.74,19.77811024,0.001799255,0.002010867,0.243998189,19.53030193,0.102213099,1.002561943
2.7425,19.77809148,0.001801506,0.002013485,0.244629822,19.52964666,0.102208771,1.002519492
2.745,19.77806471,0.001803732,0.002016132,0.245256594,19.52898825,0.102205733,1.002489694
2.7475,19.77804201,0.001805993,0.002018747,0.245885633,19.52833163,0.102200965,1.002442926
2.75,19.77800349,0.001808226,0.0020214,0.246505304,19.52766856,0.102199061,1.002424251
2.7525,19.77797427,0.001810482,0.002024024,0.247129099,19.52701066,0.102193922,1.002373845
2.755,19.77794777,0.001812727,0.002026665,0.247760581,19.5263478,0.102190233,1.002337661
2.7575,19.7779155,0.001814988,0.002029279,0.248384915,19.52568632,0.10218599,1.002296043
2.76,19.77788597,0.00181726,0.002031901,0.249015918,19.52502089,0.102182403,1.00226086
2.7625,19.77786227,0.001819532,0.002034516,0.249650053,19.52435817,0.102177569,1.002213446
2.765,19.77783316,0.001821814,0.002037132,0.250284344,19.52368987,0.10217438,1.002182166
2.7675,19.77780718,0.0018241,0.002039746,0.250920001,19.52302334,0.102170481,1.002143923
2.77,19.77777363,0.001826389,0.002042365,0.251550655,19.52235422,0.102166574,1.002105601
2.7725,19.77773813,0.001828695,0.002044976,0.252181391,19.52168307,0.102163464,1.002075096
2.775,19.77770778,0.001830984,0.002047607,0.252819093,19.52101009,0.102160213,1.002043209
2.7775,19.77767905,0.001833283,0.002050235,0.253458585,19.52033695,0.102156861,1.00201033
2.78,19.77765175,0.001835567,0.002052899,0.254100705,19.51966258,0.102153107,1.001973509
2.7825,19.77762257,0.001837879,0.002055541,0.254742223,19.51898692,0.102149837,1.001941435
2.785,19.77758754,0.00184018,0.00205821,0.255379965,19.51830918,0.102146879,1.001912421
2.7875,19.77755799,0.001842482,0.002060878,0.256023693,19.51763093,0.102143351,1.001877817
2.79,19.7775246,0.001844758,0.002063588,0.256665761,19.51695049,0.102140373,1.001848607


==> RT_RiseVel_data_Re14We116.csv <==
time,densityRatio100,densityRatio1000,densityRatio10000
0,0.011837165200001,0.012364410100003,0.012429083049998
0.1,0.158410960599999,0.163576479300001,0.16414623555
0.2,0.289650689650002,0.298423871400001,0.299342537900001
0.3,0.392283711500002,0.402553999000001,0.403604237950002
0.4,0.46880521095,0.4789489125,0.47993144955
0.5,0.521818678199999,0.530609375749998,0.531461005599998
0.6,0.554836273,0.561651474950001,0.562328895800001
0.7,0.57197534695,0.576823348650001,0.576987977750001
0.8,0.579181639200001,0.58176544655,0.5823534814
0.9,0.579947442550001,0.581794139099999,0.581916739749999
1,0.57714489445,0.578221296449999,0.57779206695
1.1,0.572606217399999,0.573048867350001,0.573377182800001
1.2,0.567853010099998,0.568711127349998,0.568967574749998
1.3,0.564021121950003,0.564585650250003,0.564849928000002
1.4,0.560135143499999,0.560734954949998,0.560927411399999
1.5,0.555976778900003,0.556881966200003,0.556869305050004
1.6,0.55263110095,0.553864193900002,0.55370329
1.7,0.549906828049997,0.551183678999995,0.551265772699995
1.8,0.547479062350002,0.548856505550002,0.548927306400002
1.9,0.545251639949999,0.54675062935,0.546668789899999
2,0.543139994050002,0.544594559350003,0.544793618800002
2.1,0.541641716950001,0.54307334205,0.543387888799999
2.2,0.540092807200001,0.541777197749999,0.54202259795
2.3,0.538829466799999,0.540535053749999,0.540681088850001
2.4,0.537632826600001,0.539266401100002,0.539430447350002
2.5,0.536518037450002,0.538226726500002,0.538317496400002
2.6,0.535358694450001,0.537178323649998,0.537251463749999
2.7,0.533918482549999,0.53627047755,0.536355905699999
2.8,0.532911869899999,0.53515379665,0.535497949600001
2.9,0.532294022100001,0.533837097899999,0.534553401849998
3,0.531640732800001,0.532999694450001,0.533165805300001
3.1,0.530385759099998,0.532562283149999,0.53222480105
3.2,0.52942104945,0.53175953755,0.5319002386
3.3,0.5291138534,0.530654231649998,0.531188612449999
3.4,0.527937129299999,0.530090176,0.530123271350001
3.5,0.527171715,0.52973092885,0.529559695699998
3.6,0.526853044350002,0.528611983,0.529283707599999
3.7,0.526017247999999,0.526810979900001,0.52820888115
3.8,0.5256641759,0.5250508823,0.527755490299999
3.9,0.524881188400002,0.523577317100001,0.527407697300002
4,0.524393710450001,0.5233587745,0.526716349199998
4.1,0.523959679399999,0.523356525600002,0.526632970500002
4.2,0.523582788500001,0.523323468050001,0.525942310350002
4.3,0.523106294099999,0.523459022799997,0.525679813349998
4.4,0.5226842215,0.52330007465,0.5253097966
4.5,0.522567631349997,0.523349781149998,0.524861705849998
4.6,0.522190632500001,0.523292736300001,0.524465915250001
4.7,0.521807375899999,0.523192819899999,0.52424113755
4.8,0.521607378450001,0.522722016699997,0.524195785150003
4.9,0.521384316200002,0.522768828150002,0.523760357950002
5,0.520639219750002,0.522600236250001,0.523356629299996
5.1,0.520855822300002,0.522385073300002,0.523365666099997
5.2,0.520592683600002,0.522211419099996,0.523091485149992
5.3,0.520107408799997,0.522006978149999,0.52270140225
5.4,0.520103902300002,0.522008850800002,0.522524708800003
5.5,0.51969401015,0.521542048599999,0.522156709
5.6,0.519676807100002,0.521599471450001,0.522184643150004
5.7,0.5194969731,0.521431986800002,0.521662933600001
5.8,0.519017897950004,0.521278227200004,0.521696402450005
5.9,0.519002625300004,0.521181314150001,0.521560128850005
6,0.518810348849997,0.520902102349995,0.521207415599993
6.1,0.518520875099998,0.520900961449999,0.521224803349997
6.2,0.518510814049993,0.5203802931,0.520868521200002
6.3,0.518267269399997,0.520393202949997,0.520747604949997
6.4,0.517841990500003,0.520458824700001,0.520600226249998
6.5,0.517852727950002,0.519749881799998,0.520314851299999
6.6,0.5178641223,0.519896835450001,0.520223838700003
6.7,0.517401810250001,0.519794879800005,0.519867131850006
6.8,0.517149302650004,0.519158964000002,0.519834504649999
6.9,0.517392081650001,0.519501049400002,0.519709471300002
7,0.517076724749998,0.519259541499996,0.519132499000001
7.1,0.5164957952,0.518573124999997,0.519330561799997
7.2,0.516733132649996,0.518996236050001,0.51929893295
7.3,0.516556538199994,0.518700765849993,0.518577382300007
7.4,0.515815415550002,0.51788628995,0.518705109299999
7.5,0.515719223050002,0.51826352775,0.518774079199993
7.6,0.5158318812,0.517132787100002,0.518037863350002
7.7,0.515767437200004,0.514735075099999,0.518083497199995
7.8,0.515347247650003,0.514259119649999,0.518143432649996
7.9,0.514820929850004,0.514468618699999,0.517532385400006
8,0.515034516750001,0.514521422150002,0.517276360700001
8.1,0.515038092949994,0.514550725349999,0.517295020949997
8.2,0.514435953599997,0.514541566699993,0.517083499749996
8.3,0.514091703250001,0.514838418950003,0.516522725450003
8.4,0.513932387350004,0.515097241250004,0.5161506257
8.5,0.514109686450006,0.515108228050003,0.516446856500001
8.6,0.513808717649995,0.514710577149998,0.516204902650001
8.7,0.513098098099995,0.514350126499992,0.515393341149998
8.8,0.512821447150002,0.514504475300003,0.51523829635
8.9,0.51241195435,0.514348181450004,0.515213617600001
9,0.512192350150002,0.513747293300002,0.514620583
9.1,0.512036458750001,0.513263132549994,0.513894592899996
9.2,0.511580545449997,0.512681178149996,0.513323581700003
9.3,0.510766913400002,0.512351100100005,0.513070309900001
9.4,0.509805888350001,0.511991321300005,0.512459948450001
9.5,0.509125651149999,0.511229533599991,0.511457483549997
9.6,0.508326668299998,0.510158977699998,0.510517032850001
9.7,0.507427546150001,0.508877266900003,0.509179963350001
9.8,0.506280152099998,0.507707160150003,0.50797461765
9.9,0.504936091500003,0.506288680300002,0.5065963057
10,0.503269425800004,0.504568890699986,0.504780639749996


==> Tryggvason_combined.csv <==
time,position
0.0251852142213162, -0.0976773216983322
0.1196241138814930, -0.0975687712389528
0.1196241138814930, -0.0975687712389528
0.2691071423186983, -0.1146383309763812
0.4710109967645932, -0.1488890162011560
0.6649695606420156, -0.2118844661277337
0.9951363363616903, -0.3523095617878260
1.1418528357299871, -0.4239800025931499
1.2807371179249980, -0.4812916298549947
1.4064822715992804, -0.5472390492185875
1.5820249485139146, -0.6303706093600649
1.8990752103918980, -0.7708107814728489
2.1716047074715892, -0.8825664946945964
2.2580983165632929, -0.9112027089370196
0.0361834864598378, 0.0948640556260800
0.0361834864598378, 0.0948640556260800
0.1962426464601996, 0.1094158477640115
0.3641867912182679, 0.1297238295395954
0.5059054465192995, 0.1528752302928148
0.6844257228405244, 0.2048045639437588
1.1071016122758512, 0.3288536166902363
1.2882150384600310, 0.3692916780996434
1.5297548870321405, 0.4442819537876573
1.8027743688243087, 0.5193084129621310
2.1519374749353979, 0.6202844625093852
2.2385592338749807, 0.6404989702782813


==> Yuan_Re35_We125_bubble_shape.csv <==
x,y
0.34843657207126,1.99476734876062
0.349761756758631,1.92585774501732
0.345786202696518,1.90067923595727
0.351086941446002,1.84457975085855
0.349951068856827,1.56427163746319
0.34843657207126,1.5009151886003
0.34843657207126,1.43907323652298
0.349761756758631,1.38518239256989
0.34843657207126,1.32864117924205
0.355251807606312,2.07453084613381
0.354797458570641,1.76630550865783
0.353737310820745,1.71647856441267
0.353737310820745,1.66170426400133
0.353737310820745,1.62813291858793
0.353737310820745,1.28270144341318
0.361158345070023,2.13576699949691
0.356387680195487,1.81268697271582
0.365663973007085,1.22185337985139
0.359038049570229,1.68785457516546
0.369639527069198,2.16527444520237
0.385541743317652,2.22004874561371
0.398793590191364,1.21114147029514
0.399323664066312,2.26616517273423
0.402504107316003,1.77849720778165
0.401443959566106,1.72001239024566
0.401443959566106,1.66126253577221
0.408069883002962,1.82514370877711
0.409395067690333,1.60427959421525
0.412045437065075,2.29337563164825
0.414695806439818,1.86953739580404
0.413105584814972,1.55109551542876
0.415225880314766,1.24577296345844
0.418406323564457,1.51346027030741
0.422646914564045,1.90288787710288
0.422646914564045,1.45850927860442
0.424767210063838,1.2934796122038
0.427947653313529,1.3966673265271
0.4292728380009,1.35139018304192
0.439306379205282,2.34953822077969
0.435898761437756,1.93910959189103
0.45180097768621,2.37111979997402
0.467703193934664,1.98482846360533
0.478304671433633,2.42015163340676
0.496857257056829,2.4320782955931
0.507458734555798,2.01597030375856
0.518060212054768,2.47395413171403
0.557815752675902,2.51689011558485
0.55516538330116,2.03275597646526
0.576368338299098,2.52484122370908
0.605522401421264,2.55929602558073
0.610823140170748,2.04114881281861
0.626725356419202,2.56592194901758
0.642627572667656,2.04865819271371
0.663830527665595,2.59816810974362
0.674432005164564,2.04512436688072
0.706236437661471,2.04865819271371
0.716837915160441,2.6295308140114
0.738040870158379,2.04512436688072
0.735390500783637,2.63085599869877
0.769845302655287,2.05086683385933
0.780446780154256,2.65691796421707
0.801649735152195,2.04777473625546
0.798999365777452,2.66266043119568
0.833454167649102,2.05175029031758
0.841405275773329,2.67591227806939
0.86525860014601,2.05042510563021
0.894412663268175,2.68704382944331
0.897063032642918,2.05130856208845
0.928867465139825,2.05130856208845
0.955371158887248,2.69181449431784
0.960671897636733,2.05130856208845
0.976574113885187,2.69579004837996
0.992476330133641,2.05086683385933
1.02428076263055,2.05086683385933
1.02958150138003,2.69358140723434
1.05608519512746,2.05130856208845
1.05078445637797,2.69181449431784
1.08788962762436,2.05042510563021
1.10379184387282,2.68563029911011
1.11969406012127,2.05175029031758
1.12499479887076,2.68386338619362
1.15149849261818,2.05086683385933
1.17270144761612,2.67061153931991
1.18330292511509,2.05042510563021
1.20450588011303,2.66001006182094
1.21510735761199,2.04821646448459
1.22570883511096,2.65735969244619
1.2469117901089,2.04954164917196
1.26811474510684,2.63350636807351
1.27871622260581,2.04512436688072
1.29726880822901,2.6223748166996
1.31052065510272,2.04909992094283
1.34232508759963,2.04556609510984
1.34762582634911,2.59021700161939
1.37147915072179,2.04777473625546
1.37784003722117,2.57360802020434
1.39533247509447,2.04247399750598
1.41123469134293,2.54339380933227
1.43773838509035,2.03628980229825
1.43773838509035,2.52086566964697
1.45629097071354,2.50275481225289
1.49074577258519,2.45975993128485
1.48544503383571,2.0186206731333
1.5225502050821,2.41970990517763
1.52520057445684,2.00271845688484
1.55170426820427,2.36361042007892
1.54905389882953,1.95964995454528
1.56583957153623,2.34196573685186
1.56760648445272,1.93469230959979
1.57555759257695,1.44172360589772
1.57158203851484,1.37723128444566
1.57290722320221,1.31892315820133
1.58085833132643,1.89537849720778
1.57926810970159,1.50815953155793
1.58085833132643,1.25531429320751
1.58615907007592,1.56209454833394
1.5932267217419,2.28409933883665
1.58880943945066,1.84811357669154
1.58880943945066,1.603396137757
1.59411017820014,1.21865085019025
1.59676054757489,1.79267668393652
1.59411017820014,1.62989983150443
1.59941091694963,1.73503115003587
1.59808573226226,1.68268635488471
1.61266276382334,2.22601207670688
1.62326424132231,2.19619542124103
1.63651608819602,2.1368271472468
1.63916645757076,2.1193347093735
1.64446719632025,1.27121650945597
1.64844275038236,2.0643395448476
1.64711756569499,1.86534097762737
1.64579238100762,1.79665223799863
1.64711756569499,1.7429822581601
1.64711756569499,1.67804820847891
1.64711756569499,1.60383786598613
1.65090380765891,1.5317099565735
1.64976793506973,1.32687426632556
1.64181682694551,1.22085949133586
1.65241830444448,2.00801919563433
1.65241830444448,1.93778440720366
1.65241830444448,1.47176112547813
1.65241830444448,1.41080262985906
1.65241830444448,1.35514487298947
1.61697497279652,1.20565832426551


==> Yuan_centroid_Re35We10.csv <==
time,centroid
0.083624763241307,1.00058760462653
0.137114036272731,1.00455599335062
0.235184429754982,1.01399453724273
0.279774863486082,1.02245984334637
0.419489589706583,1.04835215949582
0.550320222653859,1.08348371533954
0.672241150807159,1.1196178458046
0.797150865821226,1.16149128523755
0.916118708021471,1.20336751865458
1.03806136716207,1.24649033463608
1.15526015177457,1.29271037510499
1.18976678651201,1.30677137939473
1.28791106535109,1.33997145404275
1.32360576420863,1.35393206117115
1.35036592285813,1.36090817375923
1.43662474863485,1.39356472537055
1.4693346963864,1.40308392226982
1.54964062863431,1.43219900592474
1.58532523810488,1.44291486620622
1.60912144530767,1.45213873898805
1.68644805919643,1.47855958379296
1.72213344477369,1.48952503998574
1.75484541040263,1.4996931862544
1.81730740809121,1.52292618835485
1.85298968924171,1.53289326090242
1.88570538018277,1.54425946754532
1.96005671146715,1.56928397223898
1.99573899261765,1.57925104478655
2.02547862484765,1.58897131540691
2.09091217982848,1.61240259724436
2.12659135655223,1.62137128614673
2.1563290485155,1.63046756698883
2.22770331215013,1.65352166097524
2.26338714551401,1.66398792534542
2.29907097887789,1.6744541897156
2.33178356539219,1.68482201271329
2.4061325683565,1.70909772967305
2.44181407340032,1.71881520630932
2.47749635455082,1.72878227885689
2.56671137070735,1.75669511116144
2.60239287575117,1.76641258779772
2.63807826132843,1.77737804399049
2.6618690357844,1.78485474539322
2.75107939530079,1.81127000222996
2.78676633309143,1.82273465024534
2.88786897540906,1.85188987413824
2.92355746541307,1.86385371397623
2.95924052267027,1.8740703824351
2.99551776720884,1.88428677149557
3.03239183779154,1.89535150725605
3.07223894026922,1.90708875498501
3.10295607887447,1.91269022740487
3.1418191556807,1.92644966767939
3.18345696912275,1.94080683428179
3.2209180868053,1.94957500825989
3.25659959184911,1.95929248489616
3.29525824215335,1.9710053318308
3.32945893563385,1.9822210824309
3.36365212674968,1.99102407255509
3.39933337309126,2.00065835055426
3.43502263920197,2.01287178630355
3.47070103981903,2.02159087929462
3.50638642539629,2.03255633548739
3.54206870654679,2.04252340803497
3.57775331601737,2.05323926831645
3.61343404495449,2.06270714904142
3.64911554999831,2.07242462567769
3.68480093557557,2.08339008187047
3.72048399283276,2.09360675032934
3.75616705008996,2.10382341878822
3.79184855513377,2.11354089542449
3.82753238849765,2.12400715979467
3.86321622186154,2.13447342416484
3.89890005522542,2.14493968853502
3.9345838885893,2.1554059529052
3.97026849805987,2.16612181318667
4.00595077921038,2.17608888573425
4.04163461257426,2.18655515010442
4.07731922204483,2.1972710103859
4.11300150319534,2.20723808293348
4.14868611266591,2.21795394321495
4.18436839381641,2.22792101576253
4.20517969469189,2.23265355913297


==> Yuan_centroid_Re35We125.csv <==
time,centroid
0.009338033409199,1.00126438649227
0.044991313665849,1.0020115024237
0.077673653171708,1.00275861835513
0.113331579671712,1.00524900479324
0.154936697665705,1.00973170038183
0.253008274898155,1.02118747799713
0.306508439629176,1.02990383053051
0.336232781490731,1.03550720001625
0.443248709055462,1.05879231321255
0.470003769538852,1.06501827930782
0.574063026957382,1.09365772334606
0.594874878441087,1.09938561215371
0.68288879905857,1.12717832480299
0.707864879336359,1.13474909957484
0.793502578352449,1.16274104313917
0.81788460322989,1.17036162563978
0.898176865641328,1.19920030059306
0.930891861600479,1.21220011779998
1.01712759851122,1.24163648549842
1.04984100147265,1.25403860996019
1.13904688263532,1.28317613128605
1.18068518808185,1.30011075906518
1.20447329030875,1.30783095702332
1.29963366420497,1.34170021258158
1.33234122617476,1.35191079697782
1.44236426881354,1.38876851626181
1.46614905229519,1.39524352100089
1.5672552901873,1.43060700842202
1.60352997230518,1.4415647087497
1.69808752931358,1.47219646193842
1.74566572501454,1.48838397378612
1.84676200667089,1.52001188155009
1.87649530914463,1.52897727272727
1.99543250153389,1.56633306929889
2.03408592749956,1.57803788555799
2.12031622166808,1.60543213637718
2.16194357525527,1.61825762653343
2.24817074980326,1.6444813957267
2.2868316097583,1.65897544479649
2.32250944872983,1.66893699054892
2.42955424937826,1.703055284751
2.46464321019203,1.71500913965391
2.49496870956878,1.72322741489967
2.5722818671161,1.74900291453408
2.61688201995143,1.76252571289301
2.66148476140805,1.77701976196279
2.68526224365014,1.78075534161995
2.74771094033246,1.80286997319035
2.78637113653845,1.81711498361632
2.81907006977057,1.82408806564303
2.88746642257122,1.84836933341458
2.92314592091537,1.85895347577653
2.94990430014401,1.86642463509086
2.99153198560573,1.87937464456901
3.03613393056349,1.89356984726623
3.06883857203745,1.9026846616297
3.12235373749701,1.9170292875132
3.16101101320718,1.93017852790641
3.19668818842965,1.93989103501503
3.24426041038915,1.95383719906843
3.29777783259549,1.96902855634089
3.3304804828223,1.97739625477293
3.37210710628554,1.98994780242099
3.42265026899583,2.0038939664744
3.45535318472226,2.01236128036396
3.49995313843287,2.02580936712974
3.55346856939205,2.04025360847077
3.58617015762038,2.04822284507271
3.63076812008384,2.06092381590706
3.67833967829429,2.07462094131665
3.71104206302148,2.08288902429117
3.75564188398227,2.09628730332819
3.79428834058291,2.10537721382728
3.82699291568197,2.11446712432637
3.86267175027707,2.12480222804452
3.89240007463293,2.13189982939313
3.93402576884749,2.14410272293985
3.96970028907376,2.15281907547323
4.01727184728421,2.16651620088282
4.06484274174562,2.1799642876486
4.10051659822284,2.18843160153817
4.14808682893518,2.20163064966014
4.1897092044045,2.21258834998781


==> aland_voight_centroid_Re35We125.csv <==
time,centroid
0.602040432452455,1.09149060547118
0.695715699552037,1.12048810854061
0.714876549640588,1.12683131233704
0.751069266474517,1.138611547959
0.774488083249413,1.14676709569728
0.840486566887754,1.16942139497027
0.861776400319478,1.17667077073763
0.883066233751201,1.18392014650499
0.89158216712389,1.18754483438867
0.908614033869269,1.19298186621418
0.917129967241958,1.19660655409786
0.963967600791749,1.21291764957442
0.985257434223472,1.22016702534178
0.995902350939334,1.22469788519637
1.01932116771423,1.23285343293465
1.03635303445961,1.23829046476017
1.04699795117547,1.24282132461477
1.10022253475478,1.26185093600408
1.11725440150016,1.2672879678296
1.12789931821602,1.2718188276842
1.14067321827505,1.27544351556788
1.15344711833409,1.2808805473934
1.16835000173629,1.285411407248
1.17899491845215,1.28994226710259
1.19176881851119,1.29356695498627
1.2449934020905,1.31259656637559
1.26202526883587,1.31803359820111
1.27267018555174,1.3225644580557
1.29608900232663,1.33041794847034
1.31312086907201,1.3361570376195
1.32589476913104,1.3406878974741
1.33441070250373,1.34340641338686
1.38124833605352,1.35971750886341
1.3982802027989,1.36515454068893
1.41105410285794,1.36998745786717
1.4216990195738,1.37331008842721
1.436601902976,1.37844506292909
1.44937580303504,1.38297592278369
1.46214970309407,1.38690266799101
1.47279461980993,1.39098044186014
1.52601920338924,1.40865079529308
1.53879310344828,1.4125775405004
1.55156700350731,1.41680634303136
1.56434090356634,1.42133720288596
1.57711480362538,1.42496189076963
1.58988870368441,1.42949275062423
1.60266260374345,1.43402361047883
1.61330752045931,1.43719521237705
1.66227413735227,1.45335527919179
1.6750480374113,1.4572820243991
1.68782193747034,1.46151082693006
1.6984668541862,1.46528654347556
1.71336973758841,1.46996843199198
1.72614363764744,1.4738951771993
1.73891753770647,1.47812397973026
1.74956245442234,1.48159763895212
1.7985290713153,1.49685153379593
1.81130297137433,1.50138239365053
1.82407687143337,1.50530913885785
1.8368507714924,1.50953794138881
1.84962467155143,1.51346468659613
1.86239857161047,1.51739143180345
1.8751724716695,1.5216202343344
1.88794637172854,1.52584903686536
1.93904197196467,1.54216013234192
1.95181587202371,1.5457848202256
1.96458977208274,1.55001362275656
1.97736367214177,1.55394036796388
1.99013757220081,1.55816917049483
2.00291147225984,1.56209591570215
2.01568537231888,1.56572060358583
2.02845927237791,1.56994940611679
2.0752969059277,1.58535432962243
2.08807080598674,1.5889790175061
2.10084470604577,1.59290576271342
2.1136186061048,1.59683250792074
2.12639250616384,1.6010613104517
2.13916640622287,1.60529011298266
2.1519403062819,1.60891480086634
2.16471420634094,1.61284154607366
2.21155183989073,1.62854852690293
2.22432573994976,1.63217321478661
2.2370996400088,1.63579790267029
2.24987354006783,1.64002670520125
2.26264744012687,1.64455756505585
2.2754213401859,1.64818225293953
2.28819524024493,1.65210899814685
2.30096914030397,1.6563378006778
2.30948507367666,1.65875425926692
2.3520647405401,1.67264889615436
2.36483864059914,1.67687769868532
2.37761254065817,1.68080444389264
2.3903864407172,1.68442913177632
2.40316034077624,1.68895999163091
2.41593424083527,1.69318879416187
2.42870814089431,1.69681348204555
2.44148204095334,1.70104228457651
2.44999797432603,1.70315668584199
2.48831967450313,1.71735338005307
2.50002908289058,1.719920867304
2.51280298294961,1.72354555518768
2.5274929680175,1.72834826663356
2.53941527473927,1.73233542330561
2.55133758146103,1.73632257997765
2.56496307485733,1.7403097366497
2.57858856825364,1.74465936211011
2.58625290828906,1.74755911241706
2.62563910013775,1.76205786395177
2.63734850852519,1.76387020789361
2.6509740019215,1.76912600532495
2.64586444189788,1.76477637986453
2.66289630864326,1.77262987027917
2.6756702087023,1.77655661548649
2.6892957020986,1.78181241291782
2.68418614207498,1.77746278745741
2.70121800882036,1.78531627787204
2.71484350221667,1.79014919505028
2.70973394219305,1.7865245071666
2.72392716448087,1.79165948166848
2.76189403410077,1.80713991950503
2.77466793415981,1.81076460738871
2.77147445914505,1.80646029052684
2.78722893588453,1.81407213508256
2.78211937586091,1.8091788064396
2.80000283594356,1.8182405261488
2.79489327591995,1.8137096662942
2.81277673600259,1.82222768282084
2.80766717597898,1.81733435417788
2.82555063606163,1.82675854267544
2.82044107603801,1.82277138600339
2.83832453612066,1.83092693374167
2.83321497609705,1.82639607388707
2.8510984361797,1.83473285601953
2.84598887615608,1.83002076177075
2.86302074290146,1.83681705155265
2.85876277621512,1.83364544965443
2.90219403641583,1.85176888907282
2.91518083480918,1.85607320593469
2.91198735979442,1.85131580308736
2.9277418365339,1.85938073362855
2.92263227651028,1.85448740498558
2.94051573659293,1.86300542151223
2.93540617656932,1.85901826484018
2.95328963665197,1.86753628136683
2.94818007662835,1.86264295272386
2.966063536711,1.87097973485632
2.96095397668739,1.86626764060754
2.97905033510435,1.87600898929493
2.97585686008959,1.8712515864476
2.99161133682907,1.87931651698878
2.98650177680545,1.87442318834582
3.00140466020766,1.87986022017134
3.0427069370652,1.89508390928279
3.05548083712424,1.89925230034902
3.05037127710062,1.89435897170605
3.06825473718327,1.9028769882327
3.06314517715966,1.89888983156065
3.08102863724231,1.90650167611638
3.07591907721869,1.90251451944433
3.09380253730134,1.91085130157679
3.08869297727773,1.90613920732801
3.10657643736037,1.91447598946047
3.10146687733676,1.90976389521169
3.11935033741941,1.91828191173833
3.11424077739579,1.91338858309537
3.13233713581276,1.92312993178275
3.129143660798,1.91837252893542
3.14191756085703,1.9242626467464
3.13978857751386,1.92063795886272
3.18321983771458,1.93749275752183
3.19599373777361,1.94093621101133
3.19088417775,1.93694905433928
3.20876763783265,1.944560898895
3.20365807780903,1.94057374222296
3.22154153789168,1.94836682117287
3.21643197786807,1.94419843010664
3.23431543795071,1.95235397784491
3.2292058779271,1.94782311799032
3.24708933800975,1.95615990012278
3.24197977798613,1.951447805874
3.2600761364031,1.96118915456138
3.25688266138834,1.95643175171405
3.27285003646213,1.96413421346687
3.26965656144737,1.96005643959773
3.28172080039202,1.96353009881959
3.32288114502668,1.97817987901613
3.33650663842298,1.98262012167363
3.33139707839937,1.97772679303067
3.34928053848202,1.98624480955731
3.3441709784584,1.98225765288527
3.36205443854105,1.98986949744099
3.35694487851744,1.98588234076894
3.37482833860009,1.99421912290141
3.36971877857647,1.98950702865262
3.38760223865912,1.99784381078508
3.38249267863551,1.9931317165363
3.40037613871815,2.00146849866876
3.39526657869454,1.99675640441998
3.41315003877719,2.0045494833699
3.40804047875357,2.00038109230366
3.42081437881261,2.00491195215826
3.46424563901332,2.0190482349046
3.47701953907236,2.02267292278828
3.47190997904874,2.01850453172206
3.48979343913139,2.02611637627778
3.48468387910778,2.02212921960574
3.50256733919043,2.02974106416146
3.49745777916681,2.02575390748942
3.51534123924946,2.03336575204514
3.51023167922585,2.0293785953731
3.52811513930849,2.03699043992882
3.52300557928488,2.03300328325678
3.54088903936753,2.0406151278125
3.53577947934391,2.03662797114044
3.55387583776088,2.0438773469078
3.55068236274612,2.04025265902412
3.56132727946198,2.04478351887872
3.60050057297635,2.05801362965416
3.61327447303539,2.06055091117274
3.60816491301177,2.05656375450068
3.62604837309442,2.0643568334506
3.62093881307081,2.06018844238436
3.63882227315345,2.06798152133428
3.63371271312984,2.06381313026804
3.65159617321249,2.07160620921796
3.64648661318887,2.06743781815172
3.66437007327152,2.07504966270744
3.65926051324791,2.0710625060354
3.67714397333056,2.07867435059112
3.67203441330694,2.07468719391908
3.68991787338959,2.0822990384748
3.68480831336598,2.07831188180276
3.69971119676818,2.08284274165736
3.74101347362573,2.09643532122116
3.75378737368476,2.1004224778932
3.74867781366115,2.09643532122116
3.76656127374379,2.10404716577688
3.76145171372018,2.10006000910484
3.77954807213714,2.10798901385038
3.77635459712239,2.10323161100304
3.79232197219618,2.11161370173406
3.78912849718142,2.10685629888672
3.80509587225521,2.11523838961774
3.80190239724045,2.1104809867704
3.81765687397993,2.11745851094648
3.81254731395632,2.1127464166977
3.83043077403896,2.12053949564762
3.82532121401535,2.11637110458138
3.83951443630316,2.12120402175962
3.8815263742751,2.13503824718234
3.89430027433413,2.13902540385438
3.88919071431052,2.13449454399978
3.90707417439317,2.1421063885555
3.90196461436955,2.13811923188346
3.9198480744522,2.14573107643918
3.91473851442859,2.14174391976714
3.93283487284555,2.14967292451268
3.92964139783079,2.14536860765082
3.94560877290459,2.15329761239636
3.94241529788983,2.1489932955345
3.95838267296362,2.15692230028004
3.95518919794886,2.15216489743272
3.97115657302265,2.15986735918554
3.96796309800789,2.1557895853164
3.97860801472376,2.15896118721462
4.01778130823813,2.1725537667784
4.03076810663148,2.17685808364028
4.02757463161672,2.1725537667784
4.04354200669051,2.18025622853122
4.04034853167575,2.17572536867662
4.05631590674955,2.18410745940764
4.05312243173479,2.1793500565603
4.06908980680858,2.18773214729132
4.06589633179382,2.18297474444398
4.0816508085333,2.18940856543752
4.07654124850968,2.18524017437128
4.09442470859233,2.19285201892702
4.08931514856872,2.18886486225496
4.10741150698568,2.19679386700052
4.10421803197092,2.19248955013864
4.11699193202996,2.19702040999324
4.15744261555023,2.21061298955704
4.17106810894653,2.21460014622908
4.16595854892292,2.21061298955704
4.18384200900557,2.21822483411276
4.17873244898196,2.21423767744072
4.1966159090646,2.22184952199644
4.19150634904099,2.2178623653244
4.2056995713288,2.222393225179


==> bubble_shape.csv <==
phi,x,y,z
0.00000e+00,6.80000e-01,1.85327e+00,0.00000e+00
0.00000e+00,6.79346e-01,1.85333e+00,0.00000e+00
0.00000e+00,6.83333e-01,1.85296e+00,0.00000e+00
0.00000e+00,6.86667e-01,1.85265e+00,0.00000e+00
-1.38778e-17,6.90000e-01,1.85236e+00,0.00000e+00
-1.38778e-17,6.93333e-01,1.85208e+00,0.00000e+00
0.00000e+00,6.46667e-01,1.85651e+00,0.00000e+00
-3.46945e-18,6.45230e-01,1.85667e+00,0.00000e+00
-6.93889e-18,6.50000e-01,1.85615e+00,0.00000e+00
0.00000e+00,6.53333e-01,1.85581e+00,0.00000e+00
0.00000e+00,6.56667e-01,1.85548e+00,0.00000e+00
-1.38778e-17,6.60000e-01,1.85516e+00,0.00000e+00
-1.38778e-17,6.63333e-01,1.85484e+00,0.00000e+00
-1.38778e-17,6.66667e-01,1.85453e+00,0.00000e+00
-1.38778e-17,6.70000e-01,1.85422e+00,0.00000e+00
1.38778e-17,6.73333e-01,1.85391e+00,0.00000e+00
1.38778e-17,6.76667e-01,1.85359e+00,0.00000e+00
-3.46945e-18,6.16667e-01,1.85984e+00,0.00000e+00
0.00000e+00,6.15376e-01,1.86000e+00,0.00000e+00
0.00000e+00,6.20000e-01,1.85943e+00,0.00000e+00
0.00000e+00,6.23333e-01,1.85905e+00,0.00000e+00
0.00000e+00,6.26667e-01,1.85868e+00,0.00000e+00
-1.38778e-17,6.30000e-01,1.85831e+00,0.00000e+00
0.00000e+00,6.33333e-01,1.85796e+00,0.00000e+00
1.38778e-17,6.36667e-01,1.85760e+00,0.00000e+00
0.00000e+00,6.40000e-01,1.85724e+00,0.00000e+00
0.00000e+00,6.43333e-01,1.85688e+00,0.00000e+00
-3.46945e-18,5.90000e-01,1.86318e+00,0.00000e+00
1.73472e-18,5.88906e-01,1.86333e+00,0.00000e+00
0.00000e+00,5.93333e-01,1.86273e+00,0.00000e+00
-1.38778e-17,5.96667e-01,1.86230e+00,0.00000e+00
0.00000e+00,6.00000e-01,1.86188e+00,0.00000e+00
-1.38778e-17,6.03333e-01,1.86147e+00,0.00000e+00
-1.38778e-17,6.06667e-01,1.86107e+00,0.00000e+00
0.00000e+00,6.10000e-01,1.86067e+00,0.00000e+00
2.08167e-17,6.13333e-01,1.86026e+00,0.00000e+00
-1.38778e-17,5.80000e-01,1.86456e+00,0.00000e+00
0.00000e+00,5.76667e-01,1.86501e+00,0.00000e+00
0.00000e+00,5.83333e-01,1.86411e+00,0.00000e+00
-1.38778e-17,5.86667e-01,1.86365e+00,0.00000e+00
-1.38778e-17,1.21000e+00,1.84533e+00,0.00000e+00
-1.38778e-17,1.20667e+00,1.84515e+00,0.00000e+00
1.38778e-17,1.21333e+00,1.84551e+00,0.00000e+00
-1.38778e-17,1.21667e+00,1.84570e+00,0.00000e+00
0.00000e+00,1.22000e+00,1.84589e+00,0.00000e+00
0.00000e+00,1.22333e+00,1.84608e+00,0.00000e+00
0.00000e+00,1.22667e+00,1.84628e+00,0.00000e+00
0.00000e+00,1.23000e+00,1.84649e+00,0.00000e+00
0.00000e+00,1.23265e+00,1.84667e+00,0.00000e+00
-5.20417e-18,1.23333e+00,1.84671e+00,0.00000e+00
6.93889e-18,1.23667e+00,1.84693e+00,0.00000e+00
-6.93889e-18,1.24000e+00,1.84715e+00,0.00000e+00
2.77556e-17,1.24333e+00,1.84737e+00,0.00000e+00
-2.77556e-17,1.24667e+00,1.84758e+00,0.00000e+00
-1.38778e-17,1.25000e+00,1.84780e+00,0.00000e+00
0.00000e+00,1.25333e+00,1.84802e+00,0.00000e+00
0.00000e+00,1.25667e+00,1.84824e+00,0.00000e+00
0.00000e+00,1.26000e+00,1.84846e+00,0.00000e+00
0.00000e+00,1.26333e+00,1.84869e+00,0.00000e+00
0.00000e+00,1.26667e+00,1.84892e+00,0.00000e+00
0.00000e+00,1.27000e+00,1.84916e+00,0.00000e+00
-1.38778e-17,1.27333e+00,1.84941e+00,0.00000e+00
0.00000e+00,1.27667e+00,1.84967e+00,0.00000e+00
0.00000e+00,1.28000e+00,1.84993e+00,0.00000e+00
-8.67362e-19,1.28084e+00,1.85000e+00,0.00000e+00
0.00000e+00,1.28333e+00,1.85020e+00,0.00000e+00
-2.08167e-17,1.28667e+00,1.85047e+00,0.00000e+00
1.38778e-17,1.29000e+00,1.85074e+00,0.00000e+00
2.77556e-17,1.29333e+00,1.85101e+00,0.00000e+00
-1.38778e-17,1.29667e+00,1.85127e+00,0.00000e+00
-2.77556e-17,1.30000e+00,1.85154e+00,0.00000e+00
-2.77556e-17,1.30333e+00,1.85181e+00,0.00000e+00
0.00000e+00,1.30667e+00,1.85208e+00,0.00000e+00
0.00000e+00,1.31000e+00,1.85236e+00,0.00000e+00
0.00000e+00,1.31333e+00,1.85265e+00,0.00000e+00
0.00000e+00,1.31667e+00,1.85296e+00,0.00000e+00
0.00000e+00,1.32000e+00,1.85327e+00,0.00000e+00
0.00000e+00,1.32065e+00,1.85333e+00,0.00000e+00
-6.93889e-18,1.32333e+00,1.85359e+00,0.00000e+00
1.38778e-17,1.32667e+00,1.85391e+00,0.00000e+00
1.38778e-17,1.33000e+00,1.85422e+00,0.00000e+00
-1.38778e-17,1.33333e+00,1.85453e+00,0.00000e+00
0.00000e+00,1.33667e+00,1.85484e+00,0.00000e+00
0.00000e+00,5.10000e-01,1.87605e+00,0.00000e+00
2.60209e-18,5.06971e-01,1.87667e+00,0.00000e+00
0.00000e+00,5.13333e-01,1.87541e+00,0.00000e+00
-1.38778e-17,5.16667e-01,1.87480e+00,0.00000e+00
-2.77556e-17,5.20000e-01,1.87419e+00,0.00000e+00
6.93889e-18,4.93333e-01,1.87946e+00,0.00000e+00
-3.46945e-18,4.90919e-01,1.88000e+00,0.00000e+00
0.00000e+00,4.96667e-01,1.87876e+00,0.00000e+00
0.00000e+00,5.00000e-01,1.87809e+00,0.00000e+00
-2.77556e-17,5.03333e-01,1.87742e+00,0.00000e+00
0.00000e+00,4.76667e-01,1.88322e+00,0.00000e+00
1.73472e-18,4.76203e-01,1.88333e+00,0.00000e+00
-1.38778e-17,4.80000e-01,1.88242e+00,0.00000e+00
-1.38778e-17,4.83333e-01,1.88168e+00,0.00000e+00
-1.38778e-17,4.86667e-01,1.88095e+00,0.00000e+00
1.04083e-17,4.90000e-01,1.88021e+00,0.00000e+00
-3.46945e-18,4.63333e-01,1.88649e+00,0.00000e+00
3.46945e-18,4.62686e-01,1.88667e+00,0.00000e+00
-1.38778e-17,4.66667e-01,1.88564e+00,0.00000e+00
-1.38778e-17,4.70000e-01,1.88483e+00,0.00000e+00
1.38778e-17,4.73333e-01,1.88404e+00,0.00000e+00
-1.38778e-17,4.53333e-01,1.88912e+00,0.00000e+00
1.73472e-18,4.50230e-01,1.89000e+00,0.00000e+00
1.38778e-17,4.56667e-01,1.88825e+00,0.00000e+00
-2.77556e-17,4.60000e-01,1.88738e+00,0.00000e+00
6.93889e-18,4.40000e-01,1.89293e+00,0.00000e+00
0.00000e+00,4.38730e-01,1.89333e+00,0.00000e+00
0.00000e+00,4.43333e-01,1.89196e+00,0.00000e+00
-2.77556e-17,4.46667e-01,1.89102e+00,0.00000e+00
-6.93889e-18,4.50000e-01,1.89007e+00,0.00000e+00
0.00000e+00,4.30000e-01,1.89602e+00,0.00000e+00
0.00000e+00,4.28084e-01,1.89667e+00,0.00000e+00
1.38778e-17,4.33333e-01,1.89499e+00,0.00000e+00
1.38778e-17,4.36667e-01,1.89398e+00,0.00000e+00
-2.77556e-17,4.23333e-01,1.89824e+00,0.00000e+00
0.00000e+00,4.20000e-01,1.89935e+00,0.00000e+00
-2.08167e-17,4.26667e-01,1.89715e+00,0.00000e+00
0.00000e+00,7.70000e-01,1.84649e+00,0.00000e+00
8.67362e-19,7.67353e-01,1.84667e+00,0.00000e+00
0.00000e+00,7.73333e-01,1.84628e+00,0.00000e+00
0.00000e+00,7.76667e-01,1.84608e+00,0.00000e+00
1.38778e-17,7.80000e-01,1.84589e+00,0.00000e+00
1.38778e-17,7.83333e-01,1.84570e+00,0.00000e+00
0.00000e+00,7.86667e-01,1.84551e+00,0.00000e+00
-2.77556e-17,7.90000e-01,1.84533e+00,0.00000e+00
1.38778e-17,7.93333e-01,1.84515e+00,0.00000e+00
-1.38778e-17,7.96667e-01,1.84498e+00,0.00000e+00
2.77556e-17,8.00000e-01,1.84481e+00,0.00000e+00
0.00000e+00,8.03333e-01,1.84464e+00,0.00000e+00
1.38778e-17,8.06667e-01,1.84448e+00,0.00000e+00
-1.38778e-17,8.10000e-01,1.84432e+00,0.00000e+00
1.38778e-17,8.13333e-01,1.84415e+00,0.00000e+00
0.00000e+00,8.16667e-01,1.84399e+00,0.00000e+00
-1.38778e-17,8.20000e-01,1.84383e+00,0.00000e+00
1.38778e-17,8.23333e-01,1.84368e+00,0.00000e+00
-3.46945e-18,8.26667e-01,1.84352e+00,0.00000e+00
-3.03577e-18,8.30000e-01,1.84336e+00,0.00000e+00
1.73472e-18,7.20000e-01,1.84993e+00,0.00000e+00
8.67362e-19,7.19157e-01,1.85000e+00,0.00000e+00
-6.93889e-18,7.23333e-01,1.84967e+00,0.00000e+00
0.00000e+00,7.26667e-01,1.84941e+00,0.00000e+00
0.00000e+00,7.30000e-01,1.84916e+00,0.00000e+00
0.00000e+00,7.33333e-01,1.84892e+00,0.00000e+00
-1.38778e-17,7.36667e-01,1.84869e+00,0.00000e+00
-1.38778e-17,7.40000e-01,1.84846e+00,0.00000e+00
1.38778e-17,7.43333e-01,1.84824e+00,0.00000e+00
0.00000e+00,7.46667e-01,1.84802e+00,0.00000e+00
-2.77556e-17,7.50000e-01,1.84780e+00,0.00000e+00
1.38778e-17,7.53333e-01,1.84758e+00,0.00000e+00
-1.38778e-17,7.56667e-01,1.84737e+00,0.00000e+00
-6.93889e-18,7.60000e-01,1.84715e+00,0.00000e+00
2.08167e-17,7.63333e-01,1.84693e+00,0.00000e+00
-2.08167e-17,7.66667e-01,1.84671e+00,0.00000e+00
1.38778e-17,6.96667e-01,1.85181e+00,0.00000e+00
1.38778e-17,7.00000e-01,1.85154e+00,0.00000e+00
-1.38778e-17,7.03333e-01,1.85127e+00,0.00000e+00
-1.38778e-17,7.06667e-01,1.85101e+00,0.00000e+00
1.38778e-17,7.10000e-01,1.85074e+00,0.00000e+00
-2.08167e-17,7.13333e-01,1.85047e+00,0.00000e+00
-1.04083e-17,7.16667e-01,1.85020e+00,0.00000e+00
0.00000e+00,1.04000e+00,1.83984e+00,0.00000e+00
0.00000e+00,1.03667e+00,1.83981e+00,0.00000e+00
1.73472e-18,1.04333e+00,1.83988e+00,0.00000e+00
0.00000e+00,1.04667e+00,1.83992e+00,0.00000e+00
0.00000e+00,1.05000e+00,1.83996e+00,0.00000e+00
0.00000e+00,1.05257e+00,1.84000e+00,0.00000e+00
1.62630e-17,1.05333e+00,1.84001e+00,0.00000e+00
-2.08167e-17,1.05667e+00,1.84006e+00,0.00000e+00
-6.93889e-18,1.06000e+00,1.84011e+00,0.00000e+00
0.00000e+00,1.06333e+00,1.84017e+00,0.00000e+00
-2.08167e-17,1.06667e+00,1.84023e+00,0.00000e+00
0.00000e+00,1.07000e+00,1.84029e+00,0.00000e+00
1.38778e-17,1.07333e+00,1.84035e+00,0.00000e+00
-6.93889e-18,1.07667e+00,1.84042e+00,0.00000e+00
-2.08167e-17,1.08000e+00,1.84048e+00,0.00000e+00
-1.38778e-17,1.08333e+00,1.84055e+00,0.00000e+00
1.38778e-17,1.08667e+00,1.84063e+00,0.00000e+00
-2.77556e-17,1.09000e+00,1.84070e+00,0.00000e+00
0.00000e+00,1.09333e+00,1.84078e+00,0.00000e+00
2.77556e-17,1.09667e+00,1.84086e+00,0.00000e+00
-1.38778e-17,1.10000e+00,1.84095e+00,0.00000e+00
-1.38778e-17,1.10333e+00,1.84103e+00,0.00000e+00
0.00000e+00,1.10667e+00,1.84112e+00,0.00000e+00
1.38778e-17,1.11000e+00,1.84121e+00,0.00000e+00
0.00000e+00,1.11333e+00,1.84130e+00,0.00000e+00
0.00000e+00,1.11667e+00,1.84140e+00,0.00000e+00
0.00000e+00,1.12000e+00,1.84149e+00,0.00000e+00
2.77556e-17,1.12333e+00,1.84159e+00,0.00000e+00
0.00000e+00,1.12667e+00,1.84170e+00,0.00000e+00
-1.38778e-17,1.13000e+00,1.84180e+00,0.00000e+00
0.00000e+00,1.13333e+00,1.84191e+00,0.00000e+00
1.38778e-17,1.13667e+00,1.84203e+00,0.00000e+00
1.38778e-17,1.14000e+00,1.84214e+00,0.00000e+00
0.00000e+00,1.14333e+00,1.84226e+00,0.00000e+00
-1.38778e-17,1.14667e+00,1.84238e+00,0.00000e+00
0.00000e+00,1.15000e+00,1.84251e+00,0.00000e+00
0.00000e+00,1.15333e+00,1.84264e+00,0.00000e+00
-1.38778e-17,1.15667e+00,1.84277e+00,0.00000e+00
-6.93889e-18,1.16000e+00,1.84291e+00,0.00000e+00
0.00000e+00,1.16333e+00,1.84306e+00,0.00000e+00
-3.46945e-18,1.16667e+00,1.84321e+00,0.00000e+00
-4.33681e-19,1.16942e+00,1.84333e+00,0.00000e+00
2.12504e-17,1.17000e+00,1.84336e+00,0.00000e+00
-2.42861e-17,1.17333e+00,1.84352e+00,0.00000e+00
1.38778e-17,1.17667e+00,1.84368e+00,0.00000e+00
1.38778e-17,1.18000e+00,1.84383e+00,0.00000e+00
0.00000e+00,1.18333e+00,1.84399e+00,0.00000e+00
1.38778e-17,1.18667e+00,1.84415e+00,0.00000e+00
-1.38778e-17,1.19000e+00,1.84432e+00,0.00000e+00
1.38778e-17,1.19333e+00,1.84448e+00,0.00000e+00
1.38778e-17,1.19667e+00,1.84464e+00,0.00000e+00
0.00000e+00,1.20000e+00,1.84481e+00,0.00000e+00
-2.77556e-17,1.20333e+00,1.84498e+00,0.00000e+00
0.00000e+00,1.40333e+00,1.86230e+00,0.00000e+00
-1.38778e-17,1.40000e+00,1.86188e+00,0.00000e+00
0.00000e+00,1.40667e+00,1.86273e+00,0.00000e+00
-3.46945e-18,1.41000e+00,1.86318e+00,0.00000e+00
-3.46945e-18,1.41109e+00,1.86333e+00,0.00000e+00
-1.38778e-17,1.41333e+00,1.86365e+00,0.00000e+00
-2.77556e-17,1.41667e+00,1.86411e+00,0.00000e+00
0.00000e+00,1.42000e+00,1.86456e+00,0.00000e+00
0.00000e+00,1.42333e+00,1.86501e+00,0.00000e+00
1.38778e-17,1.42667e+00,1.86547e+00,0.00000e+00
-1.38778e-17,1.43000e+00,1.86594e+00,0.00000e+00
0.00000e+00,1.43333e+00,1.86644e+00,0.00000e+00
-3.46945e-18,1.43478e+00,1.86667e+00,0.00000e+00
-2.08167e-17,1.43667e+00,1.86696e+00,0.00000e+00
-1.38778e-17,1.44000e+00,1.86747e+00,0.00000e+00
1.38778e-17,1.44333e+00,1.86797e+00,0.00000e+00
0.00000e+00,1.44667e+00,1.86848e+00,0.00000e+00
0.00000e+00,1.45000e+00,1.86899e+00,0.00000e+00
-6.93889e-18,1.45333e+00,1.86952e+00,0.00000e+00
0.00000e+00,1.45612e+00,1.87000e+00,0.00000e+00
8.67362e-18,1.45667e+00,1.87010e+00,0.00000e+00
0.00000e+00,1.46000e+00,1.87067e+00,0.00000e+00
-1.38778e-17,1.46333e+00,1.87122e+00,0.00000e+00
-1.38778e-17,1.46667e+00,1.87177e+00,0.00000e+00
0.00000e+00,1.47000e+00,1.87234e+00,0.00000e+00
0.00000e+00,1.47333e+00,1.87293e+00,0.00000e+00
-3.46945e-18,1.47544e+00,1.87333e+00,0.00000e+00
-2.08167e-17,1.47667e+00,1.87357e+00,0.00000e+00
0.00000e+00,1.48000e+00,1.87419e+00,0.00000e+00
-1.38778e-17,1.48333e+00,1.87480e+00,0.00000e+00
0.00000e+00,1.48667e+00,1.87541e+00,0.00000e+00
-1.38778e-17,1.49000e+00,1.87605e+00,0.00000e+00
-3.46945e-18,1.49303e+00,1.87667e+00,0.00000e+00
1.21431e-17,1.49333e+00,1.87673e+00,0.00000e+00
-1.38778e-17,1.49667e+00,1.87742e+00,0.00000e+00
-2.77556e-17,1.50000e+00,1.87809e+00,0.00000e+00
0.00000e+00,1.50333e+00,1.87876e+00,0.00000e+00
0.00000e+00,1.50667e+00,1.87946e+00,0.00000e+00
0.00000e+00,1.50908e+00,1.88000e+00,0.00000e+00
1.73472e-17,1.51000e+00,1.88021e+00,0.00000e+00
1.38778e-17,1.51333e+00,1.88095e+00,0.00000e+00
0.00000e+00,1.51667e+00,1.88168e+00,0.00000e+00
-1.38778e-17,1.52000e+00,1.88242e+00,0.00000e+00
0.00000e+00,1.52333e+00,1.88322e+00,0.00000e+00
-1.73472e-18,1.52380e+00,1.88333e+00,0.00000e+00
-2.77556e-17,1.52667e+00,1.88404e+00,0.00000e+00
2.77556e-17,1.53000e+00,1.88483e+00,0.00000e+00
-1.38778e-17,1.53333e+00,1.88564e+00,0.00000e+00
0.00000e+00,1.53667e+00,1.88649e+00,0.00000e+00
0.00000e+00,1.53731e+00,1.88667e+00,0.00000e+00
0.00000e+00,1.54000e+00,1.88738e+00,0.00000e+00
-1.38778e-17,1.54333e+00,1.88825e+00,0.00000e+00
0.00000e+00,1.54667e+00,1.88912e+00,0.00000e+00
-1.73472e-18,1.54977e+00,1.89000e+00,0.00000e+00
2.42861e-17,1.55000e+00,1.89007e+00,0.00000e+00
-1.38778e-17,1.55333e+00,1.89102e+00,0.00000e+00
0.00000e+00,1.55667e+00,1.89196e+00,0.00000e+00
6.93889e-18,1.56000e+00,1.89293e+00,0.00000e+00
0.00000e+00,1.56127e+00,1.89333e+00,0.00000e+00
-1.38778e-17,1.56333e+00,1.89398e+00,0.00000e+00
1.38778e-17,1.56667e+00,1.89499e+00,0.00000e+00
0.00000e+00,1.57000e+00,1.89602e+00,0.00000e+00
0.00000e+00,1.57192e+00,1.89667e+00,0.00000e+00
1.38778e-17,1.57333e+00,1.89715e+00,0.00000e+00
0.00000e+00,1.57667e+00,1.89824e+00,0.00000e+00
0.00000e+00,4.18207e-01,1.90000e+00,0.00000e+00
0.00000e+00,4.10000e-01,1.90295e+00,0.00000e+00
0.00000e+00,4.09025e-01,1.90333e+00,0.00000e+00
-1.38778e-17,4.13333e-01,1.90173e+00,0.00000e+00
0.00000e+00,4.16667e-01,1.90056e+00,0.00000e+00
1.38778e-17,4.03333e-01,1.90551e+00,0.00000e+00
6.93889e-18,4.00485e-01,1.90667e+00,0.00000e+00
1.38778e-17,4.06667e-01,1.90425e+00,0.00000e+00
0.00000e+00,3.93333e-01,1.90963e+00,0.00000e+00
0.00000e+00,3.92517e-01,1.91000e+00,0.00000e+00
0.00000e+00,3.96667e-01,1.90824e+00,0.00000e+00
-1.04083e-17,4.00000e-01,1.90687e+00,0.00000e+00
0.00000e+00,3.86667e-01,1.91258e+00,0.00000e+00
0.00000e+00,3.85088e-01,1.91333e+00,0.00000e+00
-1.38778e-17,3.90000e-01,1.91112e+00,0.00000e+00
1.38778e-17,3.80000e-01,1.91573e+00,0.00000e+00
6.93889e-18,3.78141e-01,1.91667e+00,0.00000e+00
0.00000e+00,3.83333e-01,1.91417e+00,0.00000e+00
0.00000e+00,3.73333e-01,1.91909e+00,0.00000e+00
-6.93889e-18,3.71637e-01,1.92000e+00,0.00000e+00
2.77556e-17,3.76667e-01,1.91742e+00,0.00000e+00
-1.38778e-17,3.66667e-01,1.92268e+00,0.00000e+00
6.93889e-18,3.65541e-01,1.92333e+00,0.00000e+00
1.38778e-17,3.70000e-01,1.92089e+00,0.00000e+00
0.00000e+00,3.60000e-01,1.92656e+00,0.00000e+00
0.00000e+00,3.59827e-01,1.92667e+00,0.00000e+00
1.38778e-17,3.63333e-01,1.92461e+00,0.00000e+00
0.00000e+00,3.56667e-01,1.92860e+00,0.00000e+00
0.00000e+00,3.54484e-01,1.93000e+00,0.00000e+00
-6.93889e-18,3.50000e-01,1.93294e+00,0.00000e+00
-6.93889e-18,3.49439e-01,1.93333e+00,0.00000e+00
-1.38778e-17,3.53333e-01,1.93075e+00,0.00000e+00
1.38778e-17,3.46667e-01,1.93526e+00,0.00000e+00
0.00000e+00,3.44730e-01,1.93667e+00,0.00000e+00
-8.67362e-19,9.50000e-01,1.83996e+00,0.00000e+00
-2.16840e-19,9.47431e-01,1.84000e+00,0.00000e+00
0.00000e+00,9.53333e-01,1.83992e+00,0.00000e+00
1.73472e-18,9.56667e-01,1.83988e+00,0.00000e+00
0.00000e+00,9.60000e-01,1.83984e+00,0.00000e+00
0.00000e+00,9.63333e-01,1.83981e+00,0.00000e+00
3.46945e-18,9.66667e-01,1.83978e+00,0.00000e+00
0.00000e+00,9.70000e-01,1.83975e+00,0.00000e+00
0.00000e+00,9.73333e-01,1.83972e+00,0.00000e+00
0.00000e+00,9.76667e-01,1.83970e+00,0.00000e+00
6.93889e-18,9.80000e-01,1.83968e+00,0.00000e+00
0.00000e+00,9.83333e-01,1.83967e+00,0.00000e+00
0.00000e+00,9.86667e-01,1.83965e+00,0.00000e+00
0.00000e+00,9.90000e-01,1.83964e+00,0.00000e+00
0.00000e+00,9.93333e-01,1.83964e+00,0.00000e+00
0.00000e+00,9.96667e-01,1.83963e+00,0.00000e+00
0.00000e+00,1.00000e+00,1.83963e+00,0.00000e+00
0.00000e+00,1.00333e+00,1.83963e+00,0.00000e+00
0.00000e+00,1.00667e+00,1.83964e+00,0.00000e+00
0.00000e+00,1.01000e+00,1.83964e+00,0.00000e+00
6.93889e-18,1.01333e+00,1.83965e+00,0.00000e+00
0.00000e+00,1.01667e+00,1.83967e+00,0.00000e+00
0.00000e+00,1.02000e+00,1.83968e+00,0.00000e+00
0.00000e+00,1.02333e+00,1.83970e+00,0.00000e+00
0.00000e+00,1.02667e+00,1.83972e+00,0.00000e+00
-3.46945e-18,1.03000e+00,1.83975e+00,0.00000e+00
0.00000e+00,1.03333e+00,1.83978e+00,0.00000e+00
8.67362e-18,9.43333e-01,1.84006e+00,0.00000e+00
-1.56125e-17,9.40000e-01,1.84011e+00,0.00000e+00
-1.38778e-17,9.46667e-01,1.84001e+00,0.00000e+00
0.00000e+00,1.58000e+00,1.89935e+00,0.00000e+00
0.00000e+00,1.58179e+00,1.90000e+00,0.00000e+00
6.93889e-18,1.58333e+00,1.90056e+00,0.00000e+00
1.38778e-17,1.58667e+00,1.90173e+00,0.00000e+00
0.00000e+00,1.59000e+00,1.90295e+00,0.00000e+00
6.93889e-18,1.59098e+00,1.90333e+00,0.00000e+00
2.77556e-17,1.59333e+00,1.90425e+00,0.00000e+00
0.00000e+00,1.59667e+00,1.90551e+00,0.00000e+00
6.93889e-18,1.59952e+00,1.90667e+00,0.00000e+00
1.38778e-17,1.60000e+00,1.90687e+00,0.00000e+00
0.00000e+00,1.60333e+00,1.90824e+00,0.00000e+00
0.00000e+00,1.60667e+00,1.90963e+00,0.00000e+00
0.00000e+00,1.60748e+00,1.91000e+00,0.00000e+00
-1.38778e-17,1.61000e+00,1.91112e+00,0.00000e+00
0.00000e+00,1.61333e+00,1.91258e+00,0.00000e+00
0.00000e+00,1.61491e+00,1.91333e+00,0.00000e+00
0.00000e+00,1.61667e+00,1.91417e+00,0.00000e+00
0.00000e+00,1.62000e+00,1.91573e+00,0.00000e+00
6.93889e-18,1.62186e+00,1.91667e+00,0.00000e+00
0.00000e+00,1.62333e+00,1.91742e+00,0.00000e+00
1.38778e-17,1.62667e+00,1.91909e+00,0.00000e+00
-1.38778e-17,1.62836e+00,1.92000e+00,0.00000e+00
2.77556e-17,1.63000e+00,1.92089e+00,0.00000e+00
-1.38778e-17,1.63333e+00,1.92268e+00,0.00000e+00
-6.93889e-18,1.63446e+00,1.92333e+00,0.00000e+00
-1.38778e-17,1.63667e+00,1.92461e+00,0.00000e+00
1.73472e-18,1.64000e+00,1.92656e+00,0.00000e+00
0.00000e+00,1.64017e+00,1.92667e+00,0.00000e+00
1.38778e-17,1.64333e+00,1.92860e+00,0.00000e+00
0.00000e+00,1.64552e+00,1.93000e+00,0.00000e+00
1.38778e-17,1.64667e+00,1.93075e+00,0.00000e+00
-6.93889e-18,1.65000e+00,1.93294e+00,0.00000e+00
0.00000e+00,1.65056e+00,1.93333e+00,0.00000e+00
-3.46945e-18,5.66667e-01,1.86644e+00,0.00000e+00
3.46945e-18,5.65222e-01,1.86667e+00,0.00000e+00
0.00000e+00,5.70000e-01,1.86594e+00,0.00000e+00
0.00000e+00,5.73333e-01,1.86547e+00,0.00000e+00
0.00000e+00,5.46667e-01,1.86952e+00,0.00000e+00
-3.46945e-18,5.43882e-01,1.87000e+00,0.00000e+00
0.00000e+00,5.50000e-01,1.86899e+00,0.00000e+00
1.38778e-17,5.53333e-01,1.86848e+00,0.00000e+00
1.38778e-17,5.56667e-01,1.86797e+00,0.00000e+00
-1.38778e-17,5.60000e-01,1.86747e+00,0.00000e+00
-6.93889e-18,5.63333e-01,1.86696e+00,0.00000e+00
0.00000e+00,5.26667e-01,1.87293e+00,0.00000e+00
0.00000e+00,5.24558e-01,1.87333e+00,0.00000e+00
0.00000e+00,5.30000e-01,1.87234e+00,0.00000e+00
-1.38778e-17,5.33333e-01,1.87177e+00,0.00000e+00
0.00000e+00,5.36667e-01,1.87122e+00,0.00000e+00
1.38778e-17,5.40000e-01,1.87067e+00,0.00000e+00
-6.93889e-18,5.43333e-01,1.87010e+00,0.00000e+00
-1.04083e-17,5.23333e-01,1.87357e+00,0.00000e+00
-1.21431e-17,5.06667e-01,1.87673e+00,0.00000e+00
0.00000e+00,8.33333e-01,1.84321e+00,0.00000e+00
4.33681e-19,8.30581e-01,1.84333e+00,0.00000e+00
0.00000e+00,8.36667e-01,1.84306e+00,0.00000e+00
-6.93889e-18,8.40000e-01,1.84291e+00,0.00000e+00
1.38778e-17,8.43333e-01,1.84277e+00,0.00000e+00
-1.38778e-17,8.46667e-01,1.84264e+00,0.00000e+00
0.00000e+00,8.50000e-01,1.84251e+00,0.00000e+00
0.00000e+00,8.53333e-01,1.84238e+00,0.00000e+00
-1.38778e-17,8.56667e-01,1.84226e+00,0.00000e+00
0.00000e+00,8.60000e-01,1.84214e+00,0.00000e+00
0.00000e+00,8.63333e-01,1.84203e+00,0.00000e+00
0.00000e+00,8.66667e-01,1.84191e+00,0.00000e+00
0.00000e+00,8.70000e-01,1.84180e+00,0.00000e+00
2.77556e-17,8.73333e-01,1.84170e+00,0.00000e+00
0.00000e+00,8.76667e-01,1.84159e+00,0.00000e+00
-2.77556e-17,8.80000e-01,1.84149e+00,0.00000e+00
1.38778e-17,8.83333e-01,1.84140e+00,0.00000e+00
0.00000e+00,8.86667e-01,1.84130e+00,0.00000e+00
2.77556e-17,8.90000e-01,1.84121e+00,0.00000e+00
1.38778e-17,8.93333e-01,1.84112e+00,0.00000e+00
1.38778e-17,8.96667e-01,1.84103e+00,0.00000e+00
1.38778e-17,9.00000e-01,1.84095e+00,0.00000e+00
0.00000e+00,9.03333e-01,1.84086e+00,0.00000e+00
0.00000e+00,9.06667e-01,1.84078e+00,0.00000e+00
-1.38778e-17,9.10000e-01,1.84070e+00,0.00000e+00
1.38778e-17,9.13333e-01,1.84063e+00,0.00000e+00
1.38778e-17,9.16667e-01,1.84055e+00,0.00000e+00
6.93889e-18,9.20000e-01,1.84048e+00,0.00000e+00
0.00000e+00,9.23333e-01,1.84042e+00,0.00000e+00
-6.93889e-18,9.26667e-01,1.84035e+00,0.00000e+00
-2.08167e-17,9.30000e-01,1.84029e+00,0.00000e+00
-6.93889e-18,9.33333e-01,1.84023e+00,0.00000e+00
-1.04083e-17,9.36667e-01,1.84017e+00,0.00000e+00
0.00000e+00,1.34000e+00,1.85516e+00,0.00000e+00
1.38778e-17,1.34333e+00,1.85548e+00,0.00000e+00
1.38778e-17,1.34667e+00,1.85581e+00,0.00000e+00
0.00000e+00,1.35000e+00,1.85615e+00,0.00000e+00
0.00000e+00,1.35333e+00,1.85651e+00,0.00000e+00
-1.73472e-18,1.35477e+00,1.85667e+00,0.00000e+00
1.04083e-17,1.35667e+00,1.85688e+00,0.00000e+00
1.38778e-17,1.36000e+00,1.85724e+00,0.00000e+00
-1.38778e-17,1.36333e+00,1.85760e+00,0.00000e+00
0.00000e+00,1.36667e+00,1.85796e+00,0.00000e+00
-1.38778e-17,1.37000e+00,1.85831e+00,0.00000e+00
-1.38778e-17,1.37333e+00,1.85868e+00,0.00000e+00
0.00000e+00,1.37667e+00,1.85905e+00,0.00000e+00
0.00000e+00,1.38000e+00,1.85943e+00,0.00000e+00
0.00000e+00,1.38333e+00,1.85984e+00,0.00000e+00
-1.73472e-18,1.38462e+00,1.86000e+00,0.00000e+00
-6.93889e-18,1.38667e+00,1.86026e+00,0.00000e+00
0.00000e+00,1.39000e+00,1.86067e+00,0.00000e+00
0.00000e+00,1.39333e+00,1.86107e+00,0.00000e+00
1.38778e-17,1.39667e+00,1.86147e+00,0.00000e+00
0.00000e+00,3.33333e-01,1.94566e+00,0.00000e+00
0.00000e+00,3.32187e-01,1.94667e+00,0.00000e+00
0.00000e+00,3.30000e-01,1.94862e+00,0.00000e+00
-1.38778e-17,3.28507e-01,1.95000e+00,0.00000e+00
0.00000e+00,3.26667e-01,1.95175e+00,0.00000e+00
0.00000e+00,3.25045e-01,1.95333e+00,0.00000e+00
1.38778e-17,3.23333e-01,1.95506e+00,0.00000e+00
-2.77556e-17,3.21788e-01,1.95667e+00,0.00000e+00
0.00000e+00,3.20000e-01,1.95859e+00,0.00000e+00
1.38778e-17,3.18725e-01,1.96000e+00,0.00000e+00
0.00000e+00,3.16667e-01,1.96237e+00,0.00000e+00
-1.38778e-17,3.15848e-01,1.96333e+00,0.00000e+00
0.00000e+00,3.13333e-01,1.96645e+00,0.00000e+00
3.46945e-18,3.13163e-01,1.96667e+00,0.00000e+00
0.00000e+00,3.10663e-01,1.97000e+00,0.00000e+00
0.00000e+00,3.10000e-01,1.97091e+00,0.00000e+00
0.00000e+00,3.08287e-01,1.97333e+00,0.00000e+00
0.00000e+00,3.06667e-01,1.97576e+00,0.00000e+00
0.00000e+00,3.06061e-01,1.97667e+00,0.00000e+00
-1.38778e-17,3.04034e-01,1.98000e+00,0.00000e+00
6.93889e-18,3.03333e-01,1.98118e+00,0.00000e+00
1.38778e-17,3.02085e-01,1.98333e+00,0.00000e+00
-2.08167e-17,3.00324e-01,1.98667e+00,0.00000e+00
0.00000e+00,3.00000e-01,1.98729e+00,0.00000e+00
1.38778e-17,2.98646e-01,1.99000e+00,0.00000e+00
-6.93889e-18,2.97142e-01,1.99333e+00,0.00000e+00
0.00000e+00,2.96667e-01,1.99441e+00,0.00000e+00
-1.38778e-17,2.95695e-01,1.99667e+00,0.00000e+00
-2.77556e-17,2.94435e-01,2.00000e+00,0.00000e+00
0.00000e+00,2.93333e-01,2.00306e+00,0.00000e+00
1.73472e-18,2.93232e-01,2.00333e+00,0.00000e+00
0.00000e+00,2.92146e-01,2.00667e+00,0.00000e+00
-1.38778e-17,2.91205e-01,2.01000e+00,0.00000e+00
-1.38778e-17,2.90340e-01,2.01333e+00,0.00000e+00
3.46945e-18,2.90000e-01,2.01474e+00,0.00000e+00
6.93889e-18,2.89535e-01,2.01667e+00,0.00000e+00
-2.77556e-17,2.88863e-01,2.02000e+00,0.00000e+00
-1.38778e-17,2.88300e-01,2.02333e+00,0.00000e+00
-1.38778e-17,2.87825e-01,2.02667e+00,0.00000e+00
0.00000e+00,2.87429e-01,2.03000e+00,0.00000e+00
1.38778e-17,2.87111e-01,2.03333e+00,0.00000e+00
-6.93889e-18,2.86872e-01,2.03667e+00,0.00000e+00
-4.33681e-18,2.86714e-01,2.04000e+00,0.00000e+00
0.00000e+00,2.86667e-01,2.04209e+00,0.00000e+00
0.00000e+00,2.86639e-01,2.04333e+00,0.00000e+00
4.33681e-19,2.86647e-01,2.04667e+00,0.00000e+00
0.00000e+00,2.86667e-01,2.04738e+00,0.00000e+00
-6.93889e-18,2.86737e-01,2.05000e+00,0.00000e+00
1.73472e-17,2.86905e-01,2.05333e+00,0.00000e+00
2.08167e-17,2.87145e-01,2.05667e+00,0.00000e+00
-1.38778e-17,2.87451e-01,2.06000e+00,0.00000e+00
0.00000e+00,2.87820e-01,2.06333e+00,0.00000e+00
0.00000e+00,2.88251e-01,2.06667e+00,0.00000e+00
0.00000e+00,1.65333e+00,1.93526e+00,0.00000e+00
0.00000e+00,1.65527e+00,1.93667e+00,0.00000e+00
0.00000e+00,1.65667e+00,1.93770e+00,0.00000e+00
3.46945e-18,1.65971e+00,1.94000e+00,0.00000e+00
-6.93889e-18,1.66000e+00,1.94023e+00,0.00000e+00
-6.93889e-18,1.66333e+00,1.94286e+00,0.00000e+00
0.00000e+00,1.66390e+00,1.94333e+00,0.00000e+00
-1.38778e-17,1.66667e+00,1.94566e+00,0.00000e+00
-1.38778e-17,1.66781e+00,1.94667e+00,0.00000e+00
0.00000e+00,1.67000e+00,1.94862e+00,0.00000e+00
0.00000e+00,1.67149e+00,1.95000e+00,0.00000e+00
1.38778e-17,1.67333e+00,1.95175e+00,0.00000e+00
-1.38778e-17,1.67496e+00,1.95333e+00,0.00000e+00
0.00000e+00,1.67667e+00,1.95506e+00,0.00000e+00
1.38778e-17,1.67821e+00,1.95667e+00,0.00000e+00
0.00000e+00,1.68000e+00,1.95859e+00,0.00000e+00
0.00000e+00,1.68127e+00,1.96000e+00,0.00000e+00
0.00000e+00,1.68333e+00,1.96237e+00,0.00000e+00
0.00000e+00,1.68415e+00,1.96333e+00,0.00000e+00
0.00000e+00,1.68667e+00,1.96645e+00,0.00000e+00
-3.46945e-18,1.68684e+00,1.96667e+00,0.00000e+00
1.38778e-17,1.68934e+00,1.97000e+00,0.00000e+00
-6.93889e-18,1.69000e+00,1.97091e+00,0.00000e+00
1.38778e-17,1.69171e+00,1.97333e+00,0.00000e+00
0.00000e+00,1.69333e+00,1.97576e+00,0.00000e+00
6.93889e-18,1.69394e+00,1.97667e+00,0.00000e+00
2.77556e-17,1.69597e+00,1.98000e+00,0.00000e+00
6.93889e-18,1.69667e+00,1.98118e+00,0.00000e+00
0.00000e+00,1.69792e+00,1.98333e+00,0.00000e+00
-6.93889e-18,1.69968e+00,1.98667e+00,0.00000e+00
0.00000e+00,1.70000e+00,1.98729e+00,0.00000e+00
1.38778e-17,1.70135e+00,1.99000e+00,0.00000e+00
-6.93889e-18,1.70286e+00,1.99333e+00,0.00000e+00
-6.93889e-18,1.70333e+00,1.99441e+00,0.00000e+00
-1.38778e-17,1.70430e+00,1.99667e+00,0.00000e+00
0.00000e+00,1.70557e+00,2.00000e+00,0.00000e+00
0.00000e+00,1.70667e+00,2.00306e+00,0.00000e+00
-1.73472e-18,1.70677e+00,2.00333e+00,0.00000e+00
-1.38778e-17,1.70785e+00,2.00667e+00,0.00000e+00
-2.77556e-17,1.70879e+00,2.01000e+00,0.00000e+00
6.93889e-18,1.70966e+00,2.01333e+00,0.00000e+00
0.00000e+00,1.71000e+00,2.01474e+00,0.00000e+00
0.00000e+00,3.43333e-01,1.93770e+00,0.00000e+00
6.93889e-18,3.40290e-01,1.94000e+00,0.00000e+00
0.00000e+00,3.36667e-01,1.94286e+00,0.00000e+00
0.00000e+00,3.36105e-01,1.94333e+00,0.00000e+00
3.46945e-18,3.40000e-01,1.94023e+00,0.00000e+00
6.93889e-18,1.71046e+00,2.01667e+00,0.00000e+00
1.38778e-17,1.71114e+00,2.02000e+00,0.00000e+00
-1.38778e-17,1.71170e+00,2.02333e+00,0.00000e+00
2.77556e-17,1.71218e+00,2.02667e+00,0.00000e+00
0.00000e+00,1.71257e+00,2.03000e+00,0.00000e+00
2.77556e-17,1.71289e+00,2.03333e+00,0.00000e+00
2.08167e-17,1.71313e+00,2.03667e+00,0.00000e+00
-1.12757e-17,1.71329e+00,2.04000e+00,0.00000e+00
0.00000e+00,1.71333e+00,2.04209e+00,0.00000e+00
0.00000e+00,1.71336e+00,2.04333e+00,0.00000e+00
0.00000e+00,1.71335e+00,2.04667e+00,0.00000e+00
-2.08167e-17,1.71326e+00,2.05000e+00,0.00000e+00
0.00000e+00,1.71333e+00,2.04738e+00,0.00000e+00
-6.93889e-18,1.71309e+00,2.05333e+00,0.00000e+00
2.08167e-17,1.71286e+00,2.05667e+00,0.00000e+00
0.00000e+00,1.71255e+00,2.06000e+00,0.00000e+00
2.77556e-17,1.71218e+00,2.06333e+00,0.00000e+00
0.00000e+00,1.71175e+00,2.06667e+00,0.00000e+00
0.00000e+00,1.71125e+00,2.07000e+00,0.00000e+00
0.00000e+00,1.71068e+00,2.07333e+00,0.00000e+00
0.00000e+00,1.71001e+00,2.07667e+00,0.00000e+00
1.38778e-17,1.70928e+00,2.08000e+00,0.00000e+00
0.00000e+00,1.71000e+00,2.07673e+00,0.00000e+00
-1.38778e-17,1.70853e+00,2.08333e+00,0.00000e+00
1.38778e-17,1.70772e+00,2.08667e+00,0.00000e+00
3.46945e-18,1.70681e+00,2.09000e+00,0.00000e+00
-1.38778e-17,1.70583e+00,2.09333e+00,0.00000e+00
0.00000e+00,1.70667e+00,2.09049e+00,0.00000e+00
-2.77556e-17,1.70484e+00,2.09667e+00,0.00000e+00
0.00000e+00,1.70378e+00,2.10000e+00,0.00000e+00
-1.38778e-17,1.70262e+00,2.10333e+00,0.00000e+00
0.00000e+00,1.70333e+00,2.10128e+00,0.00000e+00
-2.77556e-17,1.70146e+00,2.10667e+00,0.00000e+00
-3.46945e-18,1.70022e+00,2.11000e+00,0.00000e+00
-2.77556e-17,1.69890e+00,2.11333e+00,0.00000e+00
0.00000e+00,1.70000e+00,2.11055e+00,0.00000e+00
0.00000e+00,1.69759e+00,2.11667e+00,0.00000e+00
6.93889e-18,1.69615e+00,2.12000e+00,0.00000e+00
0.00000e+00,1.69667e+00,2.11881e+00,0.00000e+00
1.38778e-17,1.69473e+00,2.12333e+00,0.00000e+00
-1.73472e-17,1.69321e+00,2.12667e+00,0.00000e+00
8.67362e-18,1.69333e+00,2.12640e+00,0.00000e+00
0.00000e+00,1.69166e+00,2.13000e+00,0.00000e+00
1.38778e-17,2.88747e-01,2.07000e+00,0.00000e+00
0.00000e+00,2.89318e-01,2.07333e+00,0.00000e+00
0.00000e+00,2.89985e-01,2.07667e+00,0.00000e+00
2.16840e-19,2.90000e-01,2.07673e+00,0.00000e+00
0.00000e+00,2.90715e-01,2.08000e+00,0.00000e+00
1.38778e-17,2.91471e-01,2.08333e+00,0.00000e+00
0.00000e+00,2.92281e-01,2.08667e+00,0.00000e+00
0.00000e+00,2.93187e-01,2.09000e+00,0.00000e+00
0.00000e+00,2.93333e-01,2.09049e+00,0.00000e+00
2.77556e-17,2.94170e-01,2.09333e+00,0.00000e+00
0.00000e+00,2.95157e-01,2.09667e+00,0.00000e+00
6.93889e-18,2.96217e-01,2.10000e+00,0.00000e+00
0.00000e+00,2.96667e-01,2.10128e+00,0.00000e+00
0.00000e+00,2.97384e-01,2.10333e+00,0.00000e+00
0.00000e+00,2.98541e-01,2.10667e+00,0.00000e+00
0.00000e+00,2.99778e-01,2.11000e+00,0.00000e+00
0.00000e+00,3.00000e-01,2.11055e+00,0.00000e+00
1.38778e-17,3.01099e-01,2.11333e+00,0.00000e+00
-1.38778e-17,3.02412e-01,2.11667e+00,0.00000e+00
-6.93889e-18,3.03333e-01,2.11881e+00,0.00000e+00
-1.38778e-17,3.03850e-01,2.12000e+00,0.00000e+00
0.00000e+00,3.05275e-01,2.12333e+00,0.00000e+00
-1.73472e-18,3.06667e-01,2.12640e+00,0.00000e+00
-2.25514e-17,3.06794e-01,2.12667e+00,0.00000e+00
0.00000e+00,3.08339e-01,2.13000e+00,0.00000e+00
8.67362e-19,3.09939e-01,2.13333e+00,0.00000e+00
0.00000e+00,3.10000e-01,2.13345e+00,0.00000e+00
-1.38778e-17,3.11595e-01,2.13667e+00,0.00000e+00
0.00000e+00,3.13290e-01,2.14000e+00,0.00000e+00
0.00000e+00,3.13333e-01,2.14008e+00,0.00000e+00
2.77556e-17,3.15036e-01,2.14333e+00,0.00000e+00
1.04083e-17,3.16667e-01,2.14636e+00,0.00000e+00
1.38778e-17,3.16837e-01,2.14667e+00,0.00000e+00
1.38778e-17,3.18657e-01,2.15000e+00,0.00000e+00
0.00000e+00,3.20000e-01,2.15236e+00,0.00000e+00
2.08167e-17,3.20566e-01,2.15333e+00,0.00000e+00
0.00000e+00,3.22457e-01,2.15667e+00,0.00000e+00
6.93889e-18,3.23333e-01,2.15813e+00,0.00000e+00
1.38778e-17,3.24457e-01,2.16000e+00,0.00000e+00
0.00000e+00,3.26446e-01,2.16333e+00,0.00000e+00
0.00000e+00,3.26667e-01,2.16368e+00,0.00000e+00
1.38778e-17,3.28505e-01,2.16667e+00,0.00000e+00
6.93889e-18,3.30000e-01,2.16904e+00,0.00000e+00
6.93889e-18,3.30622e-01,2.17000e+00,0.00000e+00
0.00000e+00,3.32724e-01,2.17333e+00,0.00000e+00
0.00000e+00,3.33333e-01,2.17425e+00,0.00000e+00
-1.38778e-17,3.34919e-01,2.17667e+00,0.00000e+00
1.38778e-17,3.36667e-01,2.17930e+00,0.00000e+00
1.38778e-17,3.37147e-01,2.18000e+00,0.00000e+00
0.00000e+00,3.39369e-01,2.18333e+00,0.00000e+00
0.00000e+00,3.40000e-01,2.18424e+00,0.00000e+00
0.00000e+00,3.41678e-01,2.18667e+00,0.00000e+00
-6.93889e-18,3.43333e-01,2.18903e+00,0.00000e+00
0.00000e+00,3.44024e-01,2.19000e+00,0.00000e+00
-3.46945e-18,3.46363e-01,2.19333e+00,0.00000e+00
0.00000e+00,3.46667e-01,2.19375e+00,0.00000e+00
0.00000e+00,3.48768e-01,2.19667e+00,0.00000e+00
0.00000e+00,3.50000e-01,2.19834e+00,0.00000e+00
1.38778e-17,3.51227e-01,2.20000e+00,0.00000e+00
0.00000e+00,3.53333e-01,2.20284e+00,0.00000e+00
-1.38778e-17,3.53704e-01,2.20333e+00,0.00000e+00
6.93889e-18,3.56187e-01,2.20667e+00,0.00000e+00
0.00000e+00,3.56667e-01,2.20729e+00,0.00000e+00
0.00000e+00,3.58736e-01,2.21000e+00,0.00000e+00
0.00000e+00,3.60000e-01,2.21163e+00,0.00000e+00
0.00000e+00,3.61331e-01,2.21333e+00,0.00000e+00
-6.93889e-18,3.63333e-01,2.21589e+00,0.00000e+00
-6.93889e-18,3.63950e-01,2.21667e+00,0.00000e+00
0.00000e+00,3.66576e-01,2.22000e+00,0.00000e+00
1.73472e-18,3.66667e-01,2.22011e+00,0.00000e+00
1.38778e-17,3.69242e-01,2.22333e+00,0.00000e+00
6.93889e-18,1.66938e+00,2.17000e+00,0.00000e+00
6.93889e-18,1.67000e+00,2.16904e+00,0.00000e+00
0.00000e+00,1.66728e+00,2.17333e+00,0.00000e+00
2.77556e-17,1.66508e+00,2.17667e+00,0.00000e+00
0.00000e+00,1.66667e+00,2.17425e+00,0.00000e+00
1.38778e-17,1.66285e+00,2.18000e+00,0.00000e+00
6.93889e-18,1.66333e+00,2.17930e+00,0.00000e+00
-6.93889e-18,1.66063e+00,2.18333e+00,0.00000e+00
0.00000e+00,1.65832e+00,2.18667e+00,0.00000e+00
0.00000e+00,1.66000e+00,2.18424e+00,0.00000e+00
0.00000e+00,1.65598e+00,2.19000e+00,0.00000e+00
1.38778e-17,1.65667e+00,2.18903e+00,0.00000e+00
0.00000e+00,1.65364e+00,2.19333e+00,0.00000e+00
0.00000e+00,1.65123e+00,2.19667e+00,0.00000e+00
0.00000e+00,1.65333e+00,2.19375e+00,0.00000e+00
1.38778e-17,1.64877e+00,2.20000e+00,0.00000e+00
1.38778e-17,1.65000e+00,2.19834e+00,0.00000e+00
0.00000e+00,1.64630e+00,2.20333e+00,0.00000e+00
0.00000e+00,1.64667e+00,2.20284e+00,0.00000e+00
0.00000e+00,1.64381e+00,2.20667e+00,0.00000e+00
-1.38778e-17,1.64126e+00,2.21000e+00,0.00000e+00
6.93889e-18,1.64333e+00,2.20729e+00,0.00000e+00
1.38778e-17,1.63867e+00,2.21333e+00,0.00000e+00
0.00000e+00,1.64000e+00,2.21163e+00,0.00000e+00
1.38778e-17,1.63605e+00,2.21667e+00,0.00000e+00
6.93889e-18,1.63667e+00,2.21589e+00,0.00000e+00
0.00000e+00,1.63342e+00,2.22000e+00,0.00000e+00
0.00000e+00,1.63076e+00,2.22333e+00,0.00000e+00
0.00000e+00,1.63333e+00,2.22011e+00,0.00000e+00
1.38778e-17,1.62804e+00,2.22667e+00,0.00000e+00
-6.93889e-18,1.63000e+00,2.22426e+00,0.00000e+00
0.00000e+00,1.62529e+00,2.23000e+00,0.00000e+00
0.00000e+00,1.62667e+00,2.22833e+00,0.00000e+00
0.00000e+00,1.62250e+00,2.23333e+00,0.00000e+00
1.38778e-17,1.62333e+00,2.23235e+00,0.00000e+00
0.00000e+00,1.61971e+00,2.23667e+00,0.00000e+00
1.04083e-17,1.62000e+00,2.23632e+00,0.00000e+00
0.00000e+00,1.61689e+00,2.24000e+00,0.00000e+00
6.93889e-18,1.61403e+00,2.24333e+00,0.00000e+00
0.00000e+00,1.61667e+00,2.24026e+00,0.00000e+00
0.00000e+00,1.61113e+00,2.24667e+00,0.00000e+00
6.93889e-18,1.61333e+00,2.24413e+00,0.00000e+00
-1.38778e-17,1.60820e+00,2.25000e+00,0.00000e+00
0.00000e+00,1.61000e+00,2.24795e+00,0.00000e+00
-1.38778e-17,1.60523e+00,2.25333e+00,0.00000e+00
0.00000e+00,1.60667e+00,2.25172e+00,0.00000e+00
-1.38778e-17,1.60224e+00,2.25667e+00,0.00000e+00
-1.38778e-17,1.60333e+00,2.25545e+00,0.00000e+00
-1.38778e-17,1.59922e+00,2.26000e+00,0.00000e+00
6.93889e-18,1.60000e+00,2.25915e+00,0.00000e+00
1.38778e-17,1.59618e+00,2.26333e+00,0.00000e+00
-1.38778e-17,1.59667e+00,2.26280e+00,0.00000e+00
0.00000e+00,1.69006e+00,2.13333e+00,0.00000e+00
0.00000e+00,1.68841e+00,2.13667e+00,0.00000e+00
-8.67362e-19,1.69000e+00,2.13345e+00,0.00000e+00
0.00000e+00,1.68671e+00,2.14000e+00,0.00000e+00
0.00000e+00,1.68496e+00,2.14333e+00,0.00000e+00
0.00000e+00,1.68667e+00,2.14008e+00,0.00000e+00
-2.08167e-17,1.68316e+00,2.14667e+00,0.00000e+00
-3.46945e-18,1.68333e+00,2.14636e+00,0.00000e+00
1.38778e-17,1.68134e+00,2.15000e+00,0.00000e+00
-6.93889e-18,1.67943e+00,2.15333e+00,0.00000e+00
-1.38778e-17,1.68000e+00,2.15236e+00,0.00000e+00
-1.38778e-17,1.67754e+00,2.15667e+00,0.00000e+00
-1.38778e-17,1.67554e+00,2.16000e+00,0.00000e+00
0.00000e+00,1.67667e+00,2.15813e+00,0.00000e+00
0.00000e+00,1.67355e+00,2.16333e+00,0.00000e+00
0.00000e+00,1.67150e+00,2.16667e+00,0.00000e+00
0.00000e+00,1.67333e+00,2.16368e+00,0.00000e+00
0.00000e+00,3.70000e-01,2.22426e+00,0.00000e+00
1.38778e-17,3.71960e-01,2.22667e+00,0.00000e+00
1.38778e-17,3.73333e-01,2.22833e+00,0.00000e+00
0.00000e+00,3.74714e-01,2.23000e+00,0.00000e+00
-1.38778e-17,3.76667e-01,2.23235e+00,0.00000e+00
0.00000e+00,3.77495e-01,2.23333e+00,0.00000e+00
-1.73472e-17,3.80000e-01,2.23632e+00,0.00000e+00
6.93889e-18,3.80294e-01,2.23667e+00,0.00000e+00
0.00000e+00,3.83112e-01,2.24000e+00,0.00000e+00
0.00000e+00,3.83333e-01,2.24026e+00,0.00000e+00
-6.93889e-18,3.85972e-01,2.24333e+00,0.00000e+00
0.00000e+00,3.86667e-01,2.24413e+00,0.00000e+00
0.00000e+00,3.88871e-01,2.24667e+00,0.00000e+00
0.00000e+00,3.90000e-01,2.24795e+00,0.00000e+00
0.00000e+00,3.91805e-01,2.25000e+00,0.00000e+00
-1.38778e-17,3.93333e-01,2.25172e+00,0.00000e+00
-1.38778e-17,3.94769e-01,2.25333e+00,0.00000e+00
-1.38778e-17,3.96667e-01,2.25545e+00,0.00000e+00
1.38778e-17,3.97760e-01,2.25667e+00,0.00000e+00
0.00000e+00,4.00000e-01,2.25915e+00,0.00000e+00
1.38778e-17,4.00777e-01,2.26000e+00,0.00000e+00
6.93889e-18,4.03333e-01,2.26280e+00,0.00000e+00
6.93889e-18,4.03820e-01,2.26333e+00,0.00000e+00
0.00000e+00,4.06667e-01,2.26643e+00,0.00000e+00
6.93889e-18,4.06888e-01,2.26667e+00,0.00000e+00
0.00000e+00,4.09982e-01,2.27000e+00,0.00000e+00
0.00000e+00,4.10000e-01,2.27002e+00,0.00000e+00
-3.46945e-18,4.13106e-01,2.27333e+00,0.00000e+00
0.00000e+00,4.13333e-01,2.27357e+00,0.00000e+00
6.93889e-18,4.16263e-01,2.27667e+00,0.00000e+00
6.93889e-18,4.16667e-01,2.27709e+00,0.00000e+00
0.00000e+00,4.19449e-01,2.28000e+00,0.00000e+00
0.00000e+00,4.20000e-01,2.28057e+00,0.00000e+00
6.93889e-18,4.22666e-01,2.28333e+00,0.00000e+00
-6.93889e-18,4.23333e-01,2.28402e+00,0.00000e+00
0.00000e+00,4.25912e-01,2.28667e+00,0.00000e+00
0.00000e+00,4.26667e-01,2.28744e+00,0.00000e+00
0.00000e+00,4.29186e-01,2.29000e+00,0.00000e+00
0.00000e+00,4.30000e-01,2.29082e+00,0.00000e+00
1.38778e-17,4.32489e-01,2.29333e+00,0.00000e+00
1.38778e-17,4.33333e-01,2.29418e+00,0.00000e+00
-1.38778e-17,4.35821e-01,2.29667e+00,0.00000e+00
0.00000e+00,4.36667e-01,2.29751e+00,0.00000e+00
0.00000e+00,4.39181e-01,2.30000e+00,0.00000e+00
0.00000e+00,4.40000e-01,2.30081e+00,0.00000e+00
6.93889e-18,4.42570e-01,2.30333e+00,0.00000e+00
-6.93889e-18,4.43333e-01,2.30408e+00,0.00000e+00
0.00000e+00,4.45988e-01,2.30667e+00,0.00000e+00
6.93889e-18,4.46667e-01,2.30733e+00,0.00000e+00
0.00000e+00,4.49436e-01,2.31000e+00,0.00000e+00
0.00000e+00,4.50000e-01,2.31054e+00,0.00000e+00
-6.93889e-18,4.52915e-01,2.31333e+00,0.00000e+00
0.00000e+00,4.53333e-01,2.31373e+00,0.00000e+00
0.00000e+00,4.56424e-01,2.31667e+00,0.00000e+00
-3.46945e-18,4.56667e-01,2.31690e+00,0.00000e+00
0.00000e+00,4.59966e-01,2.32000e+00,0.00000e+00
0.00000e+00,4.60000e-01,2.32003e+00,0.00000e+00
3.46945e-18,4.63333e-01,2.32314e+00,0.00000e+00
1.38778e-17,4.63539e-01,2.32333e+00,0.00000e+00
1.38778e-17,4.66667e-01,2.32623e+00,0.00000e+00
0.00000e+00,4.67141e-01,2.32667e+00,0.00000e+00
-6.93889e-18,4.70000e-01,2.32929e+00,0.00000e+00
1.73472e-17,1.53646e+00,2.32333e+00,0.00000e+00
1.73472e-17,1.53667e+00,2.32314e+00,0.00000e+00
-4.33681e-19,1.54000e+00,2.32003e+00,0.00000e+00
0.00000e+00,1.53286e+00,2.32667e+00,0.00000e+00
-6.93889e-18,1.53333e+00,2.32623e+00,0.00000e+00
-6.93889e-18,1.52923e+00,2.33000e+00,0.00000e+00
6.93889e-18,1.53000e+00,2.32929e+00,0.00000e+00
-1.38778e-17,1.52557e+00,2.33333e+00,0.00000e+00
-2.77556e-17,1.52667e+00,2.33234e+00,0.00000e+00
-1.38778e-17,1.52189e+00,2.33667e+00,0.00000e+00
0.00000e+00,1.52333e+00,2.33536e+00,0.00000e+00
1.38778e-17,1.52000e+00,2.33837e+00,0.00000e+00
1.73472e-17,1.59311e+00,2.26667e+00,0.00000e+00
-1.04083e-17,1.59333e+00,2.26643e+00,0.00000e+00
0.00000e+00,1.59002e+00,2.27000e+00,0.00000e+00
0.00000e+00,1.58689e+00,2.27333e+00,0.00000e+00
-2.16840e-19,1.59000e+00,2.27002e+00,0.00000e+00
0.00000e+00,1.58374e+00,2.27667e+00,0.00000e+00
-3.46945e-18,1.58667e+00,2.27357e+00,0.00000e+00
0.00000e+00,1.58055e+00,2.28000e+00,0.00000e+00
-6.93889e-18,1.58333e+00,2.27709e+00,0.00000e+00
0.00000e+00,1.57733e+00,2.28333e+00,0.00000e+00
0.00000e+00,1.58000e+00,2.28057e+00,0.00000e+00
-6.93889e-18,1.57409e+00,2.28667e+00,0.00000e+00
6.93889e-18,1.57667e+00,2.28402e+00,0.00000e+00
0.00000e+00,1.57081e+00,2.29000e+00,0.00000e+00
-6.93889e-18,1.57333e+00,2.28744e+00,0.00000e+00
0.00000e+00,1.56751e+00,2.29333e+00,0.00000e+00
0.00000e+00,1.57000e+00,2.29082e+00,0.00000e+00
0.00000e+00,1.56418e+00,2.29667e+00,0.00000e+00
0.00000e+00,1.56667e+00,2.29418e+00,0.00000e+00
-6.93889e-18,1.56082e+00,2.30000e+00,0.00000e+00
0.00000e+00,1.56333e+00,2.29751e+00,0.00000e+00
0.00000e+00,1.55743e+00,2.30333e+00,0.00000e+00
6.93889e-18,1.56000e+00,2.30081e+00,0.00000e+00
-6.93889e-18,1.55401e+00,2.30667e+00,0.00000e+00
0.00000e+00,1.55667e+00,2.30408e+00,0.00000e+00
6.93889e-18,1.55056e+00,2.31000e+00,0.00000e+00
0.00000e+00,1.55333e+00,2.30733e+00,0.00000e+00
0.00000e+00,1.54709e+00,2.31333e+00,0.00000e+00
0.00000e+00,1.55000e+00,2.31054e+00,0.00000e+00
0.00000e+00,1.54358e+00,2.31667e+00,0.00000e+00
0.00000e+00,1.54667e+00,2.31373e+00,0.00000e+00
-4.33681e-19,1.54003e+00,2.32000e+00,0.00000e+00
-3.46945e-18,1.54333e+00,2.31690e+00,0.00000e+00
-1.38778e-17,4.70769e-01,2.33000e+00,0.00000e+00
0.00000e+00,4.73333e-01,2.33234e+00,0.00000e+00
0.00000e+00,4.74426e-01,2.33333e+00,0.00000e+00
0.00000e+00,4.76667e-01,2.33536e+00,0.00000e+00
-1.38778e-17,4.78111e-01,2.33667e+00,0.00000e+00
0.00000e+00,4.80000e-01,2.33837e+00,0.00000e+00
0.00000e+00,4.81826e-01,2.34000e+00,0.00000e+00
0.00000e+00,4.83333e-01,2.34135e+00,0.00000e+00
1.38778e-17,4.85575e-01,2.34333e+00,0.00000e+00
0.00000e+00,4.86667e-01,2.34430e+00,0.00000e+00
0.00000e+00,4.89360e-01,2.34667e+00,0.00000e+00
0.00000e+00,4.90000e-01,2.34723e+00,0.00000e+00
0.00000e+00,4.93187e-01,2.35000e+00,0.00000e+00
0.00000e+00,4.93333e-01,2.35013e+00,0.00000e+00
2.08167e-17,4.96667e-01,2.35300e+00,0.00000e+00
-6.93889e-18,4.97054e-01,2.35333e+00,0.00000e+00
1.38778e-17,5.00000e-01,2.35585e+00,0.00000e+00
-1.38778e-17,5.00945e-01,2.35667e+00,0.00000e+00
0.00000e+00,5.03333e-01,2.35870e+00,0.00000e+00
0.00000e+00,5.04862e-01,2.36000e+00,0.00000e+00
1.38778e-17,5.06667e-01,2.36153e+00,0.00000e+00
-1.38778e-17,5.08813e-01,2.36333e+00,0.00000e+00
0.00000e+00,5.10000e-01,2.36433e+00,0.00000e+00
0.00000e+00,5.12807e-01,2.36667e+00,0.00000e+00
6.93889e-18,5.13333e-01,2.36711e+00,0.00000e+00
-1.38778e-17,5.16667e-01,2.36984e+00,0.00000e+00
0.00000e+00,5.16855e-01,2.37000e+00,0.00000e+00
0.00000e+00,5.20000e-01,2.37257e+00,0.00000e+00
-6.93889e-18,5.20933e-01,2.37333e+00,0.00000e+00
0.00000e+00,5.23333e-01,2.37528e+00,0.00000e+00
1.38778e-17,5.25035e-01,2.37667e+00,0.00000e+00
0.00000e+00,5.26667e-01,2.37799e+00,0.00000e+00
6.93889e-18,5.29177e-01,2.38000e+00,0.00000e+00
0.00000e+00,5.30000e-01,2.38066e+00,0.00000e+00
4.33681e-18,5.33333e-01,2.38330e+00,0.00000e+00
-3.46945e-18,5.33380e-01,2.38333e+00,0.00000e+00
0.00000e+00,5.36667e-01,2.38591e+00,0.00000e+00
0.00000e+00,5.37623e-01,2.38667e+00,0.00000e+00
0.00000e+00,5.40000e-01,2.38853e+00,0.00000e+00
0.00000e+00,5.41889e-01,2.39000e+00,0.00000e+00
0.00000e+00,5.43333e-01,2.39113e+00,0.00000e+00
0.00000e+00,5.46205e-01,2.39333e+00,0.00000e+00
0.00000e+00,5.46667e-01,2.39369e+00,0.00000e+00
0.00000e+00,5.50000e-01,2.39621e+00,0.00000e+00
0.00000e+00,5.50590e-01,2.39667e+00,0.00000e+00
0.00000e+00,5.53333e-01,2.39874e+00,0.00000e+00
0.00000e+00,5.54996e-01,2.40000e+00,0.00000e+00
0.00000e+00,5.56667e-01,2.40126e+00,0.00000e+00
-6.93889e-18,1.41266e+00,2.42333e+00,0.00000e+00
-1.38778e-17,1.41333e+00,2.42286e+00,0.00000e+00
-6.93889e-18,1.41667e+00,2.42057e+00,0.00000e+00
6.93889e-18,1.40783e+00,2.42667e+00,0.00000e+00
1.38778e-17,1.41000e+00,2.42517e+00,0.00000e+00
6.93889e-18,1.40291e+00,2.43000e+00,0.00000e+00
-6.93889e-18,1.40333e+00,2.42971e+00,0.00000e+00
0.00000e+00,1.40667e+00,2.42747e+00,0.00000e+00
0.00000e+00,1.39795e+00,2.43333e+00,0.00000e+00
-2.77556e-17,1.40000e+00,2.43195e+00,0.00000e+00
0.00000e+00,6.63333e-01,2.47080e+00,0.00000e+00
1.38778e-17,6.66667e-01,2.47262e+00,0.00000e+00
6.93889e-18,6.67944e-01,2.47333e+00,0.00000e+00
-1.38778e-17,6.70000e-01,2.47447e+00,0.00000e+00
-2.08167e-17,6.73333e-01,2.47625e+00,0.00000e+00
0.00000e+00,6.74078e-01,2.47667e+00,0.00000e+00
-1.38778e-17,6.76667e-01,2.47807e+00,0.00000e+00
3.46945e-18,6.80000e-01,2.47982e+00,0.00000e+00
6.93889e-18,6.80332e-01,2.48000e+00,0.00000e+00
1.38778e-17,6.83333e-01,2.48158e+00,0.00000e+00
-2.16840e-18,6.86667e-01,2.48331e+00,0.00000e+00
-1.12757e-17,6.86718e-01,2.48333e+00,0.00000e+00
-1.38778e-17,6.90000e-01,2.48502e+00,0.00000e+00
0.00000e+00,6.93246e-01,2.48667e+00,0.00000e+00
0.00000e+00,6.93333e-01,2.48671e+00,0.00000e+00
-1.38778e-17,6.96667e-01,2.48838e+00,0.00000e+00
0.00000e+00,6.99927e-01,2.49000e+00,0.00000e+00
8.67362e-19,7.00000e-01,2.49004e+00,0.00000e+00
-1.38778e-17,7.03333e-01,2.49167e+00,0.00000e+00
1.99493e-17,7.06667e-01,2.49328e+00,0.00000e+00
2.60209e-18,7.06770e-01,2.49333e+00,0.00000e+00
0.00000e+00,1.51817e+00,2.34000e+00,0.00000e+00
0.00000e+00,1.51442e+00,2.34333e+00,0.00000e+00
0.00000e+00,1.51667e+00,2.34135e+00,0.00000e+00
0.00000e+00,1.51064e+00,2.34667e+00,0.00000e+00
0.00000e+00,1.51333e+00,2.34430e+00,0.00000e+00
0.00000e+00,1.50681e+00,2.35000e+00,0.00000e+00
-6.93889e-18,1.51000e+00,2.34723e+00,0.00000e+00
-6.93889e-18,1.50295e+00,2.35333e+00,0.00000e+00
-1.38778e-17,1.50333e+00,2.35300e+00,0.00000e+00
-1.73472e-18,1.50667e+00,2.35013e+00,0.00000e+00
-1.38778e-17,1.49906e+00,2.35667e+00,0.00000e+00
-2.77556e-17,1.50000e+00,2.35585e+00,0.00000e+00
-1.38778e-17,1.49514e+00,2.36000e+00,0.00000e+00
-1.38778e-17,1.49667e+00,2.35870e+00,0.00000e+00
0.00000e+00,1.49119e+00,2.36333e+00,0.00000e+00
-1.38778e-17,1.49333e+00,2.36153e+00,0.00000e+00
0.00000e+00,1.48719e+00,2.36667e+00,0.00000e+00
1.38778e-17,1.49000e+00,2.36433e+00,0.00000e+00
-6.93889e-18,1.48314e+00,2.37000e+00,0.00000e+00
-1.38778e-17,1.48333e+00,2.36984e+00,0.00000e+00
6.93889e-18,1.48667e+00,2.36711e+00,0.00000e+00
6.93889e-18,1.47907e+00,2.37333e+00,0.00000e+00
0.00000e+00,1.48000e+00,2.37257e+00,0.00000e+00
0.00000e+00,1.47497e+00,2.37667e+00,0.00000e+00
1.38778e-17,1.47667e+00,2.37528e+00,0.00000e+00
0.00000e+00,1.47082e+00,2.38000e+00,0.00000e+00
-1.38778e-17,1.47333e+00,2.37799e+00,0.00000e+00
-2.60209e-18,1.46662e+00,2.38333e+00,0.00000e+00
-8.67362e-19,1.46667e+00,2.38330e+00,0.00000e+00
6.93889e-18,1.47000e+00,2.38066e+00,0.00000e+00
0.00000e+00,1.46238e+00,2.38667e+00,0.00000e+00
0.00000e+00,1.46333e+00,2.38591e+00,0.00000e+00
0.00000e+00,1.45811e+00,2.39000e+00,0.00000e+00
0.00000e+00,1.46000e+00,2.38853e+00,0.00000e+00
0.00000e+00,1.45379e+00,2.39333e+00,0.00000e+00
-1.38778e-17,1.45667e+00,2.39113e+00,0.00000e+00
-6.93889e-18,1.44941e+00,2.39667e+00,0.00000e+00
0.00000e+00,1.45000e+00,2.39621e+00,0.00000e+00
-6.93889e-18,1.45333e+00,2.39369e+00,0.00000e+00
0.00000e+00,1.44500e+00,2.40000e+00,0.00000e+00
1.38778e-17,1.44667e+00,2.39874e+00,0.00000e+00
0.00000e+00,1.44055e+00,2.40333e+00,0.00000e+00
1.38778e-17,1.44333e+00,2.40126e+00,0.00000e+00
-1.38778e-17,1.43602e+00,2.40667e+00,0.00000e+00
-6.93889e-18,1.43667e+00,2.40619e+00,0.00000e+00
0.00000e+00,1.44000e+00,2.40375e+00,0.00000e+00
0.00000e+00,1.43147e+00,2.41000e+00,0.00000e+00
1.38778e-17,1.43333e+00,2.40863e+00,0.00000e+00
0.00000e+00,1.42686e+00,2.41333e+00,0.00000e+00
-1.38778e-17,1.43000e+00,2.41108e+00,0.00000e+00
0.00000e+00,1.42217e+00,2.41667e+00,0.00000e+00
1.38778e-17,1.42333e+00,2.41583e+00,0.00000e+00
-1.73472e-18,1.42667e+00,2.41347e+00,0.00000e+00
6.93889e-18,1.41746e+00,2.42000e+00,0.00000e+00
0.00000e+00,1.42000e+00,2.41821e+00,0.00000e+00
0.00000e+00,5.59449e-01,2.40333e+00,0.00000e+00
0.00000e+00,5.60000e-01,2.40375e+00,0.00000e+00
6.93889e-18,5.63333e-01,2.40619e+00,0.00000e+00
-1.38778e-17,5.63978e-01,2.40667e+00,0.00000e+00
-1.38778e-17,5.66667e-01,2.40863e+00,0.00000e+00
1.38778e-17,5.68531e-01,2.41000e+00,0.00000e+00
-1.38778e-17,5.70000e-01,2.41108e+00,0.00000e+00
0.00000e+00,5.73144e-01,2.41333e+00,0.00000e+00
0.00000e+00,5.73333e-01,2.41347e+00,0.00000e+00
1.38778e-17,5.76667e-01,2.41583e+00,0.00000e+00
-1.38778e-17,5.77826e-01,2.41667e+00,0.00000e+00
0.00000e+00,5.80000e-01,2.41821e+00,0.00000e+00
0.00000e+00,5.82538e-01,2.42000e+00,0.00000e+00
0.00000e+00,5.83333e-01,2.42057e+00,0.00000e+00
0.00000e+00,5.86667e-01,2.42286e+00,0.00000e+00
6.93889e-18,5.87339e-01,2.42333e+00,0.00000e+00
1.38778e-17,5.90000e-01,2.42517e+00,0.00000e+00
0.00000e+00,5.92172e-01,2.42667e+00,0.00000e+00
0.00000e+00,5.93333e-01,2.42747e+00,0.00000e+00
1.04083e-17,5.96667e-01,2.42971e+00,0.00000e+00
1.04083e-17,5.97092e-01,2.43000e+00,0.00000e+00
1.38778e-17,6.00000e-01,2.43195e+00,0.00000e+00
0.00000e+00,6.02055e-01,2.43333e+00,0.00000e+00
0.00000e+00,6.03333e-01,2.43420e+00,0.00000e+00
-2.08167e-17,6.06667e-01,2.43637e+00,0.00000e+00
0.00000e+00,6.07106e-01,2.43667e+00,0.00000e+00
-1.38778e-17,6.10000e-01,2.43856e+00,0.00000e+00
-6.93889e-18,6.12206e-01,2.44000e+00,0.00000e+00
-1.38778e-17,6.13333e-01,2.44074e+00,0.00000e+00
6.93889e-18,6.16667e-01,2.44285e+00,0.00000e+00
6.93889e-18,6.17402e-01,2.44333e+00,0.00000e+00
0.00000e+00,6.20000e-01,2.44499e+00,0.00000e+00
6.93889e-18,6.22648e-01,2.44667e+00,0.00000e+00
0.00000e+00,6.23333e-01,2.44711e+00,0.00000e+00
0.00000e+00,6.26667e-01,2.44916e+00,0.00000e+00
-1.38778e-17,6.27999e-01,2.45000e+00,0.00000e+00
0.00000e+00,6.30000e-01,2.45125e+00,0.00000e+00
6.07153e-18,6.33333e-01,2.45328e+00,0.00000e+00
-8.67362e-19,6.33419e-01,2.45333e+00,0.00000e+00
1.38778e-17,6.36667e-01,2.45530e+00,0.00000e+00
-1.38778e-17,6.38923e-01,2.45667e+00,0.00000e+00
0.00000e+00,6.40000e-01,2.45733e+00,0.00000e+00
-1.38778e-17,6.43333e-01,2.45928e+00,0.00000e+00
-6.93889e-18,6.44534e-01,2.46000e+00,0.00000e+00
0.00000e+00,6.46667e-01,2.46127e+00,0.00000e+00
-8.67362e-18,6.50000e-01,2.46320e+00,0.00000e+00
-5.20417e-18,6.50228e-01,2.46333e+00,0.00000e+00
2.77556e-17,6.53333e-01,2.46512e+00,0.00000e+00
0.00000e+00,6.56017e-01,2.46667e+00,0.00000e+00
-6.93889e-18,6.56667e-01,2.46705e+00,0.00000e+00
-2.77556e-17,6.60000e-01,2.46891e+00,0.00000e+00
6.93889e-18,6.61924e-01,2.47000e+00,0.00000e+00
6.93889e-18,1.15626e+00,2.54333e+00,0.00000e+00
-1.90820e-17,1.15667e+00,2.54323e+00,0.00000e+00
1.38778e-17,1.16000e+00,2.54237e+00,0.00000e+00
3.46945e-18,1.14234e+00,2.54667e+00,0.00000e+00
3.46945e-18,1.14333e+00,2.54643e+00,0.00000e+00
-1.38778e-17,1.14667e+00,2.54565e+00,0.00000e+00
-2.77556e-17,1.15000e+00,2.54488e+00,0.00000e+00
1.38778e-17,1.15333e+00,2.54408e+00,0.00000e+00
-8.67362e-19,1.12689e+00,2.55000e+00,0.00000e+00
2.77556e-17,1.13000e+00,2.54934e+00,0.00000e+00
1.38778e-17,1.13333e+00,2.54865e+00,0.00000e+00
0.00000e+00,1.13667e+00,2.54795e+00,0.00000e+00
0.00000e+00,1.14000e+00,2.54722e+00,0.00000e+00
3.46945e-18,1.10922e+00,2.55333e+00,0.00000e+00
-1.38778e-17,1.11000e+00,2.55319e+00,0.00000e+00
-2.77556e-17,1.11333e+00,2.55258e+00,0.00000e+00
1.38778e-17,1.11667e+00,2.55198e+00,0.00000e+00
1.38778e-17,1.12000e+00,2.55137e+00,0.00000e+00
0.00000e+00,1.12333e+00,2.55073e+00,0.00000e+00
0.00000e+00,1.12667e+00,2.55005e+00,0.00000e+00
0.00000e+00,1.08805e+00,2.55667e+00,0.00000e+00
1.38778e-17,1.09000e+00,2.55638e+00,0.00000e+00
-1.38778e-17,1.09333e+00,2.55588e+00,0.00000e+00
1.38778e-17,1.09667e+00,2.55539e+00,0.00000e+00
-2.77556e-17,1.10000e+00,2.55488e+00,0.00000e+00
1.38778e-17,1.10333e+00,2.55435e+00,0.00000e+00
-6.93889e-18,1.10667e+00,2.55380e+00,0.00000e+00
-4.33681e-19,1.05974e+00,2.56000e+00,0.00000e+00
-8.23994e-18,1.06000e+00,2.55997e+00,0.00000e+00
-6.93889e-18,1.06333e+00,2.55963e+00,0.00000e+00
-1.38778e-17,1.06667e+00,2.55928e+00,0.00000e+00
1.38778e-17,1.07000e+00,2.55892e+00,0.00000e+00
2.77556e-17,1.07333e+00,2.55855e+00,0.00000e+00
0.00000e+00,1.07667e+00,2.55817e+00,0.00000e+00
-1.38778e-17,1.08000e+00,2.55777e+00,0.00000e+00
1.38778e-17,1.08333e+00,2.55734e+00,0.00000e+00
0.00000e+00,1.08667e+00,2.55687e+00,0.00000e+00
-1.38778e-17,1.05000e+00,2.56087e+00,0.00000e+00
0.00000e+00,1.05333e+00,2.56060e+00,0.00000e+00
-6.93889e-18,1.05667e+00,2.56030e+00,0.00000e+00
-1.38778e-17,8.83333e-01,2.55198e+00,0.00000e+00
-1.38778e-17,8.86667e-01,2.55258e+00,0.00000e+00
-2.08167e-17,8.90000e-01,2.55319e+00,0.00000e+00
-1.73472e-18,8.90775e-01,2.55333e+00,0.00000e+00
0.00000e+00,8.93333e-01,2.55380e+00,0.00000e+00
0.00000e+00,8.96667e-01,2.55435e+00,0.00000e+00
1.38778e-17,9.00000e-01,2.55488e+00,0.00000e+00
1.38778e-17,9.03333e-01,2.55539e+00,0.00000e+00
1.38778e-17,9.06667e-01,2.55588e+00,0.00000e+00
-1.38778e-17,9.10000e-01,2.55638e+00,0.00000e+00
0.00000e+00,9.11953e-01,2.55667e+00,0.00000e+00
0.00000e+00,9.13333e-01,2.55687e+00,0.00000e+00
0.00000e+00,9.16667e-01,2.55734e+00,0.00000e+00
0.00000e+00,9.20000e-01,2.55777e+00,0.00000e+00
2.77556e-17,9.23333e-01,2.55817e+00,0.00000e+00
0.00000e+00,9.26667e-01,2.55855e+00,0.00000e+00
0.00000e+00,9.30000e-01,2.55892e+00,0.00000e+00
2.77556e-17,9.33333e-01,2.55928e+00,0.00000e+00
1.38778e-17,9.36667e-01,2.55963e+00,0.00000e+00
1.77809e-17,9.40000e-01,2.55997e+00,0.00000e+00
0.00000e+00,1.39289e+00,2.43667e+00,0.00000e+00
-3.46945e-18,1.39333e+00,2.43637e+00,0.00000e+00
-1.38778e-17,1.39667e+00,2.43420e+00,0.00000e+00
-1.38778e-17,1.38779e+00,2.44000e+00,0.00000e+00
0.00000e+00,1.39000e+00,2.43856e+00,0.00000e+00
-6.93889e-18,1.38260e+00,2.44333e+00,0.00000e+00
-6.93889e-18,1.38333e+00,2.44285e+00,0.00000e+00
1.38778e-17,1.38667e+00,2.44074e+00,0.00000e+00
0.00000e+00,1.37735e+00,2.44667e+00,0.00000e+00
0.00000e+00,1.38000e+00,2.44499e+00,0.00000e+00
0.00000e+00,1.37667e+00,2.44711e+00,0.00000e+00
-1.38778e-17,1.37000e+00,2.45125e+00,0.00000e+00
6.93889e-18,1.37200e+00,2.45000e+00,0.00000e+00
1.38778e-17,1.37333e+00,2.44916e+00,0.00000e+00
7.80626e-18,1.36658e+00,2.45333e+00,0.00000e+00
-2.08167e-17,1.36667e+00,2.45328e+00,0.00000e+00
-6.93889e-18,1.36108e+00,2.45667e+00,0.00000e+00
-1.38778e-17,1.36333e+00,2.45530e+00,0.00000e+00
-6.93889e-18,1.35547e+00,2.46000e+00,0.00000e+00
0.00000e+00,1.35667e+00,2.45928e+00,0.00000e+00
0.00000e+00,1.36000e+00,2.45733e+00,0.00000e+00
5.20417e-18,1.34977e+00,2.46333e+00,0.00000e+00
-1.73472e-18,1.35000e+00,2.46320e+00,0.00000e+00
1.38778e-17,1.35333e+00,2.46127e+00,0.00000e+00
0.00000e+00,1.34398e+00,2.46667e+00,0.00000e+00
0.00000e+00,1.34667e+00,2.46512e+00,0.00000e+00
6.93889e-18,1.33808e+00,2.47000e+00,0.00000e+00
-1.38778e-17,1.34000e+00,2.46891e+00,0.00000e+00
0.00000e+00,1.34333e+00,2.46705e+00,0.00000e+00
-6.93889e-18,1.33206e+00,2.47333e+00,0.00000e+00
1.38778e-17,1.33333e+00,2.47262e+00,0.00000e+00
0.00000e+00,1.33667e+00,2.47080e+00,0.00000e+00
6.93889e-18,1.32592e+00,2.47667e+00,0.00000e+00
-2.08167e-17,1.32667e+00,2.47625e+00,0.00000e+00
-2.77556e-17,1.33000e+00,2.47447e+00,0.00000e+00
1.38778e-17,1.31967e+00,2.48000e+00,0.00000e+00
-1.73472e-17,1.32000e+00,2.47982e+00,0.00000e+00
1.38778e-17,1.32333e+00,2.47807e+00,0.00000e+00
-3.03577e-18,1.31328e+00,2.48333e+00,0.00000e+00
-1.60462e-17,1.31333e+00,2.48331e+00,0.00000e+00
0.00000e+00,1.31667e+00,2.48158e+00,0.00000e+00
0.00000e+00,1.30675e+00,2.48667e+00,0.00000e+00
1.38778e-17,1.31000e+00,2.48502e+00,0.00000e+00
0.00000e+00,1.30007e+00,2.49000e+00,0.00000e+00
0.00000e+00,1.30333e+00,2.48838e+00,0.00000e+00
0.00000e+00,1.30667e+00,2.48671e+00,0.00000e+00
8.67362e-19,1.29323e+00,2.49333e+00,0.00000e+00
-1.38778e-17,1.29333e+00,2.49328e+00,0.00000e+00
0.00000e+00,1.29667e+00,2.49167e+00,0.00000e+00
0.00000e+00,1.30000e+00,2.49004e+00,0.00000e+00
-6.93889e-18,1.28621e+00,2.49667e+00,0.00000e+00
2.08167e-17,1.28667e+00,2.49645e+00,0.00000e+00
0.00000e+00,1.29000e+00,2.49488e+00,0.00000e+00
6.93889e-18,1.27901e+00,2.50000e+00,0.00000e+00
-6.93889e-18,1.28000e+00,2.49953e+00,0.00000e+00
1.38778e-17,1.28333e+00,2.49802e+00,0.00000e+00
6.93889e-18,1.27162e+00,2.50333e+00,0.00000e+00
-1.38778e-17,1.27333e+00,2.50255e+00,0.00000e+00
-1.38778e-17,1.27667e+00,2.50109e+00,0.00000e+00
3.46945e-18,1.26400e+00,2.50667e+00,0.00000e+00
-1.38778e-17,1.26667e+00,2.50550e+00,0.00000e+00
0.00000e+00,1.27000e+00,2.50407e+00,0.00000e+00
1.73472e-17,1.25667e+00,2.50977e+00,0.00000e+00
0.00000e+00,1.26000e+00,2.50838e+00,0.00000e+00
-6.93889e-18,1.26333e+00,2.50697e+00,0.00000e+00
0.00000e+00,7.10000e-01,2.49488e+00,0.00000e+00
-2.08167e-17,7.13333e-01,2.49645e+00,0.00000e+00
6.93889e-18,7.13787e-01,2.49667e+00,0.00000e+00
-1.38778e-17,7.16667e-01,2.49802e+00,0.00000e+00
-2.08167e-17,7.20000e-01,2.49953e+00,0.00000e+00
1.38778e-17,7.20988e-01,2.50000e+00,0.00000e+00
1.38778e-17,7.23333e-01,2.50109e+00,0.00000e+00
-1.38778e-17,7.26667e-01,2.50255e+00,0.00000e+00
6.93889e-18,7.28384e-01,2.50333e+00,0.00000e+00
0.00000e+00,7.30000e-01,2.50407e+00,0.00000e+00
2.77556e-17,7.33333e-01,2.50550e+00,0.00000e+00
0.00000e+00,7.35997e-01,2.50667e+00,0.00000e+00
0.00000e+00,7.36667e-01,2.50697e+00,0.00000e+00
-1.38778e-17,7.40000e-01,2.50838e+00,0.00000e+00
-1.04083e-17,7.43333e-01,2.50977e+00,0.00000e+00
-1.04083e-17,7.43859e-01,2.51000e+00,0.00000e+00
1.38778e-17,7.46667e-01,2.51118e+00,0.00000e+00
0.00000e+00,7.50000e-01,2.51252e+00,0.00000e+00
0.00000e+00,7.51971e-01,2.51333e+00,0.00000e+00
6.93889e-18,7.53333e-01,2.51390e+00,0.00000e+00
1.38778e-17,7.56667e-01,2.51521e+00,0.00000e+00
-1.04083e-17,7.60000e-01,2.51651e+00,0.00000e+00
-6.93889e-18,7.60374e-01,2.51667e+00,0.00000e+00
1.38778e-17,7.63333e-01,2.51783e+00,0.00000e+00
-2.77556e-17,7.66667e-01,2.51907e+00,0.00000e+00
0.00000e+00,7.69091e-01,2.52000e+00,0.00000e+00
0.00000e+00,7.70000e-01,2.52036e+00,0.00000e+00
-1.38778e-17,7.73333e-01,2.52158e+00,0.00000e+00
-6.93889e-18,7.76667e-01,2.52277e+00,0.00000e+00
6.93889e-18,7.78172e-01,2.52333e+00,0.00000e+00
0.00000e+00,7.80000e-01,2.52401e+00,0.00000e+00
-1.38778e-17,7.83333e-01,2.52516e+00,0.00000e+00
2.08167e-17,7.86667e-01,2.52631e+00,0.00000e+00
0.00000e+00,7.87651e-01,2.52667e+00,0.00000e+00
1.38778e-17,7.90000e-01,2.52749e+00,0.00000e+00
2.77556e-17,7.93333e-01,2.52859e+00,0.00000e+00
-1.38778e-17,7.96667e-01,2.52969e+00,0.00000e+00
3.46945e-18,7.97589e-01,2.53000e+00,0.00000e+00
1.38778e-17,8.00000e-01,2.53081e+00,0.00000e+00
1.38778e-17,8.03333e-01,2.53185e+00,0.00000e+00
-6.93889e-18,8.06667e-01,2.53288e+00,0.00000e+00
-6.93889e-18,8.08057e-01,2.53333e+00,0.00000e+00
0.00000e+00,8.10000e-01,2.53396e+00,0.00000e+00
0.00000e+00,8.13333e-01,2.53495e+00,0.00000e+00
0.00000e+00,8.16667e-01,2.53592e+00,0.00000e+00
-3.46945e-18,1.25614e+00,2.51000e+00,0.00000e+00
0.00000e+00,1.24803e+00,2.51333e+00,0.00000e+00
2.77556e-17,1.25000e+00,2.51252e+00,0.00000e+00
-1.38778e-17,1.25333e+00,2.51118e+00,0.00000e+00
6.93889e-18,1.23963e+00,2.51667e+00,0.00000e+00
1.73472e-17,1.24000e+00,2.51651e+00,0.00000e+00
-1.38778e-17,1.24333e+00,2.51521e+00,0.00000e+00
-6.93889e-18,1.24667e+00,2.51390e+00,0.00000e+00
-6.93889e-18,1.23091e+00,2.52000e+00,0.00000e+00
-1.38778e-17,1.23333e+00,2.51907e+00,0.00000e+00
-1.38778e-17,1.23667e+00,2.51783e+00,0.00000e+00
6.93889e-18,1.22183e+00,2.52333e+00,0.00000e+00
-2.77556e-17,1.22333e+00,2.52277e+00,0.00000e+00
1.38778e-17,1.22667e+00,2.52158e+00,0.00000e+00
0.00000e+00,1.23000e+00,2.52036e+00,0.00000e+00
-6.93889e-18,1.21235e+00,2.52667e+00,0.00000e+00
-1.38778e-17,1.21333e+00,2.52631e+00,0.00000e+00
1.38778e-17,1.21667e+00,2.52516e+00,0.00000e+00
0.00000e+00,1.22000e+00,2.52401e+00,0.00000e+00
-6.93889e-18,1.20241e+00,2.53000e+00,0.00000e+00
-2.08167e-17,1.20333e+00,2.52969e+00,0.00000e+00
2.77556e-17,1.20667e+00,2.52859e+00,0.00000e+00
0.00000e+00,1.21000e+00,2.52749e+00,0.00000e+00
6.93889e-18,1.19194e+00,2.53333e+00,0.00000e+00
-6.93889e-18,1.19333e+00,2.53288e+00,0.00000e+00
-1.38778e-17,1.19667e+00,2.53185e+00,0.00000e+00
0.00000e+00,1.20000e+00,2.53081e+00,0.00000e+00
3.46945e-18,1.18086e+00,2.53667e+00,0.00000e+00
-1.38778e-17,1.18333e+00,2.53592e+00,0.00000e+00
-1.38778e-17,1.18667e+00,2.53495e+00,0.00000e+00
0.00000e+00,1.19000e+00,2.53396e+00,0.00000e+00
3.46945e-18,1.16901e+00,2.54000e+00,0.00000e+00
2.08167e-17,1.17000e+00,2.53972e+00,0.00000e+00
-2.77556e-17,1.17333e+00,2.53880e+00,0.00000e+00
-1.38778e-17,1.17667e+00,2.53789e+00,0.00000e+00
0.00000e+00,1.18000e+00,2.53693e+00,0.00000e+00
-1.38778e-17,1.16333e+00,2.54153e+00,0.00000e+00
1.38778e-17,1.16667e+00,2.54066e+00,0.00000e+00
0.00000e+00,8.19144e-01,2.53667e+00,0.00000e+00
0.00000e+00,8.20000e-01,2.53693e+00,0.00000e+00
1.38778e-17,8.23333e-01,2.53789e+00,0.00000e+00
1.38778e-17,8.26667e-01,2.53880e+00,0.00000e+00
0.00000e+00,8.30000e-01,2.53972e+00,0.00000e+00
6.93889e-18,8.30986e-01,2.54000e+00,0.00000e+00
0.00000e+00,8.33333e-01,2.54066e+00,0.00000e+00
0.00000e+00,8.36667e-01,2.54153e+00,0.00000e+00
0.00000e+00,8.40000e-01,2.54237e+00,0.00000e+00
1.90820e-17,8.43333e-01,2.54323e+00,0.00000e+00
1.73472e-18,8.43736e-01,2.54333e+00,0.00000e+00
0.00000e+00,8.46667e-01,2.54408e+00,0.00000e+00
1.38778e-17,8.50000e-01,2.54488e+00,0.00000e+00
0.00000e+00,8.53333e-01,2.54565e+00,0.00000e+00
-2.42861e-17,8.56667e-01,2.54643e+00,0.00000e+00
3.46945e-18,8.57655e-01,2.54667e+00,0.00000e+00
-6.93889e-18,8.60000e-01,2.54722e+00,0.00000e+00
1.38778e-17,8.63333e-01,2.54795e+00,0.00000e+00
1.38778e-17,8.66667e-01,2.54865e+00,0.00000e+00
-1.38778e-17,8.70000e-01,2.54934e+00,0.00000e+00
0.00000e+00,8.73109e-01,2.55000e+00,0.00000e+00
-8.67362e-19,8.73333e-01,2.55005e+00,0.00000e+00
0.00000e+00,8.76667e-01,2.55073e+00,0.00000e+00
0.00000e+00,8.80000e-01,2.55137e+00,0.00000e+00
1.73472e-18,9.40256e-01,2.56000e+00,0.00000e+00
0.00000e+00,9.43333e-01,2.56030e+00,0.00000e+00
0.00000e+00,9.46667e-01,2.56060e+00,0.00000e+00
0.00000e+00,9.50000e-01,2.56087e+00,0.00000e+00
0.00000e+00,9.53333e-01,2.56113e+00,0.00000e+00
1.38778e-17,9.56667e-01,2.56136e+00,0.00000e+00
1.38778e-17,9.60000e-01,2.56157e+00,0.00000e+00
0.00000e+00,9.63333e-01,2.56177e+00,0.00000e+00
1.38778e-17,9.66667e-01,2.56195e+00,0.00000e+00
1.38778e-17,9.70000e-01,2.56211e+00,0.00000e+00
1.38778e-17,9.73333e-01,2.56226e+00,0.00000e+00
-1.38778e-17,9.76667e-01,2.56239e+00,0.00000e+00
1.38778e-17,9.80000e-01,2.56250e+00,0.00000e+00
0.00000e+00,9.83333e-01,2.56260e+00,0.00000e+00
-1.38778e-17,9.86667e-01,2.56268e+00,0.00000e+00
2.77556e-17,9.90000e-01,2.56274e+00,0.00000e+00
-1.38778e-17,9.93333e-01,2.56278e+00,0.00000e+00
-2.08167e-17,9.96667e-01,2.56281e+00,0.00000e+00
-1.38778e-17,1.00000e+00,2.56282e+00,0.00000e+00
2.77556e-17,1.00333e+00,2.56281e+00,0.00000e+00
-1.38778e-17,1.00667e+00,2.56278e+00,0.00000e+00
-1.38778e-17,1.01000e+00,2.56274e+00,0.00000e+00
0.00000e+00,1.01333e+00,2.56268e+00,0.00000e+00
0.00000e+00,1.01667e+00,2.56260e+00,0.00000e+00
-1.38778e-17,1.02000e+00,2.56250e+00,0.00000e+00
-1.38778e-17,1.02333e+00,2.56239e+00,0.00000e+00
1.38778e-17,1.02667e+00,2.56226e+00,0.00000e+00
-1.38778e-17,1.03000e+00,2.56211e+00,0.00000e+00
-1.38778e-17,1.03333e+00,2.56195e+00,0.00000e+00
1.38778e-17,1.03667e+00,2.56177e+00,0.00000e+00
0.00000e+00,1.04000e+00,2.56157e+00,0.00000e+00
0.00000e+00,1.04333e+00,2.56136e+00,0.00000e+00
1.38778e-17,1.04667e+00,2.56113e+00,0.00000e+00


==> bubble_shape_Re35We10.csv <==
phi,x,y,z
0.00000e+00,6.80000e-01,1.85327e+00,0.00000e+00
0.00000e+00,6.79346e-01,1.85333e+00,0.00000e+00
0.00000e+00,6.83333e-01,1.85296e+00,0.00000e+00
0.00000e+00,6.86667e-01,1.85265e+00,0.00000e+00
-1.38778e-17,6.90000e-01,1.85236e+00,0.00000e+00
-1.38778e-17,6.93333e-01,1.85208e+00,0.00000e+00
0.00000e+00,6.46667e-01,1.85651e+00,0.00000e+00
-3.46945e-18,6.45230e-01,1.85667e+00,0.00000e+00
-6.93889e-18,6.50000e-01,1.85615e+00,0.00000e+00
0.00000e+00,6.53333e-01,1.85581e+00,0.00000e+00
0.00000e+00,6.56667e-01,1.85548e+00,0.00000e+00
-1.38778e-17,6.60000e-01,1.85516e+00,0.00000e+00
-1.38778e-17,6.63333e-01,1.85484e+00,0.00000e+00
-1.38778e-17,6.66667e-01,1.85453e+00,0.00000e+00
-1.38778e-17,6.70000e-01,1.85422e+00,0.00000e+00
1.38778e-17,6.73333e-01,1.85391e+00,0.00000e+00
1.38778e-17,6.76667e-01,1.85359e+00,0.00000e+00
-3.46945e-18,6.16667e-01,1.85984e+00,0.00000e+00
0.00000e+00,6.15376e-01,1.86000e+00,0.00000e+00
0.00000e+00,6.20000e-01,1.85943e+00,0.00000e+00
0.00000e+00,6.23333e-01,1.85905e+00,0.00000e+00
0.00000e+00,6.26667e-01,1.85868e+00,0.00000e+00
-1.38778e-17,6.30000e-01,1.85831e+00,0.00000e+00
0.00000e+00,6.33333e-01,1.85796e+00,0.00000e+00
1.38778e-17,6.36667e-01,1.85760e+00,0.00000e+00
0.00000e+00,6.40000e-01,1.85724e+00,0.00000e+00
0.00000e+00,6.43333e-01,1.85688e+00,0.00000e+00
-3.46945e-18,5.90000e-01,1.86318e+00,0.00000e+00
1.73472e-18,5.88906e-01,1.86333e+00,0.00000e+00
0.00000e+00,5.93333e-01,1.86273e+00,0.00000e+00
-1.38778e-17,5.96667e-01,1.86230e+00,0.00000e+00
0.00000e+00,6.00000e-01,1.86188e+00,0.00000e+00
-1.38778e-17,6.03333e-01,1.86147e+00,0.00000e+00
-1.38778e-17,6.06667e-01,1.86107e+00,0.00000e+00
0.00000e+00,6.10000e-01,1.86067e+00,0.00000e+00
2.08167e-17,6.13333e-01,1.86026e+00,0.00000e+00
-1.38778e-17,5.80000e-01,1.86456e+00,0.00000e+00
0.00000e+00,5.76667e-01,1.86501e+00,0.00000e+00
0.00000e+00,5.83333e-01,1.86411e+00,0.00000e+00
-1.38778e-17,5.86667e-01,1.86365e+00,0.00000e+00
-1.38778e-17,1.21000e+00,1.84533e+00,0.00000e+00
-1.38778e-17,1.20667e+00,1.84515e+00,0.00000e+00
1.38778e-17,1.21333e+00,1.84551e+00,0.00000e+00
-1.38778e-17,1.21667e+00,1.84570e+00,0.00000e+00
0.00000e+00,1.22000e+00,1.84589e+00,0.00000e+00
0.00000e+00,1.22333e+00,1.84608e+00,0.00000e+00
0.00000e+00,1.22667e+00,1.84628e+00,0.00000e+00
0.00000e+00,1.23000e+00,1.84649e+00,0.00000e+00
0.00000e+00,1.23265e+00,1.84667e+00,0.00000e+00
-5.20417e-18,1.23333e+00,1.84671e+00,0.00000e+00
6.93889e-18,1.23667e+00,1.84693e+00,0.00000e+00
-6.93889e-18,1.24000e+00,1.84715e+00,0.00000e+00
2.77556e-17,1.24333e+00,1.84737e+00,0.00000e+00
-2.77556e-17,1.24667e+00,1.84758e+00,0.00000e+00
-1.38778e-17,1.25000e+00,1.84780e+00,0.00000e+00
0.00000e+00,1.25333e+00,1.84802e+00,0.00000e+00
0.00000e+00,1.25667e+00,1.84824e+00,0.00000e+00
0.00000e+00,1.26000e+00,1.84846e+00,0.00000e+00
0.00000e+00,1.26333e+00,1.84869e+00,0.00000e+00
0.00000e+00,1.26667e+00,1.84892e+00,0.00000e+00
0.00000e+00,1.27000e+00,1.84916e+00,0.00000e+00
-1.38778e-17,1.27333e+00,1.84941e+00,0.00000e+00
0.00000e+00,1.27667e+00,1.84967e+00,0.00000e+00
0.00000e+00,1.28000e+00,1.84993e+00,0.00000e+00
-8.67362e-19,1.28084e+00,1.85000e+00,0.00000e+00
0.00000e+00,1.28333e+00,1.85020e+00,0.00000e+00
-2.08167e-17,1.28667e+00,1.85047e+00,0.00000e+00
1.38778e-17,1.29000e+00,1.85074e+00,0.00000e+00
2.77556e-17,1.29333e+00,1.85101e+00,0.00000e+00
-1.38778e-17,1.29667e+00,1.85127e+00,0.00000e+00
-2.77556e-17,1.30000e+00,1.85154e+00,0.00000e+00
-2.77556e-17,1.30333e+00,1.85181e+00,0.00000e+00
0.00000e+00,1.30667e+00,1.85208e+00,0.00000e+00
0.00000e+00,1.31000e+00,1.85236e+00,0.00000e+00
0.00000e+00,1.31333e+00,1.85265e+00,0.00000e+00
0.00000e+00,1.31667e+00,1.85296e+00,0.00000e+00
0.00000e+00,1.32000e+00,1.85327e+00,0.00000e+00
0.00000e+00,1.32065e+00,1.85333e+00,0.00000e+00
-6.93889e-18,1.32333e+00,1.85359e+00,0.00000e+00
1.38778e-17,1.32667e+00,1.85391e+00,0.00000e+00
1.38778e-17,1.33000e+00,1.85422e+00,0.00000e+00
-1.38778e-17,1.33333e+00,1.85453e+00,0.00000e+00
0.00000e+00,1.33667e+00,1.85484e+00,0.00000e+00
0.00000e+00,5.10000e-01,1.87605e+00,0.00000e+00
2.60209e-18,5.06971e-01,1.87667e+00,0.00000e+00
0.00000e+00,5.13333e-01,1.87541e+00,0.00000e+00
-1.38778e-17,5.16667e-01,1.87480e+00,0.00000e+00
-2.77556e-17,5.20000e-01,1.87419e+00,0.00000e+00
6.93889e-18,4.93333e-01,1.87946e+00,0.00000e+00
-3.46945e-18,4.90919e-01,1.88000e+00,0.00000e+00
0.00000e+00,4.96667e-01,1.87876e+00,0.00000e+00
0.00000e+00,5.00000e-01,1.87809e+00,0.00000e+00
-2.77556e-17,5.03333e-01,1.87742e+00,0.00000e+00
0.00000e+00,4.76667e-01,1.88322e+00,0.00000e+00
1.73472e-18,4.76203e-01,1.88333e+00,0.00000e+00
-1.38778e-17,4.80000e-01,1.88242e+00,0.00000e+00
-1.38778e-17,4.83333e-01,1.88168e+00,0.00000e+00
-1.38778e-17,4.86667e-01,1.88095e+00,0.00000e+00
1.04083e-17,4.90000e-01,1.88021e+00,0.00000e+00
-3.46945e-18,4.63333e-01,1.88649e+00,0.00000e+00
3.46945e-18,4.62686e-01,1.88667e+00,0.00000e+00
-1.38778e-17,4.66667e-01,1.88564e+00,0.00000e+00
-1.38778e-17,4.70000e-01,1.88483e+00,0.00000e+00
1.38778e-17,4.73333e-01,1.88404e+00,0.00000e+00
-1.38778e-17,4.53333e-01,1.88912e+00,0.00000e+00
1.73472e-18,4.50230e-01,1.89000e+00,0.00000e+00
1.38778e-17,4.56667e-01,1.88825e+00,0.00000e+00
-2.77556e-17,4.60000e-01,1.88738e+00,0.00000e+00
6.93889e-18,4.40000e-01,1.89293e+00,0.00000e+00
0.00000e+00,4.38730e-01,1.89333e+00,0.00000e+00
0.00000e+00,4.43333e-01,1.89196e+00,0.00000e+00
-2.77556e-17,4.46667e-01,1.89102e+00,0.00000e+00
-6.93889e-18,4.50000e-01,1.89007e+00,0.00000e+00
0.00000e+00,4.30000e-01,1.89602e+00,0.00000e+00
0.00000e+00,4.28084e-01,1.89667e+00,0.00000e+00
1.38778e-17,4.33333e-01,1.89499e+00,0.00000e+00
1.38778e-17,4.36667e-01,1.89398e+00,0.00000e+00
-2.77556e-17,4.23333e-01,1.89824e+00,0.00000e+00
0.00000e+00,4.20000e-01,1.89935e+00,0.00000e+00
-2.08167e-17,4.26667e-01,1.89715e+00,0.00000e+00
0.00000e+00,7.70000e-01,1.84649e+00,0.00000e+00
8.67362e-19,7.67353e-01,1.84667e+00,0.00000e+00
0.00000e+00,7.73333e-01,1.84628e+00,0.00000e+00
0.00000e+00,7.76667e-01,1.84608e+00,0.00000e+00
1.38778e-17,7.80000e-01,1.84589e+00,0.00000e+00
1.38778e-17,7.83333e-01,1.84570e+00,0.00000e+00
0.00000e+00,7.86667e-01,1.84551e+00,0.00000e+00
-2.77556e-17,7.90000e-01,1.84533e+00,0.00000e+00
1.38778e-17,7.93333e-01,1.84515e+00,0.00000e+00
-1.38778e-17,7.96667e-01,1.84498e+00,0.00000e+00
2.77556e-17,8.00000e-01,1.84481e+00,0.00000e+00
0.00000e+00,8.03333e-01,1.84464e+00,0.00000e+00
1.38778e-17,8.06667e-01,1.84448e+00,0.00000e+00
-1.38778e-17,8.10000e-01,1.84432e+00,0.00000e+00
1.38778e-17,8.13333e-01,1.84415e+00,0.00000e+00
0.00000e+00,8.16667e-01,1.84399e+00,0.00000e+00
-1.38778e-17,8.20000e-01,1.84383e+00,0.00000e+00
1.38778e-17,8.23333e-01,1.84368e+00,0.00000e+00
-3.46945e-18,8.26667e-01,1.84352e+00,0.00000e+00
-3.03577e-18,8.30000e-01,1.84336e+00,0.00000e+00
1.73472e-18,7.20000e-01,1.84993e+00,0.00000e+00
8.67362e-19,7.19157e-01,1.85000e+00,0.00000e+00
-6.93889e-18,7.23333e-01,1.84967e+00,0.00000e+00
0.00000e+00,7.26667e-01,1.84941e+00,0.00000e+00
0.00000e+00,7.30000e-01,1.84916e+00,0.00000e+00
0.00000e+00,7.33333e-01,1.84892e+00,0.00000e+00
-1.38778e-17,7.36667e-01,1.84869e+00,0.00000e+00
-1.38778e-17,7.40000e-01,1.84846e+00,0.00000e+00
1.38778e-17,7.43333e-01,1.84824e+00,0.00000e+00
0.00000e+00,7.46667e-01,1.84802e+00,0.00000e+00
-2.77556e-17,7.50000e-01,1.84780e+00,0.00000e+00
1.38778e-17,7.53333e-01,1.84758e+00,0.00000e+00
-1.38778e-17,7.56667e-01,1.84737e+00,0.00000e+00
-6.93889e-18,7.60000e-01,1.84715e+00,0.00000e+00
2.08167e-17,7.63333e-01,1.84693e+00,0.00000e+00
-2.08167e-17,7.66667e-01,1.84671e+00,0.00000e+00
1.38778e-17,6.96667e-01,1.85181e+00,0.00000e+00
1.38778e-17,7.00000e-01,1.85154e+00,0.00000e+00
-1.38778e-17,7.03333e-01,1.85127e+00,0.00000e+00
-1.38778e-17,7.06667e-01,1.85101e+00,0.00000e+00
1.38778e-17,7.10000e-01,1.85074e+00,0.00000e+00
-2.08167e-17,7.13333e-01,1.85047e+00,0.00000e+00
-1.04083e-17,7.16667e-01,1.85020e+00,0.00000e+00
0.00000e+00,1.04000e+00,1.83984e+00,0.00000e+00
0.00000e+00,1.03667e+00,1.83981e+00,0.00000e+00
1.73472e-18,1.04333e+00,1.83988e+00,0.00000e+00
0.00000e+00,1.04667e+00,1.83992e+00,0.00000e+00
0.00000e+00,1.05000e+00,1.83996e+00,0.00000e+00
0.00000e+00,1.05257e+00,1.84000e+00,0.00000e+00
1.62630e-17,1.05333e+00,1.84001e+00,0.00000e+00
-2.08167e-17,1.05667e+00,1.84006e+00,0.00000e+00
-6.93889e-18,1.06000e+00,1.84011e+00,0.00000e+00
0.00000e+00,1.06333e+00,1.84017e+00,0.00000e+00
-2.08167e-17,1.06667e+00,1.84023e+00,0.00000e+00
0.00000e+00,1.07000e+00,1.84029e+00,0.00000e+00
1.38778e-17,1.07333e+00,1.84035e+00,0.00000e+00
-6.93889e-18,1.07667e+00,1.84042e+00,0.00000e+00
-2.08167e-17,1.08000e+00,1.84048e+00,0.00000e+00
-1.38778e-17,1.08333e+00,1.84055e+00,0.00000e+00
1.38778e-17,1.08667e+00,1.84063e+00,0.00000e+00
-2.77556e-17,1.09000e+00,1.84070e+00,0.00000e+00
0.00000e+00,1.09333e+00,1.84078e+00,0.00000e+00
2.77556e-17,1.09667e+00,1.84086e+00,0.00000e+00
-1.38778e-17,1.10000e+00,1.84095e+00,0.00000e+00
-1.38778e-17,1.10333e+00,1.84103e+00,0.00000e+00
0.00000e+00,1.10667e+00,1.84112e+00,0.00000e+00
1.38778e-17,1.11000e+00,1.84121e+00,0.00000e+00
0.00000e+00,1.11333e+00,1.84130e+00,0.00000e+00
0.00000e+00,1.11667e+00,1.84140e+00,0.00000e+00
0.00000e+00,1.12000e+00,1.84149e+00,0.00000e+00
2.77556e-17,1.12333e+00,1.84159e+00,0.00000e+00
0.00000e+00,1.12667e+00,1.84170e+00,0.00000e+00
-1.38778e-17,1.13000e+00,1.84180e+00,0.00000e+00
0.00000e+00,1.13333e+00,1.84191e+00,0.00000e+00
1.38778e-17,1.13667e+00,1.84203e+00,0.00000e+00
1.38778e-17,1.14000e+00,1.84214e+00,0.00000e+00
0.00000e+00,1.14333e+00,1.84226e+00,0.00000e+00
-1.38778e-17,1.14667e+00,1.84238e+00,0.00000e+00
0.00000e+00,1.15000e+00,1.84251e+00,0.00000e+00
0.00000e+00,1.15333e+00,1.84264e+00,0.00000e+00
-1.38778e-17,1.15667e+00,1.84277e+00,0.00000e+00
-6.93889e-18,1.16000e+00,1.84291e+00,0.00000e+00
0.00000e+00,1.16333e+00,1.84306e+00,0.00000e+00
-3.46945e-18,1.16667e+00,1.84321e+00,0.00000e+00
-4.33681e-19,1.16942e+00,1.84333e+00,0.00000e+00
2.12504e-17,1.17000e+00,1.84336e+00,0.00000e+00
-2.42861e-17,1.17333e+00,1.84352e+00,0.00000e+00
1.38778e-17,1.17667e+00,1.84368e+00,0.00000e+00
1.38778e-17,1.18000e+00,1.84383e+00,0.00000e+00
0.00000e+00,1.18333e+00,1.84399e+00,0.00000e+00
1.38778e-17,1.18667e+00,1.84415e+00,0.00000e+00
-1.38778e-17,1.19000e+00,1.84432e+00,0.00000e+00
1.38778e-17,1.19333e+00,1.84448e+00,0.00000e+00
1.38778e-17,1.19667e+00,1.84464e+00,0.00000e+00
0.00000e+00,1.20000e+00,1.84481e+00,0.00000e+00
-2.77556e-17,1.20333e+00,1.84498e+00,0.00000e+00
0.00000e+00,1.40333e+00,1.86230e+00,0.00000e+00
-1.38778e-17,1.40000e+00,1.86188e+00,0.00000e+00
0.00000e+00,1.40667e+00,1.86273e+00,0.00000e+00
-3.46945e-18,1.41000e+00,1.86318e+00,0.00000e+00
-3.46945e-18,1.41109e+00,1.86333e+00,0.00000e+00
-1.38778e-17,1.41333e+00,1.86365e+00,0.00000e+00
-2.77556e-17,1.41667e+00,1.86411e+00,0.00000e+00
0.00000e+00,1.42000e+00,1.86456e+00,0.00000e+00
0.00000e+00,1.42333e+00,1.86501e+00,0.00000e+00
1.38778e-17,1.42667e+00,1.86547e+00,0.00000e+00
-1.38778e-17,1.43000e+00,1.86594e+00,0.00000e+00
0.00000e+00,1.43333e+00,1.86644e+00,0.00000e+00
-3.46945e-18,1.43478e+00,1.86667e+00,0.00000e+00
-2.08167e-17,1.43667e+00,1.86696e+00,0.00000e+00
-1.38778e-17,1.44000e+00,1.86747e+00,0.00000e+00
1.38778e-17,1.44333e+00,1.86797e+00,0.00000e+00
0.00000e+00,1.44667e+00,1.86848e+00,0.00000e+00
0.00000e+00,1.45000e+00,1.86899e+00,0.00000e+00
-6.93889e-18,1.45333e+00,1.86952e+00,0.00000e+00
0.00000e+00,1.45612e+00,1.87000e+00,0.00000e+00
8.67362e-18,1.45667e+00,1.87010e+00,0.00000e+00
0.00000e+00,1.46000e+00,1.87067e+00,0.00000e+00
-1.38778e-17,1.46333e+00,1.87122e+00,0.00000e+00
-1.38778e-17,1.46667e+00,1.87177e+00,0.00000e+00
0.00000e+00,1.47000e+00,1.87234e+00,0.00000e+00
0.00000e+00,1.47333e+00,1.87293e+00,0.00000e+00
-3.46945e-18,1.47544e+00,1.87333e+00,0.00000e+00
-2.08167e-17,1.47667e+00,1.87357e+00,0.00000e+00
0.00000e+00,1.48000e+00,1.87419e+00,0.00000e+00
-1.38778e-17,1.48333e+00,1.87480e+00,0.00000e+00
0.00000e+00,1.48667e+00,1.87541e+00,0.00000e+00
-1.38778e-17,1.49000e+00,1.87605e+00,0.00000e+00
-3.46945e-18,1.49303e+00,1.87667e+00,0.00000e+00
1.21431e-17,1.49333e+00,1.87673e+00,0.00000e+00
-1.38778e-17,1.49667e+00,1.87742e+00,0.00000e+00
-2.77556e-17,1.50000e+00,1.87809e+00,0.00000e+00
0.00000e+00,1.50333e+00,1.87876e+00,0.00000e+00
0.00000e+00,1.50667e+00,1.87946e+00,0.00000e+00
0.00000e+00,1.50908e+00,1.88000e+00,0.00000e+00
1.73472e-17,1.51000e+00,1.88021e+00,0.00000e+00
1.38778e-17,1.51333e+00,1.88095e+00,0.00000e+00
0.00000e+00,1.51667e+00,1.88168e+00,0.00000e+00
-1.38778e-17,1.52000e+00,1.88242e+00,0.00000e+00
0.00000e+00,1.52333e+00,1.88322e+00,0.00000e+00
-1.73472e-18,1.52380e+00,1.88333e+00,0.00000e+00
-2.77556e-17,1.52667e+00,1.88404e+00,0.00000e+00
2.77556e-17,1.53000e+00,1.88483e+00,0.00000e+00
-1.38778e-17,1.53333e+00,1.88564e+00,0.00000e+00
0.00000e+00,1.53667e+00,1.88649e+00,0.00000e+00
0.00000e+00,1.53731e+00,1.88667e+00,0.00000e+00
0.00000e+00,1.54000e+00,1.88738e+00,0.00000e+00
-1.38778e-17,1.54333e+00,1.88825e+00,0.00000e+00
0.00000e+00,1.54667e+00,1.88912e+00,0.00000e+00
-1.73472e-18,1.54977e+00,1.89000e+00,0.00000e+00
2.42861e-17,1.55000e+00,1.89007e+00,0.00000e+00
-1.38778e-17,1.55333e+00,1.89102e+00,0.00000e+00
0.00000e+00,1.55667e+00,1.89196e+00,0.00000e+00
6.93889e-18,1.56000e+00,1.89293e+00,0.00000e+00
0.00000e+00,1.56127e+00,1.89333e+00,0.00000e+00
-1.38778e-17,1.56333e+00,1.89398e+00,0.00000e+00
1.38778e-17,1.56667e+00,1.89499e+00,0.00000e+00
0.00000e+00,1.57000e+00,1.89602e+00,0.00000e+00
0.00000e+00,1.57192e+00,1.89667e+00,0.00000e+00
1.38778e-17,1.57333e+00,1.89715e+00,0.00000e+00
0.00000e+00,1.57667e+00,1.89824e+00,0.00000e+00
0.00000e+00,4.18207e-01,1.90000e+00,0.00000e+00
0.00000e+00,4.10000e-01,1.90295e+00,0.00000e+00
0.00000e+00,4.09025e-01,1.90333e+00,0.00000e+00
-1.38778e-17,4.13333e-01,1.90173e+00,0.00000e+00
0.00000e+00,4.16667e-01,1.90056e+00,0.00000e+00
1.38778e-17,4.03333e-01,1.90551e+00,0.00000e+00
6.93889e-18,4.00485e-01,1.90667e+00,0.00000e+00
1.38778e-17,4.06667e-01,1.90425e+00,0.00000e+00
0.00000e+00,3.93333e-01,1.90963e+00,0.00000e+00
0.00000e+00,3.92517e-01,1.91000e+00,0.00000e+00
0.00000e+00,3.96667e-01,1.90824e+00,0.00000e+00
-1.04083e-17,4.00000e-01,1.90687e+00,0.00000e+00
0.00000e+00,3.86667e-01,1.91258e+00,0.00000e+00
0.00000e+00,3.85088e-01,1.91333e+00,0.00000e+00
-1.38778e-17,3.90000e-01,1.91112e+00,0.00000e+00
1.38778e-17,3.80000e-01,1.91573e+00,0.00000e+00
6.93889e-18,3.78141e-01,1.91667e+00,0.00000e+00
0.00000e+00,3.83333e-01,1.91417e+00,0.00000e+00
0.00000e+00,3.73333e-01,1.91909e+00,0.00000e+00
-6.93889e-18,3.71637e-01,1.92000e+00,0.00000e+00
2.77556e-17,3.76667e-01,1.91742e+00,0.00000e+00
-1.38778e-17,3.66667e-01,1.92268e+00,0.00000e+00
6.93889e-18,3.65541e-01,1.92333e+00,0.00000e+00
1.38778e-17,3.70000e-01,1.92089e+00,0.00000e+00
0.00000e+00,3.60000e-01,1.92656e+00,0.00000e+00
0.00000e+00,3.59827e-01,1.92667e+00,0.00000e+00
1.38778e-17,3.63333e-01,1.92461e+00,0.00000e+00
0.00000e+00,3.56667e-01,1.92860e+00,0.00000e+00
0.00000e+00,3.54484e-01,1.93000e+00,0.00000e+00
-6.93889e-18,3.50000e-01,1.93294e+00,0.00000e+00
-6.93889e-18,3.49439e-01,1.93333e+00,0.00000e+00
-1.38778e-17,3.53333e-01,1.93075e+00,0.00000e+00
1.38778e-17,3.46667e-01,1.93526e+00,0.00000e+00
0.00000e+00,3.44730e-01,1.93667e+00,0.00000e+00
-8.67362e-19,9.50000e-01,1.83996e+00,0.00000e+00
-2.16840e-19,9.47431e-01,1.84000e+00,0.00000e+00
0.00000e+00,9.53333e-01,1.83992e+00,0.00000e+00
1.73472e-18,9.56667e-01,1.83988e+00,0.00000e+00
0.00000e+00,9.60000e-01,1.83984e+00,0.00000e+00
0.00000e+00,9.63333e-01,1.83981e+00,0.00000e+00
3.46945e-18,9.66667e-01,1.83978e+00,0.00000e+00
0.00000e+00,9.70000e-01,1.83975e+00,0.00000e+00
0.00000e+00,9.73333e-01,1.83972e+00,0.00000e+00
0.00000e+00,9.76667e-01,1.83970e+00,0.00000e+00
6.93889e-18,9.80000e-01,1.83968e+00,0.00000e+00
0.00000e+00,9.83333e-01,1.83967e+00,0.00000e+00
0.00000e+00,9.86667e-01,1.83965e+00,0.00000e+00
0.00000e+00,9.90000e-01,1.83964e+00,0.00000e+00
0.00000e+00,9.93333e-01,1.83964e+00,0.00000e+00
0.00000e+00,9.96667e-01,1.83963e+00,0.00000e+00
0.00000e+00,1.00000e+00,1.83963e+00,0.00000e+00
0.00000e+00,1.00333e+00,1.83963e+00,0.00000e+00
0.00000e+00,1.00667e+00,1.83964e+00,0.00000e+00
0.00000e+00,1.01000e+00,1.83964e+00,0.00000e+00
6.93889e-18,1.01333e+00,1.83965e+00,0.00000e+00
0.00000e+00,1.01667e+00,1.83967e+00,0.00000e+00
0.00000e+00,1.02000e+00,1.83968e+00,0.00000e+00
0.00000e+00,1.02333e+00,1.83970e+00,0.00000e+00
0.00000e+00,1.02667e+00,1.83972e+00,0.00000e+00
-3.46945e-18,1.03000e+00,1.83975e+00,0.00000e+00
0.00000e+00,1.03333e+00,1.83978e+00,0.00000e+00
8.67362e-18,9.43333e-01,1.84006e+00,0.00000e+00
-1.56125e-17,9.40000e-01,1.84011e+00,0.00000e+00
-1.38778e-17,9.46667e-01,1.84001e+00,0.00000e+00
0.00000e+00,1.58000e+00,1.89935e+00,0.00000e+00
0.00000e+00,1.58179e+00,1.90000e+00,0.00000e+00
6.93889e-18,1.58333e+00,1.90056e+00,0.00000e+00
1.38778e-17,1.58667e+00,1.90173e+00,0.00000e+00
0.00000e+00,1.59000e+00,1.90295e+00,0.00000e+00
6.93889e-18,1.59098e+00,1.90333e+00,0.00000e+00
2.77556e-17,1.59333e+00,1.90425e+00,0.00000e+00
0.00000e+00,1.59667e+00,1.90551e+00,0.00000e+00
6.93889e-18,1.59952e+00,1.90667e+00,0.00000e+00
1.38778e-17,1.60000e+00,1.90687e+00,0.00000e+00
0.00000e+00,1.60333e+00,1.90824e+00,0.00000e+00
0.00000e+00,1.60667e+00,1.90963e+00,0.00000e+00
0.00000e+00,1.60748e+00,1.91000e+00,0.00000e+00
-1.38778e-17,1.61000e+00,1.91112e+00,0.00000e+00
0.00000e+00,1.61333e+00,1.91258e+00,0.00000e+00
0.00000e+00,1.61491e+00,1.91333e+00,0.00000e+00
0.00000e+00,1.61667e+00,1.91417e+00,0.00000e+00
0.00000e+00,1.62000e+00,1.91573e+00,0.00000e+00
6.93889e-18,1.62186e+00,1.91667e+00,0.00000e+00
0.00000e+00,1.62333e+00,1.91742e+00,0.00000e+00
1.38778e-17,1.62667e+00,1.91909e+00,0.00000e+00
-1.38778e-17,1.62836e+00,1.92000e+00,0.00000e+00
2.77556e-17,1.63000e+00,1.92089e+00,0.00000e+00
-1.38778e-17,1.63333e+00,1.92268e+00,0.00000e+00
-6.93889e-18,1.63446e+00,1.92333e+00,0.00000e+00
-1.38778e-17,1.63667e+00,1.92461e+00,0.00000e+00
1.73472e-18,1.64000e+00,1.92656e+00,0.00000e+00
0.00000e+00,1.64017e+00,1.92667e+00,0.00000e+00
1.38778e-17,1.64333e+00,1.92860e+00,0.00000e+00
0.00000e+00,1.64552e+00,1.93000e+00,0.00000e+00
1.38778e-17,1.64667e+00,1.93075e+00,0.00000e+00
-6.93889e-18,1.65000e+00,1.93294e+00,0.00000e+00
0.00000e+00,1.65056e+00,1.93333e+00,0.00000e+00
-3.46945e-18,5.66667e-01,1.86644e+00,0.00000e+00
3.46945e-18,5.65222e-01,1.86667e+00,0.00000e+00
0.00000e+00,5.70000e-01,1.86594e+00,0.00000e+00
0.00000e+00,5.73333e-01,1.86547e+00,0.00000e+00
0.00000e+00,5.46667e-01,1.86952e+00,0.00000e+00
-3.46945e-18,5.43882e-01,1.87000e+00,0.00000e+00
0.00000e+00,5.50000e-01,1.86899e+00,0.00000e+00
1.38778e-17,5.53333e-01,1.86848e+00,0.00000e+00
1.38778e-17,5.56667e-01,1.86797e+00,0.00000e+00
-1.38778e-17,5.60000e-01,1.86747e+00,0.00000e+00
-6.93889e-18,5.63333e-01,1.86696e+00,0.00000e+00
0.00000e+00,5.26667e-01,1.87293e+00,0.00000e+00
0.00000e+00,5.24558e-01,1.87333e+00,0.00000e+00
0.00000e+00,5.30000e-01,1.87234e+00,0.00000e+00
-1.38778e-17,5.33333e-01,1.87177e+00,0.00000e+00
0.00000e+00,5.36667e-01,1.87122e+00,0.00000e+00
1.38778e-17,5.40000e-01,1.87067e+00,0.00000e+00
-6.93889e-18,5.43333e-01,1.87010e+00,0.00000e+00
-1.04083e-17,5.23333e-01,1.87357e+00,0.00000e+00
-1.21431e-17,5.06667e-01,1.87673e+00,0.00000e+00
0.00000e+00,8.33333e-01,1.84321e+00,0.00000e+00
4.33681e-19,8.30581e-01,1.84333e+00,0.00000e+00
0.00000e+00,8.36667e-01,1.84306e+00,0.00000e+00
-6.93889e-18,8.40000e-01,1.84291e+00,0.00000e+00
1.38778e-17,8.43333e-01,1.84277e+00,0.00000e+00
-1.38778e-17,8.46667e-01,1.84264e+00,0.00000e+00
0.00000e+00,8.50000e-01,1.84251e+00,0.00000e+00
0.00000e+00,8.53333e-01,1.84238e+00,0.00000e+00
-1.38778e-17,8.56667e-01,1.84226e+00,0.00000e+00
0.00000e+00,8.60000e-01,1.84214e+00,0.00000e+00
0.00000e+00,8.63333e-01,1.84203e+00,0.00000e+00
0.00000e+00,8.66667e-01,1.84191e+00,0.00000e+00
0.00000e+00,8.70000e-01,1.84180e+00,0.00000e+00
2.77556e-17,8.73333e-01,1.84170e+00,0.00000e+00
0.00000e+00,8.76667e-01,1.84159e+00,0.00000e+00
-2.77556e-17,8.80000e-01,1.84149e+00,0.00000e+00
1.38778e-17,8.83333e-01,1.84140e+00,0.00000e+00
0.00000e+00,8.86667e-01,1.84130e+00,0.00000e+00
2.77556e-17,8.90000e-01,1.84121e+00,0.00000e+00
1.38778e-17,8.93333e-01,1.84112e+00,0.00000e+00
1.38778e-17,8.96667e-01,1.84103e+00,0.00000e+00
1.38778e-17,9.00000e-01,1.84095e+00,0.00000e+00
0.00000e+00,9.03333e-01,1.84086e+00,0.00000e+00
0.00000e+00,9.06667e-01,1.84078e+00,0.00000e+00
-1.38778e-17,9.10000e-01,1.84070e+00,0.00000e+00
1.38778e-17,9.13333e-01,1.84063e+00,0.00000e+00
1.38778e-17,9.16667e-01,1.84055e+00,0.00000e+00
6.93889e-18,9.20000e-01,1.84048e+00,0.00000e+00
0.00000e+00,9.23333e-01,1.84042e+00,0.00000e+00
-6.93889e-18,9.26667e-01,1.84035e+00,0.00000e+00
-2.08167e-17,9.30000e-01,1.84029e+00,0.00000e+00
-6.93889e-18,9.33333e-01,1.84023e+00,0.00000e+00
-1.04083e-17,9.36667e-01,1.84017e+00,0.00000e+00
0.00000e+00,1.34000e+00,1.85516e+00,0.00000e+00
1.38778e-17,1.34333e+00,1.85548e+00,0.00000e+00
1.38778e-17,1.34667e+00,1.85581e+00,0.00000e+00
0.00000e+00,1.35000e+00,1.85615e+00,0.00000e+00
0.00000e+00,1.35333e+00,1.85651e+00,0.00000e+00
-1.73472e-18,1.35477e+00,1.85667e+00,0.00000e+00
1.04083e-17,1.35667e+00,1.85688e+00,0.00000e+00
1.38778e-17,1.36000e+00,1.85724e+00,0.00000e+00
-1.38778e-17,1.36333e+00,1.85760e+00,0.00000e+00
0.00000e+00,1.36667e+00,1.85796e+00,0.00000e+00
-1.38778e-17,1.37000e+00,1.85831e+00,0.00000e+00
-1.38778e-17,1.37333e+00,1.85868e+00,0.00000e+00
0.00000e+00,1.37667e+00,1.85905e+00,0.00000e+00
0.00000e+00,1.38000e+00,1.85943e+00,0.00000e+00
0.00000e+00,1.38333e+00,1.85984e+00,0.00000e+00
-1.73472e-18,1.38462e+00,1.86000e+00,0.00000e+00
-6.93889e-18,1.38667e+00,1.86026e+00,0.00000e+00
0.00000e+00,1.39000e+00,1.86067e+00,0.00000e+00
0.00000e+00,1.39333e+00,1.86107e+00,0.00000e+00
1.38778e-17,1.39667e+00,1.86147e+00,0.00000e+00
0.00000e+00,3.33333e-01,1.94566e+00,0.00000e+00
0.00000e+00,3.32187e-01,1.94667e+00,0.00000e+00
0.00000e+00,3.30000e-01,1.94862e+00,0.00000e+00
-1.38778e-17,3.28507e-01,1.95000e+00,0.00000e+00
0.00000e+00,3.26667e-01,1.95175e+00,0.00000e+00
0.00000e+00,3.25045e-01,1.95333e+00,0.00000e+00
1.38778e-17,3.23333e-01,1.95506e+00,0.00000e+00
-2.77556e-17,3.21788e-01,1.95667e+00,0.00000e+00
0.00000e+00,3.20000e-01,1.95859e+00,0.00000e+00
1.38778e-17,3.18725e-01,1.96000e+00,0.00000e+00
0.00000e+00,3.16667e-01,1.96237e+00,0.00000e+00
-1.38778e-17,3.15848e-01,1.96333e+00,0.00000e+00
0.00000e+00,3.13333e-01,1.96645e+00,0.00000e+00
3.46945e-18,3.13163e-01,1.96667e+00,0.00000e+00
0.00000e+00,3.10663e-01,1.97000e+00,0.00000e+00
0.00000e+00,3.10000e-01,1.97091e+00,0.00000e+00
0.00000e+00,3.08287e-01,1.97333e+00,0.00000e+00
0.00000e+00,3.06667e-01,1.97576e+00,0.00000e+00
0.00000e+00,3.06061e-01,1.97667e+00,0.00000e+00
-1.38778e-17,3.04034e-01,1.98000e+00,0.00000e+00
6.93889e-18,3.03333e-01,1.98118e+00,0.00000e+00
1.38778e-17,3.02085e-01,1.98333e+00,0.00000e+00
-2.08167e-17,3.00324e-01,1.98667e+00,0.00000e+00
0.00000e+00,3.00000e-01,1.98729e+00,0.00000e+00
1.38778e-17,2.98646e-01,1.99000e+00,0.00000e+00
-6.93889e-18,2.97142e-01,1.99333e+00,0.00000e+00
0.00000e+00,2.96667e-01,1.99441e+00,0.00000e+00
-1.38778e-17,2.95695e-01,1.99667e+00,0.00000e+00
-2.77556e-17,2.94435e-01,2.00000e+00,0.00000e+00
0.00000e+00,2.93333e-01,2.00306e+00,0.00000e+00
1.73472e-18,2.93232e-01,2.00333e+00,0.00000e+00
0.00000e+00,2.92146e-01,2.00667e+00,0.00000e+00
-1.38778e-17,2.91205e-01,2.01000e+00,0.00000e+00
-1.38778e-17,2.90340e-01,2.01333e+00,0.00000e+00
3.46945e-18,2.90000e-01,2.01474e+00,0.00000e+00
6.93889e-18,2.89535e-01,2.01667e+00,0.00000e+00
-2.77556e-17,2.88863e-01,2.02000e+00,0.00000e+00
-1.38778e-17,2.88300e-01,2.02333e+00,0.00000e+00
-1.38778e-17,2.87825e-01,2.02667e+00,0.00000e+00
0.00000e+00,2.87429e-01,2.03000e+00,0.00000e+00
1.38778e-17,2.87111e-01,2.03333e+00,0.00000e+00
-6.93889e-18,2.86872e-01,2.03667e+00,0.00000e+00
-4.33681e-18,2.86714e-01,2.04000e+00,0.00000e+00
0.00000e+00,2.86667e-01,2.04209e+00,0.00000e+00
0.00000e+00,2.86639e-01,2.04333e+00,0.00000e+00
4.33681e-19,2.86647e-01,2.04667e+00,0.00000e+00
0.00000e+00,2.86667e-01,2.04738e+00,0.00000e+00
-6.93889e-18,2.86737e-01,2.05000e+00,0.00000e+00
1.73472e-17,2.86905e-01,2.05333e+00,0.00000e+00
2.08167e-17,2.87145e-01,2.05667e+00,0.00000e+00
-1.38778e-17,2.87451e-01,2.06000e+00,0.00000e+00
0.00000e+00,2.87820e-01,2.06333e+00,0.00000e+00
0.00000e+00,2.88251e-01,2.06667e+00,0.00000e+00
0.00000e+00,1.65333e+00,1.93526e+00,0.00000e+00
0.00000e+00,1.65527e+00,1.93667e+00,0.00000e+00
0.00000e+00,1.65667e+00,1.93770e+00,0.00000e+00
3.46945e-18,1.65971e+00,1.94000e+00,0.00000e+00
-6.93889e-18,1.66000e+00,1.94023e+00,0.00000e+00
-6.93889e-18,1.66333e+00,1.94286e+00,0.00000e+00
0.00000e+00,1.66390e+00,1.94333e+00,0.00000e+00
-1.38778e-17,1.66667e+00,1.94566e+00,0.00000e+00
-1.38778e-17,1.66781e+00,1.94667e+00,0.00000e+00
0.00000e+00,1.67000e+00,1.94862e+00,0.00000e+00
0.00000e+00,1.67149e+00,1.95000e+00,0.00000e+00
1.38778e-17,1.67333e+00,1.95175e+00,0.00000e+00
-1.38778e-17,1.67496e+00,1.95333e+00,0.00000e+00
0.00000e+00,1.67667e+00,1.95506e+00,0.00000e+00
1.38778e-17,1.67821e+00,1.95667e+00,0.00000e+00
0.00000e+00,1.68000e+00,1.95859e+00,0.00000e+00
0.00000e+00,1.68127e+00,1.96000e+00,0.00000e+00
0.00000e+00,1.68333e+00,1.96237e+00,0.00000e+00
0.00000e+00,1.68415e+00,1.96333e+00,0.00000e+00
0.00000e+00,1.68667e+00,1.96645e+00,0.00000e+00
-3.46945e-18,1.68684e+00,1.96667e+00,0.00000e+00
1.38778e-17,1.68934e+00,1.97000e+00,0.00000e+00
-6.93889e-18,1.69000e+00,1.97091e+00,0.00000e+00
1.38778e-17,1.69171e+00,1.97333e+00,0.00000e+00
0.00000e+00,1.69333e+00,1.97576e+00,0.00000e+00
6.93889e-18,1.69394e+00,1.97667e+00,0.00000e+00
2.77556e-17,1.69597e+00,1.98000e+00,0.00000e+00
6.93889e-18,1.69667e+00,1.98118e+00,0.00000e+00
0.00000e+00,1.69792e+00,1.98333e+00,0.00000e+00
-6.93889e-18,1.69968e+00,1.98667e+00,0.00000e+00
0.00000e+00,1.70000e+00,1.98729e+00,0.00000e+00
1.38778e-17,1.70135e+00,1.99000e+00,0.00000e+00
-6.93889e-18,1.70286e+00,1.99333e+00,0.00000e+00
-6.93889e-18,1.70333e+00,1.99441e+00,0.00000e+00
-1.38778e-17,1.70430e+00,1.99667e+00,0.00000e+00
0.00000e+00,1.70557e+00,2.00000e+00,0.00000e+00
0.00000e+00,1.70667e+00,2.00306e+00,0.00000e+00
-1.73472e-18,1.70677e+00,2.00333e+00,0.00000e+00
-1.38778e-17,1.70785e+00,2.00667e+00,0.00000e+00
-2.77556e-17,1.70879e+00,2.01000e+00,0.00000e+00
6.93889e-18,1.70966e+00,2.01333e+00,0.00000e+00
0.00000e+00,1.71000e+00,2.01474e+00,0.00000e+00
0.00000e+00,3.43333e-01,1.93770e+00,0.00000e+00
6.93889e-18,3.40290e-01,1.94000e+00,0.00000e+00
0.00000e+00,3.36667e-01,1.94286e+00,0.00000e+00
0.00000e+00,3.36105e-01,1.94333e+00,0.00000e+00
3.46945e-18,3.40000e-01,1.94023e+00,0.00000e+00
6.93889e-18,1.71046e+00,2.01667e+00,0.00000e+00
1.38778e-17,1.71114e+00,2.02000e+00,0.00000e+00
-1.38778e-17,1.71170e+00,2.02333e+00,0.00000e+00
2.77556e-17,1.71218e+00,2.02667e+00,0.00000e+00
0.00000e+00,1.71257e+00,2.03000e+00,0.00000e+00
2.77556e-17,1.71289e+00,2.03333e+00,0.00000e+00
2.08167e-17,1.71313e+00,2.03667e+00,0.00000e+00
-1.12757e-17,1.71329e+00,2.04000e+00,0.00000e+00
0.00000e+00,1.71333e+00,2.04209e+00,0.00000e+00
0.00000e+00,1.71336e+00,2.04333e+00,0.00000e+00
0.00000e+00,1.71335e+00,2.04667e+00,0.00000e+00
-2.08167e-17,1.71326e+00,2.05000e+00,0.00000e+00
0.00000e+00,1.71333e+00,2.04738e+00,0.00000e+00
-6.93889e-18,1.71309e+00,2.05333e+00,0.00000e+00
2.08167e-17,1.71286e+00,2.05667e+00,0.00000e+00
0.00000e+00,1.71255e+00,2.06000e+00,0.00000e+00
2.77556e-17,1.71218e+00,2.06333e+00,0.00000e+00
0.00000e+00,1.71175e+00,2.06667e+00,0.00000e+00
0.00000e+00,1.71125e+00,2.07000e+00,0.00000e+00
0.00000e+00,1.71068e+00,2.07333e+00,0.00000e+00
0.00000e+00,1.71001e+00,2.07667e+00,0.00000e+00
1.38778e-17,1.70928e+00,2.08000e+00,0.00000e+00
0.00000e+00,1.71000e+00,2.07673e+00,0.00000e+00
-1.38778e-17,1.70853e+00,2.08333e+00,0.00000e+00
1.38778e-17,1.70772e+00,2.08667e+00,0.00000e+00
3.46945e-18,1.70681e+00,2.09000e+00,0.00000e+00
-1.38778e-17,1.70583e+00,2.09333e+00,0.00000e+00
0.00000e+00,1.70667e+00,2.09049e+00,0.00000e+00
-2.77556e-17,1.70484e+00,2.09667e+00,0.00000e+00
0.00000e+00,1.70378e+00,2.10000e+00,0.00000e+00
-1.38778e-17,1.70262e+00,2.10333e+00,0.00000e+00
0.00000e+00,1.70333e+00,2.10128e+00,0.00000e+00
-2.77556e-17,1.70146e+00,2.10667e+00,0.00000e+00
-3.46945e-18,1.70022e+00,2.11000e+00,0.00000e+00
-2.77556e-17,1.69890e+00,2.11333e+00,0.00000e+00
0.00000e+00,1.70000e+00,2.11055e+00,0.00000e+00
0.00000e+00,1.69759e+00,2.11667e+00,0.00000e+00
6.93889e-18,1.69615e+00,2.12000e+00,0.00000e+00
0.00000e+00,1.69667e+00,2.11881e+00,0.00000e+00
1.38778e-17,1.69473e+00,2.12333e+00,0.00000e+00
-1.73472e-17,1.69321e+00,2.12667e+00,0.00000e+00
8.67362e-18,1.69333e+00,2.12640e+00,0.00000e+00
0.00000e+00,1.69166e+00,2.13000e+00,0.00000e+00
1.38778e-17,2.88747e-01,2.07000e+00,0.00000e+00
0.00000e+00,2.89318e-01,2.07333e+00,0.00000e+00
0.00000e+00,2.89985e-01,2.07667e+00,0.00000e+00
2.16840e-19,2.90000e-01,2.07673e+00,0.00000e+00
0.00000e+00,2.90715e-01,2.08000e+00,0.00000e+00
1.38778e-17,2.91471e-01,2.08333e+00,0.00000e+00
0.00000e+00,2.92281e-01,2.08667e+00,0.00000e+00
0.00000e+00,2.93187e-01,2.09000e+00,0.00000e+00
0.00000e+00,2.93333e-01,2.09049e+00,0.00000e+00
2.77556e-17,2.94170e-01,2.09333e+00,0.00000e+00
0.00000e+00,2.95157e-01,2.09667e+00,0.00000e+00
6.93889e-18,2.96217e-01,2.10000e+00,0.00000e+00
0.00000e+00,2.96667e-01,2.10128e+00,0.00000e+00
0.00000e+00,2.97384e-01,2.10333e+00,0.00000e+00
0.00000e+00,2.98541e-01,2.10667e+00,0.00000e+00
0.00000e+00,2.99778e-01,2.11000e+00,0.00000e+00
0.00000e+00,3.00000e-01,2.11055e+00,0.00000e+00
1.38778e-17,3.01099e-01,2.11333e+00,0.00000e+00
-1.38778e-17,3.02412e-01,2.11667e+00,0.00000e+00
-6.93889e-18,3.03333e-01,2.11881e+00,0.00000e+00
-1.38778e-17,3.03850e-01,2.12000e+00,0.00000e+00
0.00000e+00,3.05275e-01,2.12333e+00,0.00000e+00
-1.73472e-18,3.06667e-01,2.12640e+00,0.00000e+00
-2.25514e-17,3.06794e-01,2.12667e+00,0.00000e+00
0.00000e+00,3.08339e-01,2.13000e+00,0.00000e+00
8.67362e-19,3.09939e-01,2.13333e+00,0.00000e+00
0.00000e+00,3.10000e-01,2.13345e+00,0.00000e+00
-1.38778e-17,3.11595e-01,2.13667e+00,0.00000e+00
0.00000e+00,3.13290e-01,2.14000e+00,0.00000e+00
0.00000e+00,3.13333e-01,2.14008e+00,0.00000e+00
2.77556e-17,3.15036e-01,2.14333e+00,0.00000e+00
1.04083e-17,3.16667e-01,2.14636e+00,0.00000e+00
1.38778e-17,3.16837e-01,2.14667e+00,0.00000e+00
1.38778e-17,3.18657e-01,2.15000e+00,0.00000e+00
0.00000e+00,3.20000e-01,2.15236e+00,0.00000e+00
2.08167e-17,3.20566e-01,2.15333e+00,0.00000e+00
0.00000e+00,3.22457e-01,2.15667e+00,0.00000e+00
6.93889e-18,3.23333e-01,2.15813e+00,0.00000e+00
1.38778e-17,3.24457e-01,2.16000e+00,0.00000e+00
0.00000e+00,3.26446e-01,2.16333e+00,0.00000e+00
0.00000e+00,3.26667e-01,2.16368e+00,0.00000e+00
1.38778e-17,3.28505e-01,2.16667e+00,0.00000e+00
6.93889e-18,3.30000e-01,2.16904e+00,0.00000e+00
6.93889e-18,3.30622e-01,2.17000e+00,0.00000e+00
0.00000e+00,3.32724e-01,2.17333e+00,0.00000e+00
0.00000e+00,3.33333e-01,2.17425e+00,0.00000e+00
-1.38778e-17,3.34919e-01,2.17667e+00,0.00000e+00
1.38778e-17,3.36667e-01,2.17930e+00,0.00000e+00
1.38778e-17,3.37147e-01,2.18000e+00,0.00000e+00
0.00000e+00,3.39369e-01,2.18333e+00,0.00000e+00
0.00000e+00,3.40000e-01,2.18424e+00,0.00000e+00
0.00000e+00,3.41678e-01,2.18667e+00,0.00000e+00
-6.93889e-18,3.43333e-01,2.18903e+00,0.00000e+00
0.00000e+00,3.44024e-01,2.19000e+00,0.00000e+00
-3.46945e-18,3.46363e-01,2.19333e+00,0.00000e+00
0.00000e+00,3.46667e-01,2.19375e+00,0.00000e+00
0.00000e+00,3.48768e-01,2.19667e+00,0.00000e+00
0.00000e+00,3.50000e-01,2.19834e+00,0.00000e+00
1.38778e-17,3.51227e-01,2.20000e+00,0.00000e+00
0.00000e+00,3.53333e-01,2.20284e+00,0.00000e+00
-1.38778e-17,3.53704e-01,2.20333e+00,0.00000e+00
6.93889e-18,3.56187e-01,2.20667e+00,0.00000e+00
0.00000e+00,3.56667e-01,2.20729e+00,0.00000e+00
0.00000e+00,3.58736e-01,2.21000e+00,0.00000e+00
0.00000e+00,3.60000e-01,2.21163e+00,0.00000e+00
0.00000e+00,3.61331e-01,2.21333e+00,0.00000e+00
-6.93889e-18,3.63333e-01,2.21589e+00,0.00000e+00
-6.93889e-18,3.63950e-01,2.21667e+00,0.00000e+00
0.00000e+00,3.66576e-01,2.22000e+00,0.00000e+00
1.73472e-18,3.66667e-01,2.22011e+00,0.00000e+00
1.38778e-17,3.69242e-01,2.22333e+00,0.00000e+00
6.93889e-18,1.66938e+00,2.17000e+00,0.00000e+00
6.93889e-18,1.67000e+00,2.16904e+00,0.00000e+00
0.00000e+00,1.66728e+00,2.17333e+00,0.00000e+00
2.77556e-17,1.66508e+00,2.17667e+00,0.00000e+00
0.00000e+00,1.66667e+00,2.17425e+00,0.00000e+00
1.38778e-17,1.66285e+00,2.18000e+00,0.00000e+00
6.93889e-18,1.66333e+00,2.17930e+00,0.00000e+00
-6.93889e-18,1.66063e+00,2.18333e+00,0.00000e+00
0.00000e+00,1.65832e+00,2.18667e+00,0.00000e+00
0.00000e+00,1.66000e+00,2.18424e+00,0.00000e+00
0.00000e+00,1.65598e+00,2.19000e+00,0.00000e+00
1.38778e-17,1.65667e+00,2.18903e+00,0.00000e+00
0.00000e+00,1.65364e+00,2.19333e+00,0.00000e+00
0.00000e+00,1.65123e+00,2.19667e+00,0.00000e+00
0.00000e+00,1.65333e+00,2.19375e+00,0.00000e+00
1.38778e-17,1.64877e+00,2.20000e+00,0.00000e+00
1.38778e-17,1.65000e+00,2.19834e+00,0.00000e+00
0.00000e+00,1.64630e+00,2.20333e+00,0.00000e+00
0.00000e+00,1.64667e+00,2.20284e+00,0.00000e+00
0.00000e+00,1.64381e+00,2.20667e+00,0.00000e+00
-1.38778e-17,1.64126e+00,2.21000e+00,0.00000e+00
6.93889e-18,1.64333e+00,2.20729e+00,0.00000e+00
1.38778e-17,1.63867e+00,2.21333e+00,0.00000e+00
0.00000e+00,1.64000e+00,2.21163e+00,0.00000e+00
1.38778e-17,1.63605e+00,2.21667e+00,0.00000e+00
6.93889e-18,1.63667e+00,2.21589e+00,0.00000e+00
0.00000e+00,1.63342e+00,2.22000e+00,0.00000e+00
0.00000e+00,1.63076e+00,2.22333e+00,0.00000e+00
0.00000e+00,1.63333e+00,2.22011e+00,0.00000e+00
1.38778e-17,1.62804e+00,2.22667e+00,0.00000e+00
-6.93889e-18,1.63000e+00,2.22426e+00,0.00000e+00
0.00000e+00,1.62529e+00,2.23000e+00,0.00000e+00
0.00000e+00,1.62667e+00,2.22833e+00,0.00000e+00
0.00000e+00,1.62250e+00,2.23333e+00,0.00000e+00
1.38778e-17,1.62333e+00,2.23235e+00,0.00000e+00
0.00000e+00,1.61971e+00,2.23667e+00,0.00000e+00
1.04083e-17,1.62000e+00,2.23632e+00,0.00000e+00
0.00000e+00,1.61689e+00,2.24000e+00,0.00000e+00
6.93889e-18,1.61403e+00,2.24333e+00,0.00000e+00
0.00000e+00,1.61667e+00,2.24026e+00,0.00000e+00
0.00000e+00,1.61113e+00,2.24667e+00,0.00000e+00
6.93889e-18,1.61333e+00,2.24413e+00,0.00000e+00
-1.38778e-17,1.60820e+00,2.25000e+00,0.00000e+00
0.00000e+00,1.61000e+00,2.24795e+00,0.00000e+00
-1.38778e-17,1.60523e+00,2.25333e+00,0.00000e+00
0.00000e+00,1.60667e+00,2.25172e+00,0.00000e+00
-1.38778e-17,1.60224e+00,2.25667e+00,0.00000e+00
-1.38778e-17,1.60333e+00,2.25545e+00,0.00000e+00
-1.38778e-17,1.59922e+00,2.26000e+00,0.00000e+00
6.93889e-18,1.60000e+00,2.25915e+00,0.00000e+00
1.38778e-17,1.59618e+00,2.26333e+00,0.00000e+00
-1.38778e-17,1.59667e+00,2.26280e+00,0.00000e+00
0.00000e+00,1.69006e+00,2.13333e+00,0.00000e+00
0.00000e+00,1.68841e+00,2.13667e+00,0.00000e+00
-8.67362e-19,1.69000e+00,2.13345e+00,0.00000e+00
0.00000e+00,1.68671e+00,2.14000e+00,0.00000e+00
0.00000e+00,1.68496e+00,2.14333e+00,0.00000e+00
0.00000e+00,1.68667e+00,2.14008e+00,0.00000e+00
-2.08167e-17,1.68316e+00,2.14667e+00,0.00000e+00
-3.46945e-18,1.68333e+00,2.14636e+00,0.00000e+00
1.38778e-17,1.68134e+00,2.15000e+00,0.00000e+00
-6.93889e-18,1.67943e+00,2.15333e+00,0.00000e+00
-1.38778e-17,1.68000e+00,2.15236e+00,0.00000e+00
-1.38778e-17,1.67754e+00,2.15667e+00,0.00000e+00
-1.38778e-17,1.67554e+00,2.16000e+00,0.00000e+00
0.00000e+00,1.67667e+00,2.15813e+00,0.00000e+00
0.00000e+00,1.67355e+00,2.16333e+00,0.00000e+00
0.00000e+00,1.67150e+00,2.16667e+00,0.00000e+00
0.00000e+00,1.67333e+00,2.16368e+00,0.00000e+00
0.00000e+00,3.70000e-01,2.22426e+00,0.00000e+00
1.38778e-17,3.71960e-01,2.22667e+00,0.00000e+00
1.38778e-17,3.73333e-01,2.22833e+00,0.00000e+00
0.00000e+00,3.74714e-01,2.23000e+00,0.00000e+00
-1.38778e-17,3.76667e-01,2.23235e+00,0.00000e+00
0.00000e+00,3.77495e-01,2.23333e+00,0.00000e+00
-1.73472e-17,3.80000e-01,2.23632e+00,0.00000e+00
6.93889e-18,3.80294e-01,2.23667e+00,0.00000e+00
0.00000e+00,3.83112e-01,2.24000e+00,0.00000e+00
0.00000e+00,3.83333e-01,2.24026e+00,0.00000e+00
-6.93889e-18,3.85972e-01,2.24333e+00,0.00000e+00
0.00000e+00,3.86667e-01,2.24413e+00,0.00000e+00
0.00000e+00,3.88871e-01,2.24667e+00,0.00000e+00
0.00000e+00,3.90000e-01,2.24795e+00,0.00000e+00
0.00000e+00,3.91805e-01,2.25000e+00,0.00000e+00
-1.38778e-17,3.93333e-01,2.25172e+00,0.00000e+00
-1.38778e-17,3.94769e-01,2.25333e+00,0.00000e+00
-1.38778e-17,3.96667e-01,2.25545e+00,0.00000e+00
1.38778e-17,3.97760e-01,2.25667e+00,0.00000e+00
0.00000e+00,4.00000e-01,2.25915e+00,0.00000e+00
1.38778e-17,4.00777e-01,2.26000e+00,0.00000e+00
6.93889e-18,4.03333e-01,2.26280e+00,0.00000e+00
6.93889e-18,4.03820e-01,2.26333e+00,0.00000e+00
0.00000e+00,4.06667e-01,2.26643e+00,0.00000e+00
6.93889e-18,4.06888e-01,2.26667e+00,0.00000e+00
0.00000e+00,4.09982e-01,2.27000e+00,0.00000e+00
0.00000e+00,4.10000e-01,2.27002e+00,0.00000e+00
-3.46945e-18,4.13106e-01,2.27333e+00,0.00000e+00
0.00000e+00,4.13333e-01,2.27357e+00,0.00000e+00
6.93889e-18,4.16263e-01,2.27667e+00,0.00000e+00
6.93889e-18,4.16667e-01,2.27709e+00,0.00000e+00
0.00000e+00,4.19449e-01,2.28000e+00,0.00000e+00
0.00000e+00,4.20000e-01,2.28057e+00,0.00000e+00
6.93889e-18,4.22666e-01,2.28333e+00,0.00000e+00
-6.93889e-18,4.23333e-01,2.28402e+00,0.00000e+00
0.00000e+00,4.25912e-01,2.28667e+00,0.00000e+00
0.00000e+00,4.26667e-01,2.28744e+00,0.00000e+00
0.00000e+00,4.29186e-01,2.29000e+00,0.00000e+00
0.00000e+00,4.30000e-01,2.29082e+00,0.00000e+00
1.38778e-17,4.32489e-01,2.29333e+00,0.00000e+00
1.38778e-17,4.33333e-01,2.29418e+00,0.00000e+00
-1.38778e-17,4.35821e-01,2.29667e+00,0.00000e+00
0.00000e+00,4.36667e-01,2.29751e+00,0.00000e+00
0.00000e+00,4.39181e-01,2.30000e+00,0.00000e+00
0.00000e+00,4.40000e-01,2.30081e+00,0.00000e+00
6.93889e-18,4.42570e-01,2.30333e+00,0.00000e+00
-6.93889e-18,4.43333e-01,2.30408e+00,0.00000e+00
0.00000e+00,4.45988e-01,2.30667e+00,0.00000e+00
6.93889e-18,4.46667e-01,2.30733e+00,0.00000e+00
0.00000e+00,4.49436e-01,2.31000e+00,0.00000e+00
0.00000e+00,4.50000e-01,2.31054e+00,0.00000e+00
-6.93889e-18,4.52915e-01,2.31333e+00,0.00000e+00
0.00000e+00,4.53333e-01,2.31373e+00,0.00000e+00
0.00000e+00,4.56424e-01,2.31667e+00,0.00000e+00
-3.46945e-18,4.56667e-01,2.31690e+00,0.00000e+00
0.00000e+00,4.59966e-01,2.32000e+00,0.00000e+00
0.00000e+00,4.60000e-01,2.32003e+00,0.00000e+00
3.46945e-18,4.63333e-01,2.32314e+00,0.00000e+00
1.38778e-17,4.63539e-01,2.32333e+00,0.00000e+00
1.38778e-17,4.66667e-01,2.32623e+00,0.00000e+00
0.00000e+00,4.67141e-01,2.32667e+00,0.00000e+00
-6.93889e-18,4.70000e-01,2.32929e+00,0.00000e+00
1.73472e-17,1.53646e+00,2.32333e+00,0.00000e+00
1.73472e-17,1.53667e+00,2.32314e+00,0.00000e+00
-4.33681e-19,1.54000e+00,2.32003e+00,0.00000e+00
0.00000e+00,1.53286e+00,2.32667e+00,0.00000e+00
-6.93889e-18,1.53333e+00,2.32623e+00,0.00000e+00
-6.93889e-18,1.52923e+00,2.33000e+00,0.00000e+00
6.93889e-18,1.53000e+00,2.32929e+00,0.00000e+00
-1.38778e-17,1.52557e+00,2.33333e+00,0.00000e+00
-2.77556e-17,1.52667e+00,2.33234e+00,0.00000e+00
-1.38778e-17,1.52189e+00,2.33667e+00,0.00000e+00
0.00000e+00,1.52333e+00,2.33536e+00,0.00000e+00
1.38778e-17,1.52000e+00,2.33837e+00,0.00000e+00
1.73472e-17,1.59311e+00,2.26667e+00,0.00000e+00
-1.04083e-17,1.59333e+00,2.26643e+00,0.00000e+00
0.00000e+00,1.59002e+00,2.27000e+00,0.00000e+00
0.00000e+00,1.58689e+00,2.27333e+00,0.00000e+00
-2.16840e-19,1.59000e+00,2.27002e+00,0.00000e+00
0.00000e+00,1.58374e+00,2.27667e+00,0.00000e+00
-3.46945e-18,1.58667e+00,2.27357e+00,0.00000e+00
0.00000e+00,1.58055e+00,2.28000e+00,0.00000e+00
-6.93889e-18,1.58333e+00,2.27709e+00,0.00000e+00
0.00000e+00,1.57733e+00,2.28333e+00,0.00000e+00
0.00000e+00,1.58000e+00,2.28057e+00,0.00000e+00
-6.93889e-18,1.57409e+00,2.28667e+00,0.00000e+00
6.93889e-18,1.57667e+00,2.28402e+00,0.00000e+00
0.00000e+00,1.57081e+00,2.29000e+00,0.00000e+00
-6.93889e-18,1.57333e+00,2.28744e+00,0.00000e+00
0.00000e+00,1.56751e+00,2.29333e+00,0.00000e+00
0.00000e+00,1.57000e+00,2.29082e+00,0.00000e+00
0.00000e+00,1.56418e+00,2.29667e+00,0.00000e+00
0.00000e+00,1.56667e+00,2.29418e+00,0.00000e+00
-6.93889e-18,1.56082e+00,2.30000e+00,0.00000e+00
0.00000e+00,1.56333e+00,2.29751e+00,0.00000e+00
0.00000e+00,1.55743e+00,2.30333e+00,0.00000e+00
6.93889e-18,1.56000e+00,2.30081e+00,0.00000e+00
-6.93889e-18,1.55401e+00,2.30667e+00,0.00000e+00
0.00000e+00,1.55667e+00,2.30408e+00,0.00000e+00
6.93889e-18,1.55056e+00,2.31000e+00,0.00000e+00
0.00000e+00,1.55333e+00,2.30733e+00,0.00000e+00
0.00000e+00,1.54709e+00,2.31333e+00,0.00000e+00
0.00000e+00,1.55000e+00,2.31054e+00,0.00000e+00
0.00000e+00,1.54358e+00,2.31667e+00,0.00000e+00
0.00000e+00,1.54667e+00,2.31373e+00,0.00000e+00
-4.33681e-19,1.54003e+00,2.32000e+00,0.00000e+00
-3.46945e-18,1.54333e+00,2.31690e+00,0.00000e+00
-1.38778e-17,4.70769e-01,2.33000e+00,0.00000e+00
0.00000e+00,4.73333e-01,2.33234e+00,0.00000e+00
0.00000e+00,4.74426e-01,2.33333e+00,0.00000e+00
0.00000e+00,4.76667e-01,2.33536e+00,0.00000e+00
-1.38778e-17,4.78111e-01,2.33667e+00,0.00000e+00
0.00000e+00,4.80000e-01,2.33837e+00,0.00000e+00
0.00000e+00,4.81826e-01,2.34000e+00,0.00000e+00
0.00000e+00,4.83333e-01,2.34135e+00,0.00000e+00
1.38778e-17,4.85575e-01,2.34333e+00,0.00000e+00
0.00000e+00,4.86667e-01,2.34430e+00,0.00000e+00
0.00000e+00,4.89360e-01,2.34667e+00,0.00000e+00
0.00000e+00,4.90000e-01,2.34723e+00,0.00000e+00
0.00000e+00,4.93187e-01,2.35000e+00,0.00000e+00
0.00000e+00,4.93333e-01,2.35013e+00,0.00000e+00
2.08167e-17,4.96667e-01,2.35300e+00,0.00000e+00
-6.93889e-18,4.97054e-01,2.35333e+00,0.00000e+00
1.38778e-17,5.00000e-01,2.35585e+00,0.00000e+00
-1.38778e-17,5.00945e-01,2.35667e+00,0.00000e+00
0.00000e+00,5.03333e-01,2.35870e+00,0.00000e+00
0.00000e+00,5.04862e-01,2.36000e+00,0.00000e+00
1.38778e-17,5.06667e-01,2.36153e+00,0.00000e+00
-1.38778e-17,5.08813e-01,2.36333e+00,0.00000e+00
0.00000e+00,5.10000e-01,2.36433e+00,0.00000e+00
0.00000e+00,5.12807e-01,2.36667e+00,0.00000e+00
6.93889e-18,5.13333e-01,2.36711e+00,0.00000e+00
-1.38778e-17,5.16667e-01,2.36984e+00,0.00000e+00
0.00000e+00,5.16855e-01,2.37000e+00,0.00000e+00
0.00000e+00,5.20000e-01,2.37257e+00,0.00000e+00
-6.93889e-18,5.20933e-01,2.37333e+00,0.00000e+00
0.00000e+00,5.23333e-01,2.37528e+00,0.00000e+00
1.38778e-17,5.25035e-01,2.37667e+00,0.00000e+00
0.00000e+00,5.26667e-01,2.37799e+00,0.00000e+00
6.93889e-18,5.29177e-01,2.38000e+00,0.00000e+00
0.00000e+00,5.30000e-01,2.38066e+00,0.00000e+00
4.33681e-18,5.33333e-01,2.38330e+00,0.00000e+00
-3.46945e-18,5.33380e-01,2.38333e+00,0.00000e+00
0.00000e+00,5.36667e-01,2.38591e+00,0.00000e+00
0.00000e+00,5.37623e-01,2.38667e+00,0.00000e+00
0.00000e+00,5.40000e-01,2.38853e+00,0.00000e+00
0.00000e+00,5.41889e-01,2.39000e+00,0.00000e+00
0.00000e+00,5.43333e-01,2.39113e+00,0.00000e+00
0.00000e+00,5.46205e-01,2.39333e+00,0.00000e+00
0.00000e+00,5.46667e-01,2.39369e+00,0.00000e+00
0.00000e+00,5.50000e-01,2.39621e+00,0.00000e+00
0.00000e+00,5.50590e-01,2.39667e+00,0.00000e+00
0.00000e+00,5.53333e-01,2.39874e+00,0.00000e+00
0.00000e+00,5.54996e-01,2.40000e+00,0.00000e+00
0.00000e+00,5.56667e-01,2.40126e+00,0.00000e+00
-6.93889e-18,1.41266e+00,2.42333e+00,0.00000e+00
-1.38778e-17,1.41333e+00,2.42286e+00,0.00000e+00
-6.93889e-18,1.41667e+00,2.42057e+00,0.00000e+00
6.93889e-18,1.40783e+00,2.42667e+00,0.00000e+00
1.38778e-17,1.41000e+00,2.42517e+00,0.00000e+00
6.93889e-18,1.40291e+00,2.43000e+00,0.00000e+00
-6.93889e-18,1.40333e+00,2.42971e+00,0.00000e+00
0.00000e+00,1.40667e+00,2.42747e+00,0.00000e+00
0.00000e+00,1.39795e+00,2.43333e+00,0.00000e+00
-2.77556e-17,1.40000e+00,2.43195e+00,0.00000e+00
0.00000e+00,6.63333e-01,2.47080e+00,0.00000e+00
1.38778e-17,6.66667e-01,2.47262e+00,0.00000e+00
6.93889e-18,6.67944e-01,2.47333e+00,0.00000e+00
-1.38778e-17,6.70000e-01,2.47447e+00,0.00000e+00
-2.08167e-17,6.73333e-01,2.47625e+00,0.00000e+00
0.00000e+00,6.74078e-01,2.47667e+00,0.00000e+00
-1.38778e-17,6.76667e-01,2.47807e+00,0.00000e+00
3.46945e-18,6.80000e-01,2.47982e+00,0.00000e+00
6.93889e-18,6.80332e-01,2.48000e+00,0.00000e+00
1.38778e-17,6.83333e-01,2.48158e+00,0.00000e+00
-2.16840e-18,6.86667e-01,2.48331e+00,0.00000e+00
-1.12757e-17,6.86718e-01,2.48333e+00,0.00000e+00
-1.38778e-17,6.90000e-01,2.48502e+00,0.00000e+00
0.00000e+00,6.93246e-01,2.48667e+00,0.00000e+00
0.00000e+00,6.93333e-01,2.48671e+00,0.00000e+00
-1.38778e-17,6.96667e-01,2.48838e+00,0.00000e+00
0.00000e+00,6.99927e-01,2.49000e+00,0.00000e+00
8.67362e-19,7.00000e-01,2.49004e+00,0.00000e+00
-1.38778e-17,7.03333e-01,2.49167e+00,0.00000e+00
1.99493e-17,7.06667e-01,2.49328e+00,0.00000e+00
2.60209e-18,7.06770e-01,2.49333e+00,0.00000e+00
0.00000e+00,1.51817e+00,2.34000e+00,0.00000e+00
0.00000e+00,1.51442e+00,2.34333e+00,0.00000e+00
0.00000e+00,1.51667e+00,2.34135e+00,0.00000e+00
0.00000e+00,1.51064e+00,2.34667e+00,0.00000e+00
0.00000e+00,1.51333e+00,2.34430e+00,0.00000e+00
0.00000e+00,1.50681e+00,2.35000e+00,0.00000e+00
-6.93889e-18,1.51000e+00,2.34723e+00,0.00000e+00
-6.93889e-18,1.50295e+00,2.35333e+00,0.00000e+00
-1.38778e-17,1.50333e+00,2.35300e+00,0.00000e+00
-1.73472e-18,1.50667e+00,2.35013e+00,0.00000e+00
-1.38778e-17,1.49906e+00,2.35667e+00,0.00000e+00
-2.77556e-17,1.50000e+00,2.35585e+00,0.00000e+00
-1.38778e-17,1.49514e+00,2.36000e+00,0.00000e+00
-1.38778e-17,1.49667e+00,2.35870e+00,0.00000e+00
0.00000e+00,1.49119e+00,2.36333e+00,0.00000e+00
-1.38778e-17,1.49333e+00,2.36153e+00,0.00000e+00
0.00000e+00,1.48719e+00,2.36667e+00,0.00000e+00
1.38778e-17,1.49000e+00,2.36433e+00,0.00000e+00
-6.93889e-18,1.48314e+00,2.37000e+00,0.00000e+00
-1.38778e-17,1.48333e+00,2.36984e+00,0.00000e+00
6.93889e-18,1.48667e+00,2.36711e+00,0.00000e+00
6.93889e-18,1.47907e+00,2.37333e+00,0.00000e+00
0.00000e+00,1.48000e+00,2.37257e+00,0.00000e+00
0.00000e+00,1.47497e+00,2.37667e+00,0.00000e+00
1.38778e-17,1.47667e+00,2.37528e+00,0.00000e+00
0.00000e+00,1.47082e+00,2.38000e+00,0.00000e+00
-1.38778e-17,1.47333e+00,2.37799e+00,0.00000e+00
-2.60209e-18,1.46662e+00,2.38333e+00,0.00000e+00
-8.67362e-19,1.46667e+00,2.38330e+00,0.00000e+00
6.93889e-18,1.47000e+00,2.38066e+00,0.00000e+00
0.00000e+00,1.46238e+00,2.38667e+00,0.00000e+00
0.00000e+00,1.46333e+00,2.38591e+00,0.00000e+00
0.00000e+00,1.45811e+00,2.39000e+00,0.00000e+00
0.00000e+00,1.46000e+00,2.38853e+00,0.00000e+00
0.00000e+00,1.45379e+00,2.39333e+00,0.00000e+00
-1.38778e-17,1.45667e+00,2.39113e+00,0.00000e+00
-6.93889e-18,1.44941e+00,2.39667e+00,0.00000e+00
0.00000e+00,1.45000e+00,2.39621e+00,0.00000e+00
-6.93889e-18,1.45333e+00,2.39369e+00,0.00000e+00
0.00000e+00,1.44500e+00,2.40000e+00,0.00000e+00
1.38778e-17,1.44667e+00,2.39874e+00,0.00000e+00
0.00000e+00,1.44055e+00,2.40333e+00,0.00000e+00
1.38778e-17,1.44333e+00,2.40126e+00,0.00000e+00
-1.38778e-17,1.43602e+00,2.40667e+00,0.00000e+00
-6.93889e-18,1.43667e+00,2.40619e+00,0.00000e+00
0.00000e+00,1.44000e+00,2.40375e+00,0.00000e+00
0.00000e+00,1.43147e+00,2.41000e+00,0.00000e+00
1.38778e-17,1.43333e+00,2.40863e+00,0.00000e+00
0.00000e+00,1.42686e+00,2.41333e+00,0.00000e+00
-1.38778e-17,1.43000e+00,2.41108e+00,0.00000e+00
0.00000e+00,1.42217e+00,2.41667e+00,0.00000e+00
1.38778e-17,1.42333e+00,2.41583e+00,0.00000e+00
-1.73472e-18,1.42667e+00,2.41347e+00,0.00000e+00
6.93889e-18,1.41746e+00,2.42000e+00,0.00000e+00
0.00000e+00,1.42000e+00,2.41821e+00,0.00000e+00
0.00000e+00,5.59449e-01,2.40333e+00,0.00000e+00
0.00000e+00,5.60000e-01,2.40375e+00,0.00000e+00
6.93889e-18,5.63333e-01,2.40619e+00,0.00000e+00
-1.38778e-17,5.63978e-01,2.40667e+00,0.00000e+00
-1.38778e-17,5.66667e-01,2.40863e+00,0.00000e+00
1.38778e-17,5.68531e-01,2.41000e+00,0.00000e+00
-1.38778e-17,5.70000e-01,2.41108e+00,0.00000e+00
0.00000e+00,5.73144e-01,2.41333e+00,0.00000e+00
0.00000e+00,5.73333e-01,2.41347e+00,0.00000e+00
1.38778e-17,5.76667e-01,2.41583e+00,0.00000e+00
-1.38778e-17,5.77826e-01,2.41667e+00,0.00000e+00
0.00000e+00,5.80000e-01,2.41821e+00,0.00000e+00
0.00000e+00,5.82538e-01,2.42000e+00,0.00000e+00
0.00000e+00,5.83333e-01,2.42057e+00,0.00000e+00
0.00000e+00,5.86667e-01,2.42286e+00,0.00000e+00
6.93889e-18,5.87339e-01,2.42333e+00,0.00000e+00
1.38778e-17,5.90000e-01,2.42517e+00,0.00000e+00
0.00000e+00,5.92172e-01,2.42667e+00,0.00000e+00
0.00000e+00,5.93333e-01,2.42747e+00,0.00000e+00
1.04083e-17,5.96667e-01,2.42971e+00,0.00000e+00
1.04083e-17,5.97092e-01,2.43000e+00,0.00000e+00
1.38778e-17,6.00000e-01,2.43195e+00,0.00000e+00
0.00000e+00,6.02055e-01,2.43333e+00,0.00000e+00
0.00000e+00,6.03333e-01,2.43420e+00,0.00000e+00
-2.08167e-17,6.06667e-01,2.43637e+00,0.00000e+00
0.00000e+00,6.07106e-01,2.43667e+00,0.00000e+00
-1.38778e-17,6.10000e-01,2.43856e+00,0.00000e+00
-6.93889e-18,6.12206e-01,2.44000e+00,0.00000e+00
-1.38778e-17,6.13333e-01,2.44074e+00,0.00000e+00
6.93889e-18,6.16667e-01,2.44285e+00,0.00000e+00
6.93889e-18,6.17402e-01,2.44333e+00,0.00000e+00
0.00000e+00,6.20000e-01,2.44499e+00,0.00000e+00
6.93889e-18,6.22648e-01,2.44667e+00,0.00000e+00
0.00000e+00,6.23333e-01,2.44711e+00,0.00000e+00
0.00000e+00,6.26667e-01,2.44916e+00,0.00000e+00
-1.38778e-17,6.27999e-01,2.45000e+00,0.00000e+00
0.00000e+00,6.30000e-01,2.45125e+00,0.00000e+00
6.07153e-18,6.33333e-01,2.45328e+00,0.00000e+00
-8.67362e-19,6.33419e-01,2.45333e+00,0.00000e+00
1.38778e-17,6.36667e-01,2.45530e+00,0.00000e+00
-1.38778e-17,6.38923e-01,2.45667e+00,0.00000e+00
0.00000e+00,6.40000e-01,2.45733e+00,0.00000e+00
-1.38778e-17,6.43333e-01,2.45928e+00,0.00000e+00
-6.93889e-18,6.44534e-01,2.46000e+00,0.00000e+00
0.00000e+00,6.46667e-01,2.46127e+00,0.00000e+00
-8.67362e-18,6.50000e-01,2.46320e+00,0.00000e+00
-5.20417e-18,6.50228e-01,2.46333e+00,0.00000e+00
2.77556e-17,6.53333e-01,2.46512e+00,0.00000e+00
0.00000e+00,6.56017e-01,2.46667e+00,0.00000e+00
-6.93889e-18,6.56667e-01,2.46705e+00,0.00000e+00
-2.77556e-17,6.60000e-01,2.46891e+00,0.00000e+00
6.93889e-18,6.61924e-01,2.47000e+00,0.00000e+00
6.93889e-18,1.15626e+00,2.54333e+00,0.00000e+00
-1.90820e-17,1.15667e+00,2.54323e+00,0.00000e+00
1.38778e-17,1.16000e+00,2.54237e+00,0.00000e+00
3.46945e-18,1.14234e+00,2.54667e+00,0.00000e+00
3.46945e-18,1.14333e+00,2.54643e+00,0.00000e+00
-1.38778e-17,1.14667e+00,2.54565e+00,0.00000e+00
-2.77556e-17,1.15000e+00,2.54488e+00,0.00000e+00
1.38778e-17,1.15333e+00,2.54408e+00,0.00000e+00
-8.67362e-19,1.12689e+00,2.55000e+00,0.00000e+00
2.77556e-17,1.13000e+00,2.54934e+00,0.00000e+00
1.38778e-17,1.13333e+00,2.54865e+00,0.00000e+00
0.00000e+00,1.13667e+00,2.54795e+00,0.00000e+00
0.00000e+00,1.14000e+00,2.54722e+00,0.00000e+00
3.46945e-18,1.10922e+00,2.55333e+00,0.00000e+00
-1.38778e-17,1.11000e+00,2.55319e+00,0.00000e+00
-2.77556e-17,1.11333e+00,2.55258e+00,0.00000e+00
1.38778e-17,1.11667e+00,2.55198e+00,0.00000e+00
1.38778e-17,1.12000e+00,2.55137e+00,0.00000e+00
0.00000e+00,1.12333e+00,2.55073e+00,0.00000e+00
0.00000e+00,1.12667e+00,2.55005e+00,0.00000e+00
0.00000e+00,1.08805e+00,2.55667e+00,0.00000e+00
1.38778e-17,1.09000e+00,2.55638e+00,0.00000e+00
-1.38778e-17,1.09333e+00,2.55588e+00,0.00000e+00
1.38778e-17,1.09667e+00,2.55539e+00,0.00000e+00
-2.77556e-17,1.10000e+00,2.55488e+00,0.00000e+00
1.38778e-17,1.10333e+00,2.55435e+00,0.00000e+00
-6.93889e-18,1.10667e+00,2.55380e+00,0.00000e+00
-4.33681e-19,1.05974e+00,2.56000e+00,0.00000e+00
-8.23994e-18,1.06000e+00,2.55997e+00,0.00000e+00
-6.93889e-18,1.06333e+00,2.55963e+00,0.00000e+00
-1.38778e-17,1.06667e+00,2.55928e+00,0.00000e+00
1.38778e-17,1.07000e+00,2.55892e+00,0.00000e+00
2.77556e-17,1.07333e+00,2.55855e+00,0.00000e+00
0.00000e+00,1.07667e+00,2.55817e+00,0.00000e+00
-1.38778e-17,1.08000e+00,2.55777e+00,0.00000e+00
1.38778e-17,1.08333e+00,2.55734e+00,0.00000e+00
0.00000e+00,1.08667e+00,2.55687e+00,0.00000e+00
-1.38778e-17,1.05000e+00,2.56087e+00,0.00000e+00
0.00000e+00,1.05333e+00,2.56060e+00,0.00000e+00
-6.93889e-18,1.05667e+00,2.56030e+00,0.00000e+00
-1.38778e-17,8.83333e-01,2.55198e+00,0.00000e+00
-1.38778e-17,8.86667e-01,2.55258e+00,0.00000e+00
-2.08167e-17,8.90000e-01,2.55319e+00,0.00000e+00
-1.73472e-18,8.90775e-01,2.55333e+00,0.00000e+00
0.00000e+00,8.93333e-01,2.55380e+00,0.00000e+00
0.00000e+00,8.96667e-01,2.55435e+00,0.00000e+00
1.38778e-17,9.00000e-01,2.55488e+00,0.00000e+00
1.38778e-17,9.03333e-01,2.55539e+00,0.00000e+00
1.38778e-17,9.06667e-01,2.55588e+00,0.00000e+00
-1.38778e-17,9.10000e-01,2.55638e+00,0.00000e+00
0.00000e+00,9.11953e-01,2.55667e+00,0.00000e+00
0.00000e+00,9.13333e-01,2.55687e+00,0.00000e+00
0.00000e+00,9.16667e-01,2.55734e+00,0.00000e+00
0.00000e+00,9.20000e-01,2.55777e+00,0.00000e+00
2.77556e-17,9.23333e-01,2.55817e+00,0.00000e+00
0.00000e+00,9.26667e-01,2.55855e+00,0.00000e+00
0.00000e+00,9.30000e-01,2.55892e+00,0.00000e+00
2.77556e-17,9.33333e-01,2.55928e+00,0.00000e+00
1.38778e-17,9.36667e-01,2.55963e+00,0.00000e+00
1.77809e-17,9.40000e-01,2.55997e+00,0.00000e+00
0.00000e+00,1.39289e+00,2.43667e+00,0.00000e+00
-3.46945e-18,1.39333e+00,2.43637e+00,0.00000e+00
-1.38778e-17,1.39667e+00,2.43420e+00,0.00000e+00
-1.38778e-17,1.38779e+00,2.44000e+00,0.00000e+00
0.00000e+00,1.39000e+00,2.43856e+00,0.00000e+00
-6.93889e-18,1.38260e+00,2.44333e+00,0.00000e+00
-6.93889e-18,1.38333e+00,2.44285e+00,0.00000e+00
1.38778e-17,1.38667e+00,2.44074e+00,0.00000e+00
0.00000e+00,1.37735e+00,2.44667e+00,0.00000e+00
0.00000e+00,1.38000e+00,2.44499e+00,0.00000e+00
0.00000e+00,1.37667e+00,2.44711e+00,0.00000e+00
-1.38778e-17,1.37000e+00,2.45125e+00,0.00000e+00
6.93889e-18,1.37200e+00,2.45000e+00,0.00000e+00
1.38778e-17,1.37333e+00,2.44916e+00,0.00000e+00
7.80626e-18,1.36658e+00,2.45333e+00,0.00000e+00
-2.08167e-17,1.36667e+00,2.45328e+00,0.00000e+00
-6.93889e-18,1.36108e+00,2.45667e+00,0.00000e+00
-1.38778e-17,1.36333e+00,2.45530e+00,0.00000e+00
-6.93889e-18,1.35547e+00,2.46000e+00,0.00000e+00
0.00000e+00,1.35667e+00,2.45928e+00,0.00000e+00
0.00000e+00,1.36000e+00,2.45733e+00,0.00000e+00
5.20417e-18,1.34977e+00,2.46333e+00,0.00000e+00
-1.73472e-18,1.35000e+00,2.46320e+00,0.00000e+00
1.38778e-17,1.35333e+00,2.46127e+00,0.00000e+00
0.00000e+00,1.34398e+00,2.46667e+00,0.00000e+00
0.00000e+00,1.34667e+00,2.46512e+00,0.00000e+00
6.93889e-18,1.33808e+00,2.47000e+00,0.00000e+00
-1.38778e-17,1.34000e+00,2.46891e+00,0.00000e+00
0.00000e+00,1.34333e+00,2.46705e+00,0.00000e+00
-6.93889e-18,1.33206e+00,2.47333e+00,0.00000e+00
1.38778e-17,1.33333e+00,2.47262e+00,0.00000e+00
0.00000e+00,1.33667e+00,2.47080e+00,0.00000e+00
6.93889e-18,1.32592e+00,2.47667e+00,0.00000e+00
-2.08167e-17,1.32667e+00,2.47625e+00,0.00000e+00
-2.77556e-17,1.33000e+00,2.47447e+00,0.00000e+00
1.38778e-17,1.31967e+00,2.48000e+00,0.00000e+00
-1.73472e-17,1.32000e+00,2.47982e+00,0.00000e+00
1.38778e-17,1.32333e+00,2.47807e+00,0.00000e+00
-3.03577e-18,1.31328e+00,2.48333e+00,0.00000e+00
-1.60462e-17,1.31333e+00,2.48331e+00,0.00000e+00
0.00000e+00,1.31667e+00,2.48158e+00,0.00000e+00
0.00000e+00,1.30675e+00,2.48667e+00,0.00000e+00
1.38778e-17,1.31000e+00,2.48502e+00,0.00000e+00
0.00000e+00,1.30007e+00,2.49000e+00,0.00000e+00
0.00000e+00,1.30333e+00,2.48838e+00,0.00000e+00
0.00000e+00,1.30667e+00,2.48671e+00,0.00000e+00
8.67362e-19,1.29323e+00,2.49333e+00,0.00000e+00
-1.38778e-17,1.29333e+00,2.49328e+00,0.00000e+00
0.00000e+00,1.29667e+00,2.49167e+00,0.00000e+00
0.00000e+00,1.30000e+00,2.49004e+00,0.00000e+00
-6.93889e-18,1.28621e+00,2.49667e+00,0.00000e+00
2.08167e-17,1.28667e+00,2.49645e+00,0.00000e+00
0.00000e+00,1.29000e+00,2.49488e+00,0.00000e+00
6.93889e-18,1.27901e+00,2.50000e+00,0.00000e+00
-6.93889e-18,1.28000e+00,2.49953e+00,0.00000e+00
1.38778e-17,1.28333e+00,2.49802e+00,0.00000e+00
6.93889e-18,1.27162e+00,2.50333e+00,0.00000e+00
-1.38778e-17,1.27333e+00,2.50255e+00,0.00000e+00
-1.38778e-17,1.27667e+00,2.50109e+00,0.00000e+00
3.46945e-18,1.26400e+00,2.50667e+00,0.00000e+00
-1.38778e-17,1.26667e+00,2.50550e+00,0.00000e+00
0.00000e+00,1.27000e+00,2.50407e+00,0.00000e+00
1.73472e-17,1.25667e+00,2.50977e+00,0.00000e+00
0.00000e+00,1.26000e+00,2.50838e+00,0.00000e+00
-6.93889e-18,1.26333e+00,2.50697e+00,0.00000e+00
0.00000e+00,7.10000e-01,2.49488e+00,0.00000e+00
-2.08167e-17,7.13333e-01,2.49645e+00,0.00000e+00
6.93889e-18,7.13787e-01,2.49667e+00,0.00000e+00
-1.38778e-17,7.16667e-01,2.49802e+00,0.00000e+00
-2.08167e-17,7.20000e-01,2.49953e+00,0.00000e+00
1.38778e-17,7.20988e-01,2.50000e+00,0.00000e+00
1.38778e-17,7.23333e-01,2.50109e+00,0.00000e+00
-1.38778e-17,7.26667e-01,2.50255e+00,0.00000e+00
6.93889e-18,7.28384e-01,2.50333e+00,0.00000e+00
0.00000e+00,7.30000e-01,2.50407e+00,0.00000e+00
2.77556e-17,7.33333e-01,2.50550e+00,0.00000e+00
0.00000e+00,7.35997e-01,2.50667e+00,0.00000e+00
0.00000e+00,7.36667e-01,2.50697e+00,0.00000e+00
-1.38778e-17,7.40000e-01,2.50838e+00,0.00000e+00
-1.04083e-17,7.43333e-01,2.50977e+00,0.00000e+00
-1.04083e-17,7.43859e-01,2.51000e+00,0.00000e+00
1.38778e-17,7.46667e-01,2.51118e+00,0.00000e+00
0.00000e+00,7.50000e-01,2.51252e+00,0.00000e+00
0.00000e+00,7.51971e-01,2.51333e+00,0.00000e+00
6.93889e-18,7.53333e-01,2.51390e+00,0.00000e+00
1.38778e-17,7.56667e-01,2.51521e+00,0.00000e+00
-1.04083e-17,7.60000e-01,2.51651e+00,0.00000e+00
-6.93889e-18,7.60374e-01,2.51667e+00,0.00000e+00
1.38778e-17,7.63333e-01,2.51783e+00,0.00000e+00
-2.77556e-17,7.66667e-01,2.51907e+00,0.00000e+00
0.00000e+00,7.69091e-01,2.52000e+00,0.00000e+00
0.00000e+00,7.70000e-01,2.52036e+00,0.00000e+00
-1.38778e-17,7.73333e-01,2.52158e+00,0.00000e+00
-6.93889e-18,7.76667e-01,2.52277e+00,0.00000e+00
6.93889e-18,7.78172e-01,2.52333e+00,0.00000e+00
0.00000e+00,7.80000e-01,2.52401e+00,0.00000e+00
-1.38778e-17,7.83333e-01,2.52516e+00,0.00000e+00
2.08167e-17,7.86667e-01,2.52631e+00,0.00000e+00
0.00000e+00,7.87651e-01,2.52667e+00,0.00000e+00
1.38778e-17,7.90000e-01,2.52749e+00,0.00000e+00
2.77556e-17,7.93333e-01,2.52859e+00,0.00000e+00
-1.38778e-17,7.96667e-01,2.52969e+00,0.00000e+00
3.46945e-18,7.97589e-01,2.53000e+00,0.00000e+00
1.38778e-17,8.00000e-01,2.53081e+00,0.00000e+00
1.38778e-17,8.03333e-01,2.53185e+00,0.00000e+00
-6.93889e-18,8.06667e-01,2.53288e+00,0.00000e+00
-6.93889e-18,8.08057e-01,2.53333e+00,0.00000e+00
0.00000e+00,8.10000e-01,2.53396e+00,0.00000e+00
0.00000e+00,8.13333e-01,2.53495e+00,0.00000e+00
0.00000e+00,8.16667e-01,2.53592e+00,0.00000e+00
-3.46945e-18,1.25614e+00,2.51000e+00,0.00000e+00
0.00000e+00,1.24803e+00,2.51333e+00,0.00000e+00
2.77556e-17,1.25000e+00,2.51252e+00,0.00000e+00
-1.38778e-17,1.25333e+00,2.51118e+00,0.00000e+00
6.93889e-18,1.23963e+00,2.51667e+00,0.00000e+00
1.73472e-17,1.24000e+00,2.51651e+00,0.00000e+00
-1.38778e-17,1.24333e+00,2.51521e+00,0.00000e+00
-6.93889e-18,1.24667e+00,2.51390e+00,0.00000e+00
-6.93889e-18,1.23091e+00,2.52000e+00,0.00000e+00
-1.38778e-17,1.23333e+00,2.51907e+00,0.00000e+00
-1.38778e-17,1.23667e+00,2.51783e+00,0.00000e+00
6.93889e-18,1.22183e+00,2.52333e+00,0.00000e+00
-2.77556e-17,1.22333e+00,2.52277e+00,0.00000e+00
1.38778e-17,1.22667e+00,2.52158e+00,0.00000e+00
0.00000e+00,1.23000e+00,2.52036e+00,0.00000e+00
-6.93889e-18,1.21235e+00,2.52667e+00,0.00000e+00
-1.38778e-17,1.21333e+00,2.52631e+00,0.00000e+00
1.38778e-17,1.21667e+00,2.52516e+00,0.00000e+00
0.00000e+00,1.22000e+00,2.52401e+00,0.00000e+00
-6.93889e-18,1.20241e+00,2.53000e+00,0.00000e+00
-2.08167e-17,1.20333e+00,2.52969e+00,0.00000e+00
2.77556e-17,1.20667e+00,2.52859e+00,0.00000e+00
0.00000e+00,1.21000e+00,2.52749e+00,0.00000e+00
6.93889e-18,1.19194e+00,2.53333e+00,0.00000e+00
-6.93889e-18,1.19333e+00,2.53288e+00,0.00000e+00
-1.38778e-17,1.19667e+00,2.53185e+00,0.00000e+00
0.00000e+00,1.20000e+00,2.53081e+00,0.00000e+00
3.46945e-18,1.18086e+00,2.53667e+00,0.00000e+00
-1.38778e-17,1.18333e+00,2.53592e+00,0.00000e+00
-1.38778e-17,1.18667e+00,2.53495e+00,0.00000e+00
0.00000e+00,1.19000e+00,2.53396e+00,0.00000e+00
3.46945e-18,1.16901e+00,2.54000e+00,0.00000e+00
2.08167e-17,1.17000e+00,2.53972e+00,0.00000e+00
-2.77556e-17,1.17333e+00,2.53880e+00,0.00000e+00
-1.38778e-17,1.17667e+00,2.53789e+00,0.00000e+00
0.00000e+00,1.18000e+00,2.53693e+00,0.00000e+00
-1.38778e-17,1.16333e+00,2.54153e+00,0.00000e+00
1.38778e-17,1.16667e+00,2.54066e+00,0.00000e+00
0.00000e+00,8.19144e-01,2.53667e+00,0.00000e+00
0.00000e+00,8.20000e-01,2.53693e+00,0.00000e+00
1.38778e-17,8.23333e-01,2.53789e+00,0.00000e+00
1.38778e-17,8.26667e-01,2.53880e+00,0.00000e+00
0.00000e+00,8.30000e-01,2.53972e+00,0.00000e+00
6.93889e-18,8.30986e-01,2.54000e+00,0.00000e+00
0.00000e+00,8.33333e-01,2.54066e+00,0.00000e+00
0.00000e+00,8.36667e-01,2.54153e+00,0.00000e+00
0.00000e+00,8.40000e-01,2.54237e+00,0.00000e+00
1.90820e-17,8.43333e-01,2.54323e+00,0.00000e+00
1.73472e-18,8.43736e-01,2.54333e+00,0.00000e+00
0.00000e+00,8.46667e-01,2.54408e+00,0.00000e+00
1.38778e-17,8.50000e-01,2.54488e+00,0.00000e+00
0.00000e+00,8.53333e-01,2.54565e+00,0.00000e+00
-2.42861e-17,8.56667e-01,2.54643e+00,0.00000e+00
3.46945e-18,8.57655e-01,2.54667e+00,0.00000e+00
-6.93889e-18,8.60000e-01,2.54722e+00,0.00000e+00
1.38778e-17,8.63333e-01,2.54795e+00,0.00000e+00
1.38778e-17,8.66667e-01,2.54865e+00,0.00000e+00
-1.38778e-17,8.70000e-01,2.54934e+00,0.00000e+00
0.00000e+00,8.73109e-01,2.55000e+00,0.00000e+00
-8.67362e-19,8.73333e-01,2.55005e+00,0.00000e+00
0.00000e+00,8.76667e-01,2.55073e+00,0.00000e+00
0.00000e+00,8.80000e-01,2.55137e+00,0.00000e+00
1.73472e-18,9.40256e-01,2.56000e+00,0.00000e+00
0.00000e+00,9.43333e-01,2.56030e+00,0.00000e+00
0.00000e+00,9.46667e-01,2.56060e+00,0.00000e+00
0.00000e+00,9.50000e-01,2.56087e+00,0.00000e+00
0.00000e+00,9.53333e-01,2.56113e+00,0.00000e+00
1.38778e-17,9.56667e-01,2.56136e+00,0.00000e+00
1.38778e-17,9.60000e-01,2.56157e+00,0.00000e+00
0.00000e+00,9.63333e-01,2.56177e+00,0.00000e+00
1.38778e-17,9.66667e-01,2.56195e+00,0.00000e+00
1.38778e-17,9.70000e-01,2.56211e+00,0.00000e+00
1.38778e-17,9.73333e-01,2.56226e+00,0.00000e+00
-1.38778e-17,9.76667e-01,2.56239e+00,0.00000e+00
1.38778e-17,9.80000e-01,2.56250e+00,0.00000e+00
0.00000e+00,9.83333e-01,2.56260e+00,0.00000e+00
-1.38778e-17,9.86667e-01,2.56268e+00,0.00000e+00
2.77556e-17,9.90000e-01,2.56274e+00,0.00000e+00
-1.38778e-17,9.93333e-01,2.56278e+00,0.00000e+00
-2.08167e-17,9.96667e-01,2.56281e+00,0.00000e+00
-1.38778e-17,1.00000e+00,2.56282e+00,0.00000e+00
2.77556e-17,1.00333e+00,2.56281e+00,0.00000e+00
-1.38778e-17,1.00667e+00,2.56278e+00,0.00000e+00
-1.38778e-17,1.01000e+00,2.56274e+00,0.00000e+00
0.00000e+00,1.01333e+00,2.56268e+00,0.00000e+00
0.00000e+00,1.01667e+00,2.56260e+00,0.00000e+00
-1.38778e-17,1.02000e+00,2.56250e+00,0.00000e+00
-1.38778e-17,1.02333e+00,2.56239e+00,0.00000e+00
1.38778e-17,1.02667e+00,2.56226e+00,0.00000e+00
-1.38778e-17,1.03000e+00,2.56211e+00,0.00000e+00
-1.38778e-17,1.03333e+00,2.56195e+00,0.00000e+00
1.38778e-17,1.03667e+00,2.56177e+00,0.00000e+00
0.00000e+00,1.04000e+00,2.56157e+00,0.00000e+00
0.00000e+00,1.04333e+00,2.56136e+00,0.00000e+00
1.38778e-17,1.04667e+00,2.56113e+00,0.00000e+00


==> bubble_shape_Re35We125.csv <==
phi,x,y,z
0.5,1.700000047683716,1.042160034179688,0
0.5,1.698400020599365,1.042500019073486,0
0.5,1.702499985694885,1.041839957237244,0
0.5,1.705000042915344,1.041700005531311,0
0.5,1.707499980926514,1.041710019111633,0
0.5,1.710000038146973,1.04186999797821,0
0.5,1.712499976158142,1.042209982872009,0
0.5,1.713819980621338,1.042500019073486,0
0.5,1.690000057220459,1.044489979743958,0
0.5,1.688930034637451,1.044999957084656,0
0.5,1.692499995231628,1.043609976768494,0
0.5,1.695000052452087,1.043030023574829,0
0.5,1.697499990463257,1.042610049247742,0
0.5,1.715000033378601,1.042649984359741,0
0.5,1.717499971389771,1.043069958686829,0
0.5,1.720000028610229,1.04364001750946,0
0.5,1.722499966621399,1.044479966163635,0
0.5,1.723629951477051,1.044999957084656,0
0.5,1.684999942779541,1.046489953994751,0
0.5,1.683300018310547,1.047500014305115,0
0.5,1.6875,1.045469999313354,0
0.5,1.725000023841858,1.045420050621033,0
0.5,1.727499961853027,1.046360015869141,0
0.5,1.729560017585754,1.047500014305115,0
0.5,1.679999947547913,1.049239993095398,0
0.5,1.678949952125549,1.049999952316284,0
0.5,1.682500004768372,1.04787003993988,0
0.5,1.730000019073486,1.047690033912659,0
0.5,1.732499957084656,1.048850059509277,0
0.5,1.734230041503906,1.049999952316284,0
0.5,1.677500009536743,1.050869941711426,0
0.5,1.675400018692017,1.052500009536743,0
0.5,1.735000014305115,1.050420045852661,0
0.5,1.737499952316284,1.052019953727722,0
0.5,1.738119959831238,1.052500009536743,0
0.5,1.672500014305115,1.054839968681335,0
0.5,1.672320008277893,1.054999947547913,0
0.5,1.674999952316284,1.05279004573822,0
0.5,1.740000009536743,1.05374002456665,0
0.5,1.741529941558838,1.054999947547913,0
0.5,1.742499947547913,1.055739998817444,0
0.5,1.744500041007996,1.057500004768372,0
0.5,1.745000004768372,1.057940006256104,0
0.5,1.747179985046387,1.059999942779541,0
0.5,1.747499942779541,1.060310006141663,0
0.5,1.749650001525879,1.0625,0
0.5,1.667500019073486,1.059550046920776,0
0.5,1.667070031166077,1.059999942779541,0
0.5,1.664999961853027,1.062420010566711,0
0.5,1.664929986000061,1.0625,0
0.5,1.662840008735657,1.065000057220459,0
0.5,1.662500023841858,1.065469980239868,0
0.5,1.660889983177185,1.067499995231628,0
0.5,1.659999966621399,1.068899989128113,0
0.5,1.659170031547546,1.070000052452087,0
0.5,1.657709956169128,1.072499990463257,0
0.5,1.657500028610229,1.072870016098022,0
0.5,1.656090021133423,1.075000047683716,0
0.5,1.654999971389771,1.077309966087341,0
0.5,1.654880046844482,1.077499985694885,0
0.5,1.652500033378601,1.082399964332581,0
0.5,1.652439951896667,1.082499980926514,0
0.5,1.651149988174438,1.085000038146973,0
0.5,1.650259971618652,1.087499976158142,0
0.5,1.649999976158142,1.088269948959351,0
0.5,1.64917004108429,1.090000033378601,0
0.5,1.647500038146973,1.095370054244995,0
0.5,1.646649956703186,1.097499966621399,0
0.5,1.647600054740906,1.095000028610229,0
0.5,1.645920038223267,1.100000023841858,0
0.5,1.645349979400635,1.102499961853027,0
0.5,0.2874999940395355,1.042209982872009,0
0.5,0.2861849963665009,1.042500019073486,0
0.5,0.2899999916553497,1.04186999797821,0
0.5,0.2924999892711639,1.041710019111633,0
0.5,0.2949999868869781,1.041700005531311,0
0.5,0.2975000143051147,1.041839957237244,0
0.5,0.300000011920929,1.042160034179688,0
0.5,0.3016009926795959,1.042500019073486,0
0.5,0.2849999964237213,1.042649984359741,0
0.5,0.2824999988079071,1.043069958686829,0
0.5,0.3025000095367432,1.042610049247742,0
0.5,0.3050000071525574,1.043030023574829,0
0.5,0.3075000047683716,1.043609976768494,0
0.5,0.3100000023841858,1.044489979743958,0
0.5,0.3110669851303101,1.044999957084656,0
0.5,0.3125,1.045469999313354,0
0.5,0.3149999976158142,1.046489953994751,0
0.5,0.3166950047016144,1.047500014305115,0
0.5,0.3174999952316284,1.04787003993988,0
0.5,0.3199999928474426,1.049239993095398,0
0.5,0.321054995059967,1.049999952316284,0
0.5,0.3224999904632568,1.050869941711426,0
0.5,0.3245989978313446,1.052500009536743,0
0.5,0.324999988079071,1.05279004573822,0
0.5,0.3274999856948853,1.054839968681335,0
0.5,0.327677994966507,1.054999947547913,0
0.5,0.3300000131130219,1.057039976119995,0
0.5,0.3304750025272369,1.057500004768372,0
0.5,0.3325000107288361,1.059550046920776,0
0.5,0.3329269886016846,1.059999942779541,0
0.5,0.3350000083446503,1.062420010566711,0
0.5,0.3350749909877777,1.0625,0
0.5,0.3371559977531433,1.065000057220459,0
0.5,0.3375000059604645,1.065469980239868,0
0.5,0.3391090035438538,1.067499995231628,0
0.5,0.3400000035762787,1.068899989128113,0
0.5,0.3408310115337372,1.070000052452087,0
0.5,0.2775000035762787,1.044479966163635,0
0.5,0.2763719856739044,1.044999957084656,0
0.5,0.2800000011920929,1.04364001750946,0
0.5,0.2725000083446503,1.046360015869141,0
0.5,0.270442008972168,1.047500014305115,0
0.5,0.2750000059604645,1.045420050621033,0
0.5,0.2675000131130219,1.048850059509277,0
0.5,0.2657729983329773,1.049999952316284,0
0.5,0.2700000107288361,1.047690033912659,0
0.5,0.262499988079071,1.052019953727722,0
0.5,0.2618780136108398,1.052500009536743,0
0.5,0.2649999856948853,1.050420045852661,0
0.5,0.2599999904632568,1.05374002456665,0
0.5,0.2584689855575562,1.054999947547913,0
0.5,0.2574999928474426,1.055739998817444,0
0.5,0.2555040121078491,1.057500004768372,0
0.5,0.2549999952316284,1.057940006256104,0
0.5,0.2528199851512909,1.059999942779541,0
0.5,0.2524999976158142,1.060310006141663,0
0.5,0.2503460049629211,1.0625,0
0.5,0.25,1.062870025634766,0
0.5,0.2480459958314896,1.065000057220459,0
0.5,0.2475000023841858,1.065659999847412,0
0.5,0.2459069937467575,1.067499995231628,0
0.5,0.2450000047683716,1.068719983100891,0
0.5,0.2439559996128082,1.070000052452087,0
0.5,0.2425000071525574,1.072219967842102,0
0.5,0.2422839999198914,1.072499990463257,0
0.5,0.240554004907608,1.075000047683716,0
0.5,0.239999994635582,1.075960040092468,0
0.5,0.2389239966869354,1.077499985694885,0
0.5,0.237633004784584,1.080000042915344,0
0.5,0.2374999970197678,1.080260038375854,0
0.5,0.2361100018024445,1.082499980926514,0
0.5,0.2350299954414368,1.085000038146973,0
0.5,1.669999957084656,1.057039976119995,0
0.5,1.669530034065247,1.057500004768372,0
0.5,1.75,1.062870025634766,0
0.5,1.751950025558472,1.065000057220459,0
0.5,1.752500057220459,1.065659999847412,0
0.5,1.754089951515198,1.067499995231628,0
0.5,1.754999995231628,1.068719983100891,0
0.5,1.756039977073669,1.070000052452087,0
0.5,1.757500052452087,1.072219967842102,0
0.5,1.757719993591309,1.072499990463257,0
0.5,1.75944995880127,1.075000047683716,0
0.5,1.759999990463257,1.075960040092468,0
0.5,1.761080026626587,1.077499985694885,0
0.5,1.653460025787354,1.080000042915344,0
0.5,1.762369990348816,1.080000042915344,0
0.5,1.762500047683716,1.080260038375854,0
0.5,1.763890027999878,1.082499980926514,0
0.5,1.764969944953918,1.085000038146973,0
0.5,1.764999985694885,1.085070013999939,0
0.5,1.766350030899048,1.087499976158142,0
0.5,1.767300009727478,1.090000033378601,0
0.5,1.648290038108826,1.092499971389771,0
0.5,1.767500042915344,1.090530037879944,0
0.5,1.768489956855774,1.092499971389771,0
0.5,1.769400000572205,1.095000028610229,0
0.5,1.769999980926514,1.097010016441345,0
0.5,1.770220041275024,1.097499966621399,0
0.5,1.771199941635132,1.100000023841858,0
0.5,1.771909952163696,1.102499961853027,0
0.5,1.77249002456665,1.105000019073486,0
0.5,1.772500038146973,1.105049967765808,0
0.5,1.773339986801147,1.107499957084656,0
0.5,1.773959994316101,1.110000014305115,0
0.5,1.774440050125122,1.112499952316284,0
0.5,1.774850010871887,1.115000009536743,0
0.5,1.774999976158142,1.115970015525818,0
0.5,0.3422940075397491,1.072499990463257,0
0.5,0.3425000011920929,1.072870016098022,0
0.5,0.3439100086688995,1.075000047683716,0
0.5,0.3449999988079071,1.077309966087341,0
0.5,0.3451209962368011,1.077499985694885,0
0.5,0.34654301404953,1.080000042915344,0
0.5,0.3474999964237213,1.082399964332581,0
0.5,0.3475599884986877,1.082499980926514,0
0.5,0.3488500118255615,1.085000038146973,0
0.5,0.3497389853000641,1.087499976158142,0
0.5,0.3499999940395355,1.088269948959351,0
0.5,0.3508259952068329,1.090000033378601,0
0.5,0.3517079949378967,1.092499971389771,0
0.5,0.3523989915847778,1.095000028610229,0
0.5,0.3524999916553497,1.095370054244995,0
0.5,0.3533479869365692,1.097499966621399,0
0.5,0.3540759980678558,1.100000023841858,0
0.5,0.3546479940414429,1.102499961853027,0
0.5,0.3549999892711639,1.104179978370667,0
0.5,0.3552770018577576,1.105000019073486,0
0.5,0.355987012386322,1.107499957084656,0
0.5,0.3565219938755035,1.110000014305115,0
0.5,0.3569549918174744,1.112499952316284,0
0.5,0.3573310077190399,1.115000009536743,0
0.5,0.3574999868869781,1.116189956665039,0
0.5,0.357809990644455,1.117499947547913,0
0.5,0.3582969903945923,1.120000004768372,0
0.5,0.3586789965629578,1.122499942779541,0
0.5,0.3589879870414734,1.125,0
0.5,0.3592459857463837,1.127500057220459,0
0.5,0.3594639897346497,1.129999995231628,0
0.5,0.3596520125865936,1.132500052452087,0
0.5,0.3598139882087708,1.134999990463257,0
0.5,0.3599520027637482,1.137500047683716,0
0.5,0.3600000143051147,1.13850998878479,0
0.5,0.3601259887218475,1.139999985694885,0
0.5,0.3602890074253082,1.142500042915344,0
0.5,0.3604080080986023,1.144999980926514,0
0.5,1.644999980926514,1.104179978370667,0
0.5,1.644719958305359,1.105000019073486,0
0.5,1.644009947776794,1.107499957084656,0
0.5,1.643479943275452,1.110000014305115,0
0.5,1.64303994178772,1.112499952316284,0
0.5,1.642670035362244,1.115000009536743,0
0.5,1.642500042915344,1.116189956665039,0
0.5,1.642189979553223,1.117499947547913,0
0.5,1.641700029373169,1.120000004768372,0
0.5,1.641319990158081,1.122499942779541,0
0.5,1.641010046005249,1.125,0
0.5,1.776550054550171,1.125,0
0.5,1.776260018348694,1.122499942779541,0
0.5,1.640750050544739,1.127500057220459,0
0.5,1.776790022850037,1.127500057220459,0
0.5,1.64054000377655,1.129999995231628,0
0.5,1.776980042457581,1.129999995231628,0
0.5,1.640349984169006,1.132500052452087,0
0.5,1.777130007743835,1.132500052452087,0
0.5,1.777240037918091,1.134999990463257,0
0.5,1.777320027351379,1.137500047683716,0
0.5,1.777359962463379,1.139999985694885,0
0.5,1.777369976043701,1.142500042915344,0
0.5,1.777349948883057,1.144999980926514,0
0.5,1.777300000190735,1.147500038146973,0
0.5,1.777209997177124,1.149999976158142,0
0.5,1.777089953422546,1.152500033378601,0
0.5,1.776929974555969,1.154999971389771,0
0.5,1.776729941368103,1.157500028610229,0
0.5,1.776489973068237,1.159999966621399,0
0.5,1.776190042495728,1.162500023841858,0
0.5,1.77581000328064,1.164999961853027,0
0.5,1.775310039520264,1.167500019073486,0
0.5,1.77481997013092,1.169999957084656,0
0.5,1.774999976158142,1.168789982795715,0
0.5,1.7744300365448,1.172500014305115,0
0.5,1.773970007896423,1.174999952316284,0
0.5,1.773390054702759,1.177500009536743,0
0.5,1.772609949111938,1.179999947547913,0
0.5,1.772019982337952,1.182500004768372,0
0.5,1.772500038146973,1.180310010910034,0
0.5,1.77140998840332,1.184999942779541,0
0.5,1.77538001537323,1.117499947547913,0
0.5,1.775879979133606,1.120000004768372,0
0.5,0.2349999994039536,1.085070013999939,0
0.5,0.2336490005254745,1.087499976158142,0
0.5,0.232695996761322,1.090000033378601,0
0.5,0.2325000017881393,1.090530037879944,0
0.5,0.2315070033073425,1.092499971389771,0
0.5,0.2306039929389954,1.095000028610229,0
0.5,0.2300000041723251,1.097010016441345,0
0.5,0.229774996638298,1.097499966621399,0
0.5,0.2287950068712234,1.100000023841858,0
0.5,0.2280939966440201,1.102499961853027,0
0.5,0.227511003613472,1.105000019073486,0
0.5,0.2275000065565109,1.105049967765808,0
0.5,0.2266589999198914,1.107499957084656,0
0.5,0.2260400056838989,1.110000014305115,0
0.5,0.2255569994449615,1.112499952316284,0
0.5,0.225148007273674,1.115000009536743,0
0.5,0.2249999940395355,1.115970015525818,0
0.5,0.2246160060167313,1.117499947547913,0
0.5,0.2241220027208328,1.120000004768372,0
0.5,0.2237450033426285,1.122499942779541,0
0.5,0.2234490066766739,1.125,0
0.5,0.2232130020856857,1.127500057220459,0
0.5,0.3604879975318909,1.147500038146973,0
0.5,0.3605329990386963,1.149999976158142,0
0.5,0.3605430126190186,1.152500033378601,0
0.5,0.3605200052261353,1.154999971389771,0
0.5,0.3604629933834076,1.157500028610229,0
0.5,0.3603689968585968,1.159999966621399,0
0.5,0.3602339923381805,1.162500023841858,0
0.5,0.3600530028343201,1.164999961853027,0
0.5,0.3599039912223816,1.167500019073486,0
0.5,0.3600000143051147,1.165580034255981,0
0.5,0.3597579896450043,1.169999957084656,0
0.5,0.3595870137214661,1.172500014305115,0
0.5,0.359389990568161,1.174999952316284,0
0.5,0.3591600060462952,1.177500009536743,0
0.5,0.3588869869709015,1.179999947547913,0
0.5,0.3585569858551025,1.182500004768372,0
0.5,0.358144998550415,1.184999942779541,0
0.5,0.3576140105724335,1.1875,0
0.5,0.3572100102901459,1.190000057220459,0
0.5,0.3574999868869781,1.187970042228699,0
0.5,0.3568190038204193,1.192499995231628,0
0.5,0.3563590049743652,1.195000052452087,0
0.5,0.3557769954204559,1.197499990463257,0
0.5,0.3549929857254028,1.200000047683716,0
0.5,0.3549999892711639,1.199959993362427,0
0.5,0.3544690012931824,1.202499985694885,0
0.5,0.3538559973239899,1.205000042915344,0
0.5,0.3530420064926147,1.207499980926514,0
0.5,0.352171003818512,1.210000038146973,0
0.5,0.3524999916553497,1.208809971809387,0
0.5,0.3514289855957031,1.212499976158142,0
0.5,0.3504090011119843,1.215000033378601,0
0.5,0.3494260013103485,1.217499971389771,0
0.5,0.3499999940395355,1.215819954872131,0
0.5,0.3484080135822296,1.220000028610229,0
0.5,0.347137987613678,1.222499966621399,0
0.5,0.3474999964237213,1.221629977226257,0
0.5,0.3459939956665039,1.225000023841858,0
0.5,0.3449999988079071,1.226580023765564,0
0.5,0.223023995757103,1.129999995231628,0
0.5,0.2228749990463257,1.132500052452087,0
0.5,0.2227620035409927,1.134999990463257,0
0.5,0.222682997584343,1.137500047683716,0
0.5,0.2226379960775375,1.139999985694885,0
0.5,0.2226269990205765,1.142500042915344,0
0.5,0.2226489931344986,1.144999980926514,0
0.5,0.2227050065994263,1.147500038146973,0
0.5,0.2227929979562759,1.149999976158142,0
0.5,0.22291499376297,1.152500033378601,0
0.5,0.2230720072984695,1.154999971389771,0
0.5,0.2232670038938522,1.157500028610229,0
0.5,0.2235089987516403,1.159999966621399,0
0.5,0.223810002207756,1.162500023841858,0
0.5,0.2241909950971603,1.164999961853027,0
0.5,0.2246859967708588,1.167500019073486,0
0.5,0.2249999940395355,1.168789982795715,0
0.5,0.2251780033111572,1.169999957084656,0
0.5,0.2255710065364838,1.172500014305115,0
0.5,0.2260300070047379,1.174999952316284,0
0.5,0.2266079932451248,1.177500009536743,0
0.5,0.2273879945278168,1.179999947547913,0
0.5,0.2275000065565109,1.180310010910034,0
0.5,0.227974995970726,1.182500004768372,0
0.5,0.2285930067300797,1.184999942779541,0
0.5,0.2294040024280548,1.1875,0
0.5,0.2300000041723251,1.188930034637451,0
0.5,0.2302969992160797,1.190000057220459,0
0.5,0.2310290038585663,1.192499995231628,0
0.5,0.2320089936256409,1.195000052452087,0
0.5,0.2325000017881393,1.196009993553162,0
0.5,0.2329930067062378,1.197499990463257,0
0.5,0.233927994966507,1.200000047683716,0
0.5,0.2349999994039536,1.202059984207153,0
0.5,0.2351740002632141,1.202499985694885,0
0.5,0.2361570000648499,1.205000042915344,0
0.5,0.2374999970197678,1.207380056381226,0
0.5,0.2375530004501343,1.207499980926514,0
0.5,0.2386420071125031,1.210000038146973,0
0.5,0.239999994635582,1.212200045585632,0
0.5,0.2401500046253204,1.212499976158142,0
0.5,0.2414090037345886,1.215000033378601,0
0.5,0.2425000071525574,1.216609954833984,0
0.5,0.2429929971694946,1.217499971389771,0
0.5,1.640190005302429,1.134999990463257,0
0.5,1.640050053596497,1.137500047683716,0
0.5,1.639999985694885,1.13850998878479,0
0.5,1.639870047569275,1.139999985694885,0
0.5,1.639709949493408,1.142500042915344,0
0.5,1.63959002494812,1.144999980926514,0
0.5,1.639510035514832,1.147500038146973,0
0.5,1.639469981193542,1.149999976158142,0
0.5,1.63945996761322,1.152500033378601,0
0.5,1.639479994773865,1.154999971389771,0
0.5,1.639539957046509,1.157500028610229,0
0.5,1.63962996006012,1.159999966621399,0
0.5,1.639770030975342,1.162500023841858,0
0.5,1.639950037002563,1.164999961853027,0
0.5,1.639999985694885,1.165590047836304,0
0.5,1.640100002288818,1.167500019073486,0
0.5,1.640239953994751,1.169999957084656,0
0.5,1.64040994644165,1.172500014305115,0
0.5,1.640609979629517,1.174999952316284,0
0.5,1.64084005355835,1.177500009536743,0
0.5,1.641109943389893,1.179999947547913,0
0.5,1.641440033912659,1.182500004768372,0
0.5,1.641860008239746,1.184999942779541,0
0.5,1.642390012741089,1.1875,0
0.5,1.642500042915344,1.187970042228699,0
0.5,1.642789959907532,1.190000057220459,0
0.5,1.769700050354004,1.190000057220459,0
0.5,1.769999980926514,1.188930034637451,0
0.5,1.643180012702942,1.192499995231628,0
0.5,1.768970012664795,1.192499995231628,0
0.5,1.643640041351318,1.195000052452087,0
0.5,1.767989993095398,1.195000052452087,0
0.5,1.644219994544983,1.197499990463257,0
0.5,1.767009973526001,1.197499990463257,0
0.5,1.767500042915344,1.196009993553162,0
0.5,1.644999980926514,1.199959993362427,0
0.5,1.645009994506836,1.200000047683716,0
0.5,1.645529985427856,1.202499985694885,0
0.5,1.646139979362488,1.205000042915344,0
0.5,1.770599961280823,1.1875,0
0.5,1.766070008277893,1.200000047683716,0
0.5,1.764829993247986,1.202499985694885,0
0.5,1.764999985694885,1.202059984207153,0
0.5,1.763839960098267,1.205000042915344,0
0.5,1.646960020065308,1.207499980926514,0
0.5,1.762449979782104,1.207499980926514,0
0.5,1.762500047683716,1.207380056381226,0
0.5,1.647500038146973,1.208809971809387,0
0.5,1.647830009460449,1.210000038146973,0
0.5,1.761360049247742,1.210000038146973,0
0.5,1.648569941520691,1.212499976158142,0
0.5,1.759850025177002,1.212499976158142,0
0.5,1.759999990463257,1.212200045585632,0
0.5,1.649590015411377,1.215000033378601,0
0.5,1.75858998298645,1.215000033378601,0
0.5,1.649999976158142,1.215819954872131,0
0.5,1.650570034980774,1.217499971389771,0
0.5,1.757009983062744,1.217499971389771,0
0.5,1.757500052452087,1.216609954833984,0
0.5,1.65158998966217,1.220000028610229,0
0.5,1.755419969558716,1.220000028610229,0
0.5,1.652500033378601,1.221629977226257,0
0.5,1.652860045433044,1.222499966621399,0
0.5,1.753829956054688,1.222499966621399,0
0.5,1.754999995231628,1.220569968223572,0
0.5,1.654010057449341,1.225000023841858,0
0.5,1.751979947090149,1.225000023841858,0
0.5,1.752500057220459,1.224230051040649,0
0.5,1.654999971389771,1.226580023765564,0
0.5,1.655449986457825,1.227499961853027,0
0.5,1.749989986419678,1.227499961853027,0
0.5,1.75,1.227489948272705,0
0.5,1.656880021095276,1.230000019073486,0
0.5,1.748129963874817,1.230000019073486,0
0.5,1.657500028610229,1.230859994888306,0
0.5,1.658460021018982,1.232499957084656,0
0.5,1.746039986610413,1.232499957084656,0
0.5,1.747499942779541,1.230720043182373,0
0.5,1.659999966621399,1.234539985656738,0
0.5,1.660310029983521,1.235000014305115,0
0.5,1.743759989738464,1.235000014305115,0
0.5,1.745000004768372,1.233629941940308,0
0.5,1.662230014801025,1.237499952316284,0
0.5,1.741310000419617,1.237499952316284,0
0.5,1.742499947547913,1.236299991607666,0
0.5,1.662500023841858,1.237810015678406,0
0.5,1.66428005695343,1.240000009536743,0
0.5,1.738659977912903,1.240000009536743,0
0.5,1.740000009536743,1.23878002166748,0
0.5,1.664999961853027,1.240779995918274,0
0.5,1.666630029678345,1.242499947547913,0
0.5,1.735759973526001,1.242499947547913,0
0.5,1.737499952316284,1.241080045700073,0
0.5,1.667500019073486,1.243360042572021,0
0.5,1.66933000087738,1.245000004768372,0
0.5,1.732470035552979,1.245000004768372,0
0.5,1.732499957084656,1.244979977607727,0
0.5,1.735000014305115,1.243160009384155,0
0.5,1.669999957084656,1.245609998703003,0
0.5,1.672500014305115,1.247499942779541,0
0.5,1.729009985923767,1.247499942779541,0
0.5,1.730000019073486,1.24688994884491,0
0.5,1.674999952316284,1.249410033226013,0
0.5,1.676010012626648,1.25,0
0.5,1.724830031394958,1.25,0
0.5,1.725000023841858,1.249920010566711,0
0.5,1.727499961853027,1.248600006103516,0
0.5,1.719879984855652,1.252500057220459,0
0.5,1.720000028610229,1.252449989318848,0
0.5,1.722499966621399,1.251440048217773,0
0.5,0.2445770055055618,1.220000028610229,0
0.5,0.2450000047683716,1.220569968223572,0
0.5,0.2461719959974289,1.222499966621399,0
0.5,0.2475000023841858,1.224230051040649,0
0.5,0.2480199933052063,1.225000023841858,0
0.5,0.25,1.227489948272705,0
0.5,0.2500070035457611,1.227499961853027,0
0.5,0.3445450067520142,1.227499961853027,0
0.5,0.2518689930438995,1.230000019073486,0
0.5,0.3431159853935242,1.230000019073486,0
0.5,0.2524999976158142,1.230720043182373,0
0.5,0.2539620101451874,1.232499957084656,0
0.5,0.3415440022945404,1.232499957084656,0
0.5,0.3425000011920929,1.230859994888306,0
0.5,0.2549999952316284,1.233629941940308,0
0.5,0.2562380135059357,1.235000014305115,0
0.5,0.3396899998188019,1.235000014305115,0
0.5,0.3400000035762787,1.234539985656738,0
0.5,0.2574999928474426,1.236299991607666,0
0.5,0.2586889863014221,1.237499952316284,0
0.5,0.337772011756897,1.237499952316284,0
0.5,0.2599999904632568,1.23878002166748,0
0.5,0.2613359987735748,1.240000009536743,0
0.5,0.3357250094413757,1.240000009536743,0
0.5,0.3375000059604645,1.237810015678406,0
0.5,0.262499988079071,1.241080045700073,0
0.5,0.2642419934272766,1.242499947547913,0
0.5,0.3333669900894165,1.242499947547913,0
0.5,0.3350000083446503,1.240779995918274,0
0.5,0.2649999856948853,1.243160009384155,0
0.5,0.2675000131130219,1.244979977607727,0
0.5,0.2675299942493439,1.245000004768372,0
0.5,0.3306739926338196,1.245000004768372,0
0.5,0.3325000107288361,1.243360042572021,0
0.5,0.2700000107288361,1.24688994884491,0
0.5,0.2709859907627106,1.247499942779541,0
0.5,0.3274999856948853,1.247499942779541,0
0.5,0.3300000131130219,1.245609998703003,0
0.5,0.2725000083446503,1.248600006103516,0
0.5,0.2750000059604645,1.249920010566711,0
0.5,0.2751660048961639,1.25,0
0.5,0.3239890038967133,1.25,0
0.5,0.324999988079071,1.249410033226013,0
0.5,0.3274999856948853,1.247499942779541,0
0.5,0.2775000035762787,1.251440048217773,0
0.5,0.2800000011920929,1.252449989318848,0
0.5,0.2801199853420258,1.252500057220459,0
0.5,0.3194630146026611,1.252500057220459,0
0.5,0.3199999928474426,1.252269983291626,0
0.5,0.3224999904632568,1.251039981842041,0
0.5,0.2824999988079071,1.253710031509399,0
0.5,0.2849999964237213,1.25452995300293,0
0.5,0.2867879867553711,1.254999995231628,0
0.5,0.3132230043411255,1.254999995231628,0
0.5,0.3149999976158142,1.254510045051575,0
0.5,0.3174999952316284,1.253600001335144,0
0.5,0.2874999940395355,1.255290031433105,0
0.5,0.2899999916553497,1.256060004234314,0
0.5,0.2924999892711639,1.256549954414368,0
0.5,0.2949999868869781,1.256870031356812,0
0.5,0.2975000143051147,1.257050037384033,0
0.5,0.300000011920929,1.257120013237,0
0.5,0.3025000095367432,1.257069945335388,0
0.5,0.3050000071525574,1.256899952888489,0
0.5,0.3075000047683716,1.256590008735657,0
0.5,0.3100000023841858,1.256100058555603,0
0.5,0.3125,1.25531005859375,0
0.5,0.2725000083446503,1.302219986915588,0
0.5,0.2721230089664459,1.302500009536743,0
0.5,0.2750000059604645,1.301010012626648,0
0.5,0.2775000035762787,1.300600051879883,0
0.5,0.2800000011920929,1.300670027732849,0
0.5,0.2824999988079071,1.301249980926514,0
0.5,0.2846840023994446,1.302500009536743,0
0.5,0.2700000107288361,1.304080009460449,0
0.5,0.2691290080547333,1.304999947547913,0
0.5,0.2849999964237213,1.30265998840332,0
0.5,0.2874999940395355,1.304649949073792,0
0.5,0.2878350019454956,1.304999947547913,0
0.5,0.2676190137863159,1.307500004768372,0
0.5,0.289669007062912,1.307500004768372,0
0.5,0.2675000131130219,1.307850003242493,0
0.5,0.2665520012378693,1.309999942779541,0
0.5,1.677500009536743,1.251039981842041,0
0.5,1.679999947547913,1.252269983291626,0
0.5,1.680539965629578,1.252500057220459,0
0.5,1.682500004768372,1.253600001335144,0
0.5,1.684999942779541,1.254510045051575,0
0.5,1.686779975891113,1.254999995231628,0
0.5,1.713209986686707,1.254999995231628,0
0.5,1.715000033378601,1.25452995300293,0
0.5,1.717499971389771,1.253710031509399,0
0.5,1.6875,1.25531005859375,0
0.5,1.690000057220459,1.256100058555603,0
0.5,1.692499995231628,1.256590008735657,0
0.5,1.695000052452087,1.256899952888489,0
0.5,1.697499990463257,1.257069945335388,0
0.5,1.700000047683716,1.257120013237,0
0.5,1.702499985694885,1.257050037384033,0
0.5,1.705000042915344,1.256870031356812,0
0.5,1.707499980926514,1.256549954414368,0
0.5,1.710000038146973,1.256060004234314,0
0.5,1.712499976158142,1.255290031433105,0
0.5,1.717499971389771,1.301249980926514,0
0.5,1.715319991111755,1.302500009536743,0
0.5,1.720000028610229,1.300660014152527,0
0.5,1.722499966621399,1.300600051879883,0
0.5,1.725000023841858,1.301010012626648,0
0.5,1.727499961853027,1.302219986915588,0
0.5,1.712499976158142,1.304649949073792,0
0.5,1.712159991264343,1.304999947547913,0
0.5,1.715000033378601,1.30265998840332,0
0.5,1.710330009460449,1.307500004768372,0
0.5,1.710000038146973,1.308300018310547,0
0.5,1.709110021591187,1.309999942779541,0
0.5,1.708570003509521,1.3125,0
0.5,1.708590030670166,1.315000057220459,0
0.5,1.709200024604797,1.317499995231628,0
0.5,1.710000038146973,1.31893002986908,0
0.5,1.710500001907349,1.320000052452087,0
0.5,1.731269955635071,1.320000052452087,0
0.5,1.732499957084656,1.31754994392395,0
0.5,1.712499976158142,1.322329998016357,0
0.5,1.712700009346008,1.322499990463257,0
0.5,1.728880047798157,1.322499990463257,0
0.5,1.730000019073486,1.321460008621216,0
0.5,1.715000033378601,1.324270009994507,0
0.5,1.717079997062683,1.325000047683716,0
0.5,1.724149942398071,1.325000047683716,0
0.5,1.725000023841858,1.32480001449585,0
0.5,1.727499961853027,1.323639988899231,0
0.5,1.717499971389771,1.325199961662292,0
0.5,1.720000028610229,1.32574999332428,0
0.5,1.722499966621399,1.325590014457703,0
0.5,1.727880001068115,1.302500009536743,0
0.5,1.730000019073486,1.304080009460449,0
0.5,1.730870008468628,1.304999947547913,0
0.5,1.732380032539368,1.307500004768372,0
0.5,1.732499957084656,1.307850003242493,0
0.5,1.733450055122375,1.309999942779541,0
0.5,1.73377001285553,1.3125,0
0.5,1.733520030975342,1.315000057220459,0
0.5,1.732529997825623,1.317499995231628,0
0.5,0.2899999916553497,1.308300018310547,0
0.5,0.2908909916877747,1.309999942779541,0
0.5,0.2662279903888702,1.3125,0
0.5,0.2914290130138397,1.3125,0
0.5,0.2664749920368195,1.315000057220459,0
0.5,0.2914080023765564,1.315000057220459,0
0.5,0.2674709856510162,1.317499995231628,0
0.5,0.2907960116863251,1.317499995231628,0
0.5,0.2675000131130219,1.31754994392395,0
0.5,0.2687259912490845,1.320000052452087,0
0.5,0.2895030081272125,1.320000052452087,0
0.5,0.2899999916553497,1.31893002986908,0
0.5,0.2700000107288361,1.321460008621216,0
0.5,0.2711150050163269,1.322499990463257,0
0.5,0.287306010723114,1.322499990463257,0
0.5,0.2874999940395355,1.322329998016357,0
0.5,0.2725000083446503,1.323639988899231,0
0.5,0.2750000059604645,1.32480001449585,0
0.5,0.2758469879627228,1.325000047683716,0
0.5,0.2829230129718781,1.325000047683716,0
0.5,0.2849999964237213,1.324270009994507,0
0.5,0.2775000035762787,1.325590014457703,0
0.5,0.2800000011920929,1.32574999332428,0
0.5,0.2824999988079071,1.325199961662292,0
0.5,0.3375000059604645,1.465989947319031,0
0.5,0.3351080119609833,1.467499971389771,0
0.5,0.3400000035762787,1.465420007705688,0
0.5,0.3425000011920929,1.465399980545044,0
0.5,0.3449999988079071,1.46589994430542,0
0.5,0.3474999964237213,1.467309951782227,0
0.5,0.3477399945259094,1.467499971389771,0
0.5,0.3350000083446503,1.467569947242737,0
0.5,0.3499999940395355,1.469509959220886,0
0.5,0.3504279851913452,1.470000028610229,0
0.5,0.3519519865512848,1.472499966621399,0
0.5,0.3524999916553497,1.474660038948059,0
0.5,0.352631002664566,1.475000023841858,0
0.5,0.3528589904308319,1.477499961853027,0
0.5,0.3523550033569336,1.480000019073486,0
0.5,0.3524999916553497,1.479009985923767,0
0.5,0.3513810038566589,1.482499957084656,0
0.5,0.3491849899291992,1.485000014305115,0
0.5,0.3499999940395355,1.484200000762939,0
0.5,0.343504011631012,1.487499952316284,0
0.5,0.3449999988079071,1.48731005191803,0
0.5,0.3474999964237213,1.486350059509277,0
0.5,0.3425000011920929,1.487720012664795,0
0.5,1.652500033378601,1.467309951782227,0
0.5,1.652259945869446,1.467499971389771,0
0.5,1.654999971389771,1.46589994430542,0
0.5,1.657500028610229,1.465399980545044,0
0.5,1.659999966621399,1.465420007705688,0
0.5,1.662500023841858,1.465989947319031,0
0.5,1.664890050888062,1.467499971389771,0
0.5,1.649999976158142,1.469519972801208,0
0.5,1.649569988250732,1.470000028610229,0
0.5,1.664999961853027,1.467569947242737,0
0.5,1.667369961738586,1.470000028610229,0
0.5,1.64804995059967,1.472499966621399,0
0.5,1.667500019073486,1.470229983329773,0
0.5,1.668859958648682,1.472499966621399,0
0.5,1.647500038146973,1.474660038948059,0
0.5,1.647369980812073,1.475000023841858,0
0.5,1.669399976730347,1.475000023841858,0
0.5,1.647140026092529,1.477499961853027,0
0.5,1.669389963150024,1.477499961853027,0
0.5,1.668820023536682,1.480000019073486,0
0.5,1.667340040206909,1.482499957084656,0
0.5,1.667500019073486,1.482210040092468,0
0.5,1.665040016174316,1.485000014305115,0
0.5,1.604509949684143,1.657500028610229,0
0.5,1.604249954223633,1.659999966621399,0
0.5,1.623589992523193,1.659999966621399,0
0.5,1.623649954795837,1.657500028610229,0
0.5,1.604019999504089,1.662500023841858,0
0.5,1.623540043830872,1.662500023841858,0
0.5,1.603829979896545,1.664999961853027,0
0.5,1.623520016670227,1.664999961853027,0
0.5,1.603670001029968,1.667500019073486,0
0.5,1.623510003089905,1.667500019073486,0
0.5,1.603520035743713,1.669999957084656,0
0.5,1.623530030250549,1.669999957084656,0
0.5,1.603399991989136,1.672500014305115,0
0.5,1.623559951782227,1.672500014305115,0
0.5,1.60328996181488,1.674999952316284,0
0.5,1.62362003326416,1.674999952316284,0
0.5,1.60319995880127,1.677500009536743,0
0.5,1.623700022697449,1.677500009536743,0
0.5,1.603129982948303,1.679999947547913,0
0.5,1.62379002571106,1.679999947547913,0
0.5,1.603060007095337,1.682500004768372,0
0.5,1.623900055885315,1.682500004768372,0
0.5,1.603010058403015,1.684999942779541,0
0.5,1.624019980430603,1.684999942779541,0
0.5,1.602980017662048,1.6875,0
0.5,1.624160051345825,1.6875,0
0.5,1.602949976921082,1.690000057220459,0
0.5,1.624300003051758,1.690000057220459,0
0.5,1.602939963340759,1.692499995231628,0
0.5,1.624459981918335,1.692499995231628,0
0.5,1.602939963340759,1.695000052452087,0
0.5,1.624639987945557,1.695000052452087,0
0.5,1.602949976921082,1.697499990463257,0
0.5,1.624819993972778,1.697499990463257,0
0.5,1.602980017662048,1.700000047683716,0
0.5,1.625,1.699730038642883,0
0.5,1.625040054321289,1.700000047683716,0
0.5,1.603010058403015,1.702499985694885,0
0.5,1.625409960746765,1.702499985694885,0
0.5,1.603060007095337,1.705000042915344,0
0.5,1.625759959220886,1.705000042915344,0
0.5,1.603119969367981,1.707499980926514,0
0.5,1.626090049743652,1.707499980926514,0
0.5,1.603189945220947,1.710000038146973,0
0.5,1.626410007476807,1.710000038146973,0
0.5,1.603279948234558,1.712499976158142,0
0.5,1.626719951629639,1.712499976158142,0
0.5,1.603379964828491,1.715000033378601,0
0.5,1.627020001411438,1.715000033378601,0
0.5,1.603489995002747,1.717499971389771,0
0.5,1.627320051193237,1.717499971389771,0
0.5,1.603620052337646,1.720000028610229,0
0.5,1.627500057220459,1.718909978866577,0
0.5,1.627740025520325,1.720000028610229,0
0.5,1.603770017623901,1.722499966621399,0
0.5,1.628250002861023,1.722499966621399,0
0.5,1.603940010070801,1.725000023841858,0
0.5,1.628710031509399,1.725000023841858,0
0.5,1.604130029678345,1.727499961853027,0
0.5,1.629119992256165,1.727499961853027,0
0.5,1.604349970817566,1.730000019073486,0
0.5,1.629510045051575,1.730000019073486,0
0.5,1.604609966278076,1.732499957084656,0
0.5,1.629889965057373,1.732499957084656,0
0.5,1.604910016059875,1.735000014305115,0
0.5,1.629999995231628,1.733189940452576,0
0.5,1.630480051040649,1.735000014305115,0
0.5,1.605000019073486,1.735710024833679,0
0.5,1.605129957199097,1.737499952316284,0
0.5,1.631049990653992,1.737499952316284,0
0.5,1.605319976806641,1.740000009536743,0
0.5,1.631549954414368,1.740000009536743,0
0.5,1.605530023574829,1.742499947547913,0
0.5,1.631999969482422,1.742499947547913,0
0.5,1.605739951133728,1.745000004768372,0
0.5,1.605980038642883,1.747499942779541,0
0.5,1.606240034103394,1.75,0
0.5,1.606539964675903,1.752500057220459,0
0.5,1.606879949569702,1.754999995231628,0
0.5,1.607280015945435,1.757500052452087,0
0.5,1.607499957084656,1.758710026741028,0
0.5,1.607630014419556,1.759999990463257,0
0.5,1.607900023460388,1.762500047683716,0
0.5,1.608170032501221,1.764999985694885,0
0.5,1.608459949493408,1.767500042915344,0
0.5,1.608790040016174,1.769999980926514,0
0.5,0.3326280117034912,1.470000028610229,0
0.5,0.3325000107288361,1.470219969749451,0
0.5,0.3311330080032349,1.472499966621399,0
0.5,0.3305970132350922,1.475000023841858,0
0.5,0.3306140005588531,1.477499961853027,0
0.5,0.3311809897422791,1.480000019073486,0
0.5,0.3325000107288361,1.482210040092468,0
0.5,0.3326599895954132,1.482499957084656,0
0.5,0.3349629938602448,1.485000014305115,0
0.5,0.3350000083446503,1.485030055046082,0
0.5,0.3375000059604645,1.486770033836365,0
0.5,0.3400000035762787,1.487450003623962,0
0.5,0.3407000005245209,1.487499952316284,0
0.5,1.647500038146973,1.479019999504089,0
0.5,1.647639989852905,1.480000019073486,0
0.5,1.64860999584198,1.482499957084656,0
0.5,1.649999976158142,1.484200000762939,0
0.5,1.65081000328064,1.485000014305115,0
0.5,1.652500033378601,1.48635995388031,0
0.5,1.654999971389771,1.48731005191803,0
0.5,1.656469941139221,1.487499952316284,0
0.5,1.659350037574768,1.487499952316284,0
0.5,1.659999966621399,1.487460017204285,0
0.5,1.662500023841858,1.486770033836365,0
0.5,1.664999961853027,1.485039949417114,0
0.5,1.657500028610229,1.487730026245117,0
0.5,0.3600000143051147,1.529379963874817,0
0.5,0.3587369918823242,1.529999971389771,0
0.5,0.362500011920929,1.529000043869019,0
0.5,0.3650000095367432,1.529379963874817,0
0.5,0.3663049936294556,1.529999971389771,0
0.5,0.3574999868869781,1.530480027198792,0
0.5,0.3551349937915802,1.532500028610229,0
0.5,0.3675000071525574,1.530410051345825,0
0.5,0.3700000047683716,1.532170057296753,0
0.5,0.3703440129756927,1.532500028610229,0
0.5,0.3549999892711639,1.532649993896484,0
0.5,0.3724890053272247,1.534999966621399,0
0.5,0.3725000023841858,1.535019993782043,0
0.5,0.3741770088672638,1.537500023841858,0
0.5,0.353289008140564,1.534999966621399,0
0.5,1.634999990463257,1.529379963874817,0
0.5,1.633700013160706,1.529999971389771,0
0.5,1.637500047683716,1.529000043869019,0
0.5,1.639999985694885,1.529379963874817,0
0.5,1.641250014305115,1.529999971389771,0
0.5,1.629999995231628,1.532170057296753,0
0.5,1.62966001033783,1.532500028610229,0
0.5,1.632500052452087,1.530419945716858,0
0.5,1.642500042915344,1.530490040779114,0
0.5,1.644860029220581,1.532500028610229,0
0.5,1.627509951591492,1.534999966621399,0
0.5,1.644999980926514,1.532660007476807,0
0.5,1.64671003818512,1.534999966621399,0
0.5,1.627500057220459,1.535019993782043,0
0.5,1.62582004070282,1.537500023841858,0
0.5,1.647469997406006,1.537500023841858,0
0.5,1.625,1.539700031280518,0
0.5,1.624840021133423,1.539999961853027,0
0.5,1.647500038146973,1.537700057029724,0
0.5,1.647969961166382,1.539999961853027,0
0.5,1.62388002872467,1.542500019073486,0
0.5,1.647860050201416,1.542500019073486,0
0.5,1.623340010643005,1.544999957084656,0
0.5,1.647330045700073,1.544999957084656,0
0.5,1.647500038146973,1.543889999389648,0
0.5,1.623000025749207,1.547500014305115,0
0.5,1.646700024604797,1.547500014305115,0
0.5,1.622779965400696,1.549999952316284,0
0.5,1.645670056343079,1.549999952316284,0
0.5,1.622619986534119,1.552500009536743,0
0.5,1.644449949264526,1.552500009536743,0
0.5,1.644999980926514,1.551180005073547,0
0.5,1.622499942779541,1.554999947547913,0
0.5,1.643229961395264,1.554999947547913,0
0.5,1.622499942779541,1.555019974708557,0
0.5,1.622290015220642,1.557500004768372,0
0.5,1.641899943351746,1.557500004768372,0
0.5,1.642500042915344,1.556190013885498,0
0.5,1.622069954872131,1.559999942779541,0
0.5,1.640660047531128,1.559999942779541,0
0.5,1.621819972991943,1.5625,0
0.5,1.639430046081543,1.5625,0
0.5,1.639999985694885,1.561139941215515,0
0.5,1.621500015258789,1.565000057220459,0
0.5,1.638389945030212,1.565000057220459,0
0.5,1.621140003204346,1.567499995231628,0
0.5,1.637259960174561,1.567499995231628,0
0.5,1.637500047683716,1.566820025444031,0
0.5,1.620740056037903,1.570000052452087,0
0.5,1.636520028114319,1.570000052452087,0
0.5,1.620290040969849,1.572499990463257,0
0.5,1.635740041732788,1.572499990463257,0
0.5,1.620000004768372,1.573920011520386,0
0.5,1.61965000629425,1.575000047683716,0
0.5,1.618880033493042,1.577499985694885,0
0.5,0.3525240123271942,1.537500023841858,0
0.5,0.3524999916553497,1.537690043449402,0
0.5,0.3520329892635345,1.539999961853027,0
0.5,0.375,1.539700031280518,0
0.5,0.3751580119132996,1.539999961853027,0
0.5,0.3521440029144287,1.542500019073486,0
0.5,0.3761210143566132,1.542500019073486,0
0.5,0.3524999916553497,1.543889999389648,0
0.5,0.3526679873466492,1.544999957084656,0
0.5,0.3766599893569946,1.544999957084656,0
0.5,0.353303998708725,1.547500014305115,0
0.5,0.3769960105419159,1.547500014305115,0
0.5,0.3543300032615662,1.549999952316284,0
0.5,0.3772180080413818,1.549999952316284,0
0.5,0.3549999892711639,1.551169991493225,0
0.5,0.3555459976196289,1.552500009536743,0
0.5,0.3773750066757202,1.552500009536743,0
0.5,0.3567700088024139,1.554999947547913,0
0.5,0.3774980008602142,1.554999947547913,0
0.5,0.3574999868869781,1.556190013885498,0
0.5,0.3580990135669708,1.557500004768372,0
0.5,0.3774999976158142,1.555040001869202,0
0.5,0.3777050077915192,1.557500004768372,0
0.5,0.3593379855155945,1.559999942779541,0
0.5,0.3779250085353851,1.559999942779541,0
0.5,0.3600000143051147,1.561139941215515,0
0.5,0.3605679869651794,1.5625,0
0.5,0.3781839907169342,1.5625,0
0.5,0.361609011888504,1.565000057220459,0
0.5,0.378495991230011,1.565000057220459,0
0.5,0.362500011920929,1.566820025444031,0
0.5,0.3627380132675171,1.567499995231628,0
0.5,0.3788580000400543,1.567499995231628,0
0.5,0.3634809851646423,1.570000052452087,0
0.5,0.3792639970779419,1.570000052452087,0
0.5,0.3642579913139343,1.572499990463257,0
0.5,0.3797099888324738,1.572499990463257,0
0.5,0.3650000095367432,1.57466995716095,0
0.5,0.3650760054588318,1.575000047683716,0
0.5,0.3799999952316284,1.573920011520386,0
0.5,0.3803539872169495,1.575000047683716,0
0.5,0.3655480146408081,1.577499985694885,0
0.5,0.3811199963092804,1.577499985694885,0
0.5,0.3659960031509399,1.580000042915344,0
0.5,0.3817600011825562,1.580000042915344,0
0.5,0.3664680123329163,1.582499980926514,0
0.5,0.382328987121582,1.582499980926514,0
0.5,0.3670099973678589,1.585000038146973,0
0.5,0.3824999928474426,1.583230018615723,0
0.5,0.3831250071525574,1.585000038146973,0
0.5,0.3675000071525574,1.5869300365448,0
0.5,0.367590993642807,1.587499976158142,0
0.5,0.3838300108909607,1.587499976158142,0
0.5,0.3679749965667725,1.590000033378601,0
0.5,0.3843890130519867,1.590000033378601,0
0.5,0.36838498711586,1.592499971389771,0
0.5,0.3848789930343628,1.592499971389771,0
0.5,0.3849999904632568,1.593109965324402,0
0.5,0.3855780065059662,1.595000028610229,0
0.5,0.3861919939517975,1.597499966621399,0
0.5,0.3866899907588959,1.600000023841858,0
0.5,0.3871240019798279,1.602499961853027,0
0.5,0.387499988079071,1.604779958724976,0
0.5,0.3875609934329987,1.605000019073486,0
0.5,0.3882119953632355,1.607499957084656,0
0.5,0.3887349963188171,1.610000014305115,0
0.5,0.3891760110855103,1.612499952316284,0
0.5,0.3895669877529144,1.615000009536743,0
0.5,0.3899360001087189,1.617499947547913,0
0.5,0.3899999856948853,1.61792004108429,0
0.5,0.390502005815506,1.620000004768372,0
0.5,0.3910039961338043,1.622499942779541,0
0.5,0.3914220035076141,1.625,0
0.5,0.3917829990386963,1.627500057220459,0
0.5,1.634920001029968,1.575000047683716,0
0.5,1.634999990463257,1.57466995716095,0
0.5,1.63444995880127,1.577499985694885,0
0.5,1.618239998817444,1.580000042915344,0
0.5,1.633999943733215,1.580000042915344,0
0.5,1.617670059204102,1.582499980926514,0
0.5,1.633530020713806,1.582499980926514,0
0.5,1.617499947547913,1.583230018615723,0
0.5,1.616880059242249,1.585000038146973,0
0.5,1.632990002632141,1.585000038146973,0
0.5,1.616170048713684,1.587499976158142,0
0.5,1.632410049438477,1.587499976158142,0
0.5,1.632500052452087,1.5869300365448,0
0.5,1.615610003471375,1.590000033378601,0
0.5,1.632019996643066,1.590000033378601,0
0.5,1.615120053291321,1.592499971389771,0
0.5,1.631610035896301,1.592499971389771,0
0.5,1.615000009536743,1.593109965324402,0
0.5,1.614420056343079,1.595000028610229,0
0.5,1.631150007247925,1.595000028610229,0
0.5,1.613809943199158,1.597499966621399,0
0.5,1.63060998916626,1.597499966621399,0
0.5,1.613309979438782,1.600000023841858,0
0.5,1.629969954490662,1.600000023841858,0
0.5,1.629999995231628,1.599820017814636,0
0.5,1.612879991531372,1.602499961853027,0
0.5,1.629580020904541,1.602499961853027,0
0.5,1.612499952316284,1.604779958724976,0
0.5,1.61243999004364,1.605000019073486,0
0.5,1.629189968109131,1.605000019073486,0
0.5,1.61178994178772,1.607499957084656,0
0.5,1.628780007362366,1.607499957084656,0
0.5,1.611260056495667,1.610000014305115,0
0.5,1.628329992294312,1.610000014305115,0
0.5,1.610820055007935,1.612499952316284,0
0.5,1.627830028533936,1.612499952316284,0
0.5,1.610430002212524,1.615000009536743,0
0.5,1.627369999885559,1.615000009536743,0
0.5,1.627500057220459,1.613999962806702,0
0.5,1.610059976577759,1.617499947547913,0
0.5,1.62706995010376,1.617499947547913,0
0.5,1.610000014305115,1.61792004108429,0
0.5,1.609500050544739,1.620000004768372,0
0.5,1.626780033111572,1.620000004768372,0
0.5,1.608999967575073,1.622499942779541,0
0.5,1.626479983329773,1.622499942779541,0
0.5,1.608579993247986,1.625,0
0.5,1.626170039176941,1.625,0
0.5,1.608219981193542,1.627500057220459,0
0.5,1.625859975814819,1.627500057220459,0
0.5,1.607890009880066,1.629999995231628,0
0.5,1.625519990921021,1.629999995231628,0
0.5,1.607589960098267,1.632500052452087,0
0.5,1.625159978866577,1.632500052452087,0
0.5,1.607499957084656,1.633209943771362,0
0.5,1.607139945030212,1.634999990463257,0
0.5,1.624889969825745,1.634999990463257,0
0.5,1.625,1.633659958839417,0
0.5,1.606709957122803,1.637500047683716,0
0.5,1.624699950218201,1.637500047683716,0
0.5,1.606349945068359,1.639999985694885,0
0.5,1.624529957771301,1.639999985694885,0
0.5,1.606040000915527,1.642500042915344,0
0.5,1.624369978904724,1.642500042915344,0
0.5,1.605769991874695,1.644999980926514,0
0.5,1.624220013618469,1.644999980926514,0
0.5,1.605530023574829,1.647500038146973,0
0.5,1.624079942703247,1.647500038146973,0
0.5,1.605299949645996,1.649999976158142,0
0.5,1.623950004577637,1.649999976158142,0
0.5,1.605090022087097,1.652500033378601,0
0.5,1.623839974403381,1.652500033378601,0
0.5,1.605000019073486,1.653669953346252,0
0.5,1.604809999465942,1.654999971389771,0
0.5,1.623739957809448,1.654999971389771,0
0.5,0.3688479959964752,1.595000028610229,0
0.5,0.3693940043449402,1.597499966621399,0
0.5,0.3700000047683716,1.599820017814636,0
0.5,0.3700309991836548,1.600000023841858,0
0.5,0.3704180121421814,1.602499961853027,0
0.5,0.3708080053329468,1.605000019073486,0
0.5,0.3712190091609955,1.607499957084656,0
0.5,0.3716689944267273,1.610000014305115,0
0.5,0.3721739947795868,1.612499952316284,0
0.5,0.3725000023841858,1.613999962806702,0
0.5,0.3726300001144409,1.615000009536743,0
0.5,0.3729310035705566,1.617499947547913,0
0.5,0.3732250034809113,1.620000004768372,0
0.5,0.3735210001468658,1.622499942779541,0
0.5,0.3738259971141815,1.625,0
0.5,0.3741450011730194,1.627500057220459,0
0.5,0.3744800090789795,1.629999995231628,0
0.5,0.3921079933643341,1.629999995231628,0
0.5,0.3748350143432617,1.632500052452087,0
0.5,0.3924129903316498,1.632500052452087,0
0.5,0.375,1.633659958839417,0
0.5,0.375110000371933,1.634999990463257,0
0.5,0.3925000131130219,1.633209943771362,0
0.5,0.3928619921207428,1.634999990463257,0
0.5,0.3752959966659546,1.637500047683716,0
0.5,0.3932920098304749,1.637500047683716,0
0.5,0.3754689991474152,1.639999985694885,0
0.5,0.3936519920825958,1.639999985694885,0
0.5,0.3756299912929535,1.642500042915344,0
0.5,0.3757809996604919,1.644999980926514,0
0.5,0.3759210109710693,1.647500038146973,0
0.5,0.3760479986667633,1.649999976158142,0
0.5,0.3761630058288574,1.652500033378601,0
0.5,0.3939599990844727,1.642500042915344,0
0.5,0.394230991601944,1.644999980926514,0
0.5,0.3944739997386932,1.647500038146973,0
0.5,0.3946970105171204,1.649999976158142,0
0.5,0.3949060142040253,1.652500033378601,0
0.5,0.3762620091438293,1.654999971389771,0
0.5,0.3950000107288361,1.653669953346252,0
0.5,0.3951869904994965,1.654999971389771,0
0.5,0.3763459920883179,1.657500028610229,0
0.5,0.3954949975013733,1.657500028610229,0
0.5,0.3764109909534454,1.659999966621399,0
0.5,0.3957549929618835,1.659999966621399,0
0.5,0.376457005739212,1.662500023841858,0
0.5,0.3959769904613495,1.662500023841858,0
0.5,0.3764829933643341,1.664999961853027,0
0.5,0.3961679935455322,1.664999961853027,0
0.5,0.3764880001544952,1.667500019073486,0
0.5,0.3963319957256317,1.667500019073486,0
0.5,0.376471996307373,1.669999957084656,0
0.5,0.3964749872684479,1.669999957084656,0
0.5,0.3764359951019287,1.672500014305115,0
0.5,0.3965989947319031,1.672500014305115,0
0.5,0.3763790130615234,1.674999952316284,0
0.5,0.3967050015926361,1.674999952316284,0
0.5,0.3763040006160736,1.677500009536743,0
0.5,0.3967959880828857,1.677500009536743,0
0.5,0.3762109875679016,1.679999947547913,0
0.5,0.3968720138072968,1.679999947547913,0
0.5,0.376103013753891,1.682500004768372,0
0.5,0.396934986114502,1.682500004768372,0
0.5,0.3759799897670746,1.684999942779541,0
0.5,0.3969849944114685,1.684999942779541,0
0.5,0.3758440017700195,1.6875,0
0.5,0.397022008895874,1.6875,0
0.5,0.3756949901580811,1.690000057220459,0
0.5,0.3970470130443573,1.690000057220459,0
0.5,0.3755359947681427,1.692499995231628,0
0.5,0.3970600068569183,1.692499995231628,0
0.5,0.3753640055656433,1.695000052452087,0
0.5,0.3970600068569183,1.695000052452087,0
0.5,0.3751789927482605,1.697499990463257,0
0.5,0.3970479965209961,1.697499990463257,0
0.5,0.375,1.699730038642883,0
0.5,0.3749609887599945,1.700000047683716,0
0.5,0.3970249891281128,1.700000047683716,0
0.5,0.3745900094509125,1.702499985694885,0
0.5,0.3969889879226685,1.702499985694885,0
0.5,0.3742389976978302,1.705000042915344,0
0.5,0.3969410061836243,1.705000042915344,0
0.5,0.3739069998264313,1.707499980926514,0
0.5,0.3968810141086578,1.707499980926514,0
0.5,0.3735899925231934,1.710000038146973,0
0.5,0.3968090116977692,1.710000038146973,0
0.5,0.3732840120792389,1.712499976158142,0
0.5,0.3967239856719971,1.712499976158142,0
0.5,0.3729850053787231,1.715000033378601,0
0.5,0.3966250121593475,1.715000033378601,0
0.5,0.3726820051670074,1.717499971389771,0
0.5,0.3965109884738922,1.717499971389771,0
0.5,0.3725000023841858,1.718909978866577,0
0.5,0.3722609877586365,1.720000028610229,0
0.5,0.3963809907436371,1.720000028610229,0
0.5,0.3717449903488159,1.722499966621399,0
0.5,0.3962329924106598,1.722499966621399,0
0.5,0.3712910115718842,1.725000023841858,0
0.5,0.3708800077438354,1.727499961853027,0
0.5,0.37049400806427,1.730000019073486,0
0.5,0.3960640132427216,1.725000023841858,0
0.5,0.3958710134029388,1.727499961853027,0
0.5,0.3956489861011505,1.730000019073486,0
0.5,0.3701139986515045,1.732499957084656,0
0.5,0.3953920006752014,1.732499957084656,0
0.5,0.3700000047683716,1.733189940452576,0
0.5,0.3695249855518341,1.735000014305115,0
0.5,0.3950940072536469,1.735000014305115,0
0.5,0.3689489960670471,1.737499952316284,0
0.5,0.3948670029640198,1.737499952316284,0
0.5,0.3950000107288361,1.735710024833679,0
0.5,0.3684529960155487,1.740000009536743,0
0.5,0.3946749866008759,1.740000009536743,0
0.5,0.3680039942264557,1.742499947547913,0
0.5,0.3944729864597321,1.742499947547913,0
0.5,0.3675689995288849,1.745000004768372,0
0.5,0.3942550122737885,1.745000004768372,0
0.5,0.3675000071525574,1.745360016822815,0
0.5,0.3668740093708038,1.747499942779541,0
0.5,0.3940179944038391,1.747499942779541,0
0.5,0.3662610054016113,1.75,0
0.5,0.3937560021877289,1.75,0
0.5,0.3657380044460297,1.752500057220459,0
0.5,0.3934580087661743,1.752500057220459,0
0.5,0.3652580082416534,1.754999995231628,0
0.5,0.3931170105934143,1.754999995231628,0
0.5,0.3650000095367432,1.756289958953857,0
0.5,0.3646160066127777,1.757500052452087,0
0.5,0.3927159905433655,1.757500052452087,0
0.5,0.3639129996299744,1.759999990463257,0
0.5,0.3923650085926056,1.759999990463257,0
0.5,0.3925000131130219,1.758710026741028,0
0.5,0.3633340001106262,1.762500047683716,0
0.5,0.3921039998531342,1.762500047683716,0
0.5,0.3918299973011017,1.764999985694885,0
0.5,0.3915350139141083,1.767500042915344,0
0.5,1.632429957389832,1.745000004768372,0
0.5,1.632500052452087,1.745360016822815,0
0.5,1.633129954338074,1.747499942779541,0
0.5,1.633739948272705,1.75,0
0.5,1.634260058403015,1.752500057220459,0
0.5,1.634739995002747,1.754999995231628,0
0.5,1.634999990463257,1.756289958953857,0
0.5,1.635380029678345,1.757500052452087,0
0.5,1.636090040206909,1.759999990463257,0
0.5,1.636669993400574,1.762500047683716,0
0.5,1.637179970741272,1.764999985694885,0
0.5,1.637500047683716,1.766520023345947,0
0.5,1.637830018997192,1.767500042915344,0
0.5,1.638579964637756,1.769999980926514,0
0.5,1.639189958572388,1.772500038146973,0
0.5,1.63971996307373,1.774999976158142,0
0.5,1.639999985694885,1.776260018348694,0
0.5,1.640429973602295,1.777500033378601,0
0.5,1.641180038452148,1.779999971389771,0
0.5,1.64179003238678,1.782500028610229,0
0.5,1.642330050468445,1.784999966621399,0
0.5,1.642500042915344,1.785730004310608,0
0.5,1.643120050430298,1.787500023841858,0
0.5,1.643839955329895,1.789999961853027,0
0.5,1.60915994644165,1.772500038146973,0
0.5,1.609599947929382,1.774999976158142,0
0.5,1.610000014305115,1.776999950408936,0
0.5,1.610059976577759,1.777500033378601,0
0.5,1.610360026359558,1.779999971389771,0
0.5,1.610659956932068,1.782500028610229,0
0.5,1.610990047454834,1.784999966621399,0
0.5,1.61135995388031,1.787500023841858,0
0.5,1.611780047416687,1.789999961853027,0
0.5,1.612269997596741,1.792500019073486,0
0.5,1.644430041313171,1.792500019073486,0
0.5,1.612499952316284,1.793570041656494,0
0.5,1.612679958343506,1.794999957084656,0
0.5,1.644979953765869,1.794999957084656,0
0.5,1.61300003528595,1.797500014305115,0
0.5,1.644999980926514,1.795079946517944,0
0.5,1.645840048789978,1.797500014305115,0
0.5,1.613319993019104,1.799999952316284,0
0.5,1.646520018577576,1.799999952316284,0
0.5,1.613680005073547,1.802500009536743,0
0.5,1.64709997177124,1.802500009536743,0
0.5,1.61407995223999,1.804999947547913,0
0.5,1.647500038146973,1.80429995059967,0
0.5,1.647750020027161,1.804999947547913,0
0.5,1.614539980888367,1.807500004768372,0
0.5,1.648560047149658,1.807500004768372,0
0.5,1.615000009536743,1.809689998626709,0
0.5,1.615039944648743,1.809999942779541,0
0.5,1.649189949035645,1.809999942779541,0
0.5,1.615350008010864,1.8125,0
0.5,1.649749994277954,1.8125,0
0.5,1.615659952163696,1.815000057220459,0
0.5,1.649999976158142,1.813609957695007,0
0.5,1.650490045547485,1.815000057220459,0
0.5,1.615990042686462,1.817499995231628,0
0.5,1.651229977607727,1.817499995231628,0
0.5,1.616340041160583,1.820000052452087,0
0.5,1.651829957962036,1.820000052452087,0
0.5,1.616739988327026,1.822499990463257,0
0.5,1.652359962463379,1.822499990463257,0
0.5,1.617190003395081,1.825000047683716,0
0.5,1.652500033378601,1.823109984397888,0
0.5,1.653149962425232,1.825000047683716,0
0.5,1.617499947547913,1.826599955558777,0
0.5,1.617609977722168,1.827499985694885,0
0.5,1.653839945793152,1.827499985694885,0
0.5,1.617879986763,1.830000042915344,0
0.5,1.654410004615784,1.830000042915344,0
0.5,1.618160009384155,1.832499980926514,0
0.5,1.654919981956482,1.832499980926514,0
0.5,1.61844003200531,1.835000038146973,0
0.5,1.654999971389771,1.832859992980957,0
0.5,1.655709981918335,1.835000038146973,0
0.5,1.618729948997498,1.837499976158142,0
0.5,1.619050025939941,1.840000033378601,0
0.5,1.619379997253418,1.842499971389771,0
0.5,1.656360030174255,1.837499976158142,0
0.5,1.656909942626953,1.840000033378601,0
0.5,1.657400012016296,1.842499971389771,0
0.5,1.657500028610229,1.842970013618469,0
0.5,1.65814995765686,1.845000028610229,0
0.5,1.658789992332458,1.847499966621399,0
0.5,1.659319996833801,1.850000023841858,0
0.5,1.6597900390625,1.852499961853027,0
0.5,1.659999966621399,1.85359001159668,0
0.5,1.660429954528809,1.855000019073486,0
0.5,1.661080002784729,1.857499957084656,0
0.5,1.661610007286072,1.860000014305115,0
0.5,0.3628169894218445,1.764999985694885,0
0.5,0.362500011920929,1.766520023345947,0
0.5,0.3621689975261688,1.767500042915344,0
0.5,0.3614209890365601,1.769999980926514,0
0.5,0.3912090063095093,1.769999980926514,0
0.5,0.3608149886131287,1.772500038146973,0
0.5,0.3908370137214661,1.772500038146973,0
0.5,0.360276997089386,1.774999976158142,0
0.5,0.3904019892215729,1.774999976158142,0
0.5,0.3600000143051147,1.776260018348694,0
0.5,0.3595699965953827,1.777500033378601,0
0.5,0.3899379968643188,1.777500033378601,0
0.5,0.3899999856948853,1.776999950408936,0
0.5,0.3588219881057739,1.779999971389771,0
0.5,0.3896420001983643,1.779999971389771,0
0.5,0.3582130074501038,1.782500028610229,0
0.5,0.3893350064754486,1.782500028610229,0
0.5,0.3576680123806,1.784999966621399,0
0.5,0.3890059888362885,1.784999966621399,0
0.5,0.3574999868869781,1.785730004310608,0
0.5,0.3568800091743469,1.787500023841858,0
0.5,0.3886409997940063,1.787500023841858,0
0.5,0.3561600148677826,1.789999961853027,0
0.5,0.3882229924201965,1.789999961853027,0
0.5,0.3555650115013123,1.792500019073486,0
0.5,0.3877319991588593,1.792500019073486,0
0.5,0.3550179898738861,1.794999957084656,0
0.5,0.3873170018196106,1.794999957084656,0
0.5,0.387499988079071,1.793570041656494,0
0.5,0.3549999892711639,1.795079946517944,0
0.5,0.3541559875011444,1.797500014305115,0
0.5,0.3870030045509338,1.797500014305115,0
0.5,0.3534770011901855,1.799999952316284,0
0.5,0.3866750001907349,1.799999952316284,0
0.5,0.3529030084609985,1.802500009536743,0
0.5,0.3863199949264526,1.802500009536743,0
0.5,0.3524999916553497,1.80429995059967,0
0.5,0.3522480130195618,1.804999947547913,0
0.5,0.3859220147132874,1.804999947547913,0
0.5,0.3514429926872253,1.807500004768372,0
0.5,0.3854640126228333,1.807500004768372,0
0.5,0.3508059978485107,1.809999942779541,0
0.5,0.3849590122699738,1.809999942779541,0
0.5,0.3849999904632568,1.809689998626709,0
0.5,0.3502520024776459,1.8125,0
0.5,0.3846510052680969,1.8125,0
0.5,0.3499999940395355,1.813609957695007,0
0.5,0.3495120108127594,1.815000057220459,0
0.5,0.3843390047550201,1.815000057220459,0
0.5,0.3487710058689117,1.817499995231628,0
0.5,0.3840110003948212,1.817499995231628,0
0.5,0.3481720089912415,1.820000052452087,0
0.5,0.3836570084095001,1.820000052452087,0
0.5,0.3476360142230988,1.822499990463257,0
0.5,0.3832620084285736,1.822499990463257,0
0.5,0.3474999964237213,1.823109984397888,0
0.5,0.3468540012836456,1.825000047683716,0
0.5,0.3828150033950806,1.825000047683716,0
0.5,0.3461630046367645,1.827499985694885,0
0.5,0.3823949992656708,1.827499985694885,0
0.5,0.3824999928474426,1.826599955558777,0
0.5,0.3455939888954163,1.830000042915344,0
0.5,0.3821170032024384,1.830000042915344,0
0.5,0.3450779914855957,1.832499980926514,0
0.5,0.3818419873714447,1.832499980926514,0
0.5,0.3449999988079071,1.832859992980957,0
0.5,0.344294011592865,1.835000038146973,0
0.5,0.3815599977970123,1.835000038146973,0
0.5,0.3436369895935059,1.837499976158142,0
0.5,0.3812659978866577,1.837499976158142,0
0.5,0.3430919945240021,1.840000033378601,0
0.5,0.3809550106525421,1.840000033378601,0
0.5,0.3425970077514648,1.842499971389771,0
0.5,0.380621999502182,1.842499971389771,0
0.5,0.3425000011920929,1.842970013618469,0
0.5,0.3418540060520172,1.845000028610229,0
0.5,0.380264014005661,1.845000028610229,0
0.5,0.3412120044231415,1.847499966621399,0
0.5,0.379936009645462,1.847499966621399,0
0.5,0.3799999952316284,1.846770048141479,0
0.5,0.3406830132007599,1.850000023841858,0
0.5,0.379734992980957,1.850000023841858,0
0.5,0.3402099907398224,1.852499961853027,0
0.5,0.3795469999313354,1.852499961853027,0
0.5,0.3400000035762787,1.85359001159668,0
0.5,0.3395690023899078,1.855000019073486,0
0.5,0.3793689906597137,1.855000019073486,0
0.5,0.338918000459671,1.857499957084656,0
0.5,0.3383899927139282,1.860000014305115,0
0.5,0.3379310071468353,1.862499952316284,0
0.5,0.3792000114917755,1.857499957084656,0
0.5,0.3790430128574371,1.860000014305115,0
0.5,0.3788979947566986,1.862499952316284,0
0.5,0.3787670135498047,1.865000009536743,0
0.5,0.3786540031433105,1.867499947547913,0
0.5,0.3785620033740997,1.870000004768372,0
0.5,0.378493994474411,1.872499942779541,0
0.5,0.3784509897232056,1.875,0
0.5,0.3784379959106445,1.877500057220459,0
0.5,0.3784550130367279,1.879999995231628,0
0.5,0.3785020112991333,1.882500052452087,0
0.5,0.3785809874534607,1.884999990463257,0
0.5,0.3786900043487549,1.887500047683716,0
0.5,0.3788259923458099,1.889999985694885,0
0.5,0.3789879977703094,1.892500042915344,0
0.5,0.3791750073432922,1.894999980926514,0
0.5,0.379382997751236,1.897500038146973,0
0.5,0.3796150088310242,1.899999976158142,0
0.5,0.3798739910125732,1.902500033378601,0
0.5,0.3799999952316284,1.903550028800964,0
0.5,0.3802919983863831,1.904999971389771,0
0.5,0.3807910084724426,1.907500028610229,0
0.5,0.3812589943408966,1.909999966621399,0
0.5,1.619740009307861,1.845000028610229,0
0.5,1.620000004768372,1.846770048141479,0
0.5,1.620059967041016,1.847499966621399,0
0.5,1.620260000228882,1.850000023841858,0
0.5,1.620450019836426,1.852499961853027,0
0.5,1.620630025863647,1.855000019073486,0
0.5,1.620800018310547,1.857499957084656,0
0.5,1.620959997177124,1.860000014305115,0
0.5,1.621099948883057,1.862499952316284,0
0.5,1.662070035934448,1.862499952316284,0
0.5,1.621230006217957,1.865000009536743,0
0.5,1.662500023841858,1.865000009536743,0
0.5,1.621350049972534,1.867499947547913,0
0.5,1.662500023841858,1.865000009536743,0
0.5,1.6632000207901,1.867499947547913,0
0.5,1.621440052986145,1.870000004768372,0
0.5,1.663750052452087,1.870000004768372,0
0.5,1.621510028839111,1.872499942779541,0
0.5,1.664209961891174,1.872499942779541,0
0.5,1.621549963951111,1.875,0
0.5,1.664630055427551,1.875,0
0.5,1.621559977531433,1.877500057220459,0
0.5,1.664999961853027,1.877390027046204,0
0.5,1.665030002593994,1.877500057220459,0
0.5,1.621549963951111,1.879999995231628,0
0.5,1.621500015258789,1.882500052452087,0
0.5,1.6214200258255,1.884999990463257,0
0.5,1.621309995651245,1.887500047683716,0
0.5,1.621170043945312,1.889999985694885,0
0.5,1.621009945869446,1.892500042915344,0
0.5,1.620830059051514,1.894999980926514,0
0.5,1.620620012283325,1.897500038146973,0
0.5,1.620380043983459,1.899999976158142,0
0.5,0.3375000059604645,1.865000009536743,0
0.5,0.3375000059604645,1.865000009536743,0
0.5,0.3368029892444611,1.867499947547913,0
0.5,0.3362489938735962,1.870000004768372,0
0.5,0.3357850015163422,1.872499942779541,0
0.5,0.3353739976882935,1.875,0
0.5,0.3350000083446503,1.877390027046204,0
0.5,0.3349699974060059,1.877500057220459,0
0.5,0.3343389928340912,1.879999995231628,0
0.5,0.3338299989700317,1.882500052452087,0
0.5,0.3334029912948608,1.884999990463257,0
0.5,0.3330270051956177,1.887500047683716,0
0.5,0.3326790034770966,1.889999985694885,0
0.5,0.3325000107288361,1.891289949417114,0
0.5,0.3322190046310425,1.892500042915344,0
0.5,0.331710010766983,1.894999980926514,0
0.5,0.3312869966030121,1.897500038146973,0
0.5,0.3309260010719299,1.899999976158142,0
0.5,0.3306050002574921,1.902500033378601,0
0.5,0.3303099870681763,1.904999971389771,0
0.5,0.3300290107727051,1.907500028610229,0
0.5,0.3300000131130219,1.90776002407074,0
0.5,0.3295800089836121,1.909999966621399,0
0.5,0.3291850090026855,1.912500023841858,0
0.5,0.3288500010967255,1.914999961853027,0
0.5,0.3285579979419708,1.917500019073486,0
0.5,0.3282999992370605,1.919999957084656,0
0.5,0.3280659914016724,1.922500014305115,0
0.5,0.3278500139713287,1.924999952316284,0
0.5,0.3276480138301849,1.927500009536743,0
0.5,0.3274999856948853,1.929399967193604,0
0.5,0.3274179995059967,1.929999947547913,0
0.5,0.3271040022373199,1.932500004768372,0
0.5,0.3268350064754486,1.934999942779541,0
0.5,0.3266029953956604,1.9375,0
0.5,0.3264000117778778,1.940000057220459,0
0.5,1.620129942893982,1.902500033378601,0
0.5,1.620000004768372,1.903550028800964,0
0.5,1.619709968566895,1.904999971389771,0
0.5,1.619210004806519,1.907500028610229,0
0.5,1.61873996257782,1.909999966621399,0
0.5,1.618289947509766,1.912500023841858,0
0.5,1.617849946022034,1.914999961853027,0
0.5,1.617499947547913,1.916849970817566,0
0.5,1.617290019989014,1.917500019073486,0
0.5,1.616529941558838,1.919999957084656,0
0.5,1.615880012512207,1.922500014305115,0
0.5,1.615270018577576,1.924999952316284,0
0.5,1.615000009536743,1.92602002620697,0
0.5,1.614410042762756,1.927500009536743,0
0.5,1.613530039787292,1.929999947547913,0
0.5,1.612779974937439,1.932500004768372,0
0.5,1.612499952316284,1.933349967002869,0
0.5,1.611729979515076,1.934999942779541,0
0.5,1.610749959945679,1.9375,0
0.5,1.610000014305115,1.939589977264404,0
0.5,1.609779953956604,1.940000057220459,0
0.5,0.3817049860954285,1.912500023841858,0
0.5,0.3821479976177216,1.914999961853027,0
0.5,0.3824999928474426,1.916849970817566,0
0.5,0.3827050030231476,1.917500019073486,0
0.5,0.3834699988365173,1.919999957084656,0
0.5,0.3841229975223541,1.922500014305115,0
0.5,0.3847289979457855,1.924999952316284,0
0.5,0.3849999904632568,1.92602002620697,0
0.5,0.3855940103530884,1.927500009536743,0
0.5,0.3864679932594299,1.929999947547913,0
0.5,0.3872199952602386,1.932500004768372,0
0.5,0.387499988079071,1.933349967002869,0
0.5,0.3882740139961243,1.934999942779541,0
0.5,0.3892540037631989,1.9375,0
0.5,0.3899999856948853,1.939589977264404,0
0.5,0.3902179896831512,1.940000057220459,0
0.5,0.3914659917354584,1.942499995231628,0
0.5,0.3924660086631775,1.945000052452087,0
0.5,0.3925000131130219,1.945070028305054,0
0.5,0.3939020037651062,1.947499990463257,0
0.5,0.3950000107288361,1.949939966201782,0
0.5,0.3950369954109192,1.950000047683716,0
0.5,0.396587997674942,1.952499985694885,0
0.5,0.3975000083446503,1.954270005226135,0
0.5,0.3979980051517487,1.955000042915344,0
0.5,0.3995150029659271,1.957499980926514,0
0.5,0.4000000059604645,1.958320021629333,0
0.5,0.4012129902839661,1.960000038146973,0
0.5,0.4025000035762787,1.962120056152344,0
0.5,0.4027960002422333,1.962499976158142,0
0.5,0.404585987329483,1.965000033378601,0
0.5,0.4050000011920929,1.965590000152588,0
0.5,0.4065339863300323,1.967499971389771,0
0.5,0.4074999988079071,1.968819975852966,0
0.5,0.408499002456665,1.970000028610229,0
0.5,0.4099999964237213,1.971940040588379,0
0.5,0.4104929864406586,1.972499966621399,0
0.5,0.4124999940395355,1.974939942359924,0
0.5,0.4125509858131409,1.975000023841858,0
0.5,0.4148359894752502,1.977499961853027,0
0.5,0.4149999916553497,1.977679967880249,0
0.5,0.4172329902648926,1.980000019073486,0
0.5,0.4174999892711639,1.980270028114319,0
0.5,0.419730007648468,1.982499957084656,0
0.5,0.4199999868869781,1.982759952545166,0
0.5,0.4223319888114929,1.985000014305115,0
0.5,0.4225000143051147,1.98514997959137,0
0.5,0.425000011920929,1.987429976463318,0
0.5,0.4250749945640564,1.987499952316284,0
0.5,0.4275000095367432,1.989500045776367,0
0.5,0.428068995475769,1.990000009536743,0
0.5,1.519999980926514,2.019239902496338,0
0.5,1.518290042877197,2.019999980926514,0
0.5,1.522500038146973,2.018320083618164,0
0.5,1.512500047683716,2.02180004119873,0
0.5,1.51075005531311,2.022500038146973,0
0.5,1.514999985694885,2.020960092544556,0
0.5,1.517500042915344,2.020240068435669,0
0.5,1.502500057220459,2.02485990524292,0
0.5,1.502099990844727,2.025000095367432,0
0.5,1.504999995231628,2.024009943008423,0
0.5,1.507500052452087,2.023329973220825,0
0.5,1.509999990463257,2.022700071334839,0
0.5,1.492499947547913,2.02728009223938,0
0.5,1.491750001907349,2.027499914169312,0
0.5,1.495000004768372,2.026580095291138,0
0.5,1.497499942779541,2.025990009307861,0
0.5,1.5,2.025449991226196,0
0.5,1.480000019073486,2.029690027236938,0
0.5,1.478670001029968,2.029999971389771,0
0.5,1.482499957084656,2.029160022735596,0
0.5,1.485000014305115,2.028680086135864,0
0.5,1.487499952316284,2.028239965438843,0
0.5,1.490000009536743,2.027810096740723,0
0.5,1.460000038146973,2.032449960708618,0
0.5,1.459660053253174,2.032500028610229,0
0.5,1.462499976158142,2.032089948654175,0
0.5,1.465000033378601,2.031739950180054,0
0.5,1.467499971389771,2.031409978866577,0
0.5,1.470000028610229,2.031090021133423,0
0.5,1.472499966621399,2.030780076980591,0
0.5,1.475000023841858,2.030479907989502,0
0.5,1.477499961853027,2.030159950256348,0
0.5,1.447499990463257,2.033309936523438,0
0.5,1.445000052452087,2.03344988822937,0
0.5,1.450000047683716,2.033169984817505,0
0.5,1.452499985694885,2.033010005950928,0
0.5,1.455000042915344,2.032850027084351,0
0.5,1.457499980926514,2.032670021057129,0
0.5,1.66566002368927,1.879999995231628,0
0.5,1.666170001029968,1.882500052452087,0
0.5,1.666599988937378,1.884999990463257,0
0.5,1.666970014572144,1.887500047683716,0
0.5,1.667320013046265,1.889999985694885,0
0.5,1.667500019073486,1.891289949417114,0
0.5,1.667780041694641,1.892500042915344,0
0.5,1.668290019035339,1.894999980926514,0
0.5,1.668709993362427,1.897500038146973,0
0.5,1.66907000541687,1.899999976158142,0
0.5,1.669399976730347,1.902500033378601,0
0.5,1.669690012931824,1.904999971389771,0
0.5,1.669970035552979,1.907500028610229,0
0.5,1.669999957084656,1.90776002407074,0
0.5,1.670420050621033,1.909999966621399,0
0.5,1.670809984207153,1.912500023841858,0
0.5,1.671149969100952,1.914999961853027,0
0.5,1.671440005302429,1.917500019073486,0
0.5,1.671700000762939,1.919999957084656,0
0.5,1.671929955482483,1.922500014305115,0
0.5,1.672150015830994,1.924999952316284,0
0.5,1.67235004901886,1.927500009536743,0
0.5,1.672500014305115,1.929399967193604,0
0.5,1.672580003738403,1.929999947547913,0
0.5,1.672899961471558,1.932500004768372,0
0.5,1.673159956932068,1.934999942779541,0
0.5,1.673400044441223,1.9375,0
0.5,1.6735999584198,1.940000057220459,0
0.5,1.673779964447021,1.942499995231628,0
0.5,1.673939943313599,1.945000052452087,0
0.5,1.674080014228821,1.947499990463257,0
0.5,1.674200057983398,1.950000047683716,0
0.5,1.674309968948364,1.952499985694885,0
0.5,1.608530044555664,1.942499995231628,0
0.5,1.607529997825623,1.945000052452087,0
0.5,1.607499957084656,1.945070028305054,0
0.5,1.606099963188171,1.947499990463257,0
0.5,1.605000019073486,1.949939966201782,0
0.5,1.604959964752197,1.950000047683716,0
0.5,1.603410005569458,1.952499985694885,0
0.5,1.602499961853027,1.954270005226135,0
0.5,1.601999998092651,1.955000042915344,0
0.5,1.674409985542297,1.955000042915344,0
0.5,1.600489974021912,1.957499980926514,0
0.5,1.674499988555908,1.957499980926514,0
0.5,1.600000023841858,1.958320021629333,0
0.5,1.598790049552917,1.960000038146973,0
0.5,1.674579977989197,1.960000038146973,0
0.5,1.597499966621399,1.962120056152344,0
0.5,1.597200036048889,1.962499976158142,0
0.5,1.67464005947113,1.962499976158142,0
0.5,1.595409989356995,1.965000033378601,0
0.5,1.674700021743774,1.965000033378601,0
0.5,1.595000028610229,1.965590000152588,0
0.5,1.593469977378845,1.967499971389771,0
0.5,1.674749970436096,1.967499971389771,0
0.5,1.592499971389771,1.968819975852966,0
0.5,1.591500043869019,1.970000028610229,0
0.5,1.674780011177063,1.970000028610229,0
0.5,1.590000033378601,1.971940040588379,0
0.5,1.589509963989258,1.972499966621399,0
0.5,1.67481005191803,1.972499966621399,0
0.5,1.587499976158142,1.974939942359924,0
0.5,1.58745002746582,1.975000023841858,0
0.5,1.674829959869385,1.975000023841858,0
0.5,1.58516001701355,1.977499961853027,0
0.5,1.674839973449707,1.977499961853027,0
0.5,1.585000038146973,1.977679967880249,0
0.5,1.582769989967346,1.980000019073486,0
0.5,1.674839973449707,1.980000019073486,0
0.5,1.582499980926514,1.980270028114319,0
0.5,1.580270051956177,1.982499957084656,0
0.5,1.674829959869385,1.982499957084656,0
0.5,1.580000042915344,1.982759952545166,0
0.5,1.577669978141785,1.985000014305115,0
0.5,1.67481005191803,1.985000014305115,0
0.5,1.674780011177063,1.987499952316284,0
0.5,1.674739956855774,1.990000009536743,0
0.5,1.674690008163452,1.992499947547913,0
0.5,1.67464005947113,1.995000004768372,0
0.5,1.674569964408875,1.997499942779541,0
0.5,1.370000004768372,2.03223991394043,0
0.5,1.367499947547913,2.032000064849854,0
0.5,1.372499942779541,2.032490015029907,0
0.5,1.372580051422119,2.032500028610229,0
0.5,1.375,2.03262996673584,0
0.5,1.377500057220459,2.03275990486145,0
0.5,1.379999995231628,2.03289008140564,0
0.5,1.382500052452087,2.033010005950928,0
0.5,1.384999990463257,2.033129930496216,0
0.5,1.387500047683716,2.033240079879761,0
0.5,1.389999985694885,2.033349990844727,0
0.5,1.392500042915344,2.033459901809692,0
0.5,1.394999980926514,2.033560037612915,0
0.5,1.397500038146973,2.033649921417236,0
0.5,1.399999976158142,2.033740043640137,0
0.5,1.402500033378601,2.033819913864136,0
0.5,1.404999971389771,2.033900022506714,0
0.5,1.407500028610229,2.033960103988647,0
0.5,1.409999966621399,2.034019947052002,0
0.5,1.412500023841858,2.034060001373291,0
0.5,1.414999961853027,2.03410005569458,0
0.5,1.417500019073486,2.034120082855225,0
0.5,1.419999957084656,2.034120082855225,0
0.5,1.422500014305115,2.034120082855225,0
0.5,1.424999952316284,2.03410005569458,0
0.5,1.427500009536743,2.034060001373291,0
0.5,1.429999947547913,2.03400993347168,0
0.5,1.432500004768372,2.033950090408325,0
0.5,1.434999942779541,2.033869981765747,0
0.5,1.4375,2.033790111541748,0
0.5,1.440000057220459,2.033679962158203,0
0.5,1.442499995231628,2.033570051193237,0
0.5,0.3262209892272949,1.942499995231628,0
0.5,0.3260630071163177,1.945000052452087,0
0.5,0.3259220123291016,1.947499990463257,0
0.5,0.3257969915866852,1.950000047683716,0
0.5,0.3256849944591522,1.952499985694885,0
0.5,0.3255859911441803,1.955000042915344,0
0.5,0.3254980146884918,1.957499980926514,0
0.5,0.3254219889640808,1.960000038146973,0
0.5,0.3253549933433533,1.962499976158142,0
0.5,0.3252989947795868,1.965000033378601,0
0.5,0.3252530097961426,1.967499971389771,0
0.5,0.3252159953117371,1.970000028610229,0
0.5,0.3251889944076538,1.972499966621399,0
0.5,0.3251709938049316,1.975000023841858,0
0.5,0.3251630067825317,1.977499961853027,0
0.5,0.3251639902591705,1.980000019073486,0
0.5,0.3251740038394928,1.982499957084656,0
0.5,0.3251929879188538,1.985000014305115,0
0.5,0.325221985578537,1.987499952316284,0
0.5,0.3252600133419037,1.990000009536743,0
0.5,0.3253059983253479,1.992499947547913,0
0.5,0.4300000071525574,1.991510033607483,0
0.5,0.4311690032482147,1.992499947547913,0
0.5,0.3253619968891144,1.995000004768372,0
0.5,0.4325000047683716,1.993489980697632,0
0.5,0.4343569874763489,1.995000004768372,0
0.5,0.3254269957542419,1.997499942779541,0
0.5,0.4350000023841858,1.995460033416748,0
0.5,0.3255009949207306,2,0
0.5,0.3255850076675415,2.002500057220459,0
0.5,0.3256799876689911,2.005000114440918,0
0.5,0.3257850110530853,2.007499933242798,0
0.5,0.325901985168457,2.009999990463257,0
0.5,0.3260329961776733,2.012500047683716,0
0.5,0.3261780142784119,2.015000104904175,0
0.5,1.009999990463257,2.010129928588867,0
0.5,1.007500052452087,2.010119915008545,0
0.5,1.012500047683716,2.010129928588867,0
0.5,1.014999985694885,2.010139942169189,0
0.5,1.017500042915344,2.010149955749512,0
0.5,1.019999980926514,2.010159969329834,0
0.5,1.022500038146973,2.010179996490479,0
0.5,1.024999976158142,2.010190010070801,0
0.5,1.027500033378601,2.010210037231445,0
0.5,1.029999971389771,2.010220050811768,0
0.5,1.032500028610229,2.010240077972412,0
0.5,1.034999966621399,2.010270118713379,0
0.5,1.037500023841858,2.010289907455444,0
0.5,1.039999961853027,2.010309934616089,0
0.5,1.042500019073486,2.010339975357056,0
0.5,1.044999957084656,2.010370016098022,0
0.5,1.047500014305115,2.010390043258667,0
0.5,1.049999952316284,2.010430097579956,0
0.5,1.052500009536743,2.010459899902344,0
0.5,1.054999947547913,2.010489940643311,0
0.5,1.057500004768372,2.0105299949646,0
0.5,1.059999942779541,2.010570049285889,0
0.5,1.0625,2.010610103607178,0
0.5,1.065000057220459,2.010649919509888,0
0.5,1.067499995231628,2.010689973831177,0
0.5,1.070000052452087,2.010740041732788,0
0.5,1.072499990463257,2.010790109634399,0
0.5,1.075000047683716,2.010839939117432,0
0.5,1.077499985694885,2.010890007019043,0
0.5,1.080000042915344,2.010950088500977,0
0.5,1.082499980926514,2.011009931564331,0
0.5,1.085000038146973,2.011070013046265,0
0.5,1.087499976158142,2.011130094528198,0
0.5,1.090000033378601,2.011199951171875,0
0.5,1.092499971389771,2.011280059814453,0
0.5,1.095000028610229,2.01134991645813,0
0.5,0.8949999809265137,2.011709928512573,0
0.5,0.8924999833106995,2.011810064315796,0
0.5,0.8974999785423279,2.01161003112793,0
0.5,0.8999999761581421,2.011519908905029,0
0.5,0.9024999737739563,2.011430025100708,0
0.5,0.9049999713897705,2.01134991645813,0
0.5,0.9075000286102295,2.011280059814453,0
0.5,0.9100000262260437,2.011199951171875,0
0.5,0.9125000238418579,2.011130094528198,0
0.5,0.9150000214576721,2.011070013046265,0
0.5,0.9175000190734863,2.011009931564331,0
0.5,0.9200000166893005,2.010950088500977,0
0.5,0.9225000143051147,2.010890007019043,0
0.5,0.925000011920929,2.010839939117432,0
0.5,0.9275000095367432,2.010790109634399,0
0.5,0.9300000071525574,2.010740041732788,0
0.5,0.9325000047683716,2.010689973831177,0
0.5,0.9350000023841858,2.010649919509888,0
0.5,0.9375,2.010610103607178,0
0.5,0.9399999976158142,2.010570049285889,0
0.5,0.9424999952316284,2.0105299949646,0
0.5,0.9449999928474426,2.010489940643311,0
0.5,0.9474999904632568,2.010459899902344,0
0.5,0.949999988079071,2.010430097579956,0
0.5,0.9524999856948853,2.010390043258667,0
0.5,0.9549999833106995,2.010370016098022,0
0.5,0.9574999809265137,2.010339975357056,0
0.5,0.9599999785423279,2.010309934616089,0
0.5,0.9624999761581421,2.010289907455444,0
0.5,0.9649999737739563,2.010270118713379,0
0.5,0.9674999713897705,2.010240077972412,0
0.5,0.9700000286102295,2.010220050811768,0
0.5,0.9725000262260437,2.010210037231445,0
0.5,0.9750000238418579,2.010190010070801,0
0.5,0.9775000214576721,2.010179996490479,0
0.5,0.9800000190734863,2.010159969329834,0
0.5,0.9825000166893005,2.010149955749512,0
0.5,0.9850000143051147,2.010139942169189,0
0.5,0.987500011920929,2.010129928588867,0
0.5,0.9900000095367432,2.010129928588867,0
0.5,0.9925000071525574,2.010119915008545,0
0.5,0.9950000047683716,2.010119915008545,0
0.5,0.9975000023841858,2.010109901428223,0
0.5,1,2.010109901428223,0
0.5,1.002500057220459,2.010109901428223,0
0.5,1.004999995231628,2.010119915008545,0
0.5,1.575000047683716,1.987429976463318,0
0.5,1.574920058250427,1.987499952316284,0
0.5,1.577499985694885,1.98514997959137,0
0.5,1.572499990463257,1.989500045776367,0
0.5,1.571930050849915,1.990000009536743,0
0.5,1.570000052452087,1.991510033607483,0
0.5,1.568830013275146,1.992499947547913,0
0.5,1.567499995231628,1.993489980697632,0
0.5,1.565639972686768,1.995000004768372,0
0.5,1.5625,1.997329950332642,0
0.5,1.562289953231812,1.997499942779541,0
0.5,1.565000057220459,1.995460033416748,0
0.5,1.559999942779541,1.998939990997314,0
0.5,1.558580040931702,2,0
0.5,1.554999947547913,2.002379894256592,0
0.5,1.554839968681335,2.002500057220459,0
0.5,1.557500004768372,2.000669956207275,0
0.5,1.552500009536743,2.003770112991333,0
0.5,1.550680041313171,2.005000114440918,0
0.5,1.547500014305115,2.006710052490234,0
0.5,1.546280026435852,2.007499933242798,0
0.5,1.549999952316284,2.005369901657104,0
0.5,1.542500019073486,2.00944995880127,0
0.5,1.541599988937378,2.009999990463257,0
0.5,1.544999957084656,2.008130073547363,0
0.5,1.537500023841858,2.011940002441406,0
0.5,1.536520004272461,2.012500047683716,0
0.5,1.539999961853027,2.010710000991821,0
0.5,1.532500028610229,2.014209985733032,0
0.5,1.531020045280457,2.015000104904175,0
0.5,1.534999966621399,2.01311993598938,0
0.5,1.527500033378601,2.016319990158081,0
0.5,1.525060057640076,2.017499923706055,0
0.5,1.529999971389771,2.015389919281006,0
0.5,1.524999976158142,2.017519950866699,0
0.5,0.4375,1.997329950332642,0
0.5,0.4377120137214661,1.997499942779541,0
0.5,0.4399999976158142,1.998939990997314,0
0.5,0.441417008638382,2,0
0.5,0.4424999952316284,2.000669956207275,0
0.5,0.4449999928474426,2.002379894256592,0
0.5,0.4451619982719421,2.002500057220459,0
0.5,0.4474999904632568,2.003770112991333,0
0.5,0.4493190050125122,2.005000114440918,0
0.5,0.449999988079071,2.005369901657104,0
0.5,0.4524999856948853,2.006710052490234,0
0.5,0.4537189900875092,2.007499933242798,0
0.5,0.4550000131130219,2.008130073547363,0
0.5,0.4575000107288361,2.00944995880127,0
0.5,0.4584049880504608,2.009999990463257,0
0.5,0.4600000083446503,2.010710000991821,0
0.5,0.4625000059604645,2.011940002441406,0
0.5,0.4634760022163391,2.012500047683716,0
0.5,0.4650000035762787,2.01311993598938,0
0.5,0.4675000011920929,2.014209985733032,0
0.5,0.4689840078353882,2.015000104904175,0
0.5,0.4699999988079071,2.015389919281006,0
0.5,0.4724999964237213,2.016319990158081,0
0.5,0.474943995475769,2.017499923706055,0
0.5,0.4749999940395355,2.017519950866699,0
0.5,0.4774999916553497,2.018320083618164,0
0.5,0.4799999892711639,2.019239902496338,0
0.5,0.4817099869251251,2.019999980926514,0
0.5,0.4824999868869781,2.020240068435669,0
0.5,0.4850000143051147,2.020960092544556,0
0.5,0.487500011920929,2.02180004119873,0
0.5,0.4892460107803345,2.022500038146973,0
0.5,0.4900000095367432,2.022700071334839,0
0.5,0.4925000071525574,2.023329973220825,0
0.5,0.4950000047683716,2.024009943008423,0
0.5,0.4975000023841858,2.02485990524292,0
0.5,0.4979020059108734,2.025000095367432,0
0.5,0.5,2.025449991226196,0
0.5,0.5024999976158142,2.025990009307861,0
0.5,0.5049999952316284,2.026580095291138,0
0.5,0.5074999928474426,2.02728009223938,0
0.5,0.5082550048828125,2.027499914169312,0
0.5,0.5099999904632568,2.027810096740723,0
0.5,0.512499988079071,2.028239965438843,0
0.5,0.5149999856948853,2.028680086135864,0
0.5,0.5174999833106995,2.029160022735596,0
0.5,0.5199999809265137,2.029690027236938,0
0.5,0.5213320255279541,2.029999971389771,0
0.5,0.5224999785423279,2.030159950256348,0
0.5,0.5249999761581421,2.030479907989502,0
0.5,0.5274999737739563,2.030780076980591,0
0.5,0.5299999713897705,2.031090021133423,0
0.5,0.5325000286102295,2.031409978866577,0
0.5,0.5350000262260437,2.031739950180054,0
0.5,0.5375000238418579,2.032089948654175,0
0.5,0.5400000214576721,2.032449960708618,0
0.5,0.5403410196304321,2.032500028610229,0
0.5,0.5425000190734863,2.032670021057129,0
0.5,0.5450000166893005,2.032850027084351,0
0.5,0.5475000143051147,2.033010005950928,0
0.5,0.550000011920929,2.033169984817505,0
0.5,0.5525000095367432,2.033309936523438,0
0.5,0.5550000071525574,2.03344988822937,0
0.5,0.5575000047683716,2.033570051193237,0
0.5,0.5600000023841858,2.033679962158203,0
0.5,0.5625,2.033790111541748,0
0.5,0.5649999976158142,2.033869981765747,0
0.5,0.5674999952316284,2.033950090408325,0
0.5,0.5699999928474426,2.03400993347168,0
0.5,0.5724999904632568,2.034060001373291,0
0.5,0.574999988079071,2.03410005569458,0
0.5,0.5774999856948853,2.034120082855225,0
0.5,0.5799999833106995,2.034120082855225,0
0.5,0.5824999809265137,2.034120082855225,0
0.5,1.674499988555908,2,0
0.5,1.674409985542297,2.002500057220459,0
0.5,1.674319982528687,2.005000114440918,0
0.5,1.674219965934753,2.007499933242798,0
0.5,1.674100041389465,2.009999990463257,0
0.5,1.673969984054565,2.012500047683716,0
0.5,1.673820018768311,2.015000104904175,0
0.5,1.673660039901733,2.017499923706055,0
0.5,1.673470020294189,2.019999980926514,0
0.5,1.673269987106323,2.022500038146973,0
0.5,1.673030018806458,2.025000095367432,0
0.5,1.672760009765625,2.027499914169312,0
0.5,1.672469973564148,2.029999971389771,0
0.5,1.672500014305115,2.029550075531006,0
0.5,1.672279953956604,2.032500028610229,0
0.5,1.67209005355835,2.035000085830688,0
0.5,1.671890020370483,2.037499904632568,0
0.5,1.671669960021973,2.039999961853027,0
0.5,1.671429991722107,2.042500019073486,0
0.5,1.671159982681274,2.045000076293945,0
0.5,1.670860052108765,2.047499895095825,0
0.5,1.670510053634644,2.049999952316284,0
0.5,1.670089960098267,2.052500009536743,0
0.5,1.669800043106079,2.055000066757202,0
0.5,1.669999957084656,2.053030014038086,0
0.5,1.669540047645569,2.057499885559082,0
0.5,1.669260025024414,2.059999942779541,0
0.5,1.668949961662292,2.0625,0
0.5,1.668609976768494,2.065000057220459,0
0.5,0.762499988079071,2.019979953765869,0
0.5,0.7623440027236938,2.019999980926514,0
0.5,0.7649999856948853,2.019670009613037,0
0.5,0.7674999833106995,2.019390106201172,0
0.5,0.7699999809265137,2.019140005111694,0
0.5,0.7724999785423279,2.018919944763184,0
0.5,0.7749999761581421,2.018709897994995,0
0.5,0.7774999737739563,2.018510103225708,0
0.5,0.7799999713897705,2.018330097198486,0
0.5,0.7825000286102295,2.018160104751587,0
0.5,0.737500011920929,2.022180080413818,0
0.5,0.7351059913635254,2.022500038146973,0
0.5,0.7400000095367432,2.021869897842407,0
0.5,0.7425000071525574,2.021600008010864,0
0.5,0.7450000047683716,2.021349906921387,0
0.5,0.7475000023841858,2.021120071411133,0
0.5,0.75,2.020910024642944,0
0.5,0.7524999976158142,2.0207200050354,0
0.5,0.7549999952316284,2.020529985427856,0
0.5,0.7574999928474426,2.020339965820312,0
0.5,0.7599999904632568,2.020169973373413,0
0.5,0.7099999785423279,2.024940013885498,0
0.5,0.7095770239830017,2.025000095367432,0
0.5,0.7124999761581421,2.024590015411377,0
0.5,0.7149999737739563,2.024280071258545,0
0.5,0.7174999713897705,2.024009943008423,0
0.5,0.7200000286102295,2.023750066757202,0
0.5,0.7225000262260437,2.023519992828369,0
0.5,0.7250000238418579,2.023299932479858,0
0.5,0.7275000214576721,2.02308988571167,0
0.5,0.7300000190734863,2.022900104522705,0
0.5,0.7325000166893005,2.022700071334839,0
0.5,0.7350000143051147,2.022510051727295,0
0.5,0.6850000023841858,2.027430057525635,0
0.5,0.6844969987869263,2.027499914169312,0
0.5,0.6875,2.027090072631836,0
0.5,0.6899999976158142,2.026779890060425,0
0.5,0.6924999952316284,2.02649998664856,0
0.5,0.6949999928474426,2.026240110397339,0
0.5,0.6974999904632568,2.026010036468506,0
0.5,0.699999988079071,2.025779962539673,0
0.5,0.7024999856948853,2.025569915771484,0
0.5,0.7049999833106995,2.025369882583618,0
0.5,0.7074999809265137,2.025170087814331,0
0.5,0.6600000262260437,2.02977991104126,0
0.5,0.6582909822463989,2.029999971389771,0
0.5,0.6625000238418579,2.029469966888428,0
0.5,0.6650000214576721,2.029190063476562,0
0.5,0.6675000190734863,2.028939962387085,0
0.5,0.6700000166893005,2.028700113296509,0
0.5,0.6725000143051147,2.028470039367676,0
0.5,0.675000011920929,2.028259992599487,0
0.5,0.6775000095367432,2.028059959411621,0
0.5,0.6800000071525574,2.027859926223755,0
0.5,0.6825000047683716,2.027659893035889,0
0.5,0.6274999976158142,2.032490015029907,0
0.5,0.6274240016937256,2.032500028610229,0
0.5,0.6299999952316284,2.03223991394043,0
0.5,0.6324999928474426,2.032000064849854,0
0.5,0.6349999904632568,2.031769990921021,0
0.5,0.637499988079071,2.031559944152832,0
0.5,0.6399999856948853,2.031349897384644,0
0.5,0.6424999833106995,2.031150102615356,0
0.5,0.6449999809265137,2.030960083007812,0
0.5,0.6474999785423279,2.030780076980591,0
0.5,0.6499999761581421,2.030600070953369,0
0.5,0.6524999737739563,2.030420064926147,0
0.5,0.6549999713897705,2.030240058898926,0
0.5,0.6575000286102295,2.030060052871704,0
0.5,0.625,2.03262996673584,0
0.5,0.6225000023841858,2.03275990486145,0
0.5,1.195000052452087,2.016400098800659,0
0.5,1.192499995231628,2.016220092773438,0
0.5,1.197499990463257,2.016590118408203,0
0.5,1.200000047683716,2.01678991317749,0
0.5,1.202499985694885,2.017019987106323,0
0.5,1.205000042915344,2.017270088195801,0
0.5,1.207119941711426,2.017499923706055,0
0.5,1.207499980926514,2.017519950866699,0
0.5,1.210000038146973,2.017679929733276,0
0.5,1.212499976158142,2.017829895019531,0
0.5,1.215000033378601,2.017990112304688,0
0.5,1.217499971389771,2.018160104751587,0
0.5,1.220000028610229,2.018330097198486,0
0.5,1.222499966621399,2.018510103225708,0
0.5,1.225000023841858,2.018709897994995,0
0.5,1.227499961853027,2.018919944763184,0
0.5,1.230000019073486,2.019140005111694,0
0.5,1.232499957084656,2.019390106201172,0
0.5,1.235000014305115,2.019670009613037,0
0.5,1.237499952316284,2.019979953765869,0
0.5,1.237660050392151,2.019999980926514,0
0.5,1.240000009536743,2.020169973373413,0
0.5,1.242499947547913,2.020339965820312,0
0.5,1.245000004768372,2.020529985427856,0
0.5,1.247499942779541,2.0207200050354,0
0.5,1.25,2.020910024642944,0
0.5,1.252500057220459,2.021120071411133,0
0.5,1.254999995231628,2.021349906921387,0
0.5,1.257500052452087,2.021600008010864,0
0.5,1.259999990463257,2.021869897842407,0
0.5,1.262500047683716,2.022180080413818,0
0.5,1.26488995552063,2.022500038146973,0
0.5,1.264999985694885,2.022510051727295,0
0.5,1.267500042915344,2.022700071334839,0
0.5,1.269999980926514,2.022900104522705,0
0.5,1.272500038146973,2.02308988571167,0
0.5,1.274999976158142,2.023299932479858,0
0.5,1.277500033378601,2.023519992828369,0
0.5,1.279999971389771,2.023750066757202,0
0.5,1.282500028610229,2.024009943008423,0
0.5,1.284999966621399,2.024280071258545,0
0.5,1.287500023841858,2.024590015411377,0
0.5,1.289999961853027,2.024940013885498,0
0.5,1.290420055389404,2.025000095367432,0
0.5,1.292500019073486,2.025170087814331,0
0.5,1.294999957084656,2.025369882583618,0
0.5,1.297500014305115,2.025569915771484,0
0.5,1.299999952316284,2.025779962539673,0
0.5,1.302500009536743,2.026010036468506,0
0.5,1.304999947547913,2.026240110397339,0
0.5,1.307500004768372,2.02649998664856,0
0.5,1.309999942779541,2.026779890060425,0
0.5,1.3125,2.027090072631836,0
0.5,1.315000057220459,2.027430057525635,0
0.5,1.315500020980835,2.027499914169312,0
0.5,1.317499995231628,2.027659893035889,0
0.5,1.320000052452087,2.027859926223755,0
0.5,1.322499990463257,2.028059959411621,0
0.5,1.325000047683716,2.028259992599487,0
0.5,1.327499985694885,2.028470039367676,0
0.5,1.330000042915344,2.028700113296509,0
0.5,1.332499980926514,2.028939962387085,0
0.5,1.335000038146973,2.029190063476562,0
0.5,1.337499976158142,2.029469966888428,0
0.5,1.340000033378601,2.02977991104126,0
0.5,1.341709971427917,2.029999971389771,0
0.5,0.8799999952316284,2.012439966201782,0
0.5,0.8789650201797485,2.012500047683716,0
0.5,0.8824999928474426,2.012290000915527,0
0.5,0.8849999904632568,2.012160062789917,0
0.5,0.887499988079071,2.01203989982605,0
0.5,0.8899999856948853,2.011919975280762,0
0.5,0.8299999833106995,2.014950037002563,0
0.5,0.8294739723205566,2.015000104904175,0
0.5,0.8324999809265137,2.014739990234375,0
0.5,0.8349999785423279,2.014539957046509,0
0.5,0.8374999761581421,2.014359951019287,0
0.5,0.8399999737739563,2.014189958572388,0
0.5,0.8424999713897705,2.014039993286133,0
0.5,0.8450000286102295,2.013890027999878,0
0.5,0.8475000262260437,2.013760089874268,0
0.5,0.8500000238418579,2.013629913330078,0
0.5,0.8525000214576721,2.01350998878479,0
0.5,0.8550000190734863,2.013400077819824,0
0.5,0.8575000166893005,2.013289928436279,0
0.5,0.8600000143051147,2.013180017471313,0
0.5,0.862500011920929,2.013079881668091,0
0.5,0.8650000095367432,2.01298999786377,0
0.5,0.8675000071525574,2.012900114059448,0
0.5,0.8700000047683716,2.012809991836548,0
0.5,0.8725000023841858,2.012720108032227,0
0.5,0.875,2.012629985809326,0
0.5,0.8774999976158142,2.012550115585327,0
0.5,0.7950000166893005,2.017270088195801,0
0.5,0.7928829789161682,2.017499923706055,0
0.5,0.7975000143051147,2.017019987106323,0
0.5,0.800000011920929,2.01678991317749,0
0.5,0.8025000095367432,2.016590118408203,0
0.5,0.8050000071525574,2.016400098800659,0
0.5,0.8075000047683716,2.016220092773438,0
0.5,0.8100000023841858,2.016050100326538,0
0.5,0.8125,2.015899896621704,0
0.5,0.8149999976158142,2.015749931335449,0
0.5,0.8174999952316284,2.015609979629517,0
0.5,0.8199999928474426,2.015480041503906,0
0.5,0.8224999904632568,2.015350103378296,0
0.5,0.824999988079071,2.015219926834106,0
0.5,0.8274999856948853,2.015100002288818,0
0.5,0.7850000262260437,2.017990112304688,0
0.5,0.7875000238418579,2.017829895019531,0
0.5,0.7900000214576721,2.017679929733276,0
0.5,0.7925000190734863,2.017519950866699,0
0.5,0.326341986656189,2.017499923706055,0
0.5,0.3265250027179718,2.019999980926514,0
0.5,0.3267340064048767,2.022500038146973,0
0.5,0.3269709944725037,2.025000095367432,0
0.5,0.3272449970245361,2.027499914169312,0
0.5,0.3274999856948853,2.029550075531006,0
0.5,0.3275330066680908,2.029999971389771,0
0.5,0.3277159929275513,2.032500028610229,0
0.5,0.3279080092906952,2.035000085830688,0
0.5,0.3281109929084778,2.037499904632568,0
0.5,0.328330010175705,2.039999961853027,0
0.5,0.3285689949989319,2.042500019073486,0
0.5,0.3288359940052032,2.045000076293945,0
0.5,0.3291400074958801,2.047499895095825,0
0.5,0.32949098944664,2.049999952316284,0
0.5,0.3299050033092499,2.052500009536743,0
0.5,0.3300000131130219,2.053030014038086,0
0.5,0.3302029967308044,2.055000066757202,0
0.5,0.3304649889469147,2.057499885559082,0
0.5,0.3307430148124695,2.059999942779541,0
0.5,0.3310459852218628,2.0625,0
0.5,0.331387996673584,2.065000057220459,0
0.5,0.3317849934101105,2.067500114440918,0
0.5,1.097499966621399,2.011430025100708,0
0.5,1.100000023841858,2.011519908905029,0
0.5,1.102499961853027,2.01161003112793,0
0.5,1.105000019073486,2.011709928512573,0
0.5,1.107499957084656,2.011810064315796,0
0.5,1.110000014305115,2.011919975280762,0
0.5,1.112499952316284,2.01203989982605,0
0.5,1.115000009536743,2.012160062789917,0
0.5,1.117499947547913,2.012290000915527,0
0.5,1.120000004768372,2.012439966201782,0
0.5,1.12102997303009,2.012500047683716,0
0.5,1.122499942779541,2.012550115585327,0
0.5,1.125,2.012629985809326,0
0.5,1.127500057220459,2.012720108032227,0
0.5,1.129999995231628,2.012809991836548,0
0.5,1.132500052452087,2.012900114059448,0
0.5,1.134999990463257,2.01298999786377,0
0.5,1.137500047683716,2.013079881668091,0
0.5,1.139999985694885,2.013180017471313,0
0.5,1.142500042915344,2.013289928436279,0
0.5,1.144999980926514,2.013400077819824,0
0.5,1.147500038146973,2.01350998878479,0
0.5,1.149999976158142,2.013629913330078,0
0.5,1.152500033378601,2.013760089874268,0
0.5,1.154999971389771,2.013890027999878,0
0.5,1.157500028610229,2.014039993286133,0
0.5,1.159999966621399,2.014189958572388,0
0.5,1.162500023841858,2.014359951019287,0
0.5,1.164999961853027,2.014539957046509,0
0.5,1.167500019073486,2.014739990234375,0
0.5,1.169999957084656,2.014950037002563,0
0.5,1.170529961585999,2.015000104904175,0
0.5,1.172500014305115,2.015100002288818,0
0.5,1.174999952316284,2.015219926834106,0
0.5,1.177500009536743,2.015350103378296,0
0.5,1.179999947547913,2.015480041503906,0
0.5,1.182500004768372,2.015609979629517,0
0.5,1.184999942779541,2.015749931335449,0
0.5,1.1875,2.015899896621704,0
0.5,1.190000057220459,2.016050100326538,0
0.5,1.342499971389771,2.030060052871704,0
0.5,1.345000028610229,2.030240058898926,0
0.5,1.347499966621399,2.030420064926147,0
0.5,1.350000023841858,2.030600070953369,0
0.5,1.352499961853027,2.030780076980591,0
0.5,1.355000019073486,2.030960083007812,0
0.5,1.357499957084656,2.031150102615356,0
0.5,1.360000014305115,2.031349897384644,0
0.5,1.362499952316284,2.031559944152832,0
0.5,1.365000009536743,2.031769990921021,0
0.5,0.5849999785423279,2.03410005569458,0
0.5,0.5874999761581421,2.034060001373291,0
0.5,0.5899999737739563,2.034019947052002,0
0.5,0.5924999713897705,2.033960103988647,0
0.5,0.5950000286102295,2.033900022506714,0
0.5,0.5975000262260437,2.033819913864136,0
0.5,0.6000000238418579,2.033740043640137,0
0.5,0.6025000214576721,2.033649921417236,0
0.5,0.6050000190734863,2.033560037612915,0
0.5,0.6075000166893005,2.033459901809692,0
0.5,0.6100000143051147,2.033349990844727,0
0.5,0.612500011920929,2.033240079879761,0
0.5,0.6150000095367432,2.033129930496216,0
0.5,0.6175000071525574,2.033010005950928,0
0.5,0.6200000047683716,2.03289008140564,0
0.5,1.668220043182373,2.067500114440918,0
0.5,1.667739987373352,2.069999933242798,0
0.5,1.667330026626587,2.072499990463257,0
0.5,1.667500019073486,2.071140050888062,0
0.5,1.667019963264465,2.075000047683716,0
0.5,1.666679978370667,2.077500104904175,0
0.5,1.666309952735901,2.079999923706055,0
0.5,1.665879964828491,2.082499980926514,0
0.5,1.665369987487793,2.085000038146973,0
0.5,1.664860010147095,2.087500095367432,0
0.5,1.664999961853027,2.086549997329712,0
0.5,1.664499998092651,2.089999914169312,0
0.5,1.664119958877563,2.092499971389771,0
0.5,1.663689970970154,2.095000028610229,0
0.5,1.663190007209778,2.097500085830688,0
0.5,1.662559986114502,2.099999904632568,0
0.5,1.662140011787415,2.102499961853027,0
0.5,1.662500023841858,2.100209951400757,0
0.5,1.661730051040649,2.105000019073486,0
0.5,1.661270022392273,2.107500076293945,0
0.5,1.660730004310608,2.109999895095825,0
0.5,1.66005003452301,2.112499952316284,0
0.5,1.659600019454956,2.115000009536743,0
0.5,1.659999966621399,2.112669944763184,0
0.5,1.659150004386902,2.117500066757202,0
0.5,1.658640027046204,2.119999885559082,0
0.5,1.65802001953125,2.122499942779541,0
0.5,1.657349944114685,2.125,0
0.5,1.657500028610229,2.12421989440918,0
0.5,1.656890034675598,2.127500057220459,0
0.5,1.6563800573349,2.130000114440918,0
0.5,1.655769944190979,2.132499933242798,0
0.5,1.654989957809448,2.134999990463257,0
0.5,1.654999971389771,2.134979963302612,0
0.5,0.3322570025920868,2.069999933242798,0
0.5,0.3325000107288361,2.071140050888062,0
0.5,0.3326700031757355,2.072499990463257,0
0.5,0.3329840004444122,2.075000047683716,0
0.5,0.3333179950714111,2.077500104904175,0
0.5,0.3336890041828156,2.079999923706055,0
0.5,0.3341180086135864,2.082499980926514,0
0.5,0.3346309959888458,2.085000038146973,0
0.5,0.3350000083446503,2.086549997329712,0
0.5,0.3351379930973053,2.087500095367432,0
0.5,0.3354949951171875,2.089999914169312,0
0.5,0.3358759880065918,2.092499971389771,0
0.5,0.3363060057163239,2.095000028610229,0
0.5,0.3368149995803833,2.097500085830688,0
0.5,0.337444007396698,2.099999904632568,0
0.5,0.3375000059604645,2.100209951400757,0
0.5,0.3378599882125854,2.102499961853027,0
0.5,0.3382689952850342,2.105000019073486,0
0.5,0.3387269973754883,2.107500076293945,0
0.5,0.3392710089683533,2.109999895095825,0
0.5,0.3399519920349121,2.112499952316284,0
0.5,0.3400000035762787,2.112669944763184,0
0.5,0.3403989970684052,2.115000009536743,0
0.5,0.3408479988574982,2.117500066757202,0
0.5,0.3413589894771576,2.119999885559082,0
0.5,0.3419829905033112,2.122499942779541,0
0.5,0.3425000011920929,2.12421989440918,0
0.5,0.3426490128040314,2.125,0
0.5,0.3431110084056854,2.127500057220459,0
0.5,0.3436200022697449,2.130000114440918,0
0.5,0.3442299962043762,2.132499933242798,0
0.5,0.3449999988079071,2.134979963302612,0
0.5,0.3450050055980682,2.134999990463257,0
0.5,0.3454920053482056,2.137500047683716,0
0.5,0.3460170030593872,2.140000104904175,0
0.5,0.3466410040855408,2.142499923706055,0
0.5,0.3474420011043549,2.144999980926514,0
0.5,0.3474999964237213,2.145169973373413,0
0.5,0.3479819893836975,2.147500038146973,0
0.5,1.654510021209717,2.137500047683716,0
0.5,1.653980016708374,2.140000104904175,0
0.5,1.65336000919342,2.142499923706055,0
0.5,1.652559995651245,2.144999980926514,0
0.5,1.65201997756958,2.147500038146973,0
0.5,1.652500033378601,2.145169973373413,0
0.5,1.65146005153656,2.150000095367432,0
0.5,1.650799989700317,2.152499914169312,0
0.5,1.649960041046143,2.154999971389771,0
0.5,1.649999976158142,2.154839992523193,0
0.5,1.649420022964478,2.157500028610229,0
0.5,1.648820042610168,2.160000085830688,0
0.5,1.648079991340637,2.162499904632568,0
0.5,1.647289991378784,2.164999961853027,0
0.5,1.647500038146973,2.164099931716919,0
0.5,1.64671003818512,2.167500019073486,0
0.5,1.646039962768555,2.170000076293945,0
0.5,1.645159959793091,2.172499895095825,0
0.5,1.64451003074646,2.174999952316284,0
0.5,1.644999980926514,2.172930002212524,0
0.5,1.64385998249054,2.177500009536743,0
0.5,1.643059968948364,2.180000066757202,0
0.5,1.642500042915344,2.181449890136719,0
0.5,0.3485360145568848,2.150000095367432,0
0.5,0.3492009937763214,2.152499914169312,0
0.5,0.3499999940395355,2.154839992523193,0
0.5,0.3500379920005798,2.154999971389771,0
0.5,0.3505800068378448,2.157500028610229,0
0.5,0.3511790037155151,2.160000085830688,0
0.5,0.3519200086593628,2.162499904632568,0
0.5,0.3524999916553497,2.164099931716919,0
0.5,0.3527129888534546,2.164999961853027,0
0.5,0.3532910048961639,2.167500019073486,0
0.5,0.3539629876613617,2.170000076293945,0
0.5,0.3548350036144257,2.172499895095825,0
0.5,0.3549999892711639,2.172930002212524,0
0.5,0.3554950058460236,2.174999952316284,0
0.5,0.3561359941959381,2.177500009536743,0
0.5,0.3569349944591522,2.180000066757202,0
0.5,0.3574999868869781,2.181449890136719,0
0.5,0.3577690124511719,2.182499885559082,0
0.5,0.3584029972553253,2.184999942779541,0
0.5,0.3591650128364563,2.1875,0
0.5,0.3600000143051147,2.189620018005371,0
0.5,0.3601039946079254,2.190000057220459,0
0.5,0.3607459962368011,2.192500114440918,0
0.5,0.3614960014820099,2.194999933242798,0
0.5,0.3624970018863678,2.197499990463257,0
0.5,0.362500011920929,2.197510004043579,0
0.5,0.3631570041179657,2.200000047683716,0
0.5,0.3639119863510132,2.202500104904175,0
0.5,0.3649159967899323,2.204999923706055,0
0.5,0.3650000095367432,2.205189943313599,0
0.5,0.3656319975852966,2.207499980926514,0
0.5,0.3664070069789886,2.210000038146973,0
0.5,0.3674449920654297,2.212500095367432,0
0.5,0.3675000071525574,2.21262001991272,0
0.5,0.3681699931621552,2.214999914169312,0
0.5,0.3689810037612915,2.217499971389771,0
0.5,1.642230033874512,2.182499885559082,0
0.5,1.641600012779236,2.184999942779541,0
0.5,1.64084005355835,2.1875,0
0.5,1.639899969100952,2.190000057220459,0
0.5,1.639999985694885,2.189620018005371,0
0.5,1.639250040054321,2.192500114440918,0
0.5,1.638499975204468,2.194999933242798,0
0.5,1.637500047683716,2.197499990463257,0
0.5,1.636839985847473,2.200000047683716,0
0.5,1.637500047683716,2.197510004043579,0
0.5,1.636090040206909,2.202500104904175,0
0.5,1.635079979896545,2.204999923706055,0
0.5,1.634369969367981,2.207499980926514,0
0.5,1.634999990463257,2.205189943313599,0
0.5,1.63358998298645,2.210000038146973,0
0.5,1.632550001144409,2.212500095367432,0
0.5,1.631829977035522,2.214999914169312,0
0.5,1.632500052452087,2.21262001991272,0
0.5,1.631019949913025,2.217499971389771,0
0.5,1.629950046539307,2.220000028610229,0
0.5,1.629999995231628,2.219850063323975,0
0.5,1.62923002243042,2.222500085830688,0
0.5,1.628360033035278,2.224999904632568,0
0.5,1.627310037612915,2.227499961853027,0
0.5,1.627500057220459,2.22691011428833,0
0.5,1.626549959182739,2.230000019073486,0
0.5,1.625599980354309,2.232500076293945,0
0.5,1.62460994720459,2.234999895095825,0
0.5,1.625,2.233779907226562,0
0.5,1.62379002571106,2.237499952316284,0
0.5,1.622709989547729,2.240000009536743,0
0.5,1.621840000152588,2.242500066757202,0
0.5,1.622499942779541,2.24042010307312,0
0.5,1.620929956436157,2.244999885559082,0
0.5,1.619809985160828,2.247499942779541,0
0.5,1.620000004768372,2.246939897537231,0
0.5,1.618980050086975,2.25,0
0.5,1.617910027503967,2.252500057220459,0
0.5,1.61693000793457,2.255000114440918,0
0.5,1.617499947547913,2.253319978713989,0
0.5,1.616000056266785,2.257499933242798,0
0.5,1.614830017089844,2.259999990463257,0
0.5,1.615000009536743,2.259520053863525,0
0.5,1.613960027694702,2.262500047683716,0
0.5,1.612820029258728,2.265000104904175,0
0.5,1.611840009689331,2.267499923706055,0
0.5,1.612499952316284,2.265619993209839,0
0.5,1.610820055007935,2.269999980926514,0
0.5,1.609660029411316,2.272500038146973,0
0.5,1.610000014305115,2.271589994430542,0
0.5,1.608719944953918,2.275000095367432,0
0.5,0.3975000083446503,2.288769960403442,0
0.5,0.3979859948158264,2.289999961853027,0
0.5,0.3990370035171509,2.292500019073486,0
0.5,0.3700000047683716,2.219850063323975,0
0.5,0.3700479865074158,2.220000028610229,0
0.5,0.3707740008831024,2.222500085830688,0
0.5,0.3716410100460052,2.224999904632568,0
0.5,0.3725000023841858,2.22691011428833,0
0.5,0.3726870119571686,2.227499961853027,0
0.5,0.3734489977359772,2.230000019073486,0
0.5,0.3744029998779297,2.232500076293945,0
0.5,0.375,2.233779907226562,0
0.5,0.3753890097141266,2.234999895095825,0
0.5,0.3762069940567017,2.237499952316284,0
0.5,0.3772949874401093,2.240000009536743,0
0.5,0.3774999976158142,2.24042010307312,0
0.5,0.3781610131263733,2.242500066757202,0
0.5,0.3790720105171204,2.244999885559082,0
0.5,0.3799999952316284,2.246939897537231,0
0.5,0.3801920115947723,2.247499942779541,0
0.5,0.3810189962387085,2.25,0
0.5,0.3820869922637939,2.252500057220459,0
0.5,0.3824999928474426,2.253319978713989,0
0.5,0.3830670118331909,2.255000114440918,0
0.5,0.3840000033378601,2.257499933242798,0
0.5,0.3849999904632568,2.259520053863525,0
0.5,0.3851740062236786,2.259999990463257,0
0.5,0.386040985584259,2.262500047683716,0
0.5,0.3871760070323944,2.265000104904175,0
0.5,0.387499988079071,2.265619993209839,0
0.5,0.3881630003452301,2.267499923706055,0
0.5,0.3891760110855103,2.269999980926514,0
0.5,0.3899999856948853,2.271589994430542,0
0.5,0.3903400003910065,2.272500038146973,0
0.5,0.3912819921970367,2.275000095367432,0
0.5,0.3925000131130219,2.277359962463379,0
0.5,0.3925530016422272,2.277499914169312,0
0.5,0.3934639990329742,2.279999971389771,0
0.5,0.3946520090103149,2.282500028610229,0
0.5,0.3950000107288361,2.283139944076538,0
0.5,0.395702987909317,2.285000085830688,0
0.5,0.396806001663208,2.287499904632568,0
0.5,1.607450008392334,2.277499914169312,0
0.5,1.607499957084656,2.277359962463379,0
0.5,1.606539964675903,2.279999971389771,0
0.5,1.605350017547607,2.282500028610229,0
0.5,1.604300022125244,2.285000085830688,0
0.5,1.605000019073486,2.283139944076538,0
0.5,1.603189945220947,2.287499904632568,0
0.5,1.602010011672974,2.289999961853027,0
0.5,1.602499961853027,2.288769960403442,0
0.5,1.60096001625061,2.292500019073486,0
0.5,1.599689960479736,2.295000076293945,0
0.5,1.600000023841858,2.294250011444092,0
0.5,1.59867000579834,2.297499895095825,0
0.5,1.597339987754822,2.299999952316284,0
0.5,1.597499966621399,2.299619913101196,0
0.5,1.596330046653748,2.302500009536743,0
0.5,1.594949960708618,2.305000066757202,0
0.5,1.595000028610229,2.304899930953979,0
0.5,1.593940019607544,2.307499885559082,0
0.5,1.592569947242737,2.309999942779541,0
0.5,1.591519951820374,2.3125,0
0.5,1.592499971389771,2.310110092163086,0
0.5,1.590149998664856,2.315000057220459,0
0.5,1.589050054550171,2.317500114440918,0
0.5,1.590000033378601,2.315249919891357,0
0.5,1.587679982185364,2.319999933242798,0
0.5,1.586549997329712,2.322499990463257,0
0.5,1.587499976158142,2.320290088653564,0
0.5,1.585139989852905,2.325000047683716,0
0.5,1.584010004997253,2.327500104904175,0
0.5,1.585000038146973,2.32522988319397,0
0.5,1.582550048828125,2.329999923706055,0
0.5,1.581429958343506,2.332499980926514,0
0.5,1.582499980926514,2.330080032348633,0
0.5,1.579939961433411,2.335000038146973,0
0.5,1.580000042915344,2.334880113601685,0
0.5,1.578799962997437,2.337500095367432,0
0.5,1.577319979667664,2.339999914169312,0
0.5,1.577499985694885,2.339620113372803,0
0.5,1.576130032539368,2.342499971389771,0
0.5,1.574650049209595,2.345000028610229,0
0.5,1.575000047683716,2.344300031661987,0
0.5,1.573390007019043,2.347500085830688,0
0.5,1.57194995880127,2.349999904632568,0
0.5,1.572499990463257,2.348900079727173,0
0.5,1.570590019226074,2.352499961853027,0
0.5,1.569210052490234,2.355000019073486,0
0.5,1.570000052452087,2.353399991989136,0
0.5,1.567690014839172,2.357500076293945,0
0.5,0.4000000059604645,2.294250011444092,0
0.5,0.4003059864044189,2.295000076293945,0
0.5,0.4013279974460602,2.297499895095825,0
0.5,0.4025000035762787,2.299619913101196,0
0.5,0.4026600122451782,2.299999952316284,0
0.5,0.4036700129508972,2.302500009536743,0
0.5,0.4050000011920929,2.304899930953979,0
0.5,0.4050450026988983,2.305000066757202,0
0.5,0.4060559868812561,2.307499885559082,0
0.5,0.4074349999427795,2.309999942779541,0
0.5,0.4074999988079071,2.310110092163086,0
0.5,0.4084819853305817,2.3125,0
0.5,0.409850001335144,2.315000057220459,0
0.5,0.4099999964237213,2.315249919891357,0
0.5,0.4109469950199127,2.317500114440918,0
0.5,0.412324994802475,2.319999933242798,0
0.5,0.4124999940395355,2.320290088653564,0
0.5,0.4134489893913269,2.322499990463257,0
0.5,0.4148570001125336,2.325000047683716,0
0.5,0.4149999916553497,2.32522988319397,0
0.5,0.4159899950027466,2.327500104904175,0
0.5,0.4174500107765198,2.329999923706055,0
0.5,0.4174999892711639,2.330080032348633,0
0.5,0.4185709953308105,2.332499980926514,0
0.5,0.4199999868869781,2.334880113601685,0
0.5,0.4200609922409058,2.335000038146973,0
0.5,0.4211969971656799,2.337500095367432,0
0.5,0.4225000143051147,2.339620113372803,0
0.5,0.4226849973201752,2.339999914169312,0
0.5,0.4238719940185547,2.342499971389771,0
0.5,0.425000011920929,2.344300031661987,0
0.5,0.4253459870815277,2.345000028610229,0
0.5,0.4266049861907959,2.347500085830688,0
0.5,0.4275000095367432,2.348900079727173,0
0.5,0.4280470013618469,2.349999904632568,0
0.5,0.4294120073318481,2.352499961853027,0
0.5,0.4300000071525574,2.353399991989136,0
0.5,0.4307940006256104,2.355000019073486,0
0.5,0.43231400847435,2.357500076293945,0
0.5,0.4325000047683716,2.357779979705811,0
0.5,0.4335989952087402,2.359999895095825,0
0.5,0.4350000023841858,2.362159967422485,0
0.5,0.4351840019226074,2.362499952316284,0
0.5,0.4364820122718811,2.365000009536743,0
0.5,0.4375,2.366519927978516,0
0.5,0.4380190074443817,2.367500066757202,0
0.5,0.4394739866256714,2.369999885559082,0
0.5,0.4399999976158142,2.37076997756958,0
0.5,0.4409140050411224,2.372499942779541,0
0.5,0.4424999952316284,2.374880075454712,0
0.5,0.4425700008869171,2.375,0
0.5,0.443901002407074,2.377500057220459,0
0.5,0.4449999928474426,2.37910008430481,0
0.5,0.4455049932003021,2.380000114440918,0
0.5,0.4470320045948029,2.382499933242798,0
0.5,0.4474999904632568,2.38316011428833,0
0.5,0.448514997959137,2.384999990463257,0
0.5,0.449999988079071,2.387140035629272,0
0.5,0.4502100050449371,2.387500047683716,0
0.5,0.4516569972038269,2.390000104904175,0
0.5,0.4524999856948853,2.391180038452148,0
0.5,0.4532639980316162,2.392499923706055,0
0.5,0.4550000131130219,2.394979953765869,0
0.5,0.4550150036811829,2.394999980926514,0
0.5,0.4564430117607117,2.397500038146973,0
0.5,0.4575000107288361,2.398960113525391,0
0.5,0.4581269919872284,2.400000095367432,0
0.5,0.4598599970340729,2.402499914169312,0
0.5,0.4600000083446503,2.402689933776855,0
0.5,0.4613650143146515,2.404999971389771,0
0.5,0.4625000059604645,2.406539916992188,0
0.5,0.4630979895591736,2.407500028610229,0
0.5,0.4648700058460236,2.410000085830688,0
0.5,0.4650000035762787,2.410170078277588,0
0.5,0.4664170145988464,2.412499904632568,0
0.5,0.4675000011920929,2.41392993927002,0
0.5,0.4681789875030518,2.414999961853027,0
0.5,0.4699999988079071,2.417449951171875,0
0.5,0.4700360000133514,2.417500019073486,0
0.5,0.4716109931468964,2.420000076293945,0
0.5,1.566400051116943,2.359999895095825,0
0.5,1.567499995231628,2.357779979705811,0
0.5,1.564820051193237,2.362499952316284,0
0.5,1.565000057220459,2.362159967422485,0
0.5,1.563519954681396,2.365000009536743,0
0.5,1.561980009078979,2.367500066757202,0
0.5,1.5625,2.366519927978516,0
0.5,1.560529947280884,2.369999885559082,0
0.5,1.5590900182724,2.372499942779541,0
0.5,1.559999942779541,2.37076997756958,0
0.5,1.557430028915405,2.375,0
0.5,1.557500004768372,2.374880075454712,0
0.5,1.556100010871887,2.377500057220459,0
0.5,1.554489970207214,2.380000114440918,0
0.5,1.554999947547913,2.37910008430481,0
0.5,1.552970051765442,2.382499933242798,0
0.5,1.551489949226379,2.384999990463257,0
0.5,1.552500009536743,2.38316011428833,0
0.5,1.549790024757385,2.387500047683716,0
0.5,1.549999952316284,2.387140035629272,0
0.5,1.54833996295929,2.390000104904175,0
0.5,1.546740055084229,2.392499923706055,0
0.5,1.547500014305115,2.391180038452148,0
0.5,1.544989943504333,2.394999980926514,0
0.5,1.544999957084656,2.394979953765869,0
0.5,1.543560028076172,2.397500038146973,0
0.5,1.54186999797821,2.400000095367432,0
0.5,1.542500019073486,2.398960113525391,0
0.5,1.54014003276825,2.402499914169312,0
0.5,1.538640022277832,2.404999971389771,0
0.5,1.539999961853027,2.402689933776855,0
0.5,1.536900043487549,2.407500028610229,0
0.5,1.537500023841858,2.406539916992188,0
0.5,1.535130023956299,2.410000085830688,0
0.5,1.53357994556427,2.412499904632568,0
0.5,1.534999966621399,2.410170078277588,0
0.5,1.531820058822632,2.414999961853027,0
0.5,1.532500028610229,2.41392993927002,0
0.5,1.529960036277771,2.417500019073486,0
0.5,1.529999971389771,2.417449951171875,0
0.5,1.528390049934387,2.420000076293945,0
0.5,1.526620030403137,2.422499895095825,0
0.5,1.527500033378601,2.421149969100952,0
0.5,1.524739980697632,2.424999952316284,0
0.5,1.524999976158142,2.424619913101196,0
0.5,1.523020029067993,2.427500009536743,0
0.5,1.52128005027771,2.430000066757202,0
0.5,1.522500038146973,2.428159952163696,0
0.5,1.519400000572205,2.432499885559082,0
0.5,1.519999980926514,2.43162989616394,0
0.5,1.517449975013733,2.434999942779541,0
0.5,1.517500042915344,2.434930086135864,0
0.5,1.515750050544739,2.4375,0
0.5,1.5139000415802,2.440000057220459,0
0.5,1.514999985694885,2.438420057296753,0
0.5,1.511950016021729,2.442500114440918,0
0.5,1.512500047683716,2.441740036010742,0
0.5,1.509950041770935,2.444999933242798,0
0.5,1.509999990463257,2.444940090179443,0
0.5,1.508170008659363,2.447499990463257,0
0.5,1.506270051002502,2.450000047683716,0
0.5,1.507500052452087,2.448299884796143,0
0.5,0.4724999964237213,2.421149969100952,0
0.5,0.4733780026435852,2.422499895095825,0
0.5,0.4749999940395355,2.424619913101196,0
0.5,0.4752579927444458,2.424999952316284,0
0.5,0.4769780039787292,2.427500009536743,0
0.5,0.4774999916553497,2.428159952163696,0
0.5,0.4787189960479736,2.430000066757202,0
0.5,0.4799999892711639,2.43162989616394,0
0.5,0.4805999994277954,2.432499885559082,0
0.5,0.4824999868869781,2.434930086135864,0
0.5,0.4825469851493835,2.434999942779541,0
0.5,0.4842509925365448,2.4375,0
0.5,0.4850000143051147,2.438420057296753,0
0.5,0.4860959947109222,2.440000057220459,0
0.5,0.487500011920929,2.441740036010742,0
0.5,0.4880450069904327,2.442500114440918,0
0.5,0.4900000095367432,2.444940090179443,0
0.5,0.4900479912757874,2.444999933242798,0
0.5,0.4918299913406372,2.447499990463257,0
0.5,0.4925000071525574,2.448299884796143,0
0.5,0.4937269985675812,2.450000047683716,0
0.5,0.4950000047683716,2.451529979705811,0
0.5,0.4957199990749359,2.452500104904175,0
0.5,0.4975000023841858,2.454649925231934,0
0.5,0.4977700114250183,2.454999923706055,0
0.5,0.4997499883174896,2.457499980926514,0
0.5,0.5,2.457789897918701,0
0.5,0.5016570091247559,2.460000038146973,0
0.5,0.5024999976158142,2.46097993850708,0
0.5,0.5036649703979492,2.462500095367432,0
0.5,0.5049999952316284,2.464050054550171,0
0.5,0.5057420134544373,2.464999914169312,0
0.5,1.504279971122742,2.452500104904175,0
0.5,1.504999995231628,2.451529979705811,0
0.5,1.502230048179626,2.454999923706055,0
0.5,1.502500057220459,2.454649925231934,0
0.5,1.500249981880188,2.457499980926514,0
0.5,1.498340010643005,2.460000038146973,0
0.5,1.5,2.457789897918701,0
0.5,1.496340036392212,2.462500095367432,0
0.5,1.497499942779541,2.46097993850708,0
0.5,1.49425995349884,2.464999914169312,0
0.5,1.495000004768372,2.464050054550171,0
0.5,1.492130041122437,2.467499971389771,0
0.5,1.492499947547913,2.467040061950684,0
0.5,1.489979982376099,2.470000028610229,0
0.5,1.490000009536743,2.469980001449585,0
0.5,1.487990021705627,2.472500085830688,0
0.5,1.4859299659729,2.474999904632568,0
0.5,1.487499952316284,2.473059892654419,0
0.5,1.483800053596497,2.477499961853027,0
0.5,1.485000014305115,2.476039886474609,0
0.5,1.481619954109192,2.480000019073486,0
0.5,1.482499957084656,2.478950023651123,0
0.5,1.4794100522995,2.482500076293945,0
0.5,1.480000019073486,2.481800079345703,0
0.5,1.477159976959229,2.484999895095825,0
0.5,1.477499961853027,2.484610080718994,0
0.5,1.474900007247925,2.487499952316284,0
0.5,1.475000023841858,2.487380027770996,0
0.5,1.472679972648621,2.490000009536743,0
0.5,1.470479965209961,2.492500066757202,0
0.5,1.472499966621399,2.490190029144287,0
0.5,1.468230009078979,2.494999885559082,0
0.5,1.470000028610229,2.4930100440979,0
0.5,1.465950012207031,2.497499942779541,0
0.5,1.467499971389771,2.495779991149902,0
0.5,1.463619947433472,2.5,0
0.5,1.465000033378601,2.498500108718872,0
0.5,1.461269974708557,2.502500057220459,0
0.5,1.462499976158142,2.501179933547974,0
0.5,1.458889961242676,2.505000114440918,0
0.5,1.460000038146973,2.503819942474365,0
0.5,1.456490039825439,2.507499933242798,0
0.5,1.457499980926514,2.506439924240112,0
0.5,1.454059958457947,2.509999990463257,0
0.5,1.455000042915344,2.509030103683472,0
0.5,1.451609969139099,2.512500047683716,0
0.5,1.452499985694885,2.511590003967285,0
0.5,1.449130058288574,2.515000104904175,0
0.5,1.450000047683716,2.514120101928711,0
0.5,1.446630001068115,2.517499923706055,0
0.5,1.447499990463257,2.516639947891235,0
0.5,1.444110035896301,2.519999980926514,0
0.5,1.445000052452087,2.519129991531372,0
0.5,1.441570043563843,2.522500038146973,0
0.5,1.442499995231628,2.521589994430542,0
0.5,1.438989996910095,2.525000095367432,0
0.5,1.440000057220459,2.524029970169067,0
0.5,0.5074999928474426,2.467040061950684,0
0.5,0.5078660249710083,2.467499971389771,0
0.5,0.5099999904632568,2.469980001449585,0
0.5,0.5100169777870178,2.470000028610229,0
0.5,0.5120059847831726,2.472500085830688,0
0.5,0.512499988079071,2.473059892654419,0
0.5,0.5140699744224548,2.474999904632568,0
0.5,0.5149999856948853,2.476039886474609,0
0.5,0.516198992729187,2.477499961853027,0
0.5,0.5174999833106995,2.478950023651123,0
0.5,0.5183770060539246,2.480000019073486,0
0.5,0.5199999809265137,2.481800079345703,0
0.5,0.5205919742584229,2.482500076293945,0
0.5,0.5224999785423279,2.484610080718994,0
0.5,0.5228360295295715,2.484999895095825,0
0.5,0.5249999761581421,2.487380027770996,0
0.5,0.525102972984314,2.487499952316284,0
0.5,0.5273190140724182,2.490000009536743,0
0.5,0.5274999737739563,2.490190029144287,0
0.5,0.5295199751853943,2.492500066757202,0
0.5,0.5299999713897705,2.4930100440979,0
0.5,0.5317670106887817,2.494999885559082,0
0.5,0.5325000286102295,2.495779991149902,0
0.5,0.5340549945831299,2.497499942779541,0
0.5,0.5350000262260437,2.498500108718872,0
0.5,0.5363770127296448,2.5,0
0.5,0.5375000238418579,2.501179933547974,0
0.5,0.5387279987335205,2.502500057220459,0
0.5,0.5400000214576721,2.503819942474365,0
0.5,0.5411080121994019,2.505000114440918,0
0.5,0.5425000190734863,2.506439924240112,0
0.5,0.5435119867324829,2.507499933242798,0
0.5,0.5450000166893005,2.509030103683472,0
0.5,0.5459399819374084,2.509999990463257,0
0.5,0.5475000143051147,2.511590003967285,0
0.5,0.5483919978141785,2.512500047683716,0
0.5,0.550000011920929,2.514120101928711,0
0.5,0.5508670210838318,2.515000104904175,0
0.5,0.5525000095367432,2.516639947891235,0
0.5,0.5533660054206848,2.517499923706055,0
0.5,0.5550000071525574,2.519129991531372,0
0.5,0.55588698387146,2.519999980926514,0
0.5,0.5575000047683716,2.521589994430542,0
0.5,0.558434009552002,2.522500038146973,0
0.5,0.5600000023841858,2.524029970169067,0
0.5,0.5610049962997437,2.525000095367432,0
0.5,0.5625,2.526449918746948,0
0.5,0.5636039972305298,2.527499914169312,0
0.5,0.5649999976158142,2.528850078582764,0
0.5,0.5662329792976379,2.529999971389771,0
0.5,0.5674999952316284,2.531209945678711,0
0.5,0.5688940286636353,2.532500028610229,0
0.5,0.5699999928474426,2.533550024032593,0
0.5,0.5715919733047485,2.535000085830688,0
0.5,0.5724999904632568,2.535860061645508,0
0.5,0.5743330121040344,2.537499904632568,0
0.5,0.574999988079071,2.538130044937134,0
0.5,0.5771239995956421,2.539999961853027,0
0.5,0.5774999856948853,2.540349960327148,0
0.5,0.5799769759178162,2.542500019073486,0
0.5,0.5799999833106995,2.542520046234131,0
0.5,0.5824999809265137,2.544790029525757,0
0.5,0.5827450156211853,2.545000076293945,0
0.5,0.5849999785423279,2.547039985656738,0
0.5,0.5855389833450317,2.547499895095825,0
0.5,0.5874999761581421,2.549259901046753,0
0.5,0.5883749723434448,2.549999952316284,0
0.5,0.5899999737739563,2.55145001411438,0
0.5,0.5912650227546692,2.552500009536743,0
0.5,0.5924999713897705,2.553600072860718,0
0.5,0.5942280292510986,2.555000066757202,0
0.5,0.5950000286102295,2.555690050125122,0
0.5,0.5972859859466553,2.557499885559082,0
0.5,0.5975000262260437,2.557689905166626,0
0.5,0.6000000238418579,2.559770107269287,0
0.5,0.6002910137176514,2.559999942779541,0
0.5,0.6025000214576721,2.561889886856079,0
0.5,0.6032739877700806,2.5625,0
0.5,0.6050000190734863,2.563980102539062,0
0.5,0.6063339710235596,2.565000057220459,0
0.5,0.6075000166893005,2.565999984741211,0
0.5,0.6095100045204163,2.567500114440918,0
0.5,0.6100000143051147,2.567919969558716,0
0.5,0.612500011920929,2.569829940795898,0
0.5,0.6127240061759949,2.569999933242798,0
0.5,0.6150000095367432,2.571870088577271,0
0.5,0.6158459782600403,2.572499990463257,0
0.5,0.6175000071525574,2.573859930038452,0
0.5,0.6190810203552246,2.575000047683716,0
0.5,0.6200000047683716,2.575759887695312,0
0.5,0.622497022151947,2.577500104904175,0
0.5,0.6324999928474426,2.584929943084717,0
0.5,0.6326040029525757,2.585000038146973,0
0.5,0.6474999785423279,2.595629930496216,0
0.5,0.6499999761581421,2.597239971160889,0
0.5,0.6503990292549133,2.597500085830688,0
0.5,1.436400055885315,2.527499914169312,0
0.5,1.4375,2.526449918746948,0
0.5,1.433769941329956,2.529999971389771,0
0.5,1.434999942779541,2.528850078582764,0
0.5,1.431110024452209,2.532500028610229,0
0.5,1.432500004768372,2.531209945678711,0
0.5,1.428410053253174,2.535000085830688,0
0.5,1.429999947547913,2.533550024032593,0
0.5,1.425670027732849,2.537499904632568,0
0.5,1.427500009536743,2.535860061645508,0
0.5,1.422880053520203,2.539999961853027,0
0.5,1.424999952316284,2.538130044937134,0
0.5,1.4200199842453,2.542500019073486,0
0.5,1.422500014305115,2.540349960327148,0
0.5,1.417250037193298,2.545000076293945,0
0.5,1.417500019073486,2.544790029525757,0
0.5,1.419999957084656,2.542520046234131,0
0.5,1.414459943771362,2.547499895095825,0
0.5,1.414999961853027,2.547039985656738,0
0.5,1.411630034446716,2.549999952316284,0
0.5,1.412500023841858,2.549259901046753,0
0.5,1.408730030059814,2.552500009536743,0
0.5,1.409999966621399,2.55145001411438,0
0.5,1.405769944190979,2.555000066757202,0
0.5,1.407500028610229,2.553600072860718,0
0.5,1.4027099609375,2.557499885559082,0
0.5,1.404999971389771,2.555690050125122,0
0.5,1.399710059165955,2.559999942779541,0
0.5,1.399999976158142,2.559770107269287,0
0.5,1.402500033378601,2.557689905166626,0
0.5,1.396729946136475,2.5625,0
0.5,1.397500038146973,2.561889886856079,0
0.5,1.393669962882996,2.565000057220459,0
0.5,1.394999980926514,2.563980102539062,0
0.5,1.390490055084229,2.567500114440918,0
0.5,1.392500042915344,2.565999984741211,0
0.5,1.387279987335205,2.569999933242798,0
0.5,1.387500047683716,2.569829940795898,0
0.5,1.389999985694885,2.567919969558716,0
0.5,1.38415002822876,2.572499990463257,0
0.5,1.384999990463257,2.571870088577271,0
0.5,1.380920052528381,2.575000047683716,0
0.5,1.382500052452087,2.573859930038452,0
0.5,1.377500057220459,2.577500104904175,0
0.5,1.379999995231628,2.575759887695312,0
0.5,1.377500057220459,2.577500104904175,0
0.5,0.6225000023841858,2.577500104904175,0
0.5,0.625,2.579489946365356,0
0.5,0.6257209777832031,2.579999923706055,0
0.5,0.6274999976158142,2.581419944763184,0
0.5,0.6290749907493591,2.582499980926514,0
0.5,0.6299999952316284,2.583240032196045,0
0.5,0.6349999904632568,2.586849927902222,0
0.5,0.6359670162200928,2.587500095367432,0
0.5,0.637499988079071,2.588690042495728,0
0.5,0.639523983001709,2.589999914169312,0
0.5,0.6399999856948853,2.590369939804077,0
0.5,0.6424999833106995,2.592119932174683,0
0.5,0.6430850028991699,2.592499971389771,0
0.5,0.6449999809265137,2.593950033187866,0
0.5,0.6466749906539917,2.595000028610229,0
0.5,0.6524999737739563,2.599050045013428,0
0.5,0.6540679931640625,2.599999904632568,0
0.5,0.6549999713897705,2.600699901580811,0
0.5,1.374279975891113,2.579999923706055,0
0.5,1.375,2.579489946365356,0
0.5,1.370929956436157,2.582499980926514,0
0.5,1.372499942779541,2.581419944763184,0
0.5,1.367400050163269,2.585000038146973,0
0.5,1.367499947547913,2.584929943084717,0
0.5,1.370000004768372,2.583240032196045,0
0.5,1.364030003547668,2.587500095367432,0
0.5,1.365000009536743,2.586849927902222,0
0.5,1.360479950904846,2.589999914169312,0
0.5,1.362499952316284,2.588690042495728,0
0.5,1.356909990310669,2.592499971389771,0
0.5,1.357499957084656,2.592119932174683,0
0.5,1.360000014305115,2.590369939804077,0
0.5,1.353320002555847,2.595000028610229,0
0.5,1.355000019073486,2.593950033187866,0
0.5,1.349599957466125,2.597500085830688,0
0.5,1.350000023841858,2.597239971160889,0
0.5,1.352499961853027,2.595629930496216,0
0.5,1.345929980278015,2.599999904632568,0
0.5,1.347499966621399,2.599050045013428,0
0.5,1.342090010643005,2.602499961853027,0
0.5,1.342499971389771,2.602250099182129,0
0.5,1.345000028610229,2.600699901580811,0
0.5,1.338299989700317,2.605000019073486,0
0.5,1.340000033378601,2.604010105133057,0
0.5,1.334370017051697,2.607500076293945,0
0.5,1.335000038146973,2.60713005065918,0
0.5,1.337499976158142,2.60558009147644,0
0.5,1.330389976501465,2.609999895095825,0
0.5,1.332499980926514,2.608819961547852,0
0.5,1.326410055160522,2.612499952316284,0
0.5,1.327499985694885,2.611890077590942,0
0.5,1.330000042915344,2.61028003692627,0
0.5,1.322229981422424,2.615000009536743,0
0.5,1.322499990463257,2.614850044250488,0
0.5,1.325000047683716,2.613480091094971,0
0.5,1.31810998916626,2.617500066757202,0
0.5,1.320000052452087,2.616499900817871,0
0.5,1.313899993896484,2.619999885559082,0
0.5,1.315000057220459,2.619420051574707,0
0.5,1.317499995231628,2.617919921875,0
0.5,1.309530019760132,2.622499942779541,0
0.5,1.309999942779541,2.622250080108643,0
0.5,1.3125,2.620939970016479,0
0.5,1.305089950561523,2.625,0
0.5,1.307500004768372,2.623820066452026,0
0.5,1.238649964332581,2.657500028610229,0
0.5,1.240000009536743,2.657010078430176,0
0.5,1.232489943504333,2.660000085830688,0
0.5,1.232499957084656,2.660000085830688,0
0.5,1.235000014305115,2.659149885177612,0
0.5,1.237499952316284,2.658099889755249,0
0.5,1.226310014724731,2.662499904632568,0
0.5,1.227499961853027,2.662090063095093,0
0.5,1.230000019073486,2.661210060119629,0
0.5,0.6575000286102295,2.602250099182129,0
0.5,0.6579070091247559,2.602499961853027,0
0.5,0.6600000262260437,2.604010105133057,0
0.5,0.6617029905319214,2.605000019073486,0
0.5,0.6625000238418579,2.60558009147644,0
0.5,0.6650000214576721,2.60713005065918,0
0.5,0.6656270027160645,2.607500076293945,0
0.5,0.6675000190734863,2.608819961547852,0
0.5,0.6696140170097351,2.609999895095825,0
0.5,0.6700000166893005,2.61028003692627,0
0.5,0.6725000143051147,2.611890077590942,0
0.5,0.6735929846763611,2.612499952316284,0
0.5,0.675000011920929,2.613480091094971,0
0.5,0.6775000095367432,2.614850044250488,0
0.5,0.6777650117874146,2.615000009536743,0
0.5,0.6800000071525574,2.616499900817871,0
0.5,0.6818869709968567,2.617500066757202,0
0.5,0.6825000047683716,2.617919921875,0
0.5,0.6850000023841858,2.619420051574707,0
0.5,0.6861039996147156,2.619999885559082,0
0.5,0.6875,2.620939970016479,0
0.5,0.6899999976158142,2.622250080108643,0
0.5,0.6904690265655518,2.622499942779541,0
0.5,0.6924999952316284,2.623820066452026,0
0.5,0.6949139833450317,2.625,0
0.5,0.6949999928474426,2.625060081481934,0
0.5,0.6974999904632568,2.626610040664673,0
0.5,0.699321985244751,2.627500057220459,0
0.5,0.699999988079071,2.627939939498901,0
0.5,0.7024999856948853,2.629339933395386,0
0.5,0.7038699984550476,2.630000114440918,0
0.5,0.7049999833106995,2.630719900131226,0
0.5,0.7074999809265137,2.632009983062744,0
0.5,0.708532989025116,2.632499933242798,0
0.5,0.7099999785423279,2.633409976959229,0
0.5,0.7124999761581421,2.634619951248169,0
0.5,0.7132989764213562,2.634999990463257,0
0.5,0.7149999737739563,2.636029958724976,0
0.5,0.7174999713897705,2.637190103530884,0
0.5,0.7181640267372131,2.637500047683716,0
0.5,0.7200000286102295,2.638590097427368,0
0.5,0.7225000262260437,2.63971996307373,0
0.5,0.723127007484436,2.640000104904175,0
0.5,0.7250000238418579,2.64109992980957,0
0.5,0.7275000214576721,2.642199993133545,0
0.5,0.7281929850578308,2.642499923706055,0
0.5,0.7300000190734863,2.643539905548096,0
0.5,0.7325000166893005,2.644629955291748,0
0.5,0.7333710193634033,2.644999980926514,0
0.5,0.7350000143051147,2.645930051803589,0
0.5,0.737500011920929,2.647020101547241,0
0.5,0.7386760115623474,2.647500038146973,0
0.5,0.7400000095367432,2.648240089416504,0
0.5,0.7425000071525574,2.649359941482544,0
0.5,0.7441290020942688,2.650000095367432,0
0.5,0.7450000047683716,2.650490045547485,0
0.5,0.7475000023841858,2.651649951934814,0
0.5,0.749767005443573,2.652499914169312,0
0.5,0.75,2.652630090713501,0
0.5,0.7524999976158142,2.653889894485474,0
0.5,0.7549999952316284,2.654809951782227,0
0.5,0.7554839849472046,2.654999971389771,0
0.5,0.7574999928474426,2.656039953231812,0
0.5,0.7599999904632568,2.657010078430176,0
0.5,0.7613509893417358,2.657500028610229,0
0.5,0.762499988079071,2.658099889755249,0
0.5,0.7649999856948853,2.659149885177612,0
0.5,0.7674999833106995,2.660000085830688,0
0.5,0.7675060033798218,2.660000085830688,0
0.5,0.7699999809265137,2.661210060119629,0
0.5,0.7724999785423279,2.662090063095093,0
0.5,0.7736909985542297,2.662499904632568,0
0.5,0.7749999761581421,2.663140058517456,0
0.5,0.7774999737739563,2.664129972457886,0
0.5,0.7799999713897705,2.664930105209351,0
0.5,0.7802119851112366,2.664999961853027,0
0.5,1.300680041313171,2.627500057220459,0
0.5,1.302500009536743,2.626610040664673,0
0.5,1.304999947547913,2.625060081481934,0
0.5,1.296129941940308,2.630000114440918,0
0.5,1.297500014305115,2.629339933395386,0
0.5,1.299999952316284,2.627939939498901,0
0.5,1.291470050811768,2.632499933242798,0
0.5,1.292500019073486,2.632009983062744,0
0.5,1.294999957084656,2.630719900131226,0
0.5,1.286700010299683,2.634999990463257,0
0.5,1.287500023841858,2.634619951248169,0
0.5,1.289999961853027,2.633409976959229,0
0.5,1.281839966773987,2.637500047683716,0
0.5,1.282500028610229,2.637190103530884,0
0.5,1.284999966621399,2.636029958724976,0
0.5,1.276870012283325,2.640000104904175,0
0.5,1.277500033378601,2.63971996307373,0
0.5,1.279999971389771,2.638590097427368,0
0.5,1.271810054779053,2.642499923706055,0
0.5,1.272500038146973,2.642199993133545,0
0.5,1.274999976158142,2.64109992980957,0
0.5,1.266630053520203,2.644999980926514,0
0.5,1.267500042915344,2.644629955291748,0
0.5,1.269999980926514,2.643539905548096,0
0.5,1.261319994926453,2.647500038146973,0
0.5,1.262500047683716,2.647020101547241,0
0.5,1.264999985694885,2.645930051803589,0
0.5,1.25586998462677,2.650000095367432,0
0.5,1.257500052452087,2.649359941482544,0
0.5,1.259999990463257,2.648240089416504,0
0.5,1.250229954719543,2.652499914169312,0
0.5,1.252500057220459,2.651649951934814,0
0.5,1.254999995231628,2.650490045547485,0
0.5,1.244519948959351,2.654999971389771,0
0.5,1.245000004768372,2.654809951782227,0
0.5,1.247499942779541,2.653889894485474,0
0.5,1.25,2.652630090713501,0
0.5,1.242499947547913,2.656039953231812,0
0.5,1.219789981842041,2.664999961853027,0
0.5,1.220000028610229,2.664930105209351,0
0.5,1.222499966621399,2.664129972457886,0
0.5,1.225000023841858,2.663140058517456,0
0.5,1.213129997253418,2.667500019073486,0
0.5,1.215000033378601,2.666919946670532,0
0.5,1.217499971389771,2.666059970855713,0
0.5,1.206210017204285,2.670000076293945,0
0.5,1.207499980926514,2.669610023498535,0
0.5,1.210000038146973,2.668829917907715,0
0.5,1.212499976158142,2.667799949645996,0
0.5,1.199000000953674,2.672499895095825,0
0.5,1.200000047683716,2.672209978103638,0
0.5,1.202499985694885,2.671469926834106,0
0.5,1.205000042915344,2.670550107955933,0
0.5,1.191490054130554,2.674999952316284,0
0.5,1.192499995231628,2.674720048904419,0
0.5,1.195000052452087,2.674020051956177,0
0.5,1.197499990463257,2.673150062561035,0
0.5,1.183650016784668,2.677500009536743,0
0.5,1.184999942779541,2.6771399974823,0
0.5,1.1875,2.676470041275024,0
0.5,1.190000057220459,2.675620079040527,0
0.5,1.175390005111694,2.680000066757202,0
0.5,1.177500009536743,2.679480075836182,0
0.5,1.179999947547913,2.678819894790649,0
0.5,1.182500004768372,2.677969932556152,0
0.5,1.166739940643311,2.682499885559082,0
0.5,1.167500019073486,2.682320117950439,0
0.5,1.169999957084656,2.681730031967163,0
0.5,1.172500014305115,2.681050062179565,0
0.5,1.174999952316284,2.680160045623779,0
0.5,1.157520055770874,2.684999942779541,0
0.5,1.159999966621399,2.684459924697876,0
0.5,1.162500023841858,2.683870077133179,0
0.5,1.164999961853027,2.68314003944397,0
0.5,1.147740006446838,2.6875,0
0.5,1.149999976158142,2.687040090560913,0
0.5,1.152500033378601,2.686500072479248,0
0.5,1.154999971389771,2.685849905014038,0
0.5,1.157500028610229,2.685009956359863,0
0.5,1.147500038146973,2.687580108642578,0
0.5,1.081920027732849,2.700000047683716,0
0.5,1.082499980926514,2.699939966201782,0
0.5,1.085000038146973,2.699660062789917,0
0.5,1.087499976158142,2.69936990737915,0
0.5,1.090000033378601,2.699049949645996,0
0.5,1.092499971389771,2.698699951171875,0
0.5,1.095000028610229,2.698290109634399,0
0.5,1.097499966621399,2.697789907455444,0
0.5,1.060420036315918,2.702500104904175,0
0.5,1.0625,2.702330112457275,0
0.5,1.065000057220459,2.702120065689087,0
0.5,1.067499995231628,2.701900005340576,0
0.5,1.070000052452087,2.701659917831421,0
0.5,1.072499990463257,2.7014000415802,0
0.5,1.075000047683716,2.70110011100769,0
0.5,1.077499985694885,2.700759887695312,0
0.5,1.080000042915344,2.700360059738159,0
0.5,1.024070024490356,2.704999923706055,0
0.5,1.024999976158142,2.704969882965088,0
0.5,1.027500033378601,2.704879999160767,0
0.5,1.029999971389771,2.704790115356445,0
0.5,1.032500028610229,2.704689979553223,0
0.5,1.034999966621399,2.704580068588257,0
0.5,1.037500023841858,2.70445990562439,0
0.5,1.039999961853027,2.704329967498779,0
0.5,1.042500019073486,2.704180002212524,0
0.5,1.044999957084656,2.704020023345947,0
0.5,1.047500014305115,2.703850030899048,0
0.5,1.049999952316284,2.703649997711182,0
0.5,1.052500009536743,2.703429937362671,0
0.5,1.054999947547913,2.703180074691772,0
0.5,1.057500004768372,2.702899932861328,0
0.5,1.059999942779541,2.702559947967529,0
0.5,0.9925000071525574,2.705579996109009,0
0.5,0.9950000047683716,2.705610036849976,0
0.5,0.9975000023841858,2.70563006401062,0
0.5,1,2.705640077590942,0
0.5,1.002500057220459,2.70563006401062,0
0.5,1.004999995231628,2.705610036849976,0
0.5,1.007500052452087,2.705579996109009,0
0.5,1.009999990463257,2.70553994178772,0
0.5,1.012500047683716,2.705480098724365,0
0.5,1.014999985694885,2.705410003662109,0
0.5,1.017500042915344,2.705319881439209,0
0.5,1.019999980926514,2.705209970474243,0
0.5,1.022500038146973,2.705090045928955,0
0.5,0.8224999904632568,2.679480075836182,0
0.5,0.8246049880981445,2.680000066757202,0
0.5,0.824999988079071,2.680160045623779,0
0.5,0.8274999856948853,2.681050062179565,0
0.5,0.8299999833106995,2.681730031967163,0
0.5,0.8324999809265137,2.682320117950439,0
0.5,0.8332589864730835,2.682499885559082,0
0.5,0.8349999785423279,2.68314003944397,0
0.5,0.8374999761581421,2.683870077133179,0
0.5,0.8399999737739563,2.684459924697876,0
0.5,0.8424829840660095,2.684999942779541,0
0.5,0.8424999713897705,2.685009956359863,0
0.5,0.8450000286102295,2.685849905014038,0
0.5,0.8475000262260437,2.686500072479248,0
0.5,0.8500000238418579,2.687040090560913,0
0.5,0.8522560000419617,2.6875,0
0.5,0.8525000214576721,2.687580108642578,0
0.5,0.8550000190734863,2.688359975814819,0
0.5,0.8575000166893005,2.68897008895874,0
0.5,0.8600000143051147,2.689480066299438,0
0.5,0.862500011920929,2.689939975738525,0
0.5,0.8627840280532837,2.690000057220459,0
0.5,0.8650000095367432,2.690670013427734,0
0.5,0.8675000071525574,2.691270112991333,0
0.5,0.8700000047683716,2.691760063171387,0
0.5,0.8725000023841858,2.692199945449829,0
0.5,0.8742179870605469,2.692500114440918,0
0.5,0.875,2.69271993637085,0
0.5,0.8774999976158142,2.693360090255737,0
0.5,0.8799999952316284,2.693880081176758,0
0.5,0.8824999928474426,2.6943199634552,0
0.5,0.8849999904632568,2.69471001625061,0
0.5,0.886883020401001,2.694999933242798,0
0.5,0.887499988079071,2.695159912109375,0
0.5,0.8899999856948853,2.695749998092651,0
0.5,0.8924999833106995,2.696229934692383,0
0.5,0.8949999809265137,2.696640014648438,0
0.5,0.8974999785423279,2.697000026702881,0
0.5,0.8999999761581421,2.69734001159668,0
0.5,0.9012050032615662,2.697499990463257,0
0.5,0.9024999737739563,2.697789907455444,0
0.5,0.9049999713897705,2.698290109634399,0
0.5,0.9075000286102295,2.698699951171875,0
0.5,0.9100000262260437,2.699049949645996,0
0.5,0.9125000238418579,2.69936990737915,0
0.5,0.9150000214576721,2.699660062789917,0
0.5,0.9175000190734863,2.699939966201782,0
0.5,0.9180809855461121,2.700000047683716,0
0.5,0.9200000166893005,2.700360059738159,0
0.5,1.137220025062561,2.690000057220459,0
0.5,1.137500047683716,2.689939975738525,0
0.5,1.139999985694885,2.689480066299438,0
0.5,1.142500042915344,2.68897008895874,0
0.5,1.144999980926514,2.688359975814819,0
0.5,1.125779986381531,2.692500114440918,0
0.5,1.127500057220459,2.692199945449829,0
0.5,1.129999995231628,2.691760063171387,0
0.5,1.132500052452087,2.691270112991333,0
0.5,1.134999990463257,2.690670013427734,0
0.5,1.113119959831238,2.694999933242798,0
0.5,1.115000009536743,2.69471001625061,0
0.5,1.117499947547913,2.6943199634552,0
0.5,1.120000004768372,2.693880081176758,0
0.5,1.122499942779541,2.693360090255737,0
0.5,1.125,2.69271993637085,0
0.5,1.098790049552917,2.697499990463257,0
0.5,1.100000023841858,2.69734001159668,0
0.5,1.102499961853027,2.697000026702881,0
0.5,1.105000019073486,2.696640014648438,0
0.5,1.107499957084656,2.696229934692383,0
0.5,1.110000014305115,2.695749998092651,0
0.5,1.112499952316284,2.695159912109375,0
0.5,0.7825000286102295,2.666059970855713,0
0.5,0.7850000262260437,2.666919946670532,0
0.5,0.7868670225143433,2.667500019073486,0
0.5,0.7875000238418579,2.667799949645996,0
0.5,0.7900000214576721,2.668829917907715,0
0.5,0.7925000190734863,2.669610023498535,0
0.5,0.7937870025634766,2.670000076293945,0
0.5,0.7950000166893005,2.670550107955933,0
0.5,0.7975000143051147,2.671469926834106,0
0.5,0.800000011920929,2.672209978103638,0
0.5,0.8009979724884033,2.672499895095825,0
0.5,0.8025000095367432,2.673150062561035,0
0.5,0.8050000071525574,2.674020051956177,0
0.5,0.8075000047683716,2.674720048904419,0
0.5,0.8085060119628906,2.674999952316284,0
0.5,0.8100000023841858,2.675620079040527,0
0.5,0.8125,2.676470041275024,0
0.5,0.8149999976158142,2.6771399974823,0
0.5,0.8163490295410156,2.677500009536743,0
0.5,0.8174999952316284,2.677969932556152,0
0.5,0.8199999928474426,2.678819894790649,0
0.5,0.9225000143051147,2.700759887695312,0
0.5,0.925000011920929,2.70110011100769,0
0.5,0.9275000095367432,2.7014000415802,0
0.5,0.9300000071525574,2.701659917831421,0
0.5,0.9325000047683716,2.701900005340576,0
0.5,0.9350000023841858,2.702120065689087,0
0.5,0.9375,2.702330112457275,0
0.5,0.9395769834518433,2.702500104904175,0
0.5,0.9399999976158142,2.702559947967529,0
0.5,0.9424999952316284,2.702899932861328,0
0.5,0.9449999928474426,2.703180074691772,0
0.5,0.9474999904632568,2.703429937362671,0
0.5,0.949999988079071,2.703649997711182,0
0.5,0.9524999856948853,2.703850030899048,0
0.5,0.9549999833106995,2.704020023345947,0
0.5,0.9574999809265137,2.704180002212524,0
0.5,0.9599999785423279,2.704329967498779,0
0.5,0.9624999761581421,2.70445990562439,0
0.5,0.9649999737739563,2.704580068588257,0
0.5,0.9674999713897705,2.704689979553223,0
0.5,0.9700000286102295,2.704790115356445,0
0.5,0.9725000262260437,2.704879999160767,0
0.5,0.9750000238418579,2.704969882965088,0
0.5,0.9759290218353271,2.704999923706055,0
0.5,0.9775000214576721,2.705090045928955,0
0.5,0.9800000190734863,2.705209970474243,0
0.5,0.9825000166893005,2.705319881439209,0
0.5,0.9850000143051147,2.705410003662109,0
0.5,0.987500011920929,2.705480098724365,0
0.5,0.9900000095367432,2.70553994178772,0


==> centerOfMass_1000_2000.csv <==
time,centroid
0,1
0.05,1.00078759808
0.1,1.00320513266
0.15,1.00713060026
0.2,1.01258109111
0.25,1.01955222979
0.3,1.02793496561
0.35,1.03764647815
0.4,1.04874608556
0.45,1.06113577977
0.5,1.07461638014
0.55,1.08930924956
0.6,1.10482323944
0.65,1.12125346684
0.7,1.13839338368
0.75,1.15597908781
0.8,1.17398737316
0.85,1.19228709931
0.9,1.2106230223
0.95,1.22896698667
1,1.24734153485
1.05,1.26547059347
1.1,1.28346484226
1.15,1.3012657343
1.2,1.31887600813
1.25,1.33615504489
1.3,1.35328500129
1.35,1.37006454844
1.4,1.3866661427
1.45,1.40303205251
1.5,1.41918369134
1.55,1.43511148747
1.6,1.45086138684
1.65,1.46645746525
1.7,1.48192403749
1.75,1.49723648824
1.8,1.51248435672
1.85,1.52770069388
1.9,1.54284780349
1.95,1.55791165339
2,1.57307752408
2.05,1.5882309757
2.1,1.60348247433
2.15,1.6188344395
2.2,1.63424069797
2.25,1.64978308575
2.3,1.66555942825
2.35,1.68142103333
2.4,1.6975165962
2.45,1.71386917166
2.5,1.7305002021
2.55,1.74727143186
2.6,1.76422142305
2.65,1.78165830852
2.7,1.79913020414
2.75,1.81687200602
2.8,1.83486946776
2.85,1.85286036476
2.9,1.87076044115
2.95,1.88822082499
3,1.90511372504
3.05,1.92080843238
3.1,1.93602805276
3.15,1.95103154046
3.2,1.9657753041
3.25,1.98032680779
3.3,1.99480790478
3.35,2.00912274877
3.4,2.02320867923
3.45,2.03744151759
3.5,2.05160766154
3.55,2.06562681381
3.6,2.07985686994
3.64999999999999,2.09387165808
3.69999999999999,2.10785758151
3.74999999999999,2.12197890013
3.79999999999999,2.13611751506
3.84999999999999,2.15030026036
3.89999999999999,2.16475174401
3.94999999999999,2.17893569771
3.99999999999999,2.19348798861
4.04999999999999,2.20732585368
4.09999999999999,2.22108706373
4.14999999999999,2.23471782804
4.19999999999999,2.2487540327
4.25,2.26285678936
4.3,2.27686190551
4.35,2.29028319754
4.4,2.49656375877
4.45,2.51062535261
4.5,2.5520936932
4.55,2.64859571281


==> centerOfMass_1200_2400.csv <==
time,centroid
0,1
0.05,1.0008133266
0.1,1.00320266032
0.15,1.00716184231
0.2,1.01258237092
0.25,1.01956691424
0.3,1.02792375962
0.35,1.03765955607
0.4,1.04868015707
0.45,1.06085990262
0.5,1.0741834538
0.55,1.08862447691
0.6,1.10398547474
0.65,1.12021031634
0.7,1.13712794424
0.75,1.15461497611
0.8,1.17237648677
0.85,1.19050819041
0.9,1.20875333644
0.95,1.22697859524
1,1.24511064571
1.05,1.2631173936
1.1,1.28096656986
1.15,1.29860394021
1.2,1.31606293763
1.25,1.33328144638
1.3,1.35023754645
1.35,1.36695167361
1.4,1.38351187272
1.45,1.39981425735
1.5,1.41589313529
1.55,1.43179261463
1.6,1.44749978576
1.65,1.46305603365
1.7,1.47852096084
1.75,1.49382960656
1.8,1.50906702653
1.85,1.52418834967
1.9,1.53935838592
1.95,1.55443338259
2,1.56953534122
2.05,1.5846734334
2.1,1.59982517913
2.15,1.61512125886
2.2,1.6304329345
2.25,1.64597604076
2.3,1.66162349848
2.35,1.67747460875
2.4,1.69349745814
2.45,1.70979906211
2.5,1.72623572601
2.55,1.74300071038
2.6,1.75995561287
2.65,1.77725901127
2.7,1.79473188853
2.75,1.8124068644
2.8,1.83026092907
2.85,1.84832242155
2.9,1.86617356693
2.95,1.8838122196
3,1.90063583543
3.05,1.91669782718
3.1,1.93193582487
3.15,1.94697725748
3.2,1.96173191991
3.25,1.97622876095
3.3,1.9906841514
3.35,2.00500985331
3.4,2.01926213995
3.45,2.03336920637
3.5,2.04754070652
3.55,2.06153573218
3.6,2.07566679296
3.64999999999999,2.08961579343
3.69999999999999,2.10370729841
3.74999999999999,2.11760849105
3.79999999999999,2.1317626175
3.84999999999999,2.14595302859
3.89999999999999,2.16034838927
3.94999999999999,2.17455345508
3.99999999999999,2.1889446817
4.04999999999999,2.20275545504
4.09999999999999,2.21660472272
4.14999999999999,2.23042217342
4.19999999999999,2.24434971314
4.25,2.25847018987
4.3,2.27243768526


==> centerOfMass_200_400.csv <==
time,centroid,riseVel
0,1,0
0.05,1.00090816432,0.0231063582
0.1,1.00231063582,0.04634096
0.15,1.00554226032,0.0815406423
0.2,1.01046470005,0.1010470684
0.25,1.01564696716,0.121124849600001
0.3,1.02257718501,0.148833721000001
0.35,1.03053033926,0.1700970531
0.4,1.03958689032,0.191815717799999
0.45,1.04971191104,0.2102271546
0.5,1.06060960578,0.2323136003
0.55,1.07294327107,0.249773959199999
0.6,1.0855870017,0.2627504478
0.65,1.09921831585,0.2799689755
0.7,1.11358389925,0.2974483254
0.75,1.12896314839,0.318251634
0.8,1.14540906265,0.321240280999999
0.85,1.16108717649,0.3315342671
0.9,1.17856248936,0.336092424
0.95,1.19469641889,0.3394802835
1,1.21251051771,0.3539415669
1.05,1.23009057558,0.356511879100001
1.1,1.24816170562,0.3523028852
1.15,1.2653208641,0.3489165101
1.2,1.28305335663,0.3573325256
1.25,1.30105411666,0.356526563299999
1.3,1.31870601296,0.358931941499998
1.35,1.33694731081,0.352050790100001
1.4,1.35391109197,0.347308156500002
1.45,1.37167812646,0.3524501743
1.5,1.3891561094,0.347944145599998
1.55,1.40647254102,0.342163121599998
1.6,1.42337242156,0.348176688300002
1.65,1.44129020985,0.340037258900001
1.7,1.45737614745,0.3306126825
1.75,1.4743514781,0.3341211201
1.8,1.49078825946,0.326764822899998
1.85,1.50702796039,0.3238446719
1.9,1.52317272665,0.323963501599999
1.95,1.53942431055,0.318406820599999
2,1.55501340871,0.315893377500004
2.05,1.5710136483,0.314511791300003
2.1,1.58646458784,0.309730984399998
2.15,1.60198674674,0.306181008499999
2.2,1.61708268869,0.309572653799998
2.25,1.63294401212,0.302194865600002
2.3,1.64730217525,0.294906023200001
2.35,1.66243461444,0.301907822799998
2.4,1.67749295753,0.291831173200001
2.45,1.69161773176,0.293643242400001
2.5,1.70685728177,0.293350175499999
2.55,1.72095274931,0.289264275499998
2.6,1.73578370932,0.287053372300001
2.65,1.74965808654,0.2832853843
2.7,1.76411224775,0.287555273799999
2.75,1.77841361392,0.282309367400001
2.8,1.79234318449,0.278523269899999
2.85,1.80626594091,0.2793870007
2.9,1.82028188456,0.275095825
2.95,1.83377552341,0.283044886099999
3,1.84858637317,0.2766762604
3.05,1.86144314945,0.266738316500001
3.1,1.87526020482,0.2781333213
3.15,1.88925648158,0.273204788600001
3.2,1.90258068368,0.267113704900001
3.25,1.91596785207,0.2761057098
3.3,1.93019125466,0.272082547399999
3.35,1.94317610681,0.268449077799999
3.4,1.95703616244,0.290973645999999
3.45,1.97227347141,0.2815138914
3.5,1.98518755158,0.263873309000001
3.55,1.99866080231,0.271041472
3.6,2.01229169878,0.267445958100029
3.64999999999999,2.02540539812,0.27094095270003
3.69999999999999,2.03938579405,0.278512310399996
3.74999999999999,2.05325662916,0.280854315799996
3.79999999999999,2.06747122563,0.275653057000001
3.84999999999999,2.08082193486,0.272321744799999
3.89999999999999,2.09470340011,0.2821671346
3.94999999999999,2.10903864832,0.2798973263
3.99999999999999,2.12269313274,0.2792682768
4.04999999999999,2.136965476,0.278011247300004
4.09999999999999,2.15049425747,0.279027373800004
4.14999999999999,2.16486821338,0.277398951999997
4.19999999999999,2.17823415267,0.267318785799993


==> centerOfMass_200_400_Re35We10.csv <==
time,centroid,riseVel
0,1,0
0.05,1.00090816432,0.0231063582
0.1,1.00231063582,0.04634096
0.15,1.00554226032,0.0815406423
0.2,1.01046470005,0.1010470684
0.25,1.01564696716,0.121124849600001
0.3,1.02257718501,0.148833721000001
0.35,1.03053033926,0.1700970531
0.4,1.03958689032,0.191815717799999
0.45,1.04971191104,0.2102271546
0.5,1.06060960578,0.2323136003
0.55,1.07294327107,0.249773959199999
0.6,1.0855870017,0.2627504478
0.65,1.09921831585,0.2799689755
0.7,1.11358389925,0.2974483254
0.75,1.12896314839,0.318251634
0.8,1.14540906265,0.321240280999999
0.85,1.16108717649,0.3315342671
0.9,1.17856248936,0.336092424
0.95,1.19469641889,0.3394802835
1,1.21251051771,0.3539415669
1.05,1.23009057558,0.356511879100001
1.1,1.24816170562,0.3523028852
1.15,1.2653208641,0.3489165101
1.2,1.28305335663,0.3573325256
1.25,1.30105411666,0.356526563299999
1.3,1.31870601296,0.358931941499998
1.35,1.33694731081,0.352050790100001
1.4,1.35391109197,0.347308156500002
1.45,1.37167812646,0.3524501743
1.5,1.3891561094,0.347944145599998
1.55,1.40647254102,0.342163121599998
1.6,1.42337242156,0.348176688300002
1.65,1.44129020985,0.340037258900001
1.7,1.45737614745,0.3306126825
1.75,1.4743514781,0.3341211201
1.8,1.49078825946,0.326764822899998
1.85,1.50702796039,0.3238446719
1.9,1.52317272665,0.323963501599999
1.95,1.53942431055,0.318406820599999
2,1.55501340871,0.315893377500004
2.05,1.5710136483,0.314511791300003
2.1,1.58646458784,0.309730984399998
2.15,1.60198674674,0.306181008499999
2.2,1.61708268869,0.309572653799998
2.25,1.63294401212,0.302194865600002
2.3,1.64730217525,0.294906023200001
2.35,1.66243461444,0.301907822799998
2.4,1.67749295753,0.291831173200001
2.45,1.69161773176,0.293643242400001
2.5,1.70685728177,0.293350175499999
2.55,1.72095274931,0.289264275499998
2.6,1.73578370932,0.287053372300001
2.65,1.74965808654,0.2832853843
2.7,1.76411224775,0.287555273799999
2.75,1.77841361392,0.282309367400001
2.8,1.79234318449,0.278523269899999
2.85,1.80626594091,0.2793870007
2.9,1.82028188456,0.275095825
2.95,1.83377552341,0.283044886099999
3,1.84858637317,0.2766762604
3.05,1.86144314945,0.266738316500001
3.1,1.87526020482,0.2781333213
3.15,1.88925648158,0.273204788600001
3.2,1.90258068368,0.267113704900001
3.25,1.91596785207,0.2761057098
3.3,1.93019125466,0.272082547399999
3.35,1.94317610681,0.268449077799999
3.4,1.95703616244,0.290973645999999
3.45,1.97227347141,0.2815138914
3.5,1.98518755158,0.263873309000001
3.55,1.99866080231,0.271041472
3.6,2.01229169878,0.267445958100029
3.64999999999999,2.02540539812,0.27094095270003
3.69999999999999,2.03938579405,0.278512310399996
3.74999999999999,2.05325662916,0.280854315799996
3.79999999999999,2.06747122563,0.275653057000001
3.84999999999999,2.08082193486,0.272321744799999
3.89999999999999,2.09470340011,0.2821671346
3.94999999999999,2.10903864832,0.2798973263
3.99999999999999,2.12269313274,0.2792682768
4.04999999999999,2.136965476,0.278011247300004
4.09999999999999,2.15049425747,0.279027373800004
4.14999999999999,2.16486821338,0.277398951999997
4.19999999999999,2.17823415267,0.267318785799993


==> centerOfMass_400_800.csv <==
time,centroid
0,1
0.05,1.00064574847
0.1,1.00265262711
0.15,1.00580067589
0.2,1.01035912256
0.25,1.01607331674
0.3,1.02282431091
0.35,1.03079286067
0.4,1.03967477357
0.45,1.04967965402
0.5,1.06075956961
0.55,1.07310061732
0.6,1.08594480682
0.65,1.09977336283
0.7,1.11420887526
0.75,1.129346501
0.8,1.14533181326
0.85,1.1615361167
0.9,1.17834859457
0.95,1.19527588134
1,1.21280744366
1.05,1.23014336521
1.1,1.24834308152
1.15,1.26587558791
1.2,1.28361309362
1.25,1.30157283053
1.3,1.31935504848
1.35,1.33688201207
1.4,1.35471163668
1.45,1.37224363165
1.5,1.3893224141
1.55,1.4065908754
1.6,1.42368170065
1.65,1.4404874492
1.7,1.45728227117
1.75,1.47375030616
1.8,1.49020305666
1.85,1.50624101299
1.9,1.52223627738
1.95,1.53813454469
2,1.5540577132
2.05,1.56945134534
2.1,1.58494845455
2.15,1.60024439246
2.2,1.61519905073
2.25,1.63014575359
2.3,1.64503320859
2.35,1.65973525273
2.4,1.67426368209
2.45,1.68855745337
2.5,1.7028652062
2.55,1.71728126934
2.6,1.73128906987
2.65,1.7453350329
2.7,1.75913268869
2.75,1.7729231357
2.8,1.78674175532
2.85,1.80027949527
2.9,1.81406860737
2.95,1.82747871349
3,1.84083331272
3.05,1.85418975156
3.1,1.86755947425
3.15,1.88092395454
3.2,1.89455778112
3.25,1.90760517312
3.3,1.92120249393
3.35,1.93424382922
3.4,1.9473038755
3.45,1.9607776381
3.5,1.97416753581
3.55,1.98745339769
3.6,2.00107299704
3.64999999999999,2.01408500993
3.69999999999999,2.02754848744
3.74999999999999,2.04115220195
3.79999999999999,2.05451471365
3.84999999999999,2.06818393341
3.89999999999999,2.08173591384
3.94999999999999,2.09531100973
3.99999999999999,2.10894473556
4.04999999999999,2.12260168884
4.09999999999999,2.13617583669
4.14999999999999,2.14994482616
4.19999999999999,2.16351839601


==> centerOfMass_400_800_Re35We10.csv <==
time,centroid
0,1
0.05,1.00064574847
0.1,1.00265262711
0.15,1.00580067589
0.2,1.01035912256
0.25,1.01607331674
0.3,1.02282431091
0.35,1.03079286067
0.4,1.03967477357
0.45,1.04967965402
0.5,1.06075956961
0.55,1.07310061732
0.6,1.08594480682
0.65,1.09977336283
0.7,1.11420887526
0.75,1.129346501
0.8,1.14533181326
0.85,1.1615361167
0.9,1.17834859457
0.95,1.19527588134
1,1.21280744366
1.05,1.23014336521
1.1,1.24834308152
1.15,1.26587558791
1.2,1.28361309362
1.25,1.30157283053
1.3,1.31935504848
1.35,1.33688201207
1.4,1.35471163668
1.45,1.37224363165
1.5,1.3893224141
1.55,1.4065908754
1.6,1.42368170065
1.65,1.4404874492
1.7,1.45728227117
1.75,1.47375030616
1.8,1.49020305666
1.85,1.50624101299
1.9,1.52223627738
1.95,1.53813454469
2,1.5540577132
2.05,1.56945134534
2.1,1.58494845455
2.15,1.60024439246
2.2,1.61519905073
2.25,1.63014575359
2.3,1.64503320859
2.35,1.65973525273
2.4,1.67426368209
2.45,1.68855745337
2.5,1.7028652062
2.55,1.71728126934
2.6,1.73128906987
2.65,1.7453350329
2.7,1.75913268869
2.75,1.7729231357
2.8,1.78674175532
2.85,1.80027949527
2.9,1.81406860737
2.95,1.82747871349
3,1.84083331272
3.05,1.85418975156
3.1,1.86755947425
3.15,1.88092395454
3.2,1.89455778112
3.25,1.90760517312
3.3,1.92120249393
3.35,1.93424382922
3.4,1.9473038755
3.45,1.9607776381
3.5,1.97416753581
3.55,1.98745339769
3.6,2.00107299704
3.64999999999999,2.01408500993
3.69999999999999,2.02754848744
3.74999999999999,2.04115220195
3.79999999999999,2.05451471365
3.84999999999999,2.06818393341
3.89999999999999,2.08173591384
3.94999999999999,2.09531100973
3.99999999999999,2.10894473556
4.04999999999999,2.12260168884
4.09999999999999,2.13617583669
4.14999999999999,2.14994482616
4.19999999999999,2.16351839601


==> centerOfMass_600_1200.csv <==
time,centroid
0,1
0.05,1.00078127632
0.1,1.00251977748
0.15,1.00581020623
0.2,1.01037158884
0.25,1.01600108913
0.3,1.02273910419
0.35,1.03076330401
0.4,1.03974305824
0.45,1.04991617614
0.5,1.06099852955
0.55,1.07299934999
0.6,1.08595996822
0.65,1.09971832588
0.7,1.11417565246
0.75,1.12943765154
0.8,1.14525846333
0.85,1.16148730909
0.9,1.1783120685
0.95,1.19545380324
1,1.21269374745
1.05,1.23013788419
1.1,1.24808510845
1.15,1.26581290723
1.2,1.28352608124
1.25,1.30145173111
1.3,1.3191304173
1.35,1.33690831807
1.4,1.35459801919
1.45,1.37200185955
1.5,1.38929090443
1.55,1.40637740381
1.6,1.42351975684
1.65,1.44029580591
1.7,1.45703713508
1.75,1.47348990696
1.8,1.48991112007
1.85,1.50600972059
1.9,1.52198394038
1.95,1.53795632747
2,1.55362705165
2.05,1.56901090021
2.1,1.5845482624
2.15,1.59971582982
2.2,1.61486968661
2.25,1.62968054352
2.3,1.64446391705
2.35,1.65913901099
2.4,1.67359835416
2.45,1.68788313108
2.5,1.70208497387
2.55,1.71625108593
2.6,1.73034345444
2.65,1.74422461363
2.7,1.75816719425
2.75,1.77190226122
2.8,1.78555869799
2.85,1.79915444525
2.9,1.81265246942
2.95,1.82600999349
3,1.83936450014
3.05,1.85277028893
3.1,1.86596905353
3.15,1.87931164655
3.2,1.89268006703
3.25,1.90567433851
3.3,1.91896017551
3.35,1.9321408883
3.4,1.94539660229
3.45,1.95868219734
3.5,1.97195150809
3.55,1.9852716828
3.6,1.99848596567
3.64999999999999,2.0118823552
3.69999999999999,2.02519055104
3.74999999999999,2.03864643284
3.79999999999999,2.05192007443
3.84999999999999,2.06548699018
3.89999999999999,2.07893376684
3.94999999999999,2.0924971426
3.99999999999999,2.10605378953
4.04999999999999,2.11964221618
4.09999999999999,2.13320532412
4.14999999999999,2.14683784362
4.19999999999999,2.16034051214
4.4,2.17394894923
4.6,2.18761680579
4.8,2.20131883953
5,2.21464579802
5.2,2.22827239455
5.4,2.24187883402


==> centerOfMass_600_1200_Re35We10.csv <==
time,centroid
0,1
0.05,1.00078127632
0.1,1.00251977748
0.15,1.00581020623
0.2,1.01037158884
0.25,1.01600108913
0.3,1.02273910419
0.35,1.03076330401
0.4,1.03974305824
0.45,1.04991617614
0.5,1.06099852955
0.55,1.07299934999
0.6,1.08595996822
0.65,1.09971832588
0.7,1.11417565246
0.75,1.12943765154
0.8,1.14525846333
0.85,1.16148730909
0.9,1.1783120685
0.95,1.19545380324
1,1.21269374745
1.05,1.23013788419
1.1,1.24808510845
1.15,1.26581290723
1.2,1.28352608124
1.25,1.30145173111
1.3,1.3191304173
1.35,1.33690831807
1.4,1.35459801919
1.45,1.37200185955
1.5,1.38929090443
1.55,1.40637740381
1.6,1.42351975684
1.65,1.44029580591
1.7,1.45703713508
1.75,1.47348990696
1.8,1.48991112007
1.85,1.50600972059
1.9,1.52198394038
1.95,1.53795632747
2,1.55362705165
2.05,1.56901090021
2.1,1.5845482624
2.15,1.59971582982
2.2,1.61486968661
2.25,1.62968054352
2.3,1.64446391705
2.35,1.65913901099
2.4,1.67359835416
2.45,1.68788313108
2.5,1.70208497387
2.55,1.71625108593
2.6,1.73034345444
2.65,1.74422461363
2.7,1.75816719425
2.75,1.77190226122
2.8,1.78555869799
2.85,1.79915444525
2.9,1.81265246942
2.95,1.82600999349
3,1.83936450014
3.05,1.85277028893
3.1,1.86596905353
3.15,1.87931164655
3.2,1.89268006703
3.25,1.90567433851
3.3,1.91896017551
3.35,1.9321408883
3.4,1.94539660229
3.45,1.95868219734
3.5,1.97195150809
3.55,1.9852716828
3.6,1.99848596567
3.64999999999999,2.0118823552
3.69999999999999,2.02519055104
3.74999999999999,2.03864643284
3.79999999999999,2.05192007443
3.84999999999999,2.06548699018
3.89999999999999,2.07893376684
3.94999999999999,2.0924971426
3.99999999999999,2.10605378953
4.04999999999999,2.11964221618
4.09999999999999,2.13320532412
4.14999999999999,2.14683784362
4.19999999999999,2.16034051214
4.4,2.17394894923
4.6,2.18761680579
4.8,2.20131883953
5,2.21464579802
5.2,2.22827239455
5.4,2.24187883402


==> centerOfMass_800_1600.csv <==
time,centroid
0,1
0.05,1.00079079831
0.1,1.00319222916
0.15,1.00713809056
0.2,1.01265437843
0.25,1.01957179826
0.3,1.02798561054
0.35,1.03770428727
0.4,1.04878430989
0.45,1.06114540384
0.5,1.07465888293
0.55,1.0892800356
0.6,1.1048964898
0.65,1.12120822633
0.7,1.13836748309
0.75,1.15611135382
0.8,1.17399480138
0.85,1.19226712949
0.9,1.21058732618
0.95,1.22895844605
1,1.24737204177
1.05,1.26552377603
1.1,1.28346540492
1.15,1.30134118021
1.2,1.3189079905
1.25,1.33619872951
1.3,1.35335424432
1.35,1.37006333491
1.4,1.38676627987
1.45,1.40303989779
1.5,1.4191874686
1.55,1.43515075482
1.6,1.45096792788
1.65,1.4664994294
1.7,1.48206910063
1.75,1.49738299705
1.8,1.51265517883
1.85,1.52784589254
1.9,1.54303576611
1.95,1.55808331752
2,1.57326202912
2.05,1.58852087559
2.1,1.60368299584
2.15,1.61899742731
2.2,1.63445796722
2.25,1.65008783072
2.3,1.66576338636
2.35,1.68177200655
2.4,1.69780991316
2.45,1.7141339925
2.5,1.73076696893
2.55,1.74761035844
2.6,1.7647429575
2.65,1.78196686029
2.7,1.79953434779
2.75,1.81733981043
2.8,1.83522860721
2.85,1.85315509835
2.9,1.87121307252
2.95,1.88871260294
3,1.90551407975
3.05,1.92140704735
3.1,1.9366624438
3.15,1.95146651953
3.2,1.96629210333
3.25,1.98075731483
3.3,1.99527109159
3.35,2.00964838485
3.4,2.024167646
3.45,2.03816458629
3.5,2.05226655884
3.55,2.0664286492
3.6,2.08055924673
3.64999999999999,2.0946863648
3.69999999999999,2.10865686502
3.74999999999999,2.12267451216
3.79999999999999,2.13685815216
3.84999999999999,2.15091009662
3.89999999999999,2.16532282669
3.94999999999999,2.17975558059
3.99999999999999,2.19405514955
4.04999999999999,2.20796948213
4.09999999999999,2.2217590962
4.14999999999999,2.235643741
4.19999999999999,2.24959216048
4.25,2.26353245691
4.3,2.27754959995
4.35,2.29098919479
4.4,2.3044581823


==> extentsRTinstability_At0dot5.csv <==
time,bottomFront,topFront
0,-0.1,0.1
0.070710678118655,-0.100783862174,0.100626431406
0.14142135623731,-0.103486381471,0.102902382612
0.212132034355964,-0.10831219703,0.106939256191
0.282842712474619,-0.115376219153,0.113000825047
0.353553390593274,-0.124766923487,0.12081014365
0.424264068711929,-0.136731848121,0.130369111896
0.494974746830583,-0.151366725564,0.14148530364
0.565685424949238,-0.168708503246,0.154089793563
0.636396103067893,-0.188770234585,0.168017193675
0.707106781186548,-0.211499631405,0.182900130749
0.777817459305202,-0.236770763993,0.198560446501
0.848528137423857,-0.264371961355,0.214756712317
0.919238815542512,-0.294024884701,0.23135843873
0.989949493661167,-0.325429797173,0.248142182827
1.06066017177982,-0.358160436153,0.264806330204
1.13137084989848,-0.391875177622,0.281410753727
1.20208152801713,-0.426445901394,0.29782128334
1.27279220613579,-0.461472302675,0.313874304295
1.34350288425444,-0.496692717075,0.329665482044
1.4142135623731,-0.531862914562,0.345292270184
1.48492424049175,-0.566824257374,0.360659688711
1.5556349186104,-0.601532459259,0.375834524632
1.62634559672906,-0.635948717594,0.390836983919
1.69705627484771,-0.669939339161,0.405662596226
1.76776695296637,-0.70370554924,0.420295119286
1.83847763108502,-0.737295210361,0.434706509113
1.90918830920368,-0.770963132381,0.449022233486
1.97989898732233,-0.804643750191,0.463219761848
2.05060966544099,-0.838634848595,0.477107912302
2.12132034355964,-0.872902214527,0.490928888321
2.1920310216783,-0.907500684261,0.504408895969
2.26274169979695,-0.942662775517,0.517806529999
2.33345237791561,-0.978475749493,0.530939757824
2.40416305603426,-1.01513302326,0.543903589249
2.47487373415292,-1.05285620689,0.556815683842
2.54558441227157,-1.09170043468,0.569789350033


==> extentsRTinstability_At0dot82.csv <==
time,bottomFront,topFront
0.009145938989519,-0.09993121773,0.099930152297
0.018291877979038,-0.0999574959278,0.0999534130096
0.027437816968556,-0.100037783384,0.100028514862
0.036583755958075,-0.100166857243,0.100150220096
0.045729694947594,-0.100341558456,0.100315235555
0.054875633937113,-0.100559934974,0.100521460176
0.064021572926632,-0.100820861757,0.100767500699
0.07316751191615,-0.101124383509,0.101052962244
0.082313450905669,-0.101472251117,0.101378798485
0.091459389895188,-0.101868599653,0.101747862995
0.100605328884707,-0.102320276201,0.102165557444
0.109751267874225,-0.102812424302,0.102627575397
0.118897206863744,-0.10333891958,0.103117980063
0.128043145853263,-0.103910312057,0.103643409908
0.137189084842782,-0.104543209076,0.104215711355
0.146335023832301,-0.105215668678,0.104840226471
0.155480962821819,-0.10592097044,0.105486422777
0.164626901811338,-0.10668810457,0.106168568134
0.173772840800857,-0.107500761747,0.10690933466
0.182918779790376,-0.108344875276,0.107672654092
0.192064718779895,-0.109260514379,0.108468368649
0.201210657769413,-0.110201105475,0.109323702753
0.210356596758932,-0.111204102635,0.110192574561
0.219502535748451,-0.112248018384,0.11111035198
0.22864847473797,-0.113342858851,0.112064443529
0.237794413727489,-0.114486753941,0.113042712212
0.246940352717007,-0.115683786571,0.114076785743
0.256086291706526,-0.116920664907,0.115122914314
0.265232230696045,-0.11822514981,0.116229146719
0.274378169685564,-0.119556330144,0.117343276739
0.283524108675083,-0.120962105691,0.118518307805
0.292670047664601,-0.12241178751,0.119702368975
0.30181598665412,-0.123901277781,0.120939031243
0.310961925643639,-0.125463068485,0.122196473181
0.320107864633158,-0.127074614167,0.123488850892
0.329253803622677,-0.128723919392,0.124821871519
0.338399742612195,-0.13043731451,0.126162320375
0.347545681601714,-0.13221322,0.127558916807
0.356691620591233,-0.134043619037,0.128973007202
0.365837559580752,-0.135925173759,0.13040868938
0.37498349857027,-0.137857705355,0.131889998913
0.384129437559789,-0.139845758677,0.133386194706
0.393275376549308,-0.141895070672,0.134906560183
0.402421315538827,-0.144003972411,0.136468812823
0.411567254528346,-0.146171748638,0.138048440218
0.420713193517864,-0.148398220539,0.13963855803
0.429859132507383,-0.150683939457,0.141271993518
0.439005071496902,-0.153029963374,0.142931729555
0.448151010486421,-0.155438303947,0.144602924585
0.45729694947594,-0.157911032438,0.146286651492
0.466442888465458,-0.160441845655,0.148008584976
0.475588827454977,-0.163028240204,0.149755194783
0.484734766444496,-0.165671914816,0.151515886188
0.493880705434015,-0.168378695846,0.153283312917
0.503026644423534,-0.171160668135,0.155073389411
0.512172583413052,-0.174002915621,0.156892567873
0.521318522402571,-0.176893278956,0.158730089664
0.53046446139209,-0.179855108261,0.160580545664
0.539610400381609,-0.182891517878,0.162439540029
0.548756339371127,-0.185969263315,0.16431081295
0.557902278360646,-0.189132973552,0.166201516986
0.567048217350165,-0.192342981696,0.168109640479
0.576194156339684,-0.195626541972,0.170031636953
0.585340095329203,-0.198968395591,0.171967551112
0.594486034318722,-0.202380880713,0.173915177584
0.60363197330824,-0.205845072865,0.175869181752
0.612777912297759,-0.209391593933,0.177827641368
0.621923851287278,-0.212977156043,0.179794371128
0.631069790276797,-0.216647207737,0.181778639555
0.640215729266315,-0.220378950238,0.183772698045
0.649361668255834,-0.224155336618,0.185774847865
0.658507607245353,-0.228010326624,0.187783479691
0.667653546234872,-0.231932953,0.189803481102
0.676799485224391,-0.235911756754,0.191827863455
0.685945424213909,-0.23994217813,0.193855062127
0.695091363203428,-0.244038447738,0.195884034038
0.704237302192947,-0.248201861978,0.197919115424
0.713383241182466,-0.252427726984,0.199956312776
0.722529180171985,-0.25671389699,0.201996996999
0.731675119161503,-0.261059135199,0.204041391611
0.740821058151022,-0.26546305418,0.206093221903
0.749966997140541,-0.269925117493,0.208149462938
0.75911293613006,-0.274444788694,0.210206642747
0.768258875119579,-0.279021561146,0.212264031172
0.777404814109097,-0.283655136824,0.214325085282
0.786550753098616,-0.288346230984,0.216387957335
0.795696692088135,-0.293096810579,0.218448802829
0.804842631077654,-0.29791072011,0.220506951213
0.813988570067172,-0.302774846554,0.222565919161
0.823134509056691,-0.307684719563,0.224624142051
0.83228044804621,-0.312645703554,0.226677656174
0.841426387035729,-0.31766974926,0.228728175163
0.850572326025248,-0.322754323483,0.230782032013
0.859718265014766,-0.32787245512,0.232837036252
0.868864204004285,-0.333044797182,0.234889611602
0.878010142993804,-0.338285803795,0.236939072609
0.887156081983323,-0.343553543091,0.238990038633
0.896302020972842,-0.348882883787,0.241039127111
0.90544795996236,-0.354262530804,0.243083313107
0.914593898951879,-0.359676361084,0.245121896267
0.923739837941398,-0.365159392357,0.247160434723
0.932885776930917,-0.370663970709,0.24919334054
0.942031715920435,-0.376240342855,0.251218318939
0.951177654909954,-0.381835967302,0.25323548913
0.960323593899473,-0.387500584126,0.255257099867
0.969469532888992,-0.393189191818,0.257275462151
0.978615471878511,-0.398933768272,0.259289711714
0.987761410868029,-0.404723316431,0.261300563812
0.996907349857548,-0.410537004471,0.26331242919
1.00605328884707,-0.416415303946,0.265317857265
1.01519922783659,-0.422321975231,0.267315924168
1.0243451668261,-0.428262621164,0.269308716059
1.03349110581562,-0.434261232615,0.271296679974
1.04263704480514,-0.440292447805,0.273274183273
1.05178298379466,-0.446347922087,0.275247246027
1.06092892278418,-0.452457010746,0.277222812176
1.0700748617737,-0.458609133959,0.279196739197
1.07922080076322,-0.464792668819,0.281165242195
1.08836673975274,-0.47100186348,0.283127099276
1.09751267874225,-0.477254152298,0.285089075565
1.10665861773177,-0.483549773693,0.287041395903
1.11580455672129,-0.489883154631,0.288982003927
1.12495049571081,-0.49625068903,0.290915906429
1.13409643470033,-0.502650380135,0.292853355408
1.14324237368985,-0.50908190012,0.294787704945
1.15238831267937,-0.51554530859,0.296717137098
1.16153425166889,-0.522044181824,0.298646241426
1.17068019065841,-0.528579175472,0.300568461418
1.17982612964792,-0.535148799419,0.302479356527
1.18897206863744,-0.541751623154,0.304378509521
1.19811800762696,-0.548386931419,0.306281149387
1.20726394661648,-0.555053651333,0.30818220973
1.216409885606,-0.561750948429,0.310079365969
1.22555582459552,-0.568478047848,0.311975926161
1.23470176358504,-0.575233995914,0.313866168261
1.24384770257456,-0.582018077374,0.315743893385
1.25299364156407,-0.588829874992,0.317609906197
1.26213958055359,-0.595668613911,0.319483041763
1.27128551954311,-0.602529585361,0.321354657412
1.28043145853263,-0.609411299229,0.323221504688
1.28957739752215,-0.616312861443,0.325086683035
1.29872333651167,-0.62323397398,0.326942503452
1.30786927550119,-0.630175292492,0.328783124685
1.31701521449071,-0.637137889862,0.330624878407
1.32616115348022,-0.644123613834,0.33247333765
1.33530709246974,-0.651135444641,0.334317535162
1.34445303145926,-0.658165216446,0.336153060198
1.35359897044878,-0.665205001831,0.337983846664
1.3627449094383,-0.672257304192,0.339801430702
1.37189084842782,-0.679325938225,0.341620266438
1.38103678741734,-0.686415612698,0.343443661928
1.39018272640686,-0.693529784679,0.345266193151
1.39932866539638,-0.700649738312,0.34707775712
1.40847460438589,-0.707775294781,0.348874390125
1.41762054337541,-0.714913368225,0.350674539804
1.42676648236493,-0.7220723629,0.352476865053
1.43591242135445,-0.729252040386,0.354275733232
1.44505836034397,-0.736430227757,0.356074154377
1.45420429933349,-0.743614315987,0.357858031988
1.46335023832301,-0.750815749168,0.359631806612
1.47249617731253,-0.758041739464,0.361415803432
1.48164211630204,-0.765265703201,0.363201916218
1.49078805529156,-0.772492527962,0.364978939295
1.49993399428108,-0.779736280441,0.366742908955
1.5090799332706,-0.787003993988,0.368504583836
1.51822587226012,-0.794265985489,0.370270818472
1.52737181124964,-0.801532030106,0.372035175562
1.53651775023916,-0.808819651604,0.373799860477
1.54566368922868,-0.816121935844,0.375546514988
1.55480962821819,-0.823415994644,0.377288460732
1.56395556720771,-0.830721080303,0.379043668509
1.57310150619723,-0.838052630424,0.380796760321
1.58224744518675,-0.845377206802,0.382537156343
1.59139338417627,-0.852703094482,0.384266108274
1.60053932316579,-0.860053539276,0.386003017426
1.60968526215531,-0.867408037186,0.38774138689
1.61883120114483,-0.874755561352,0.389476537704
1.62797714013434,-0.882121503353,0.391202151775
1.63712307912386,-0.889502286911,0.392917305231
1.64626901811338,-0.896870315075,0.394641041756
1.6554149571029,-0.904252171516,0.396371871233
1.66456089609242,-0.911653339863,0.398090034723
1.67370683508194,-0.919039368629,0.39978954196
1.68285277407146,-0.92643648386,0.401505559683
1.69199871306098,-0.93385386467,0.403223574162
1.7011446520505,-0.941254556179,0.404932707548
1.71029059104001,-0.948665440083,0.406631588936
1.71943653002953,-0.956095457077,0.408331274986
1.72858246901905,-0.963507354259,0.410036236048
1.73772840800857,-0.970930099487,0.411742180586
1.74687434699809,-0.978368997574,0.413437068462
1.75602028598761,-0.985789179802,0.41512131691
1.76516622497713,-0.993222117424,0.416817724705
1.77431216396665,-1.00066626072,0.418519705534
1.78345810295616,-1.00809264183,0.420207202435
1.79260404194568,-1.01553499699,0.421880304813
1.8017499809352,-1.02298069,0.423573762178
1.81089591992472,-1.03041160107,0.425266563892
1.82004185891424,-1.03786289692,0.426946640015
1.82918779790376,-1.04530882835,0.428619772196
1.83833373689328,-1.05274403095,0.430302917957
1.8474796758828,-1.06020236015,0.431987285614
1.85662561487231,-1.06764853001,0.433667838573
1.86577155386183,-1.0750887394,0.435335040092
1.87491749285135,-1.08255136013,0.437009453773
1.88406343184087,-1.08999609947,0.438690215349
1.89320937083039,-1.09744036198,0.440369963646
1.90235530981991,-1.10490369797,0.442030489445
1.91150124880943,-1.11234474182,0.443697810173
1.92064718779895,-1.11978983879,0.445381313562
1.92979312678846,-1.12724792957,0.447055876255
1.93893906577798,-1.13468062878,0.448711067438
1.9480850047675,-1.1421200037,0.450380921364
1.95723094375702,-1.14956355095,0.452060133219
1.96637688274654,-1.15698111057,0.453730493784
1.97552282173606,-1.16440355778,0.45538443327
1.98466876072558,-1.1718211174,0.4570556283
1.9938146997151,-1.17920863628,0.458731591702
2.00296063870462,-1.1865953207,0.460399091244
2.01210657769413,-1.19397473335,0.462057590485
2.02125251668365,-1.20132660866,0.463726490736
2.03039845567317,-1.20868241787,0.465400725603
2.03954439466269,-1.21605455875,0.467069745064
2.04869033365221,-1.22341525555,0.468730717897
2.05783627264173,-1.23079478741,0.470398813486
2.06698221163125,-1.23821055889,0.472072780132
2.07612815062077,-1.24562382698,0.473747223616
2.08527408961028,-1.25305712223,0.475408911705
2.0944200285998,-1.26052343845,0.477077633142
2.10356596758932,-1.26797866821,0.478752821684
2.11271190657884,-1.27545154095,0.480433017015
2.12185784556836,-1.28293693066,0.482096850872
2.13100378455788,-1.29040455818,0.483767211437
2.1401497235474,-1.29789066315,0.485446363688
2.14929566253692,-1.30536425114,0.48713093996
2.15844160152643,-1.31282222271,0.48879852891
2.16758754051595,-1.32029664516,0.490471422672
2.17673347950547,-1.32774555683,0.492154955864
2.18587941849499,-1.3351855278,0.493844240904
2.19502535748451,-1.34264099598,0.495517551899
2.20417129647403,-1.35007476807,0.497193574905
2.21331723546355,-1.35751473904,0.498880654573
2.22246317445307,-1.36497890949,0.500575959682
2.23160911344259,-1.37243211269,0.502256989479
2.2407550524321,-1.37990963459,0.50393640995
2.24990099142162,-1.3874104023,0.505627691746
2.25904693041114,-1.39490711689,0.507327973843
2.26819286940066,-1.4024425745,0.509018421173
2.27733880839018,-1.40997922421,0.510701835155
2.2864847473797,-1.41752958298,0.512398540974
2.29563068636922,-1.42511165142,0.514101028442
2.30477662535874,-1.43268406391,0.515801787376
2.31392256434825,-1.44029414654,0.5174908638
2.32306850333777,-1.4478969574,0.519192576408
2.33221444232729,-1.45551979542,0.52089959383
2.34136038131681,-1.46315741539,0.522606253624
2.35050632030633,-1.4707942009,0.52430331707
2.35965225929585,-1.4784642458,0.526009202003
2.36879819828537,-1.48612105846,0.527723312378
2.37794413727489,-1.4938158989,0.529435157776
2.3870900762644,-1.50149703026,0.531138241291
2.39623601525392,-1.50921452045,0.532846271992
2.40538195424344,-1.51692259312,0.534566044807
2.41452789323296,-1.52466130257,0.536287069321
2.42367383222248,-1.53239786625,0.537999153137
2.432819771212,-1.54016268253,0.539700984955
2.44196571020152,-1.54792904854,0.54142343998
2.45111164919104,-1.55572223663,0.543151378632
2.46025758818056,-1.56351566315,0.544874489307
2.46940352717007,-1.57133901119,0.546583712101
2.47854946615959,-1.57915961742,0.548298835754
2.48769540514911,-1.58701360226,0.550023078918
2.49684134413863,-1.5948587656,0.551753997803
2.50598728312815,-1.60274243355,0.553474545479
2.51513322211767,-1.61061501503,0.555187940598
2.52427916110719,-1.61852872372,0.556913495064
2.53342510009671,-1.62643539906,0.558642327785
2.54257103908622,-1.63437592983,0.560364425182
2.55171697807574,-1.64232850075,0.562075912952
2.56086291706526,-1.65029084682,0.563799083233
2.57000885605478,-1.65828931332,0.565529346466
2.5791547950443,-1.66628086567,0.56725692749
2.58830073403382,-1.67431271076,0.56897187233
2.59744667302334,-1.68235421181,0.570681810379
2.60659261201286,-1.69040346146,0.572402954102
2.61573855100237,-1.69848918915,0.57412815094
2.62488448999189,-1.70656967163,0.57584810257
2.63403042898141,-1.71467065811,0.577554047108
2.64317636797093,-1.72279155254,0.579269528389
2.65232230696045,-1.73089742661,0.580989897251
2.66146824594997,-1.73902106285,0.582704901695
2.67061418493949,-1.74715065956,0.584404110909
2.67976012392901,-1.7552549839,0.586105465889
2.68890606291852,-1.7633715868,0.587820649147
2.69805200190804,-1.77148127556,0.589534163475
2.70719794089756,-1.77955782413,0.591234564781
2.71634387988708,-1.7876406908,0.592926681042
2.7254898188766,-1.79569506645,0.594630122185
2.73463575786612,-1.80371451378,0.596334159374
2.74378169685564,-1.81172835827,0.598027467728
2.75292763584516,-1.81968748569,0.599706828594
2.76207357483468,-1.82763564587,0.601402521133
2.77121951382419,-1.83553791046,0.603101372719
2.78036545281371,-1.84340691566,0.604791462421
2.78951139180323,-1.85124540329,0.606464982033
2.79865733079275,-1.85903656483,0.608147263527
2.80780326978227,-1.86680066586,0.609834492207
2.81694920877179,-1.87451481819,0.611514151096
2.82609514776131,-1.88219285011,0.613176107407
2.83524108675083,-1.88983404636,0.614849925041
2.84438702574034,-1.89741921425,0.616530776024
2.85353296472986,-1.90498054028,0.618204712868
2.86267890371938,-1.91246855259,0.619860589504
2.8718248427089,-1.9199154377,0.62152326107
2.88097078169842,-1.92731547356,0.623192548752
2.89011672068794,-1.9346382618,0.624854743481
2.89926265967746,-1.94189488888,0.626498818398


==> manufac_results.csv <==
timestep,L2U,L2V,L2Press,L2Phi,L2Mu
0.1,0.00120984,0.00131407,0.000723755,1.89E-05,0.000670954
0.05,0.000323947,0.000303143,0.000675539,1.13E-05,0.000400358
0.01,6.45E-05,3.18E-05,0.00132556,4.33E-07,1.61E-05
0.005,4.50E-05,2.38E-05,0.00532762,1.08E-07,3.88E-06


==> manufac_results_spatial.csv <==
h,L2U,L2V,L2Press,L2Phi,L2Mu
0.02,0.003081409420972,0.003236345535171,0.121904400621514,0.000590992269661,0.006685037577689
0.01,0.001377931558986,0.00150162215541,0.054307313268526,0.000212232262359,0.009922934183267
0.008,0.001001341657147,0.001061972900574,0.041277299550598,0.00013647136277,0.010006870438247
0.006666666666667,0.000811138405249,0.000834164438295,0.036596592806375,9.45E-05,0.009958218964143
0.005714285714286,0.000717526243002,0.000714751460175,0.03442910265498,6.99E-05,0.010020232350598


==> manufac_results_spatial_NonInt.csv <==
h,L2U,L2V,L2Press,L2Phi,L2Mu
0.02,0.00112146,0.00108111,0.0421743,0.000174074,0.00123682
0.0133,0.000565573,0.000534651,0.0210783,7.71813e-05,0.00124444
0.01,0.000306388,0.000303545,0.0124491,4.31879e-05,0.00124243
0.008,0.000205091,0.000194995,0.00932111,2.77703e-05,0.00124918
0.006666666666667,0.000147591,0.000136762,0.00819961,1.92326e-05,0.00124282
0.005714285714286,0.000115397,0.00010413,0.00768459,1.42145e-05,0.0012488


==> results_moving.csv <==
nnodes,ntasks,refine_interface_tol,refine_lvl_base,refine_lvl_interface,submitted,KSPSolve,SNESFunctionEval,SNESJacobianEval,SNESSolve,applyMatBC,applyResidualVecBC,applyVecBC,assembleSurfMatNS,assembleSurfVecNS,assembleVolMatNS,assembleVolVecNS,functionToDA,getNodeCoordinates,interpolateData,remesh,solverInit,solverJacobianAssembly,solverSolve,solverVectorAssembly,summary,averageNumElemPerProcess
2,136,0.95,5,10,True,12.9911220588,99.5745257353,39.5239507353,152.1657426471,0.0464707007,0.0001441293,0.0001098514,2.08353294117647E-05,0.000039034,26.4892871103,59.7900997721,2.4975059559,0.0030047932,0.0400171949,2.9634134559,0.1751702735,12.9310727206,152.2704191176,39.7830414706,155.3753235294,1441
4,272,0.95,5,10,True,8.7805893382,59.0510569853,22.6541547794,90.5599261029,0.0379074165,0.0001267642,7.84651305147059E-05,2.03751444852941E-05,3.83284158088235E-05,13.3235281765,32.8510385735,2.7214205515,0.0016786797,0.0284789279,3.1244320221,0.1654591658,9.26085125,90.6354139706,26.1987892647,93.8530966912,720
8,544,0.95,5,10,True,7.5847298713,38.40504375,13.1044352941,59.20365625,0.0369017912,0.0001096235,5.762279375E-05,1.9959665625E-05,3.87868477941176E-05,6.7746519265,18.6488963585,3.2571393382,0.0009879333,0.0262709035,3.5560305331,0.1187564294,6.2761532721,59.26450625,19.7549652574,62.8914586397,359
16,1088,0.95,5,10,True,6.5117332904,25.9938559743,7.2046734743,39.8330027574,0.039518614,9.94518858455882E-05,4.53497099264706E-05,1.96005045036765E-05,3.89873528492647E-05,3.4825820763,10.6250281563,3.9049829228,0.0005909457,0.0293331628,4.1007821415,0.0874679554,3.6762273346,39.8940970588,15.3676859375,44.0547555147,179
32,2176,0.95,5,10,True,5.4281378585,16.5609632353,5.3356611259,27.447723989,0.0408020892,9.32796252297796E-05,4.00776601562501E-05,1.98758470450368E-05,3.90333720588236E-05,1.8410227863,6.2385919665,4.3002908961,0.0003831709,0.0402292045,4.4232253033,0.0653516645,3.4511705836,27.5166695313,10.3212280836,31.9861842831,89
4,272,0.95,6,11,True,62.7189845588,270.5375955882,132.8314779412,466.2544926471,0.1020484625,0.0001792172,0.0001731787,2.12665867647059E-05,4.50251764705883E-05,81.2245803787,162.6893257059,6.2500465074,0.0084192297,0.1244260121,6.9274997059,0.2380585467,51.2406595588,466.4914705882,107.8458926471,473.8485147059,4461
8,544,0.95,6,11,True,39.270025,151.0236231618,65.4019316176,255.8462481618,0.0682561899,0.000137997,0.0001145939,2.14169141544117E-05,4.31392976102941E-05,40.6892124596,87.034369682,6.8798930331,0.0045366374,0.0718306643,8.0804655699,0.8145152426,24.5377409926,255.9978125,63.9876332721,264.3035367647,2230
16,1088,0.95,6,11,True,29.6066155331,99.3144448529,34.9072055147,163.9747481618,0.054291682,0.0001185972,7.82909190257353E-05,2.06696628676471E-05,4.19248529411765E-05,20.4074182445,46.9272809825,7.1683846048,0.0024570801,0.0532682704,7.4927552665,0.1674602797,14.4034398621,164.1014338235,52.3858373162,171.7272996324,1114
32,2176,0.95,6,11,True,23.0201418199,58.2023826287,19.8877050551,101.2798616728,0.0557984999,0.0001054179,5.95322225643382E-05,1.92112112913603E-05,4.00756867187501E-05,10.172746665,25.8674752284,7.9871747518,0.0013917692,0.0545922113,8.1744317647,0.1102742022,9.6404043061,101.4112670037,32.3336917739,109.6786107537,557
64,4352,0.95,6,11,True,18.8685389246,38.577224977,12.0145759651,69.6271440028,0.0575558294,9.73006914522058E-05,4.8456493014706E-05,1.98995689384192E-05,4.06446697840076E-05,5.2462063226,14.591321631,10.0067164752,0.0008233603,0.0792370949,10.1561339384,0.0564126158,6.7021912661,69.7470947151,23.9846932675,79.9761809283,278
8,544,0.45,7,12,True,137.5716930147,453.1681617647,244.83184375,836.4894761029,0.1482588842,0.0002436418,0.0002764306,2.07397861948529E-05,5.32330834558824E-05,121.7945079835,232.9238819908,8.4177031066,0.0137878649,0.2266322004,9.3296563419,0.3237903991,122.3773036765,836.9664926471,220.2407306985,847.0702904412,5549
16,1088,0.45,7,12,True,76.7452485294,268.1016571691,131.3546691176,476.4421488971,0.0985009102,0.0001814694,0.0001724389,2.10643257352941E-05,4.99460648897059E-05,60.9407469375,123.1115648428,9.6449157996,0.0072661749,0.1328170993,10.2685282169,0.2722969085,70.129329136,476.8113961397,144.9880492647,487.53003125,3303
32,2176,0.45,7,12,True,66.6472511489,161.5195799632,69.7049324908,299.047073989,0.0815523714,0.000149582,0.0001165615,2.16764774172794E-05,4.896587265625E-05,33.2776594481,68.8032270427,9.7039429642,0.0039536423,0.0904576319,10.178486443,0.2587926188,36.2721026654,299.3342058824,92.7147901654,309.7423203125,1651
64,4352,0.45,7,12,True,50.4183338235,102.831609375,38.0162189108,192.2822311581,0.0730230604,0.0001276453,9.16412655560664E-05,2.1561760526195E-05,4.86155306525735E-05,16.7393852295,37.3340740285,10.3044768153,0.0021664356,0.1025611481,10.6289402344,0.1893368469,21.1685433065,192.490525046,65.496222932,203.2675539982,825
128,8704,0.45,7,12,True,41.5198754021,63.6502038488,21.2727610869,126.6748515625,0.068317547,0.0001099477,0.000075357,2.03660517336857E-05,4.72928888556985E-05,7.7677288352,19.8441860563,12.8945646714,0.0012306427,0.1559375088,13.1569811121,0.0941776999,13.4202055342,126.9103366268,43.8047942555,140.1693323759,412
32,2176,0.45,8,13,True,969.6757219669,906.3974678309,531.4027954963,2408.2336626838,0.2816696197,0.0002560581,0.0002738898,2.18735905560662E-05,6.36895351562501E-05,228.9658388116,391.1574076972,16.648504136,0.0227941397,0.4350369779,17.9636255974,0.4465494554,301.0403053768,2409.3935248162,515.2323837316,2428.7664016543,10713
64,4352,0.45,8,13,True,555.4966289062,502.1496417739,294.0891176471,1352.1777596507,0.207258119,0.0001900899,0.0001946188,2.32162834558825E-05,5.87358854090072E-05,124.6180546565,205.8028919481,17.7496016085,0.0118939495,0.2788309152,18.7861951287,0.400305636,168.7349588925,1353.1653102022,296.3428203814,1372.6706962317,5356
128,8704,0.45,8,13,True,203.8715828355,258.6527429917,114.6842971048,577.531639591,0.1168006108,0.0001394386,0.0001206921,2.132942341682E-05,5.26296957950368E-05,48.7879943879,99.9460397487,16.6002102137,0.0063306213,0.2400942821,17.485903665,0.4065130306,65.5387319623,578.1379300322,158.7044764017,596.0126691177,2678
256,17408,0.45,8,13,True,222.7727825586,159.5907452939,66.3418594852,449.06626262,0.1254947742,0.0001252379,0.0001139281,2.19007481098731E-05,4.50443863772567E-05,35.657193162,74.2536952864,17.8620529082,0.0036712304,0.3684999693,18.704551771,0.3450843736,30.4136465693,449.5749012678,85.335360292,468.5404142912,1338


==> xie_combined_At0dot82.csv <==
time, position
0.0247038525413099, -0.1019309810212607
0.0502582626554084, -0.0984103186630092
0.0502582626554084, -0.0984103186630092
0.0804476732136272, -0.1087865827234527
0.0990361244721025, -0.1018017824026094
0.1292309183060984, -0.1052255457968725
0.1710401296292807, -0.1086291219069713
0.2082035739567885, -0.1120407729307358
0.2523356687778080, -0.1154403115840015
0.2894937298295386, -0.1258044632739466
0.3266490992433806, -0.1396448652969815
0.3731067692001260, -0.1395641161603243
0.4172334807453684, -0.1499161554797708
0.4613575006527222, -0.1637444451323071
0.5008357535644015, -0.1775808096985094
0.5496028488295411, -0.1948772747704701
0.5983672524567925, -0.2156499901755213
0.5983672524567925, -0.2156499901755213
0.6657120324288534, -0.2398666562589997
0.7423429631164858, -0.2710196731813275
0.7748525655346533, -0.2848681501180281
0.8212860107504018, -0.3160736539791824
0.8630790722462526, -0.3403347320878225
0.9164811679555128, -0.3715281235784786
0.9629226880849265, -0.3923048764403625
1.0186395923783582, -0.4339229814734562
1.0581070787384830, -0.4616643473720192
1.1091835993120172, -0.4963380266525981
1.1486537773100309, -0.5206031422180708
1.2020477981056250, -0.5622252847079974
1.2484812433213737, -0.5934307885691521
1.2949146885371219, -0.6246362924303066
1.3366996751193065, -0.6593261215382169
1.3877708124170640, -0.7009523014849768
1.4318786824970862, -0.7356380931360540
1.4852727032926807, -0.7772602356259803
1.5224146145170798, -0.8084818893144665
1.5758059436747853, -0.8535802821374836
1.6175909302569709, -0.8882701112453937
1.6640136089211643, -0.9333806164389089
1.7011609034213406, -0.9576497694612147
1.7568751160768841, -1.0027441248273985
1.7963345275233431, -1.0409142417252322
1.8450854729611512, -1.0790682087957340
1.8822220009097732, -1.1172423631504005
1.9356187133432563, -1.1553882553072365
1.9774036999254414, -1.1900780844151471
2.0307977207210355, -1.2317002269050743
0.0016338241983629, 0.1031274140627316
0.0271828510366843, 0.0996955757548030
0.0597059116442947, 0.1032283504835529
0.0852549384826161, 0.0997965121756244
0.1247493412216267, 0.1068176496079634
0.1665639358205862, 0.1103665741640452
0.2083758387816570, 0.1104392483870364
0.2083758387816570, 0.1104392483870364
0.2548388920141795, 0.1174724981898740
0.3059450206044880, 0.1210375725732868
0.3407936563478242, 0.1280506350919601
0.3640305662398626, 0.1385197606595594
0.3965509352095844, 0.1385762850552192
0.4267538039572460, 0.1455812726602268
0.4267538039572460, 0.1455812726602268
0.4662508983341453, 0.1560786604256559
0.5103910680688306, 0.1631078727716606
0.5475652789478926, 0.1736012230802568
0.5893798735468520, 0.1771501476363386
0.6242365842038538, 0.1945919611542823
0.6776736712056654, 0.2085898239937988
0.6776736712056654, 0.2085898239937988
0.7311026832938113, 0.2121589358340447
0.7729280444443248, 0.2296128617224871
0.8286880149439734, 0.2436147620188364
0.8286880149439734, 0.2436147620188364
0.8751564514522731, 0.2576005124878543
0.9332366138118707, 0.2681301999079462
0.9704135163288213, 0.2820998005496326
1.0122334942035578, 0.2926012257718947
1.0354704040955962, 0.3030703513394938
1.0819307656902302, 0.3066273508092411
1.1376934278277675, 0.3241055014386806
1.1841591726981786, 0.3346150015746083
1.2422447183335530, 0.3520971896608805
1.2910360383396902, 0.3660869775867315
1.3467933172014503, 0.3766126275499906
1.3932590620718615, 0.3871221276859184
1.4490190325715102, 0.4011240279822677
1.4954847774419213, 0.4116335281181954
1.5535676314394071, 0.4256394658713776
1.5977131844498698, 0.4396211788835624
1.6557933468094670, 0.4501508663036545
1.7022617833177662, 0.4641366167726724
1.7557015619574665, 0.4816107299452791
1.8091359573213892, 0.4921323424517053
1.8625730443232009, 0.5061302052912218
1.9113616726914491, 0.5166437428839824
1.9647987596932608, 0.5306416057234988
2.0112645045636719, 0.5411511058594265
2.0716702420589952, 0.5551610810694415
2.1134902199337318, 0.5656625062917037
2.1715730739312176, 0.579668444044885
2.0679423235833236, -1.2594456302604700
2.1236538446009785, -1.3080162359597440
2.1654442144589403, -1.3357535644014740

